Integration of Clinical Criteria into the Training of Deep Models: Application to Glucose Prediction for Diabetic People

Standard objective functions used during the training of neural-network-based predictive models do not consider clinical criteria, leading to models that are not necessarily clinically acceptable. In this study, we look at this problem from the perspective of the forecasting of future glucose values for diabetic people. In this study, we propose the coherent mean squared glycemic error (gcMSE) loss function. It penalizes the model during its training not only of the prediction errors, but also on the predicted variation errors which is important in glucose prediction. Moreover, it makes possible to adjust the weighting of the different areas in the error space to better focus on dangerous regions. In order to use the loss function in practice, we propose an algorithm that progressively improves the clinical acceptability of the model, so that we can achieve the best tradeoff possible between accuracy and given clinical criteria. We evaluate the approaches using two diabetes datasets, one having type-1 patients and the other type-2 patients. The results show that using the gcMSE loss function, instead of a standard MSE loss function, improves the clinical acceptability of the models. In particular, the improvements are significant in the hypoglycemia region. We also show that this increased clinical acceptability comes at the cost of a decrease in the average accuracy of the model. Finally, we show that this tradeoff between accuracy and clinical acceptability can be successfully addressed with the proposed algorithm. For given clinical criteria, the algorithm can find the optimal solution that maximizes the accuracy while at the same meeting the criteria.

==> data/evolutions/evolution_idiab1_c8.dat <==
iteration RMSE MAPE MASE TG CG-EGA-AP CG-EGA-BE CG-EGA-EP CG-EGA-AP-hypo CG-EGA-BE-hypo CG-EGA-EP-hypo CG-EGA-AP-eu CG-EGA-BE-eu CG-EGA-EP-eu CG-EGA-AP-hyper CG-EGA-BE-hyper CG-EGA-EP-hyper P-EGA-A+B P-EGA-A P-EGA-B P-EGA-C P-EGA-D P-EGA-E R-EGA-A+B R-EGA-A R-EGA-B R-EGA-uC R-EGA-lC R-EGA-uD R-EGA-lD R-EGA-uE R-EGA-lE
0 11.316564559936523 7.3958128690719604 0.7095810174942017 15.0 96.55172413793103 2.8017241379310347 0.646551724137931 91.66666666666666 0.0 8.333333333333332 97.14964370546319 2.6128266033254155 0.23752969121140144 89.47368421052632 10.526315789473683 0.0 99.56896551724138 96.33620689655173 3.2327586206896552 0.0 0.43103448275862066 0.0 96.98275862068965 83.83620689655173 13.14655172413793 0.646551724137931 1.293103448275862 0.21551724137931033 0.646551724137931 0.21551724137931033 0.0
1 11.6781005859375 7.6661184430122375 0.736940860748291 15.0 97.84482758620689 1.5086206896551724 0.646551724137931 87.5 0.0 12.5 98.33729216152018 1.66270783847981 0.0 100.0 0.0 0.0 99.35344827586206 96.33620689655173 3.0172413793103448 0.0 0.646551724137931 0.0 98.49137931034483 87.28448275862068 11.206896551724139 0.21551724137931033 0.646551724137931 0.0 0.646551724137931 0.0 0.0
2 12.414628982543945 7.922010123729706 0.7720893025398254 15.0 98.70689655172413 1.0775862068965518 0.21551724137931033 95.83333333333334 0.0 4.166666666666666 98.812351543943 1.187648456057007 0.0 100.0 0.0 0.0 99.78448275862068 96.76724137931035 3.0172413793103448 0.0 0.21551724137931033 0.0 98.92241379310344 88.79310344827587 10.129310344827585 0.0 0.21551724137931033 0.21551724137931033 0.646551724137931 0.0 0.0
3 12.472203254699707 7.84229189157486 0.7687023878097534 15.0 98.70689655172413 1.0775862068965518 0.21551724137931033 95.83333333333334 0.0 4.166666666666666 98.812351543943 1.187648456057007 0.0 100.0 0.0 0.0 99.78448275862068 96.76724137931035 3.0172413793103448 0.0 0.21551724137931033 0.0 98.92241379310344 89.00862068965517 9.913793103448276 0.0 0.21551724137931033 0.21551724137931033 0.646551724137931 0.0 0.0
4 12.48844051361084 7.961051911115646 0.7758225202560425 15.0 98.49137931034483 1.0775862068965518 0.43103448275862066 91.66666666666666 0.0 8.333333333333332 98.812351543943 1.187648456057007 0.0 100.0 0.0 0.0 99.56896551724138 96.55172413793103 3.0172413793103448 0.0 0.43103448275862066 0.0 98.92241379310344 89.00862068965517 9.913793103448276 0.0 0.21551724137931033 0.21551724137931033 0.646551724137931 0.0 0.0
5 12.637022018432617 7.89007842540741 0.7765499949455261 0.0 98.70689655172413 1.0775862068965518 0.21551724137931033 95.83333333333334 0.0 4.166666666666666 98.812351543943 1.187648456057007 0.0 100.0 0.0 0.0 99.78448275862068 96.55172413793103 3.2327586206896552 0.0 0.21551724137931033 0.0 98.92241379310344 89.00862068965517 9.913793103448276 0.0 0.21551724137931033 0.21551724137931033 0.646551724137931 0.0 0.0
6 12.689940452575684 7.92471319437027 0.7790597677230835 0.0 98.70689655172413 1.0775862068965518 0.21551724137931033 95.83333333333334 0.0 4.166666666666666 98.812351543943 1.187648456057007 0.0 100.0 0.0 0.0 99.78448275862068 96.33620689655173 3.4482758620689653 0.0 0.21551724137931033 0.0 98.92241379310344 89.00862068965517 9.913793103448276 0.0 0.21551724137931033 0.21551724137931033 0.646551724137931 0.0 0.0
7 12.674747467041016 7.9068489372730255 0.7783230543136597 0.0 98.70689655172413 1.0775862068965518 0.21551724137931033 95.83333333333334 0.0 4.166666666666666 98.812351543943 1.187648456057007 0.0 100.0 0.0 0.0 99.78448275862068 96.76724137931035 3.0172413793103448 0.0 0.21551724137931033 0.0 98.92241379310344 89.22413793103449 9.698275862068966 0.0 0.21551724137931033 0.21551724137931033 0.646551724137931 0.0 0.0
8 12.882991790771484 7.964925467967987 0.7869653701782227 0.0 98.92241379310344 0.8620689655172413 0.21551724137931033 95.83333333333334 0.0 4.166666666666666 99.04988123515439 0.9501187648456058 0.0 100.0 0.0 0.0 99.78448275862068 95.90517241379311 3.8793103448275863 0.0 0.21551724137931033 0.0 99.13793103448276 89.00862068965517 10.129310344827585 0.0 0.21551724137931033 0.21551724137931033 0.43103448275862066 0.0 0.0
9 12.875082015991211 8.011656254529953 0.789959728717804 0.0 98.92241379310344 0.8620689655172413 0.21551724137931033 95.83333333333334 0.0 4.166666666666666 99.04988123515439 0.9501187648456058 0.0 100.0 0.0 0.0 99.78448275862068 95.90517241379311 3.8793103448275863 0.0 0.21551724137931033 0.0 99.13793103448276 89.4396551724138 9.698275862068966 0.0 0.21551724137931033 0.21551724137931033 0.43103448275862066 0.0 0.0
10 13.048247337341309 7.991154491901398 0.7936534285545349 0.0 98.92241379310344 0.8620689655172413 0.21551724137931033 95.83333333333334 0.0 4.166666666666666 99.04988123515439 0.9501187648456058 0.0 100.0 0.0 0.0 99.78448275862068 95.90517241379311 3.8793103448275863 0.0 0.21551724137931033 0.0 99.13793103448276 88.79310344827587 10.344827586206897 0.0 0.21551724137931033 0.21551724137931033 0.43103448275862066 0.0 0.0
11 13.10261344909668 7.972116768360138 0.7942304015159607 0.0 98.92241379310344 0.8620689655172413 0.21551724137931033 95.83333333333334 0.0 4.166666666666666 99.04988123515439 0.9501187648456058 0.0 100.0 0.0 0.0 99.78448275862068 95.90517241379311 3.8793103448275863 0.0 0.21551724137931033 0.0 99.13793103448276 88.57758620689656 10.560344827586206 0.0 0.21551724137931033 0.21551724137931033 0.43103448275862066 0.0 0.0
12 13.241826057434082 8.051636815071106 0.8022602796554565 0.0 98.92241379310344 0.646551724137931 0.43103448275862066 95.83333333333334 0.0 4.166666666666666 99.04988123515439 0.7125890736342043 0.23752969121140144 100.0 0.0 0.0 99.78448275862068 96.12068965517241 3.6637931034482754 0.0 0.21551724137931033 0.0 99.13793103448276 89.4396551724138 9.698275862068966 0.0 0.21551724137931033 0.0 0.43103448275862066 0.21551724137931033 0.0
13 13.241755485534668 8.047880977392197 0.8030002117156982 0.0 98.92241379310344 0.8620689655172413 0.21551724137931033 95.83333333333334 0.0 4.166666666666666 99.04988123515439 0.9501187648456058 0.0 100.0 0.0 0.0 99.78448275862068 95.90517241379311 3.8793103448275863 0.0 0.21551724137931033 0.0 99.13793103448276 89.22413793103449 9.913793103448276 0.0 0.21551724137931033 0.21551724137931033 0.43103448275862066 0.0 0.0
14 13.399576187133789 8.10692086815834 0.8108459711074829 0.0 98.92241379310344 0.646551724137931 0.43103448275862066 95.83333333333334 0.0 4.166666666666666 99.04988123515439 0.7125890736342043 0.23752969121140144 100.0 0.0 0.0 99.78448275862068 96.12068965517241 3.6637931034482754 0.0 0.21551724137931033 0.0 99.13793103448276 89.22413793103449 9.913793103448276 0.0 0.21551724137931033 0.0 0.43103448275862066 0.21551724137931033 0.0
15 13.695099830627441 8.263424783945084 0.8282610774040222 0.0 98.92241379310344 0.646551724137931 0.43103448275862066 95.83333333333334 0.0 4.166666666666666 99.04988123515439 0.7125890736342043 0.23752969121140144 100.0 0.0 0.0 99.78448275862068 95.04310344827587 4.741379310344827 0.0 0.21551724137931033 0.0 99.13793103448276 89.22413793103449 9.913793103448276 0.0 0.21551724137931033 0.0 0.43103448275862066 0.21551724137931033 0.0
16 13.645773887634277 8.224866539239883 0.8249095678329468 0.0 98.92241379310344 0.646551724137931 0.43103448275862066 95.83333333333334 0.0 4.166666666666666 99.04988123515439 0.7125890736342043 0.23752969121140144 100.0 0.0 0.0 99.78448275862068 95.04310344827587 4.741379310344827 0.0 0.21551724137931033 0.0 99.13793103448276 89.22413793103449 9.913793103448276 0.0 0.21551724137931033 0.0 0.43103448275862066 0.21551724137931033 0.0
17 13.785048484802246 8.290649205446243 0.8324905037879944 0.0 98.70689655172413 0.646551724137931 0.646551724137931 91.66666666666666 0.0 8.333333333333332 99.04988123515439 0.7125890736342043 0.23752969121140144 100.0 0.0 0.0 99.56896551724138 94.39655172413794 5.172413793103448 0.0 0.43103448275862066 0.0 99.13793103448276 89.4396551724138 9.698275862068966 0.0 0.21551724137931033 0.0 0.43103448275862066 0.21551724137931033 0.0
18 14.019180297851562 8.405403047800064 0.8467226028442383 0.0 98.70689655172413 0.646551724137931 0.646551724137931 91.66666666666666 0.0 8.333333333333332 99.04988123515439 0.7125890736342043 0.23752969121140144 100.0 0.0 0.0 99.56896551724138 93.96551724137932 5.603448275862069 0.0 0.43103448275862066 0.0 99.13793103448276 89.4396551724138 9.698275862068966 0.0 0.21551724137931033 0.0 0.43103448275862066 0.21551724137931033 0.0
19 14.006579399108887 8.494411408901215 0.8519567251205444 0.0 98.70689655172413 0.8620689655172413 0.43103448275862066 91.66666666666666 0.0 8.333333333333332 99.04988123515439 0.9501187648456058 0.0 100.0 0.0 0.0 99.56896551724138 94.39655172413794 5.172413793103448 0.0 0.43103448275862066 0.0 99.13793103448276 89.22413793103449 9.913793103448276 0.0 0.21551724137931033 0.21551724137931033 0.43103448275862066 0.0 0.0
20 14.489831924438477 8.774666488170624 0.8834457397460938 0.0 98.92241379310344 0.646551724137931 0.43103448275862066 95.83333333333334 0.0 4.166666666666666 99.04988123515439 0.7125890736342043 0.23752969121140144 100.0 0.0 0.0 99.78448275862068 94.18103448275862 5.603448275862069 0.0 0.21551724137931033 0.0 99.13793103448276 89.22413793103449 9.913793103448276 0.0 0.21551724137931033 0.0 0.43103448275862066 0.21551724137931033 0.0
21 14.232579231262207 8.575499057769775 0.8652603030204773 0.0 98.70689655172413 0.8620689655172413 0.43103448275862066 91.66666666666666 0.0 8.333333333333332 99.04988123515439 0.9501187648456058 0.0 100.0 0.0 0.0 99.56896551724138 94.39655172413794 5.172413793103448 0.0 0.43103448275862066 0.0 99.13793103448276 89.22413793103449 9.913793103448276 0.0 0.21551724137931033 0.21551724137931033 0.43103448275862066 0.0 0.0
22 14.738321304321289 8.938023447990417 0.9006239771842957 0.0 98.92241379310344 0.646551724137931 0.43103448275862066 95.83333333333334 0.0 4.166666666666666 99.04988123515439 0.7125890736342043 0.23752969121140144 100.0 0.0 0.0 99.78448275862068 93.31896551724138 6.4655172413793105 0.0 0.21551724137931033 0.0 99.13793103448276 89.22413793103449 9.913793103448276 0.0 0.21551724137931033 0.0 0.43103448275862066 0.21551724137931033 0.0
23 14.908178329467773 9.018409252166748 0.9114678502082825 0.0 98.70689655172413 0.646551724137931 0.646551724137931 91.66666666666666 0.0 8.333333333333332 99.04988123515439 0.7125890736342043 0.23752969121140144 100.0 0.0 0.0 99.56896551724138 92.88793103448276 6.68103448275862 0.0 0.43103448275862066 0.0 99.13793103448276 89.4396551724138 9.698275862068966 0.0 0.21551724137931033 0.0 0.43103448275862066 0.21551724137931033 0.0
24 15.08954906463623 9.116648137569427 0.9239991307258606 0.0 98.92241379310344 0.646551724137931 0.43103448275862066 95.83333333333334 0.0 4.166666666666666 99.04988123515439 0.7125890736342043 0.23752969121140144 100.0 0.0 0.0 99.78448275862068 93.31896551724138 6.4655172413793105 0.0 0.21551724137931033 0.0 99.13793103448276 89.4396551724138 9.698275862068966 0.0 0.21551724137931033 0.0 0.43103448275862066 0.21551724137931033 0.0
25 15.4517240524292 9.481670707464218 0.954914927482605 0.0 98.92241379310344 0.646551724137931 0.43103448275862066 95.83333333333334 0.0 4.166666666666666 99.04988123515439 0.7125890736342043 0.23752969121140144 100.0 0.0 0.0 99.78448275862068 92.67241379310344 7.112068965517242 0.0 0.21551724137931033 0.0 99.13793103448276 89.4396551724138 9.698275862068966 0.0 0.21551724137931033 0.0 0.43103448275862066 0.21551724137931033 0.0
26 15.69970703125 9.616381675004959 0.971785843372345 0.0 99.13793103448276 0.43103448275862066 0.43103448275862066 95.83333333333334 0.0 4.166666666666666 99.2874109263658 0.4750593824228029 0.23752969121140144 100.0 0.0 0.0 99.78448275862068 92.88793103448276 6.896551724137931 0.0 0.21551724137931033 0.0 99.35344827586206 89.65517241379311 9.698275862068966 0.0 0.0 0.0 0.43103448275862066 0.21551724137931033 0.0
27 15.993415832519531 9.834819287061691 0.994324803352356 0.0 99.13793103448276 0.646551724137931 0.21551724137931033 100.0 0.0 0.0 99.04988123515439 0.7125890736342043 0.23752969121140144 100.0 0.0 0.0 100.0 92.24137931034483 7.758620689655173 0.0 0.0 0.0 99.13793103448276 89.4396551724138 9.698275862068966 0.21551724137931033 0.0 0.0 0.43103448275862066 0.21551724137931033 0.0
28 16.538148880004883 10.44054627418518 1.0454022884368896 0.0 98.92241379310344 0.646551724137931 0.43103448275862066 95.83333333333334 0.0 4.166666666666666 99.04988123515439 0.7125890736342043 0.23752969121140144 100.0 0.0 0.0 99.78448275862068 90.73275862068965 9.051724137931034 0.0 0.21551724137931033 0.0 99.13793103448276 89.22413793103449 9.913793103448276 0.21551724137931033 0.0 0.0 0.43103448275862066 0.21551724137931033 0.0


==> data/evolutions/evolution_idiab2_c8.dat <==
iteration RMSE MAPE MASE TG CG-EGA-AP CG-EGA-BE CG-EGA-EP CG-EGA-AP-hypo CG-EGA-BE-hypo CG-EGA-EP-hypo CG-EGA-AP-eu CG-EGA-BE-eu CG-EGA-EP-eu CG-EGA-AP-hyper CG-EGA-BE-hyper CG-EGA-EP-hyper P-EGA-A+B P-EGA-A P-EGA-B P-EGA-C P-EGA-D P-EGA-E R-EGA-A+B R-EGA-A R-EGA-B R-EGA-uC R-EGA-lC R-EGA-uD R-EGA-lD R-EGA-uE R-EGA-lE
0 12.748405456542969 6.467052549123764 0.7846660017967224 15.0 95.08547008547008 3.418803418803419 1.4957264957264957 0.0 0.0 100.0 96.94656488549617 2.2900763358778624 0.7633587786259541 94.08866995073892 4.926108374384237 0.9852216748768473 99.35897435897436 97.86324786324786 1.4957264957264957 0.0 0.641025641025641 0.0 95.51282051282051 78.41880341880342 17.094017094017094 1.9230769230769231 0.4273504273504274 0.2136752136752137 1.0683760683760684 0.8547008547008548 0.0
1 12.942513465881348 6.5647318959236145 0.7918067574501038 15.0 96.36752136752136 2.3504273504273505 1.282051282051282 0.0 0.0 100.0 97.70992366412213 1.9083969465648856 0.38167938931297707 96.05911330049261 2.955665024630542 0.9852216748768473 99.35897435897436 97.64957264957265 1.7094017094017095 0.0 0.641025641025641 0.0 96.7948717948718 82.26495726495726 14.529914529914532 1.0683760683760684 0.2136752136752137 0.4273504273504274 0.8547008547008548 0.641025641025641 0.0
2 13.69271469116211 6.799490749835968 0.8400194048881531 15.0 97.43589743589743 1.4957264957264957 1.0683760683760684 33.33333333333333 0.0 66.66666666666666 98.09160305343512 1.5267175572519083 0.38167938931297707 97.53694581280789 1.477832512315271 0.9852216748768473 99.57264957264957 97.86324786324786 1.7094017094017095 0.0 0.4273504273504274 0.0 97.64957264957265 84.4017094017094 13.247863247863249 0.641025641025641 0.2136752136752137 0.4273504273504274 0.4273504273504274 0.641025641025641 0.0
3 13.95433521270752 6.868810951709747 0.8510638475418091 15.0 97.64957264957265 1.4957264957264957 0.8547008547008548 33.33333333333333 0.0 66.66666666666666 98.47328244274809 1.1450381679389312 0.38167938931297707 97.53694581280789 1.9704433497536946 0.49261083743842365 99.57264957264957 97.43589743589743 2.1367521367521367 0.0 0.4273504273504274 0.0 97.86324786324786 83.33333333333334 14.529914529914532 0.641025641025641 0.2136752136752137 0.641025641025641 0.2136752136752137 0.4273504273504274 0.0
4 14.034980773925781 6.913658231496811 0.8583582043647766 15.0 97.43589743589743 1.7094017094017095 0.8547008547008548 33.33333333333333 0.0 66.66666666666666 98.09160305343512 1.5267175572519083 0.38167938931297707 97.53694581280789 1.9704433497536946 0.49261083743842365 99.57264957264957 97.43589743589743 2.1367521367521367 0.0 0.4273504273504274 0.0 97.64957264957265 84.61538461538461 13.034188034188036 0.641025641025641 0.2136752136752137 0.641025641025641 0.4273504273504274 0.4273504273504274 0.0
5 13.802144050598145 6.789832562208176 0.8407921195030212 15.0 97.00854700854701 1.9230769230769231 1.0683760683760684 33.33333333333333 0.0 66.66666666666666 98.09160305343512 1.5267175572519083 0.38167938931297707 96.55172413793103 2.4630541871921183 0.9852216748768473 99.57264957264957 97.43589743589743 2.1367521367521367 0.0 0.4273504273504274 0.0 97.22222222222221 84.61538461538461 12.606837606837606 0.8547008547008548 0.2136752136752137 0.4273504273504274 0.641025641025641 0.641025641025641 0.0
6 14.136856079101562 6.966407597064972 0.8644185662269592 15.0 97.43589743589743 1.4957264957264957 1.0683760683760684 33.33333333333333 0.0 66.66666666666666 98.09160305343512 1.5267175572519083 0.38167938931297707 97.53694581280789 1.477832512315271 0.9852216748768473 99.57264957264957 97.00854700854701 2.564102564102564 0.0 0.4273504273504274 0.0 97.64957264957265 85.25641025641025 12.393162393162394 0.4273504273504274 0.2136752136752137 0.4273504273504274 0.641025641025641 0.641025641025641 0.0
7 14.07345199584961 6.861985474824905 0.8556613922119141 15.0 97.43589743589743 1.4957264957264957 1.0683760683760684 33.33333333333333 0.0 66.66666666666666 98.09160305343512 1.5267175572519083 0.38167938931297707 97.53694581280789 1.477832512315271 0.9852216748768473 99.57264957264957 97.00854700854701 2.564102564102564 0.0 0.4273504273504274 0.0 97.64957264957265 84.82905982905983 12.82051282051282 0.641025641025641 0.2136752136752137 0.4273504273504274 0.4273504273504274 0.641025641025641 0.0
8 14.272172927856445 6.814201921224594 0.8566456437110901 15.0 97.43589743589743 1.7094017094017095 0.8547008547008548 66.66666666666666 0.0 33.33333333333333 97.70992366412213 1.9083969465648856 0.38167938931297707 97.53694581280789 1.477832512315271 0.9852216748768473 99.78632478632478 96.15384615384616 3.632478632478633 0.0 0.2136752136752137 0.0 97.64957264957265 85.25641025641025 12.393162393162394 0.641025641025641 0.2136752136752137 0.4273504273504274 0.4273504273504274 0.641025641025641 0.0
9 14.814459800720215 7.336989045143127 0.8974790573120117 0.0 97.43589743589743 1.282051282051282 1.282051282051282 33.33333333333333 0.0 66.66666666666666 98.09160305343512 1.1450381679389312 0.7633587786259541 97.53694581280789 1.477832512315271 0.9852216748768473 99.57264957264957 95.51282051282051 4.05982905982906 0.0 0.4273504273504274 0.0 97.64957264957265 85.25641025641025 12.393162393162394 0.641025641025641 0.2136752136752137 0.4273504273504274 0.2136752136752137 0.641025641025641 0.2136752136752137
10 14.358892440795898 7.042427361011505 0.875505268573761 0.0 97.43589743589743 1.7094017094017095 0.8547008547008548 33.33333333333333 0.0 66.66666666666666 98.09160305343512 1.5267175572519083 0.38167938931297707 97.53694581280789 1.9704433497536946 0.49261083743842365 99.57264957264957 96.15384615384616 3.418803418803419 0.0 0.4273504273504274 0.0 97.86324786324786 84.61538461538461 13.247863247863249 0.641025641025641 0.2136752136752137 0.4273504273504274 0.4273504273504274 0.4273504273504274 0.0
11 14.483043670654297 7.059012353420258 0.8770571947097778 0.0 97.43589743589743 1.4957264957264957 1.0683760683760684 33.33333333333333 0.0 66.66666666666666 98.09160305343512 1.5267175572519083 0.38167938931297707 97.53694581280789 1.477832512315271 0.9852216748768473 99.57264957264957 96.15384615384616 3.418803418803419 0.0 0.4273504273504274 0.0 97.86324786324786 85.04273504273505 12.82051282051282 0.641025641025641 0.2136752136752137 0.2136752136752137 0.4273504273504274 0.641025641025641 0.0
12 15.092434883117676 7.339431345462799 0.9141175746917725 0.0 97.43589743589743 1.7094017094017095 0.8547008547008548 33.33333333333333 0.0 66.66666666666666 98.09160305343512 1.5267175572519083 0.38167938931297707 97.53694581280789 1.9704433497536946 0.49261083743842365 99.57264957264957 95.51282051282051 4.05982905982906 0.0 0.4273504273504274 0.0 97.86324786324786 84.1880341880342 13.675213675213676 0.641025641025641 0.2136752136752137 0.4273504273504274 0.4273504273504274 0.4273504273504274 0.0
13 14.519536018371582 7.116653025150299 0.8866594433784485 0.0 97.43589743589743 1.7094017094017095 0.8547008547008548 33.33333333333333 0.0 66.66666666666666 98.09160305343512 1.5267175572519083 0.38167938931297707 97.53694581280789 1.9704433497536946 0.49261083743842365 99.57264957264957 96.15384615384616 3.418803418803419 0.0 0.4273504273504274 0.0 97.86324786324786 85.68376068376068 12.179487179487179 0.641025641025641 0.2136752136752137 0.4273504273504274 0.4273504273504274 0.4273504273504274 0.0
14 14.980347633361816 7.233772426843643 0.9083910584449768 0.0 97.86324786324786 1.4957264957264957 0.641025641025641 66.66666666666666 0.0 33.33333333333333 98.47328244274809 1.1450381679389312 0.38167938931297707 97.53694581280789 1.9704433497536946 0.49261083743842365 99.78632478632478 96.58119658119658 3.205128205128205 0.0 0.2136752136752137 0.0 98.07692307692307 85.25641025641025 12.82051282051282 0.4273504273504274 0.2136752136752137 0.4273504273504274 0.4273504273504274 0.4273504273504274 0.0
15 15.091651916503906 7.401076704263687 0.9202357530593872 0.0 97.64957264957265 1.4957264957264957 0.8547008547008548 33.33333333333333 0.0 66.66666666666666 98.47328244274809 1.1450381679389312 0.38167938931297707 97.53694581280789 1.9704433497536946 0.49261083743842365 99.57264957264957 95.94017094017094 3.632478632478633 0.0 0.4273504273504274 0.0 98.07692307692307 84.4017094017094 13.675213675213676 0.4273504273504274 0.2136752136752137 0.4273504273504274 0.4273504273504274 0.4273504273504274 0.0
16 14.891463279724121 7.22929835319519 0.9033100008964539 0.0 97.43589743589743 1.4957264957264957 1.0683760683760684 33.33333333333333 0.0 66.66666666666666 98.09160305343512 1.5267175572519083 0.38167938931297707 97.53694581280789 1.477832512315271 0.9852216748768473 99.57264957264957 96.58119658119658 2.9914529914529915 0.0 0.4273504273504274 0.0 97.86324786324786 85.25641025641025 12.606837606837606 0.641025641025641 0.2136752136752137 0.2136752136752137 0.4273504273504274 0.641025641025641 0.0
17 15.467236518859863 7.509458065032959 0.9352020025253296 0.0 97.22222222222221 1.9230769230769231 0.8547008547008548 33.33333333333333 0.0 66.66666666666666 97.70992366412213 1.9083969465648856 0.38167938931297707 97.53694581280789 1.9704433497536946 0.49261083743842365 99.57264957264957 95.51282051282051 4.05982905982906 0.0 0.4273504273504274 0.0 97.64957264957265 84.4017094017094 13.247863247863249 0.8547008547008548 0.2136752136752137 0.4273504273504274 0.4273504273504274 0.4273504273504274 0.0
18 15.230215072631836 7.401029020547867 0.923984706401825 0.0 97.64957264957265 1.7094017094017095 0.641025641025641 66.66666666666666 0.0 33.33333333333333 98.09160305343512 1.5267175572519083 0.38167938931297707 97.53694581280789 1.9704433497536946 0.49261083743842365 99.78632478632478 96.7948717948718 2.9914529914529915 0.0 0.2136752136752137 0.0 97.86324786324786 85.04273504273505 12.82051282051282 0.641025641025641 0.2136752136752137 0.4273504273504274 0.4273504273504274 0.4273504273504274 0.0
19 15.097217559814453 7.217864692211151 0.911090075969696 0.0 97.00854700854701 1.9230769230769231 1.0683760683760684 33.33333333333333 0.0 66.66666666666666 97.70992366412213 1.9083969465648856 0.38167938931297707 97.04433497536947 1.9704433497536946 0.9852216748768473 99.57264957264957 96.36752136752136 3.205128205128205 0.0 0.4273504273504274 0.0 97.43589743589743 85.68376068376068 11.752136752136751 0.641025641025641 0.2136752136752137 0.4273504273504274 0.641025641025641 0.641025641025641 0.0
20 15.895549774169922 7.55794420838356 0.9574922323226929 0.0 98.07692307692307 1.7094017094017095 0.2136752136752137 100.0 0.0 0.0 98.47328244274809 1.5267175572519083 0.0 97.53694581280789 1.9704433497536946 0.49261083743842365 100.0 95.08547008547008 4.914529914529915 0.0 0.0 0.0 98.07692307692307 86.32478632478633 11.752136752136751 0.4273504273504274 0.2136752136752137 0.641025641025641 0.4273504273504274 0.2136752136752137 0.0
21 16.233795166015625 7.976238429546356 0.987255334854126 0.0 97.64957264957265 1.4957264957264957 0.8547008547008548 33.33333333333333 0.0 66.66666666666666 98.09160305343512 1.5267175572519083 0.38167938931297707 98.0295566502463 1.477832512315271 0.49261083743842365 99.57264957264957 94.65811965811966 4.914529914529915 0.0 0.4273504273504274 0.0 98.07692307692307 85.04273504273505 13.034188034188036 0.641025641025641 0.0 0.4273504273504274 0.4273504273504274 0.4273504273504274 0.0
22 15.790875434875488 7.603036612272263 0.9608643054962158 0.0 98.07692307692307 1.4957264957264957 0.4273504273504274 100.0 0.0 0.0 98.47328244274809 1.1450381679389312 0.38167938931297707 97.53694581280789 1.9704433497536946 0.49261083743842365 100.0 96.36752136752136 3.632478632478633 0.0 0.0 0.0 98.07692307692307 86.53846153846155 11.538461538461538 0.4273504273504274 0.2136752136752137 0.4273504273504274 0.4273504273504274 0.4273504273504274 0.0
23 16.400850296020508 8.008524775505066 0.9971746802330017 0.0 97.64957264957265 1.4957264957264957 0.8547008547008548 33.33333333333333 0.0 66.66666666666666 98.09160305343512 1.5267175572519083 0.38167938931297707 98.0295566502463 1.477832512315271 0.49261083743842365 99.57264957264957 95.08547008547008 4.487179487179487 0.0 0.4273504273504274 0.0 98.07692307692307 85.68376068376068 12.393162393162394 0.641025641025641 0.0 0.2136752136752137 0.641025641025641 0.4273504273504274 0.0
24 16.698806762695312 8.199449628591537 1.013986349105835 0.0 97.86324786324786 1.282051282051282 0.8547008547008548 33.33333333333333 0.0 66.66666666666666 98.09160305343512 1.5267175572519083 0.38167938931297707 98.52216748768473 0.9852216748768473 0.49261083743842365 99.57264957264957 94.23076923076923 5.3418803418803416 0.0 0.4273504273504274 0.0 98.29059829059828 86.32478632478633 11.965811965811966 0.641025641025641 0.0 0.2136752136752137 0.4273504273504274 0.4273504273504274 0.0


==> data/evolutions/evolution_idiab3_c8.dat <==
iteration RMSE MAPE MASE TG CG-EGA-AP CG-EGA-BE CG-EGA-EP CG-EGA-AP-hypo CG-EGA-BE-hypo CG-EGA-EP-hypo CG-EGA-AP-eu CG-EGA-BE-eu CG-EGA-EP-eu CG-EGA-AP-hyper CG-EGA-BE-hyper CG-EGA-EP-hyper P-EGA-A+B P-EGA-A P-EGA-B P-EGA-C P-EGA-D P-EGA-E R-EGA-A+B R-EGA-A R-EGA-B R-EGA-uC R-EGA-lC R-EGA-uD R-EGA-lD R-EGA-uE R-EGA-lE
0 21.202356338500977 9.82557013630867 0.7572042942047119 15.0 92.49249249249249 3.6036036036036037 3.903903903903904 60.0 0.0 40.0 97.27272727272728 1.3636363636363635 1.3636363636363635 88.17204301075269 9.67741935483871 2.1505376344086025 97.2972972972973 94.5945945945946 2.7027027027027026 0.0 2.7027027027027026 0.0 95.1951951951952 77.77777777777779 17.417417417417415 1.8018018018018018 0.9009009009009009 0.0 0.9009009009009009 0.6006006006006006 0.6006006006006006
1 21.551836013793945 10.16671359539032 0.7848548889160156 15.0 93.3933933933934 3.303303303303303 3.303303303303303 65.0 0.0 35.0 97.72727272727273 1.3636363636363635 0.9090909090909091 89.24731182795699 8.60215053763441 2.1505376344086025 97.5975975975976 93.993993993994 3.6036036036036037 0.0 2.4024024024024024 0.0 95.7957957957958 78.67867867867868 17.117117117117118 1.5015015015015014 0.6006006006006006 0.0 1.2012012012012012 0.6006006006006006 0.3003003003003003
2 22.971181869506836 10.247514396905899 0.8515409827232361 0.0 93.993993993994 4.804804804804805 1.2012012012012012 100.0 0.0 0.0 95.9090909090909 3.1818181818181817 0.9090909090909091 88.17204301075269 9.67741935483871 2.1505376344086025 99.69969969969969 94.8948948948949 4.804804804804805 0.0 0.3003003003003003 0.0 94.29429429429429 78.37837837837837 15.915915915915916 2.7027027027027026 0.9009009009009009 0.0 1.2012012012012012 0.6006006006006006 0.3003003003003003
3 23.174468994140625 10.384535044431686 0.8634092211723328 0.0 94.29429429429429 4.504504504504505 1.2012012012012012 100.0 0.0 0.0 96.36363636363636 2.727272727272727 0.9090909090909091 88.17204301075269 9.67741935483871 2.1505376344086025 99.69969969969969 94.5945945945946 5.105105105105105 0.0 0.3003003003003003 0.0 94.5945945945946 79.57957957957959 15.015015015015015 2.4024024024024024 0.9009009009009009 0.0 1.2012012012012012 0.6006006006006006 0.3003003003003003
4 23.31486701965332 10.526193678379059 0.8725371956825256 0.0 94.29429429429429 4.504504504504505 1.2012012012012012 100.0 0.0 0.0 96.36363636363636 2.727272727272727 0.9090909090909091 88.17204301075269 9.67741935483871 2.1505376344086025 99.69969969969969 94.8948948948949 4.804804804804805 0.0 0.3003003003003003 0.0 94.5945945945946 80.18018018018019 14.414414414414415 2.4024024024024024 0.9009009009009009 0.0 1.2012012012012012 0.6006006006006006 0.3003003003003003
5 23.25465202331543 10.482604056596756 0.8707906007766724 0.0 94.29429429429429 4.504504504504505 1.2012012012012012 100.0 0.0 0.0 96.36363636363636 2.727272727272727 0.9090909090909091 88.17204301075269 9.67741935483871 2.1505376344086025 99.69969969969969 95.1951951951952 4.504504504504505 0.0 0.3003003003003003 0.0 94.5945945945946 79.87987987987988 14.714714714714713 2.4024024024024024 0.9009009009009009 0.0 1.2012012012012012 0.6006006006006006 0.3003003003003003
6 22.98174285888672 10.333944112062454 0.8541975021362305 0.0 94.29429429429429 4.504504504504505 1.2012012012012012 100.0 0.0 0.0 96.36363636363636 2.727272727272727 0.9090909090909091 88.17204301075269 9.67741935483871 2.1505376344086025 99.69969969969969 94.8948948948949 4.804804804804805 0.0 0.3003003003003003 0.0 94.5945945945946 79.87987987987988 14.714714714714713 2.4024024024024024 0.9009009009009009 0.0 1.2012012012012012 0.6006006006006006 0.3003003003003003
7 23.077903747558594 10.370316356420517 0.8605003952980042 0.0 94.29429429429429 4.504504504504505 1.2012012012012012 100.0 0.0 0.0 96.36363636363636 2.727272727272727 0.9090909090909091 88.17204301075269 9.67741935483871 2.1505376344086025 99.69969969969969 94.5945945945946 5.105105105105105 0.0 0.3003003003003003 0.0 94.5945945945946 78.07807807807808 16.516516516516518 2.4024024024024024 0.9009009009009009 0.0 1.2012012012012012 0.6006006006006006 0.3003003003003003
8 23.101015090942383 10.39937511086464 0.8596814870834351 0.0 94.29429429429429 4.504504504504505 1.2012012012012012 100.0 0.0 0.0 96.36363636363636 2.727272727272727 0.9090909090909091 88.17204301075269 9.67741935483871 2.1505376344086025 99.69969969969969 94.29429429429429 5.405405405405405 0.0 0.3003003003003003 0.0 94.5945945945946 79.27927927927928 15.315315315315313 2.4024024024024024 0.9009009009009009 0.0 1.2012012012012012 0.6006006006006006 0.3003003003003003
9 23.221101760864258 10.431673377752304 0.8673079013824463 0.0 94.29429429429429 4.504504504504505 1.2012012012012012 100.0 0.0 0.0 96.36363636363636 2.727272727272727 0.9090909090909091 88.17204301075269 9.67741935483871 2.1505376344086025 99.69969969969969 94.29429429429429 5.405405405405405 0.0 0.3003003003003003 0.0 94.5945945945946 78.97897897897897 15.615615615615615 2.4024024024024024 0.9009009009009009 0.0 1.2012012012012012 0.6006006006006006 0.3003003003003003
10 23.146677017211914 10.441198199987411 0.8635511994361877 0.0 94.29429429429429 4.504504504504505 1.2012012012012012 100.0 0.0 0.0 96.36363636363636 2.727272727272727 0.9090909090909091 88.17204301075269 9.67741935483871 2.1505376344086025 99.69969969969969 94.5945945945946 5.105105105105105 0.0 0.3003003003003003 0.0 94.5945945945946 79.27927927927928 15.315315315315313 2.4024024024024024 0.9009009009009009 0.0 1.2012012012012012 0.6006006006006006 0.3003003003003003
11 23.242496490478516 10.428683459758759 0.8670920729637146 0.0 94.29429429429429 4.504504504504505 1.2012012012012012 100.0 0.0 0.0 96.36363636363636 2.727272727272727 0.9090909090909091 88.17204301075269 9.67741935483871 2.1505376344086025 99.69969969969969 94.29429429429429 5.405405405405405 0.0 0.3003003003003003 0.0 94.5945945945946 79.57957957957959 15.015015015015015 2.4024024024024024 0.9009009009009009 0.0 1.2012012012012012 0.6006006006006006 0.3003003003003003
12 23.23607063293457 10.479813069105148 0.8686932921409607 0.0 94.5945945945946 4.2042042042042045 1.2012012012012012 100.0 0.0 0.0 96.81818181818181 2.272727272727273 0.9090909090909091 88.17204301075269 9.67741935483871 2.1505376344086025 99.69969969969969 94.29429429429429 5.405405405405405 0.0 0.3003003003003003 0.0 94.8948948948949 79.57957957957959 15.315315315315313 2.1021021021021022 0.9009009009009009 0.0 1.2012012012012012 0.6006006006006006 0.3003003003003003
13 23.44161033630371 10.482930392026901 0.8771671652793884 0.0 94.5945945945946 4.2042042042042045 1.2012012012012012 100.0 0.0 0.0 96.81818181818181 2.272727272727273 0.9090909090909091 88.17204301075269 9.67741935483871 2.1505376344086025 99.69969969969969 94.29429429429429 5.405405405405405 0.0 0.3003003003003003 0.0 94.8948948948949 79.27927927927928 15.615615615615615 2.1021021021021022 0.9009009009009009 0.0 1.2012012012012012 0.6006006006006006 0.3003003003003003
14 23.4559268951416 10.57957261800766 0.8795175552368164 0.0 93.993993993994 4.804804804804805 1.2012012012012012 100.0 0.0 0.0 95.9090909090909 3.1818181818181817 0.9090909090909091 88.17204301075269 9.67741935483871 2.1505376344086025 99.69969969969969 93.3933933933934 6.306306306306306 0.0 0.3003003003003003 0.0 94.29429429429429 79.57957957957959 14.714714714714713 2.4024024024024024 0.9009009009009009 0.3003003003003003 1.2012012012012012 0.6006006006006006 0.3003003003003003
15 23.568819046020508 10.627839714288712 0.8861508369445801 0.0 93.993993993994 4.804804804804805 1.2012012012012012 100.0 0.0 0.0 95.9090909090909 3.1818181818181817 0.9090909090909091 88.17204301075269 9.67741935483871 2.1505376344086025 99.69969969969969 93.3933933933934 6.306306306306306 0.0 0.3003003003003003 0.0 94.29429429429429 79.57957957957959 14.714714714714713 2.4024024024024024 0.9009009009009009 0.3003003003003003 1.2012012012012012 0.6006006006006006 0.3003003003003003
16 23.5092716217041 10.570414364337921 0.8821737766265869 0.0 94.5945945945946 4.2042042042042045 1.2012012012012012 100.0 0.0 0.0 96.81818181818181 2.272727272727273 0.9090909090909091 88.17204301075269 9.67741935483871 2.1505376344086025 99.69969969969969 93.3933933933934 6.306306306306306 0.0 0.3003003003003003 0.0 94.8948948948949 79.27927927927928 15.615615615615615 2.1021021021021022 0.9009009009009009 0.0 1.2012012012012012 0.6006006006006006 0.3003003003003003
17 23.84918212890625 10.796801745891571 0.8994491100311279 0.0 93.993993993994 4.804804804804805 1.2012012012012012 100.0 0.0 0.0 95.9090909090909 3.1818181818181817 0.9090909090909091 88.17204301075269 9.67741935483871 2.1505376344086025 99.69969969969969 92.7927927927928 6.906906906906906 0.0 0.3003003003003003 0.0 94.29429429429429 79.87987987987988 14.414414414414415 2.4024024024024024 0.9009009009009009 0.3003003003003003 1.2012012012012012 0.6006006006006006 0.3003003003003003
18 23.90799331665039 10.845652222633362 0.9037868976593018 0.0 94.29429429429429 4.504504504504505 1.2012012012012012 100.0 0.0 0.0 96.36363636363636 2.727272727272727 0.9090909090909091 88.17204301075269 9.67741935483871 2.1505376344086025 99.69969969969969 92.49249249249249 7.207207207207207 0.0 0.3003003003003003 0.0 94.5945945945946 79.57957957957959 15.015015015015015 2.1021021021021022 0.9009009009009009 0.3003003003003003 1.2012012012012012 0.6006006006006006 0.3003003003003003
19 24.237892150878906 10.991083085536957 0.9224998354911804 0.0 93.993993993994 4.804804804804805 1.2012012012012012 100.0 0.0 0.0 95.9090909090909 3.1818181818181817 0.9090909090909091 88.17204301075269 9.67741935483871 2.1505376344086025 99.69969969969969 91.8918918918919 7.807807807807808 0.0 0.3003003003003003 0.0 94.29429429429429 80.18018018018019 14.114114114114114 2.7027027027027026 0.6006006006006006 0.3003003003003003 1.2012012012012012 0.6006006006006006 0.3003003003003003
20 24.469364166259766 11.155591905117035 0.9371911883354187 0.0 94.8948948948949 3.6036036036036037 1.5015015015015014 100.0 0.0 0.0 97.27272727272728 1.3636363636363635 1.3636363636363635 88.17204301075269 9.67741935483871 2.1505376344086025 99.69969969969969 91.29129129129129 8.408408408408409 0.0 0.3003003003003003 0.0 95.1951951951952 80.18018018018019 15.015015015015015 1.8018018018018018 0.6006006006006006 0.3003003003003003 0.9009009009009009 0.6006006006006006 0.6006006006006006
21 24.4931697845459 11.139621585607529 0.9353629946708679 0.0 93.993993993994 4.804804804804805 1.2012012012012012 100.0 0.0 0.0 96.36363636363636 2.727272727272727 0.9090909090909091 87.09677419354838 10.75268817204301 2.1505376344086025 99.69969969969969 90.69069069069069 9.00900900900901 0.0 0.3003003003003003 0.0 94.29429429429429 80.18018018018019 14.114114114114114 2.7027027027027026 0.6006006006006006 0.3003003003003003 1.2012012012012012 0.6006006006006006 0.3003003003003003
22 24.371009826660156 11.120092868804932 0.9321455359458923 0.0 95.1951951951952 3.6036036036036037 1.2012012012012012 100.0 0.0 0.0 97.27272727272728 1.8181818181818181 0.9090909090909091 89.24731182795699 8.60215053763441 2.1505376344086025 99.69969969969969 90.39039039039038 9.30930930930931 0.0 0.3003003003003003 0.0 95.4954954954955 80.48048048048048 15.015015015015015 1.5015015015015014 0.6006006006006006 0.3003003003003003 1.2012012012012012 0.6006006006006006 0.3003003003003003
23 24.789875030517578 11.3979272544384 0.9584491848945618 0.0 95.1951951951952 3.303303303303303 1.5015015015015014 100.0 0.0 0.0 97.27272727272728 1.3636363636363635 1.3636363636363635 89.24731182795699 8.60215053763441 2.1505376344086025 99.69969969969969 89.7897897897898 9.90990990990991 0.0 0.3003003003003003 0.0 95.4954954954955 80.18018018018019 15.315315315315313 1.5015015015015014 0.6006006006006006 0.3003003003003003 0.9009009009009009 0.6006006006006006 0.6006006006006006
24 24.483537673950195 10.972928255796432 0.9196440577507019 0.0 95.4954954954955 3.303303303303303 1.2012012012012012 100.0 0.0 0.0 97.27272727272728 1.8181818181818181 0.9090909090909091 90.32258064516128 7.526881720430108 2.1505376344086025 99.69969969969969 90.990990990991 8.708708708708707 0.0 0.3003003003003003 0.0 95.7957957957958 80.18018018018019 15.615615615615615 1.2012012012012012 0.6006006006006006 0.3003003003003003 1.2012012012012012 0.6006006006006006 0.3003003003003003
25 25.038232803344727 11.452057957649231 0.9560299515724182 0.0 95.1951951951952 3.903903903903904 0.9009009009009009 100.0 0.0 0.0 96.81818181818181 2.272727272727273 0.9090909090909091 90.32258064516128 8.60215053763441 1.0752688172043012 99.69969969969969 88.58858858858859 11.11111111111111 0.0 0.3003003003003003 0.0 95.4954954954955 80.18018018018019 15.315315315315313 1.5015015015015014 0.6006006006006006 0.3003003003003003 1.5015015015015014 0.6006006006006006 0.0
26 25.88675880432129 12.142056971788406 1.0083850622177124 0.0 95.1951951951952 3.903903903903904 0.9009009009009009 100.0 0.0 0.0 97.27272727272728 1.8181818181818181 0.9090909090909091 89.24731182795699 9.67741935483871 1.0752688172043012 99.69969969969969 86.78678678678679 12.912912912912914 0.0 0.3003003003003003 0.0 95.4954954954955 79.27927927927928 16.216216216216218 1.8018018018018018 0.3003003003003003 0.6006006006006006 1.2012012012012012 0.6006006006006006 0.0


==> data/evolutions/evolution_idiab4_c8.dat <==
iteration RMSE MAPE MASE TG CG-EGA-AP CG-EGA-BE CG-EGA-EP CG-EGA-AP-hypo CG-EGA-BE-hypo CG-EGA-EP-hypo CG-EGA-AP-eu CG-EGA-BE-eu CG-EGA-EP-eu CG-EGA-AP-hyper CG-EGA-BE-hyper CG-EGA-EP-hyper P-EGA-A+B P-EGA-A P-EGA-B P-EGA-C P-EGA-D P-EGA-E R-EGA-A+B R-EGA-A R-EGA-B R-EGA-uC R-EGA-lC R-EGA-uD R-EGA-lD R-EGA-uE R-EGA-lE
0 25.55438995361328 9.506812691688538 0.7000623941421509 15.0 87.45454545454545 8.727272727272728 3.8181818181818183 28.57142857142857 0.0 71.42857142857143 93.82352941176471 5.0 1.1764705882352942 78.81773399014779 15.270935960591133 5.911330049261084 98.9090909090909 92.36363636363636 6.545454545454546 0.0 1.090909090909091 0.0 88.54545454545455 75.63636363636364 12.909090909090908 2.727272727272727 1.2727272727272727 0.7272727272727273 4.0 2.181818181818182 0.5454545454545455
1 26.53338050842285 9.97016578912735 0.7342215180397034 15.0 87.63636363636364 8.90909090909091 3.4545454545454546 28.57142857142857 0.0 71.42857142857143 94.41176470588235 4.411764705882353 1.1764705882352942 78.32512315270937 16.748768472906402 4.926108374384237 98.9090909090909 91.63636363636364 7.2727272727272725 0.0 1.090909090909091 0.0 88.72727272727273 76.18181818181819 12.545454545454545 3.090909090909091 0.9090909090909091 1.090909090909091 3.8181818181818183 2.0 0.36363636363636365
2 28.845483779907227 10.440246015787125 0.8004357218742371 15.0 89.27272727272727 8.181818181818182 2.5454545454545454 85.71428571428571 0.0 14.285714285714285 94.41176470588235 4.117647058823529 1.4705882352941175 80.78817733990148 15.270935960591133 3.9408866995073892 99.63636363636364 90.18181818181819 9.454545454545455 0.0 0.36363636363636365 0.0 89.63636363636364 75.63636363636364 14.000000000000002 2.3636363636363638 1.2727272727272727 0.9090909090909091 3.6363636363636362 1.6363636363636365 0.5454545454545455
3 28.176172256469727 10.155093669891357 0.7766976356506348 15.0 89.27272727272727 8.181818181818182 2.5454545454545454 85.71428571428571 0.0 14.285714285714285 94.41176470588235 4.411764705882353 1.1764705882352942 80.78817733990148 14.77832512315271 4.433497536945813 99.63636363636364 91.0909090909091 8.545454545454545 0.0 0.36363636363636365 0.0 89.63636363636364 76.18181818181819 13.454545454545455 2.5454545454545454 1.090909090909091 0.7272727272727273 3.8181818181818183 1.8181818181818181 0.36363636363636365
4 29.411046981811523 10.581601411104202 0.8135777711868286 15.0 89.27272727272727 8.181818181818182 2.5454545454545454 71.42857142857143 0.0 28.57142857142857 94.41176470588235 4.117647058823529 1.4705882352941175 81.2807881773399 15.270935960591133 3.4482758620689653 99.45454545454545 89.81818181818181 9.636363636363637 0.0 0.5454545454545455 0.0 89.81818181818181 76.54545454545455 13.272727272727272 2.181818181818182 1.2727272727272727 1.090909090909091 3.6363636363636362 1.4545454545454546 0.5454545454545455
5 29.515396118164062 10.677645355463028 0.8197265267372131 15.0 89.27272727272727 8.181818181818182 2.5454545454545454 71.42857142857143 0.0 28.57142857142857 94.11764705882352 4.411764705882353 1.4705882352941175 81.77339901477832 14.77832512315271 3.4482758620689653 99.45454545454545 89.45454545454545 10.0 0.0 0.5454545454545455 0.0 89.81818181818181 76.9090909090909 12.909090909090908 2.181818181818182 1.4545454545454546 0.9090909090909091 3.6363636363636362 1.4545454545454546 0.5454545454545455
6 29.60042953491211 10.787137597799301 0.8255931735038757 15.0 89.63636363636364 7.818181818181818 2.5454545454545454 71.42857142857143 0.0 28.57142857142857 94.41176470588235 4.117647058823529 1.4705882352941175 82.26600985221675 14.285714285714285 3.4482758620689653 99.45454545454545 89.81818181818181 9.636363636363637 0.0 0.5454545454545455 0.0 90.18181818181819 76.36363636363637 13.818181818181818 2.181818181818182 1.2727272727272727 0.7272727272727273 3.6363636363636362 1.4545454545454546 0.5454545454545455
7 29.882701873779297 10.660907626152039 0.8231703639030457 15.0 89.81818181818181 7.818181818181818 2.3636363636363638 85.71428571428571 0.0 14.285714285714285 94.11764705882352 4.411764705882353 1.4705882352941175 82.75862068965517 13.793103448275861 3.4482758620689653 99.63636363636364 89.27272727272727 10.363636363636363 0.0 0.36363636363636365 0.0 90.18181818181819 76.72727272727272 13.454545454545455 2.181818181818182 1.090909090909091 0.9090909090909091 3.6363636363636362 1.4545454545454546 0.5454545454545455
8 30.022058486938477 10.867471247911453 0.8355764746665955 15.0 89.63636363636364 7.818181818181818 2.5454545454545454 71.42857142857143 0.0 28.57142857142857 94.70588235294117 3.823529411764706 1.4705882352941175 81.77339901477832 14.77832512315271 3.4482758620689653 99.27272727272727 88.54545454545455 10.727272727272727 0.0 0.7272727272727273 0.0 90.36363636363637 76.72727272727272 13.636363636363635 2.181818181818182 0.9090909090909091 0.9090909090909091 3.8181818181818183 1.4545454545454546 0.36363636363636365
9 30.13485336303711 10.957267880439758 0.8406029939651489 15.0 89.27272727272727 8.181818181818182 2.5454545454545454 71.42857142857143 0.0 28.57142857142857 94.11764705882352 4.411764705882353 1.4705882352941175 81.77339901477832 14.77832512315271 3.4482758620689653 99.27272727272727 88.54545454545455 10.727272727272727 0.0 0.7272727272727273 0.0 90.0 76.36363636363637 13.636363636363635 2.181818181818182 1.090909090909091 1.090909090909091 3.8181818181818183 1.4545454545454546 0.36363636363636365
10 30.31829833984375 11.087442189455032 0.8488726615905762 15.0 90.0 7.454545454545454 2.5454545454545454 71.42857142857143 0.0 28.57142857142857 94.70588235294117 3.823529411764706 1.4705882352941175 82.75862068965517 13.793103448275861 3.4482758620689653 99.27272727272727 88.36363636363636 10.909090909090908 0.0 0.7272727272727273 0.0 90.72727272727272 76.54545454545455 14.181818181818182 2.181818181818182 0.9090909090909091 0.7272727272727273 3.6363636363636362 1.4545454545454546 0.36363636363636365
11 30.391870498657227 10.825474560260773 0.8402543067932129 15.0 89.63636363636364 7.818181818181818 2.5454545454545454 71.42857142857143 0.0 28.57142857142857 94.41176470588235 4.117647058823529 1.4705882352941175 82.26600985221675 14.285714285714285 3.4482758620689653 99.27272727272727 88.18181818181819 11.090909090909092 0.0 0.7272727272727273 0.0 90.36363636363637 76.72727272727272 13.636363636363635 2.181818181818182 0.7272727272727273 1.090909090909091 3.8181818181818183 1.4545454545454546 0.36363636363636365
12 30.82723045349121 11.407659947872162 0.8704102635383606 15.0 89.63636363636364 7.818181818181818 2.5454545454545454 71.42857142857143 0.0 28.57142857142857 94.41176470588235 4.117647058823529 1.4705882352941175 82.26600985221675 14.285714285714285 3.4482758620689653 99.27272727272727 86.9090909090909 12.363636363636363 0.0 0.7272727272727273 0.0 90.36363636363637 76.54545454545455 13.818181818181818 1.8181818181818181 1.090909090909091 0.9090909090909091 4.0 1.4545454545454546 0.36363636363636365
13 30.855798721313477 11.17214784026146 0.862854540348053 15.0 89.81818181818181 7.636363636363637 2.5454545454545454 71.42857142857143 0.0 28.57142857142857 94.70588235294117 3.823529411764706 1.4705882352941175 82.26600985221675 14.285714285714285 3.4482758620689653 99.27272727272727 88.0 11.272727272727273 0.0 0.7272727272727273 0.0 90.54545454545455 76.36363636363637 14.181818181818182 2.0 0.7272727272727273 1.090909090909091 3.8181818181818183 1.4545454545454546 0.36363636363636365
14 30.932344436645508 11.11254170536995 0.8613154888153076 15.0 89.81818181818181 7.636363636363637 2.5454545454545454 71.42857142857143 0.0 28.57142857142857 94.70588235294117 3.823529411764706 1.4705882352941175 82.26600985221675 14.285714285714285 3.4482758620689653 99.27272727272727 88.0 11.272727272727273 0.0 0.7272727272727273 0.0 90.54545454545455 76.54545454545455 14.000000000000002 1.8181818181818181 0.7272727272727273 1.2727272727272727 3.8181818181818183 1.4545454545454546 0.36363636363636365
15 31.254165649414062 11.309758573770523 0.8741230964660645 15.0 90.0 7.454545454545454 2.5454545454545454 71.42857142857143 0.0 28.57142857142857 94.70588235294117 3.823529411764706 1.4705882352941175 82.75862068965517 13.793103448275861 3.4482758620689653 99.27272727272727 87.45454545454545 11.818181818181818 0.0 0.7272727272727273 0.0 90.72727272727272 76.0 14.727272727272728 1.8181818181818181 0.7272727272727273 1.090909090909091 3.8181818181818183 1.4545454545454546 0.36363636363636365
16 31.837499618530273 11.72155886888504 0.900176465511322 15.0 90.18181818181819 7.2727272727272725 2.5454545454545454 71.42857142857143 0.0 28.57142857142857 94.70588235294117 3.823529411764706 1.4705882352941175 83.2512315270936 13.30049261083744 3.4482758620689653 99.27272727272727 86.54545454545455 12.727272727272727 0.0 0.7272727272727273 0.0 90.9090909090909 76.0 14.909090909090908 1.8181818181818181 0.7272727272727273 0.9090909090909091 3.8181818181818183 1.4545454545454546 0.36363636363636365
17 31.896955490112305 11.382868885993958 0.88890141248703 15.0 90.36363636363637 7.090909090909091 2.5454545454545454 71.42857142857143 0.0 28.57142857142857 94.70588235294117 3.823529411764706 1.4705882352941175 83.74384236453201 12.807881773399016 3.4482758620689653 99.27272727272727 87.27272727272727 12.0 0.0 0.7272727272727273 0.0 91.0909090909091 76.36363636363637 14.727272727272728 1.8181818181818181 0.7272727272727273 0.9090909090909091 3.6363636363636362 1.4545454545454546 0.36363636363636365
18 31.735305786132812 11.172239482402802 0.880029559135437 15.0 90.18181818181819 7.2727272727272725 2.5454545454545454 71.42857142857143 0.0 28.57142857142857 94.70588235294117 3.823529411764706 1.4705882352941175 83.2512315270936 13.30049261083744 3.4482758620689653 99.27272727272727 87.45454545454545 11.818181818181818 0.0 0.7272727272727273 0.0 90.9090909090909 75.63636363636364 15.272727272727273 1.8181818181818181 0.7272727272727273 1.090909090909091 3.6363636363636362 1.4545454545454546 0.36363636363636365
19 31.721866607666016 11.08643040060997 0.8762477040290833 15.0 90.18181818181819 7.2727272727272725 2.5454545454545454 71.42857142857143 0.0 28.57142857142857 95.0 3.5294117647058822 1.4705882352941175 82.75862068965517 13.793103448275861 3.4482758620689653 99.27272727272727 87.45454545454545 11.818181818181818 0.0 0.7272727272727273 0.0 90.9090909090909 76.0 14.909090909090908 1.8181818181818181 0.5454545454545455 1.2727272727272727 3.6363636363636362 1.4545454545454546 0.36363636363636365
20 32.680355072021484 12.070099264383316 0.9286776781082153 15.0 90.72727272727272 6.7272727272727275 2.5454545454545454 71.42857142857143 0.0 28.57142857142857 95.0 3.5294117647058822 1.4705882352941175 84.23645320197043 12.31527093596059 3.4482758620689653 99.27272727272727 86.0 13.272727272727272 0.0 0.7272727272727273 0.0 91.27272727272727 75.27272727272727 16.0 1.6363636363636365 0.36363636363636365 0.9090909090909091 4.0 1.4545454545454546 0.36363636363636365
21 33.04733657836914 12.123465538024902 0.9378538727760315 15.0 90.72727272727272 6.7272727272727275 2.5454545454545454 71.42857142857143 0.0 28.57142857142857 95.0 3.5294117647058822 1.4705882352941175 84.23645320197043 12.31527093596059 3.4482758620689653 99.27272727272727 86.18181818181819 13.090909090909092 0.0 0.7272727272727273 0.0 91.27272727272727 75.81818181818181 15.454545454545453 1.6363636363636365 0.5454545454545455 0.9090909090909091 3.8181818181818183 1.4545454545454546 0.36363636363636365
22 33.113121032714844 12.293855100870132 0.9459059238433838 15.0 90.72727272727272 6.909090909090909 2.3636363636363638 71.42857142857143 0.0 28.57142857142857 94.70588235294117 3.823529411764706 1.4705882352941175 84.72906403940887 12.31527093596059 2.955665024630542 99.27272727272727 85.45454545454545 13.818181818181818 0.0 0.7272727272727273 0.0 91.27272727272727 75.63636363636364 15.636363636363637 1.6363636363636365 0.5454545454545455 0.9090909090909091 4.0 1.2727272727272727 0.36363636363636365
23 32.73664093017578 11.381332576274872 0.9065254926681519 15.0 90.0 7.454545454545454 2.5454545454545454 71.42857142857143 0.0 28.57142857142857 94.70588235294117 3.823529411764706 1.4705882352941175 82.75862068965517 13.793103448275861 3.4482758620689653 99.27272727272727 86.54545454545455 12.727272727272727 0.0 0.7272727272727273 0.0 90.72727272727272 75.81818181818181 14.909090909090908 1.6363636363636365 0.7272727272727273 1.4545454545454546 3.6363636363636362 1.4545454545454546 0.36363636363636365
24 32.473846435546875 11.181871592998505 0.8957822918891907 15.0 90.18181818181819 7.454545454545454 2.3636363636363638 85.71428571428571 0.0 14.285714285714285 94.70588235294117 3.823529411764706 1.4705882352941175 82.75862068965517 13.793103448275861 3.4482758620689653 99.45454545454545 87.45454545454545 12.0 0.0 0.5454545454545455 0.0 90.72727272727272 76.72727272727272 14.000000000000002 1.6363636363636365 0.7272727272727273 1.4545454545454546 3.6363636363636362 1.4545454545454546 0.36363636363636365
25 33.1516227722168 11.60193532705307 0.9237818121910095 15.0 90.36363636363637 7.090909090909091 2.5454545454545454 71.42857142857143 0.0 28.57142857142857 95.0 3.5294117647058822 1.4705882352941175 83.2512315270936 13.30049261083744 3.4482758620689653 99.27272727272727 86.0 13.272727272727272 0.0 0.7272727272727273 0.0 91.0909090909091 76.36363636363637 14.727272727272728 1.4545454545454546 0.7272727272727273 1.2727272727272727 3.6363636363636362 1.4545454545454546 0.36363636363636365
26 33.749061584472656 11.607983708381653 0.9326066374778748 15.0 90.0 7.636363636363637 2.3636363636363638 71.42857142857143 0.0 28.57142857142857 94.70588235294117 3.823529411764706 1.4705882352941175 82.75862068965517 14.285714285714285 2.955665024630542 99.27272727272727 86.18181818181819 13.090909090909092 0.0 0.7272727272727273 0.0 90.72727272727272 76.0 14.727272727272728 1.6363636363636365 0.7272727272727273 1.6363636363636365 3.6363636363636362 1.2727272727272727 0.36363636363636365
27 33.59801483154297 11.68387234210968 0.9343148469924927 15.0 90.0 7.454545454545454 2.5454545454545454 71.42857142857143 0.0 28.57142857142857 94.70588235294117 3.823529411764706 1.4705882352941175 82.75862068965517 13.793103448275861 3.4482758620689653 99.27272727272727 85.81818181818181 13.454545454545455 0.0 0.7272727272727273 0.0 90.72727272727272 76.18181818181819 14.545454545454545 1.6363636363636365 0.9090909090909091 1.2727272727272727 3.6363636363636362 1.4545454545454546 0.36363636363636365
28 33.25267791748047 11.456609517335892 0.9189620018005371 15.0 90.18181818181819 7.2727272727272725 2.5454545454545454 71.42857142857143 0.0 28.57142857142857 94.70588235294117 3.823529411764706 1.4705882352941175 83.2512315270936 13.30049261083744 3.4482758620689653 99.27272727272727 86.18181818181819 13.090909090909092 0.0 0.7272727272727273 0.0 90.9090909090909 76.9090909090909 14.000000000000002 1.4545454545454546 0.9090909090909091 1.2727272727272727 3.6363636363636362 1.4545454545454546 0.36363636363636365
29 36.00179672241211 12.784862518310547 1.0151268243789673 15.0 90.72727272727272 7.090909090909091 2.181818181818182 71.42857142857143 0.0 28.57142857142857 94.11764705882352 4.411764705882353 1.4705882352941175 85.71428571428571 11.822660098522167 2.4630541871921183 99.27272727272727 83.63636363636363 15.636363636363637 0.0 0.7272727272727273 0.0 91.27272727272727 74.90909090909092 16.363636363636363 0.9090909090909091 0.9090909090909091 1.4545454545454546 4.0 1.090909090909091 0.36363636363636365


==> data/evolutions/evolution_idiab5_c8.dat <==
iteration RMSE MAPE MASE TG CG-EGA-AP CG-EGA-BE CG-EGA-EP CG-EGA-AP-hypo CG-EGA-BE-hypo CG-EGA-EP-hypo CG-EGA-AP-eu CG-EGA-BE-eu CG-EGA-EP-eu CG-EGA-AP-hyper CG-EGA-BE-hyper CG-EGA-EP-hyper P-EGA-A+B P-EGA-A P-EGA-B P-EGA-C P-EGA-D P-EGA-E R-EGA-A+B R-EGA-A R-EGA-B R-EGA-uC R-EGA-lC R-EGA-uD R-EGA-lD R-EGA-uE R-EGA-lE
0 16.494993209838867 8.431326597929 0.7462925910949707 15.0 90.51878354203936 7.155635062611807 2.3255813953488373 50.0 0.0 50.0 89.01408450704226 8.169014084507042 2.8169014084507045 94.0 5.5 0.5 99.6422182468694 95.16994633273703 4.47227191413238 0.0 0.35778175313059035 0.0 90.87656529516994 71.19856887298748 19.67799642218247 3.5778175313059033 1.9677996422182469 0.7155635062611807 0.8944543828264758 0.7155635062611807 1.2522361359570662
1 16.77616310119629 8.63429307937622 0.7615588903427124 15.0 93.02325581395348 4.651162790697675 2.3255813953488373 50.0 0.0 50.0 91.83098591549296 5.352112676056338 2.8169014084507045 96.0 3.5000000000000004 0.5 99.6422182468694 94.81216457960645 4.83005366726297 0.0 0.35778175313059035 0.0 93.38103756708408 73.8819320214669 19.499105545617173 2.6833631484794274 0.5366726296958855 0.5366726296958855 0.8944543828264758 0.7155635062611807 1.2522361359570662
2 17.443078994750977 8.520518243312836 0.7772097587585449 15.0 93.73881932021467 4.293381037567084 1.9677996422182469 100.0 0.0 0.0 92.11267605633803 5.352112676056338 2.535211267605634 96.5 2.5 1.0 100.0 94.99105545617174 5.008944543828265 0.0 0.0 0.0 93.73881932021467 75.31305903398928 18.425760286225405 1.9677996422182469 0.8944543828264758 0.5366726296958855 0.8944543828264758 0.8944543828264758 1.073345259391771
3 17.821935653686523 8.62649381160736 0.7882422208786011 15.0 93.38103756708408 4.651162790697675 1.9677996422182469 100.0 0.0 0.0 92.11267605633803 5.352112676056338 2.535211267605634 95.5 3.5000000000000004 1.0 100.0 94.45438282647585 5.545617173524151 0.0 0.0 0.0 93.38103756708408 75.31305903398928 18.067978533094813 2.146690518783542 0.8944543828264758 0.7155635062611807 0.8944543828264758 0.8944543828264758 1.073345259391771
4 17.784574508666992 8.58844593167305 0.7862327098846436 15.0 93.55992844364937 4.47227191413238 1.9677996422182469 100.0 0.0 0.0 92.3943661971831 5.070422535211268 2.535211267605634 95.5 3.5000000000000004 1.0 100.0 94.81216457960645 5.18783542039356 0.0 0.0 0.0 93.55992844364937 75.49194991055455 18.067978533094813 1.9677996422182469 0.8944543828264758 0.7155635062611807 0.8944543828264758 0.8944543828264758 1.073345259391771
5 17.56035804748535 8.705997467041016 0.7899253368377686 15.0 94.27549194991055 3.9355992844364938 1.7889087656529516 100.0 0.0 0.0 92.95774647887323 4.507042253521127 2.535211267605634 96.5 3.0 0.5 100.0 94.63327370304114 5.366726296958855 0.0 0.0 0.0 94.27549194991055 75.13416815742397 19.141323792486585 1.6100178890876566 0.8944543828264758 0.5366726296958855 0.8944543828264758 0.8944543828264758 0.8944543828264758
6 17.774423599243164 8.704103529453278 0.7935332655906677 15.0 93.55992844364937 4.651162790697675 1.7889087656529516 100.0 0.0 0.0 92.3943661971831 5.070422535211268 2.535211267605634 95.5 4.0 0.5 100.0 94.63327370304114 5.366726296958855 0.0 0.0 0.0 93.55992844364937 75.13416815742397 18.425760286225405 1.9677996422182469 0.8944543828264758 0.7155635062611807 1.073345259391771 0.8944543828264758 0.8944543828264758
7 17.776451110839844 8.795727789402008 0.7985671758651733 15.0 93.73881932021467 4.47227191413238 1.7889087656529516 100.0 0.0 0.0 92.67605633802816 4.788732394366197 2.535211267605634 95.5 4.0 0.5 100.0 94.45438282647585 5.545617173524151 0.0 0.0 0.0 93.73881932021467 75.67084078711986 18.067978533094813 1.7889087656529516 0.8944543828264758 0.7155635062611807 1.073345259391771 0.8944543828264758 0.8944543828264758
8 17.99271583557129 8.799487352371216 0.800541341304779 15.0 93.91771019677996 4.293381037567084 1.7889087656529516 100.0 0.0 0.0 92.67605633802816 4.788732394366197 2.535211267605634 96.0 3.5000000000000004 0.5 100.0 93.55992844364937 6.440071556350627 0.0 0.0 0.0 93.91771019677996 75.49194991055455 18.425760286225405 1.7889087656529516 0.7155635062611807 0.7155635062611807 1.073345259391771 0.8944543828264758 0.8944543828264758
9 17.9404354095459 8.824487030506134 0.8019325137138367 15.0 93.91771019677996 4.293381037567084 1.7889087656529516 100.0 0.0 0.0 92.67605633802816 4.788732394366197 2.535211267605634 96.0 3.5000000000000004 0.5 100.0 93.91771019677996 6.082289803220036 0.0 0.0 0.0 93.91771019677996 75.13416815742397 18.783542039355993 1.6100178890876566 0.8944543828264758 0.7155635062611807 1.073345259391771 0.8944543828264758 0.8944543828264758
10 18.137107849121094 8.859359472990036 0.807030439376831 15.0 93.91771019677996 4.293381037567084 1.7889087656529516 100.0 0.0 0.0 92.95774647887323 4.507042253521127 2.535211267605634 95.5 4.0 0.5 100.0 93.73881932021467 6.261180679785331 0.0 0.0 0.0 93.91771019677996 75.84973166368515 18.067978533094813 1.7889087656529516 0.7155635062611807 0.7155635062611807 1.073345259391771 0.8944543828264758 0.8944543828264758
11 18.176321029663086 8.868054300546646 0.8075644969940186 15.0 94.63327370304114 3.5778175313059033 1.7889087656529516 100.0 0.0 0.0 93.80281690140845 3.6619718309859155 2.535211267605634 96.0 3.5000000000000004 0.5 100.0 93.55992844364937 6.440071556350627 0.0 0.0 0.0 94.63327370304114 76.20751341681574 18.425760286225405 1.2522361359570662 0.7155635062611807 0.5366726296958855 1.073345259391771 0.8944543828264758 0.8944543828264758
12 18.323450088500977 8.909115195274353 0.8143311738967896 15.0 93.73881932021467 4.651162790697675 1.6100178890876566 100.0 0.0 0.0 92.67605633802816 5.070422535211268 2.2535211267605635 95.5 4.0 0.5 100.0 93.91771019677996 6.082289803220036 0.0 0.0 0.0 93.73881932021467 76.92307692307693 16.815742397137747 1.7889087656529516 0.8944543828264758 0.8944543828264758 1.073345259391771 0.7155635062611807 0.8944543828264758
13 18.76026725769043 9.080703556537628 0.8285170197486877 0.0 93.73881932021467 4.651162790697675 1.6100178890876566 100.0 0.0 0.0 93.2394366197183 4.507042253521127 2.2535211267605635 94.5 5.0 0.5 100.0 93.38103756708408 6.618962432915922 0.0 0.0 0.0 93.73881932021467 76.74418604651163 16.99463327370304 1.9677996422182469 0.7155635062611807 0.8944543828264758 1.073345259391771 0.7155635062611807 0.8944543828264758
14 18.724807739257812 9.11245346069336 0.8306019306182861 0.0 93.55992844364937 5.18783542039356 1.2522361359570662 100.0 0.0 0.0 92.67605633802816 5.633802816901409 1.6901408450704223 95.0 4.5 0.5 100.0 92.84436493738819 7.155635062611807 0.0 0.0 0.0 93.55992844364937 76.56529516994634 16.99463327370304 1.7889087656529516 0.8944543828264758 1.073345259391771 1.4311270125223614 0.7155635062611807 0.5366726296958855
15 19.106447219848633 9.210463613271713 0.8417332172393799 0.0 93.91771019677996 4.83005366726297 1.2522361359570662 100.0 0.0 0.0 92.95774647887323 5.352112676056338 1.6901408450704223 95.5 4.0 0.5 100.0 92.12880143112702 7.8711985688729875 0.0 0.0 0.0 93.91771019677996 76.92307692307693 16.99463327370304 1.6100178890876566 0.7155635062611807 1.073345259391771 1.4311270125223614 0.7155635062611807 0.5366726296958855
16 18.759828567504883 9.172745048999786 0.8343985676765442 0.0 94.27549194991055 4.651162790697675 1.073345259391771 100.0 0.0 0.0 93.80281690140845 4.507042253521127 1.6901408450704223 95.0 5.0 0.0 100.0 92.84436493738819 7.155635062611807 0.0 0.0 0.0 94.27549194991055 76.74418604651163 17.531305903398927 1.4311270125223614 0.7155635062611807 1.073345259391771 1.4311270125223614 0.5366726296958855 0.5366726296958855
17 19.21486473083496 9.310206025838852 0.8469274044036865 0.0 94.27549194991055 4.47227191413238 1.2522361359570662 100.0 0.0 0.0 93.80281690140845 4.507042253521127 1.6901408450704223 95.0 4.5 0.5 100.0 91.59212880143113 8.407871198568873 0.0 0.0 0.0 94.27549194991055 77.28085867620752 16.99463327370304 1.6100178890876566 0.7155635062611807 0.8944543828264758 1.2522361359570662 0.7155635062611807 0.5366726296958855
18 19.50815200805664 9.389406442642212 0.8572648763656616 0.0 94.09660107334525 4.651162790697675 1.2522361359570662 100.0 0.0 0.0 93.80281690140845 4.507042253521127 1.6901408450704223 94.5 5.0 0.5 100.0 91.94991055456173 8.050089445438283 0.0 0.0 0.0 94.09660107334525 77.6386404293381 16.457960644007155 1.7889087656529516 0.7155635062611807 0.8944543828264758 1.2522361359570662 0.7155635062611807 0.5366726296958855
19 19.383602142333984 9.455199539661407 0.8570970296859741 0.0 94.63327370304114 4.114490161001789 1.2522361359570662 100.0 0.0 0.0 94.36619718309859 3.943661971830986 1.6901408450704223 95.0 4.5 0.5 100.0 91.23434704830053 8.765652951699463 0.0 0.0 0.0 94.63327370304114 77.28085867620752 17.352415026833633 1.4311270125223614 0.5366726296958855 0.8944543828264758 1.2522361359570662 0.7155635062611807 0.5366726296958855
20 19.629127502441406 9.555675834417343 0.8660790324211121 0.0 94.27549194991055 4.47227191413238 1.2522361359570662 100.0 0.0 0.0 93.80281690140845 4.507042253521127 1.6901408450704223 95.0 4.5 0.5 100.0 91.05545617173524 8.94454382826476 0.0 0.0 0.0 94.27549194991055 77.99642218246869 16.27906976744186 1.4311270125223614 0.7155635062611807 0.8944543828264758 1.4311270125223614 0.7155635062611807 0.5366726296958855
21 20.005138397216797 9.657441079616547 0.8777244091033936 0.0 94.45438282647585 4.293381037567084 1.2522361359570662 100.0 0.0 0.0 94.08450704225352 4.225352112676056 1.6901408450704223 95.0 4.5 0.5 100.0 90.16100178890876 9.838998211091235 0.0 0.0 0.0 94.45438282647585 78.175313059034 16.27906976744186 1.4311270125223614 0.5366726296958855 0.8944543828264758 1.4311270125223614 0.7155635062611807 0.5366726296958855
22 19.85700035095215 9.633258730173111 0.8749662637710571 0.0 94.81216457960645 3.9355992844364938 1.2522361359570662 100.0 0.0 0.0 94.64788732394366 3.6619718309859155 1.6901408450704223 95.0 4.5 0.5 100.0 90.51878354203936 9.481216457960643 0.0 0.0 0.0 94.81216457960645 78.35420393559929 16.457960644007155 1.4311270125223614 0.35778175313059035 0.8944543828264758 1.2522361359570662 0.7155635062611807 0.5366726296958855
23 20.097204208374023 9.789158403873444 0.8869314193725586 0.0 94.63327370304114 4.114490161001789 1.2522361359570662 100.0 0.0 0.0 94.36619718309859 3.943661971830986 1.6901408450704223 95.0 4.5 0.5 100.0 90.51878354203936 9.481216457960643 0.0 0.0 0.0 94.63327370304114 78.53309481216458 16.100178890876567 1.4311270125223614 0.35778175313059035 0.8944543828264758 1.4311270125223614 0.7155635062611807 0.5366726296958855
24 20.676494598388672 10.08383259177208 0.912128746509552 0.0 94.63327370304114 4.47227191413238 0.8944543828264758 100.0 0.0 0.0 94.64788732394366 3.943661971830986 1.4084507042253522 94.5 5.5 0.0 100.0 89.98211091234347 10.01788908765653 0.0 0.0 0.0 94.63327370304114 78.53309481216458 16.100178890876567 1.2522361359570662 0.35778175313059035 1.2522361359570662 1.6100178890876566 0.35778175313059035 0.5366726296958855
25 20.944690704345703 10.132162272930145 0.9203280806541443 0.0 94.63327370304114 4.293381037567084 1.073345259391771 100.0 0.0 0.0 94.64788732394366 3.943661971830986 1.4084507042253522 94.5 5.0 0.5 100.0 89.80322003577818 10.196779964221825 0.0 0.0 0.0 94.63327370304114 77.6386404293381 16.99463327370304 1.2522361359570662 0.35778175313059035 1.073345259391771 1.6100178890876566 0.5366726296958855 0.5366726296958855
26 20.921419143676758 10.205656290054321 0.9234005808830261 0.0 94.99105545617174 3.9355992844364938 1.073345259391771 100.0 0.0 0.0 95.2112676056338 3.3802816901408446 1.4084507042253522 94.5 5.0 0.5 100.0 88.5509838998211 11.449016100178891 0.0 0.0 0.0 94.99105545617174 78.53309481216458 16.457960644007155 1.2522361359570662 0.35778175313059035 1.073345259391771 1.2522361359570662 0.5366726296958855 0.5366726296958855
27 21.338098526000977 10.375028103590012 0.9391031861305237 0.0 94.45438282647585 4.47227191413238 1.073345259391771 100.0 0.0 0.0 94.36619718309859 4.225352112676056 1.4084507042253522 94.5 5.0 0.5 100.0 87.47763864042933 12.522361359570661 0.0 0.0 0.0 94.45438282647585 78.175313059034 16.27906976744186 1.4311270125223614 0.35778175313059035 1.073345259391771 1.6100178890876566 0.5366726296958855 0.5366726296958855
28 21.768997192382812 10.56244969367981 0.9566197991371155 0.0 94.45438282647585 4.651162790697675 0.8944543828264758 100.0 0.0 0.0 94.64788732394366 4.225352112676056 1.1267605633802817 94.0 5.5 0.5 100.0 87.65652951699462 12.343470483005367 0.0 0.0 0.0 94.45438282647585 78.175313059034 16.27906976744186 1.4311270125223614 0.35778175313059035 1.073345259391771 1.7889087656529516 0.5366726296958855 0.35778175313059035
29 21.563705444335938 10.487619787454605 0.952826201915741 0.0 94.99105545617174 3.9355992844364938 1.073345259391771 100.0 0.0 0.0 95.2112676056338 3.3802816901408446 1.4084507042253522 94.5 5.0 0.5 100.0 88.19320214669052 11.806797853309481 0.0 0.0 0.0 94.99105545617174 77.6386404293381 17.352415026833633 1.2522361359570662 0.35778175313059035 1.073345259391771 1.2522361359570662 0.5366726296958855 0.5366726296958855
30 22.786235809326172 11.216956377029419 1.007487416267395 0.0 94.81216457960645 3.9355992844364938 1.2522361359570662 75.0 0.0 25.0 95.49295774647887 3.0985915492957745 1.4084507042253522 94.0 5.5 0.5 99.82110912343471 85.86762075134168 13.953488372093023 0.0 0.17889087656529518 0.0 94.99105545617174 76.74418604651163 18.246869409660107 1.2522361359570662 0.35778175313059035 1.073345259391771 1.2522361359570662 0.5366726296958855 0.5366726296958855


==> data/evolutions/evolution_idiab6_c8.dat <==
iteration RMSE MAPE MASE TG CG-EGA-AP CG-EGA-BE CG-EGA-EP CG-EGA-AP-hypo CG-EGA-BE-hypo CG-EGA-EP-hypo CG-EGA-AP-eu CG-EGA-BE-eu CG-EGA-EP-eu CG-EGA-AP-hyper CG-EGA-BE-hyper CG-EGA-EP-hyper P-EGA-A+B P-EGA-A P-EGA-B P-EGA-C P-EGA-D P-EGA-E R-EGA-A+B R-EGA-A R-EGA-B R-EGA-uC R-EGA-lC R-EGA-uD R-EGA-lD R-EGA-uE R-EGA-lE
0 15.068425178527832 8.630678057670593 0.8935635685920715 15.0 94.04517453798768 3.696098562628337 2.2587268993839835 37.5 0.0 62.5 95.43010752688173 3.494623655913978 1.0752688172043012 93.45794392523365 4.672897196261682 1.8691588785046727 98.97330595482546 94.8665297741273 4.1067761806981515 0.0 1.0266940451745379 0.0 95.07186858316223 81.1088295687885 13.963039014373715 2.0533880903490758 0.8213552361396305 0.20533880903490762 0.6160164271047228 0.41067761806981523 0.8213552361396305
1 15.401787757873535 8.854248374700546 0.9197956919670105 0.0 95.48254620123203 2.4640657084188913 2.0533880903490758 25.0 0.0 75.0 97.04301075268818 2.1505376344086025 0.8064516129032258 95.32710280373831 3.7383177570093453 0.9345794392523363 98.76796714579056 94.45585215605749 4.312114989733059 0.0 1.2320328542094456 0.0 96.71457905544148 82.75154004106776 13.963039014373715 1.2320328542094456 0.41067761806981523 0.0 0.8213552361396305 0.41067761806981523 0.41067761806981523
2 15.67658805847168 8.55853408575058 0.9194762706756592 0.0 96.50924024640656 2.0533880903490758 1.4373716632443532 62.5 0.0 37.5 97.31182795698925 1.881720430107527 0.8064516129032258 96.26168224299066 2.803738317757009 0.9345794392523363 99.38398357289527 96.50924024640656 2.8747433264887063 0.0 0.6160164271047228 0.0 97.1252566735113 82.54620123203286 14.579055441478438 0.8213552361396305 0.41067761806981523 0.0 0.8213552361396305 0.41067761806981523 0.41067761806981523
3 15.705513954162598 8.568104356527328 0.9214534163475037 0.0 96.50924024640656 2.0533880903490758 1.4373716632443532 62.5 0.0 37.5 97.31182795698925 1.881720430107527 0.8064516129032258 96.26168224299066 2.803738317757009 0.9345794392523363 99.38398357289527 96.50924024640656 2.8747433264887063 0.0 0.6160164271047228 0.0 97.1252566735113 83.3675564681725 13.75770020533881 0.8213552361396305 0.41067761806981523 0.0 0.8213552361396305 0.41067761806981523 0.41067761806981523
4 15.860347747802734 8.613016456365585 0.9312627911567688 0.0 96.50924024640656 2.0533880903490758 1.4373716632443532 62.5 0.0 37.5 97.31182795698925 1.881720430107527 0.8064516129032258 96.26168224299066 2.803738317757009 0.9345794392523363 99.38398357289527 96.50924024640656 2.8747433264887063 0.0 0.6160164271047228 0.0 97.1252566735113 83.3675564681725 13.75770020533881 0.8213552361396305 0.41067761806981523 0.0 0.8213552361396305 0.41067761806981523 0.41067761806981523
5 15.751688003540039 8.593760430812836 0.924321174621582 0.0 96.50924024640656 2.0533880903490758 1.4373716632443532 62.5 0.0 37.5 97.31182795698925 1.881720430107527 0.8064516129032258 96.26168224299066 2.803738317757009 0.9345794392523363 99.38398357289527 96.30390143737166 3.0800821355236137 0.0 0.6160164271047228 0.0 97.1252566735113 83.3675564681725 13.75770020533881 0.8213552361396305 0.41067761806981523 0.0 0.8213552361396305 0.41067761806981523 0.41067761806981523
6 15.86298656463623 8.554807305335999 0.9297056198120117 0.0 96.71457905544148 1.8480492813141685 1.4373716632443532 62.5 0.0 37.5 97.58064516129032 1.6129032258064515 0.8064516129032258 96.26168224299066 2.803738317757009 0.9345794392523363 99.38398357289527 96.71457905544148 2.6694045174537986 0.0 0.6160164271047228 0.0 97.3305954825462 83.5728952772074 13.75770020533881 0.8213552361396305 0.41067761806981523 0.0 0.6160164271047228 0.41067761806981523 0.41067761806981523
7 15.988240242004395 8.584605157375336 0.9346635341644287 0.0 96.50924024640656 2.0533880903490758 1.4373716632443532 62.5 0.0 37.5 97.31182795698925 1.881720430107527 0.8064516129032258 96.26168224299066 2.803738317757009 0.9345794392523363 99.38398357289527 96.09856262833677 3.285420944558522 0.0 0.6160164271047228 0.0 97.1252566735113 83.5728952772074 13.552361396303903 0.8213552361396305 0.41067761806981523 0.0 0.8213552361396305 0.41067761806981523 0.41067761806981523
8 15.99731731414795 8.586196601390839 0.9355440139770508 0.0 96.71457905544148 1.8480492813141685 1.4373716632443532 62.5 0.0 37.5 97.58064516129032 1.6129032258064515 0.8064516129032258 96.26168224299066 2.803738317757009 0.9345794392523363 99.38398357289527 96.09856262833677 3.285420944558522 0.0 0.6160164271047228 0.0 97.3305954825462 83.5728952772074 13.75770020533881 0.8213552361396305 0.41067761806981523 0.0 0.6160164271047228 0.41067761806981523 0.41067761806981523
9 15.974308013916016 8.57374295592308 0.9341866374015808 0.0 96.71457905544148 1.8480492813141685 1.4373716632443532 62.5 0.0 37.5 97.58064516129032 1.6129032258064515 0.8064516129032258 96.26168224299066 2.803738317757009 0.9345794392523363 99.38398357289527 96.09856262833677 3.285420944558522 0.0 0.6160164271047228 0.0 97.3305954825462 83.3675564681725 13.963039014373715 0.8213552361396305 0.41067761806981523 0.0 0.6160164271047228 0.41067761806981523 0.41067761806981523
10 16.153738021850586 8.623956888914108 0.9446603059768677 0.0 96.91991786447639 1.642710472279261 1.4373716632443532 62.5 0.0 37.5 97.58064516129032 1.6129032258064515 0.8064516129032258 97.19626168224299 1.8691588785046727 0.9345794392523363 99.38398357289527 95.89322381930184 3.4907597535934287 0.0 0.6160164271047228 0.0 97.5359342915811 83.9835728952772 13.552361396303903 0.6160164271047228 0.41067761806981523 0.0 0.6160164271047228 0.41067761806981523 0.41067761806981523
11 16.087909698486328 8.613651245832443 0.9413027167320251 0.0 96.71457905544148 1.8480492813141685 1.4373716632443532 62.5 0.0 37.5 97.58064516129032 1.6129032258064515 0.8064516129032258 96.26168224299066 2.803738317757009 0.9345794392523363 99.38398357289527 96.09856262833677 3.285420944558522 0.0 0.6160164271047228 0.0 97.3305954825462 83.77823408624229 13.552361396303903 0.8213552361396305 0.41067761806981523 0.0 0.6160164271047228 0.41067761806981523 0.41067761806981523
12 16.292871475219727 8.695816993713379 0.953546941280365 0.0 97.3305954825462 1.4373716632443532 1.2320328542094456 75.0 0.0 25.0 97.84946236559139 1.3440860215053763 0.8064516129032258 97.19626168224299 1.8691588785046727 0.9345794392523363 99.58932238193019 96.09856262833677 3.4907597535934287 0.0 0.41067761806981523 0.0 97.74127310061603 83.77823408624229 13.963039014373715 0.6160164271047228 0.20533880903490762 0.0 0.6160164271047228 0.41067761806981523 0.41067761806981523
13 16.23375129699707 8.658535778522491 0.9486328959465027 0.0 97.1252566735113 1.642710472279261 1.2320328542094456 75.0 0.0 25.0 97.84946236559139 1.3440860215053763 0.8064516129032258 96.26168224299066 2.803738317757009 0.9345794392523363 99.58932238193019 96.09856262833677 3.4907597535934287 0.0 0.41067761806981523 0.0 97.5359342915811 83.77823408624229 13.75770020533881 0.8213552361396305 0.20533880903490762 0.0 0.6160164271047228 0.41067761806981523 0.41067761806981523
14 16.396175384521484 8.73149186372757 0.9587680697441101 0.0 97.5359342915811 1.2320328542094456 1.2320328542094456 75.0 0.0 25.0 98.11827956989248 1.0752688172043012 0.8064516129032258 97.19626168224299 1.8691588785046727 0.9345794392523363 99.58932238193019 96.09856262833677 3.4907597535934287 0.0 0.41067761806981523 0.0 97.94661190965093 84.39425051334702 13.552361396303903 0.41067761806981523 0.20533880903490762 0.0 0.6160164271047228 0.41067761806981523 0.41067761806981523
15 16.440420150756836 8.68477150797844 0.9571875333786011 0.0 97.5359342915811 1.2320328542094456 1.2320328542094456 75.0 0.0 25.0 98.11827956989248 1.0752688172043012 0.8064516129032258 97.19626168224299 1.8691588785046727 0.9345794392523363 99.58932238193019 95.68788501026694 3.9014373716632447 0.0 0.41067761806981523 0.0 97.94661190965093 83.77823408624229 14.168377823408623 0.41067761806981523 0.20533880903490762 0.0 0.6160164271047228 0.41067761806981523 0.41067761806981523
16 16.797727584838867 8.901043236255646 0.9804137945175171 0.0 97.74127310061603 1.0266940451745379 1.2320328542094456 75.0 0.0 25.0 98.11827956989248 1.0752688172043012 0.8064516129032258 98.13084112149532 0.9345794392523363 0.9345794392523363 99.58932238193019 95.07186858316223 4.517453798767967 0.0 0.41067761806981523 0.0 98.15195071868584 85.01026694045176 13.141683778234087 0.41067761806981523 0.20533880903490762 0.0 0.41067761806981523 0.41067761806981523 0.41067761806981523
17 16.56585693359375 8.84835198521614 0.9715197086334229 0.0 97.94661190965093 0.8213552361396305 1.2320328542094456 75.0 0.0 25.0 98.38709677419355 0.8064516129032258 0.8064516129032258 98.13084112149532 0.9345794392523363 0.9345794392523363 99.58932238193019 95.89322381930184 3.696098562628337 0.0 0.41067761806981523 0.0 98.35728952772074 84.18891170431212 14.168377823408623 0.20533880903490762 0.20533880903490762 0.0 0.41067761806981523 0.41067761806981523 0.41067761806981523
18 17.185970306396484 9.003262221813202 1.0012787580490112 0.0 97.94661190965093 0.8213552361396305 1.2320328542094456 75.0 0.0 25.0 98.11827956989248 1.0752688172043012 0.8064516129032258 99.06542056074767 0.0 0.9345794392523363 99.58932238193019 94.45585215605749 5.133470225872689 0.0 0.41067761806981523 0.0 98.35728952772074 84.39425051334702 13.963039014373715 0.41067761806981523 0.20533880903490762 0.0 0.20533880903490762 0.41067761806981523 0.41067761806981523


==> data/evolutions/evolution_ohio559_c2.dat <==
iteration RMSE MAPE MASE TG CG-EGA-AP CG-EGA-BE CG-EGA-EP CG-EGA-AP-hypo CG-EGA-BE-hypo CG-EGA-EP-hypo CG-EGA-AP-eu CG-EGA-BE-eu CG-EGA-EP-eu CG-EGA-AP-hyper CG-EGA-BE-hyper CG-EGA-EP-hyper P-EGA-A+B P-EGA-A P-EGA-B P-EGA-C P-EGA-D P-EGA-E R-EGA-A+B R-EGA-A R-EGA-B R-EGA-uC R-EGA-lC R-EGA-uD R-EGA-lD R-EGA-uE R-EGA-lE
0 30.06180763244629 13.451963663101196 0.8324498534202576 5.0 76.33779264214047 13.670568561872908 9.991638795986622 14.423076923076922 1.9230769230769231 83.65384615384616 83.71696504688832 11.167945439045184 5.115089514066496 74.34977578475336 17.39910313901345 8.251121076233185 95.77759197324414 84.78260869565217 10.994983277591972 0.1254180602006689 4.055183946488294 0.04180602006688963 79.8076923076923 57.608695652173914 22.198996655518393 5.058528428093646 3.887959866220736 2.0066889632107023 3.1354515050167224 2.9264214046822743 3.177257525083612
1 30.17853355407715 13.557946681976318 0.8399119973182678 5.0 76.83946488294315 13.50334448160535 9.657190635451505 14.423076923076922 1.9230769230769231 83.65384615384616 84.31372549019608 10.912190963341859 4.774083546462063 74.7982062780269 17.309417040358742 7.8923766816143495 95.73578595317726 84.23913043478261 11.49665551839465 0.1254180602006689 4.138795986622074 0.0 80.39297658862876 59.11371237458194 21.279264214046822 4.891304347826087 3.678929765886288 2.0066889632107023 3.260869565217391 2.968227424749164 2.801003344481605
2 31.63279914855957 13.3052259683609 0.8934878706932068 5.0 81.89799331103679 11.16220735785953 6.9397993311036785 63.46153846153846 2.8846153846153846 33.65384615384615 88.23529411764706 8.35464620630861 3.410059676044331 76.95067264573991 14.887892376681613 8.161434977578477 97.9933110367893 85.95317725752508 12.040133779264215 0.04180602006688963 1.9648829431438128 0.0 83.27759197324414 62.41638795986621 20.861204013377925 3.260869565217391 2.4665551839464883 2.717391304347826 3.0936454849498327 2.968227424749164 2.2157190635451505
3 31.78243637084961 13.41327577829361 0.8958115577697754 5.0 81.77257525083613 11.538461538461538 6.688963210702341 61.53846153846154 2.8846153846153846 35.57692307692308 87.89428815004263 9.036658141517478 3.0690537084398977 77.21973094170403 14.977578475336323 7.802690582959642 97.95150501672241 85.20066889632108 12.750836120401338 0.04180602006688963 2.0066889632107023 0.0 83.23578595317726 62.83444816053512 20.401337792642142 3.2190635451505014 2.5501672240802677 2.968227424749164 3.1354515050167224 2.7591973244147154 2.132107023411371
4 31.95578956604004 13.29258680343628 0.8952280282974243 5.0 82.2742474916388 11.37123745819398 6.354515050167224 67.3076923076923 2.8846153846153846 29.807692307692307 88.15004262574595 8.951406649616368 2.898550724637681 77.48878923766817 14.708520179372197 7.802690582959642 98.16053511705685 85.95317725752508 12.207357859531772 0.04180602006688963 1.797658862876254 0.0 83.4448160535117 62.58361204013379 20.861204013377925 3.0936454849498327 2.4665551839464883 3.0100334448160537 3.2190635451505014 2.7591973244147154 2.0066889632107023
5 31.8717041015625 13.314321637153625 0.895649254322052 5.0 82.06521739130434 11.622073578595318 6.312709030100335 66.34615384615384 2.8846153846153846 30.76923076923077 88.23529411764706 9.121909633418584 2.6427962489343564 77.04035874439462 15.067264573991032 7.8923766816143495 98.16053511705685 86.32943143812709 11.831103678929766 0.04180602006688963 1.797658862876254 0.0 83.27759197324414 62.70903010033445 20.5685618729097 3.1354515050167224 2.508361204013378 3.177257525083612 3.2190635451505014 2.6755852842809364 2.0066889632107023
6 32.13560104370117 13.986560702323914 0.9202575087547302 5.0 82.06521739130434 11.663879598662207 6.270903010033445 62.5 2.8846153846153846 34.61538461538461 88.32054560954816 8.866155157715259 2.813299232736573 77.30941704035874 15.426008968609867 7.26457399103139 97.9933110367893 84.86622073578596 13.127090301003344 0.04180602006688963 1.9648829431438128 0.0 83.4448160535117 63.2943143812709 20.150501672240804 2.8846153846153846 2.4665551839464883 3.302675585284281 3.38628762541806 2.5501672240802677 1.9648829431438128
7 32.373355865478516 13.899168372154236 0.9206308126449585 5.0 81.77257525083613 11.872909698996656 6.354515050167224 69.23076923076923 2.8846153846153846 27.884615384615387 87.46803069053708 9.548167092924126 2.9838022165387894 76.95067264573991 15.156950672645738 7.8923766816143495 98.28595317725753 84.82441471571906 13.461538461538462 0.0 1.7140468227424748 0.0 82.94314381270902 62.87625418060201 20.066889632107024 3.2190635451505014 2.4665551839464883 3.2190635451505014 3.3444816053511706 2.801003344481605 2.0066889632107023
8 32.3560676574707 13.901317119598389 0.9253940582275391 0.0 82.19063545150502 11.622073578595318 6.187290969899665 64.42307692307693 3.8461538461538463 31.73076923076923 88.15004262574595 9.292412617220801 2.557544757033248 77.57847533632287 14.798206278026907 7.623318385650224 98.16053511705685 85.36789297658864 12.792642140468228 0.04180602006688963 1.797658862876254 0.0 83.4866220735786 62.45819397993311 21.028428093645484 2.8846153846153846 2.2993311036789295 3.38628762541806 3.4280936454849495 2.5501672240802677 1.9648829431438128
9 32.62874984741211 13.896895945072174 0.9240685105323792 5.0 82.44147157190636 11.49665551839465 6.061872909698997 73.07692307692307 2.8846153846153846 24.03846153846154 87.97953964194375 9.462915601023019 2.557544757033248 77.48878923766817 14.439461883408072 8.071748878923767 98.41137123745818 84.94983277591973 13.461538461538462 0.04180602006688963 1.5468227424749164 0.0 83.4866220735786 62.750836120401345 20.735785953177256 2.6755852842809364 2.4665551839464883 3.4280936454849495 3.302675585284281 2.591973244147157 2.048494983277592
10 32.45899200439453 14.02902901172638 0.9351109266281128 0.0 82.6086956521739 11.454849498327759 5.936454849498328 68.26923076923077 4.807692307692308 26.923076923076923 88.6615515771526 8.695652173913043 2.6427962489343564 77.57847533632287 14.977578475336323 7.4439461883408065 98.45317725752508 85.11705685618729 13.336120401337793 0.04180602006688963 1.5050167224080269 0.0 83.61204013377926 62.58361204013379 21.028428093645484 2.6755852842809364 2.3829431438127093 3.4698996655518393 3.302675585284281 2.5501672240802677 2.0066889632107023
11 32.606781005859375 14.128099381923676 0.9397667050361633 0.0 82.48327759197325 11.580267558528428 5.936454849498328 68.26923076923077 3.8461538461538463 27.884615384615387 88.57630008525149 8.951406649616368 2.47229326513214 77.39910313901345 15.067264573991032 7.533632286995516 98.36956521739131 85.20066889632108 13.168896321070234 0.04180602006688963 1.588628762541806 0.0 83.52842809364549 62.83444816053512 20.693979933110366 2.6755852842809364 2.3829431438127093 3.678929765886288 3.302675585284281 2.341137123745819 2.0903010033444818
12 32.87940979003906 13.946977257728577 0.943601667881012 0.0 82.85953177257525 11.2876254180602 5.852842809364549 75.0 2.8846153846153846 22.115384615384613 88.83205456095482 8.525149190110827 2.6427962489343564 77.30941704035874 14.977578475336323 7.713004484304934 98.53678929765887 84.78260869565217 13.754180602006688 0.04180602006688963 1.4214046822742474 0.0 83.73745819397993 62.750836120401345 20.986622073578594 2.6337792642140467 2.25752508361204 3.595317725752508 3.260869565217391 2.4665551839464883 2.048494983277592
13 33.02250289916992 14.447440207004547 0.9604486227035522 0.0 82.48327759197325 11.789297658862877 5.7274247491638794 69.23076923076923 3.8461538461538463 26.923076923076923 88.32054560954816 9.292412617220801 2.3870417732310316 77.57847533632287 15.156950672645738 7.26457399103139 98.45317725752508 84.57357859531773 13.879598662207357 0.04180602006688963 1.5050167224080269 0.0 83.4866220735786 62.95986622073578 20.52675585284281 2.508361204013378 2.508361204013378 3.678929765886288 3.511705685618729 2.341137123745819 1.9648829431438128
14 32.899105072021484 14.37615156173706 0.9635450839996338 0.0 82.94314381270902 11.2876254180602 5.769230769230769 66.34615384615384 3.8461538461538463 29.807692307692307 89.00255754475704 8.695652173913043 2.3017902813299234 78.11659192825113 14.708520179372197 7.174887892376682 98.28595317725753 84.53177257525084 13.754180602006688 0.04180602006688963 1.6722408026755853 0.0 84.07190635451505 63.25250836120402 20.819397993311036 2.3829431438127093 2.2157190635451505 3.7625418060200673 3.38628762541806 2.2157190635451505 1.9648829431438128
15 33.839256286621094 14.658024907112122 0.9859145879745483 0.0 83.0267558528428 11.49665551839465 5.476588628762542 75.0 4.807692307692308 20.192307692307693 88.6615515771526 9.121909633418584 2.2165387894288147 77.847533632287 14.618834080717487 7.533632286995516 98.62040133779264 83.82107023411372 14.79933110367893 0.04180602006688963 1.3377926421404682 0.0 83.82107023411372 62.374581939799334 21.44648829431438 2.4665551839464883 2.341137123745819 3.804347826086957 3.38628762541806 2.2993311036789295 1.8812709030100336
16 33.821739196777344 14.525379240512848 0.9845349192619324 0.0 83.36120401337793 10.994983277591972 5.6438127090301 75.0 4.807692307692308 20.192307692307693 88.83205456095482 8.610400682011935 2.557544757033248 78.38565022421524 14.080717488789238 7.533632286995516 98.62040133779264 84.11371237458194 14.506688963210701 0.04180602006688963 1.3377926421404682 0.0 84.15551839464884 63.04347826086957 21.112040133779264 2.341137123745819 2.2157190635451505 3.595317725752508 3.3444816053511706 2.341137123745819 2.0066889632107023
17 34.34749984741211 15.124934911727905 1.0116115808486938 0.0 82.52508361204013 11.663879598662207 5.811036789297659 71.15384615384616 2.8846153846153846 25.961538461538463 88.23529411764706 9.462915601023019 2.3017902813299234 77.57847533632287 14.798206278026907 7.623318385650224 98.45317725752508 83.52842809364549 14.9247491638796 0.04180602006688963 1.5050167224080269 0.0 83.4866220735786 62.83444816053512 20.652173913043477 2.4665551839464883 2.341137123745819 3.887959866220736 3.511705685618729 2.4247491638795986 1.8812709030100336


==> data/evolutions/evolution_ohio563_c2.dat <==
iteration RMSE MAPE MASE TG CG-EGA-AP CG-EGA-BE CG-EGA-EP CG-EGA-AP-hypo CG-EGA-BE-hypo CG-EGA-EP-hypo CG-EGA-AP-eu CG-EGA-BE-eu CG-EGA-EP-eu CG-EGA-AP-hyper CG-EGA-BE-hyper CG-EGA-EP-hyper P-EGA-A+B P-EGA-A P-EGA-B P-EGA-C P-EGA-D P-EGA-E R-EGA-A+B R-EGA-A R-EGA-B R-EGA-uC R-EGA-lC R-EGA-uD R-EGA-lD R-EGA-uE R-EGA-lE
0 20.569381713867188 9.676077216863632 0.8721315860748291 5.0 84.52924097884696 10.410618000829531 5.060141020323517 17.72151898734177 2.5316455696202533 79.74683544303798 89.66603654694391 8.82167611846251 1.5122873345935728 80.67114093959732 14.630872483221477 4.697986577181208 97.30402322687681 92.28535877229366 5.018664454583161 0.04147656574035669 2.488593944421402 0.16590626296142677 86.89340522604728 65.98921609290751 20.904189133139774 4.39651596847781 3.8987971795935294 1.0369141435089175 1.4516798009124845 1.244296972210701 1.0783907092492742
1 20.552885055541992 9.770496934652328 0.8796459436416626 5.0 85.93944421401908 9.373703857320614 4.686851928660307 17.72151898734177 2.5316455696202533 79.74683544303798 91.11531190926276 7.750472589792061 1.1342155009451798 82.14765100671141 13.557046979865772 4.295302013422819 97.30402322687681 92.49274160099544 4.811281625881377 0.04147656574035669 2.488593944421402 0.16590626296142677 88.26213189547906 68.31190377436748 19.95022812111157 3.774367482372459 3.442554956449606 0.9954375777685608 1.5761094981335544 1.1198672749896308 0.829531314807134
2 23.3148136138916 9.767013788223267 0.9818050265312195 5.0 91.78763998340938 6.097055163832435 2.1153048527581917 70.88607594936708 3.79746835443038 25.31645569620253 94.77000630119723 4.662885948330183 0.5671077504725899 87.6510067114094 9.395973154362416 2.953020134228188 99.0460389879718 92.70012442969721 6.345914558274575 0.04147656574035669 0.7880547490667772 0.1244296972210701 92.57569473247615 71.79593529655745 20.779759435918706 1.5761094981335544 1.8664454583160512 1.0783907092492742 1.783492326835338 0.829531314807134 0.2903359601824969
3 23.154436111450195 9.70224142074585 0.9765980839729309 5.0 91.74616341766901 6.055578598092079 2.198257984238905 67.08860759493672 2.5316455696202533 30.37974683544304 94.7069943289225 4.725897920604915 0.5671077504725899 88.0536912751678 9.261744966442953 2.684563758389262 98.79717959352966 92.57569473247615 6.221484861053505 0.04147656574035669 1.0369141435089175 0.1244296972210701 92.82455412691829 72.1277478224803 20.69680630443799 1.7005391953546247 1.5761094981335544 1.244296972210701 1.659062629614268 0.7465781833264206 0.2488593944421402
4 22.914398193359375 9.905341267585754 0.9857210516929626 5.0 91.08253836582331 6.180008295313148 2.737453338863542 51.89873417721519 2.5316455696202533 45.56962025316456 94.5179584120983 4.914933837429111 0.5671077504725899 87.91946308724832 9.261744966442953 2.8187919463087248 98.34093737038573 92.07797594359187 6.262961426793861 0.04147656574035669 1.4931563666528411 0.1244296972210701 92.5342181667358 72.29365408544173 20.240564081294067 1.659062629614268 1.7005391953546247 1.2857735379510575 1.7420157610949814 0.829531314807134 0.2488593944421402
5 23.61644744873047 9.99276340007782 1.006567120552063 5.0 90.75072583990045 6.760680215678142 2.488593944421402 59.49367088607595 3.79746835443038 36.708860759493675 94.07687460617518 5.293005671077505 0.630119722747322 86.97986577181209 10.201342281879194 2.8187919463087248 98.58979676482788 91.82911654914973 6.760680215678142 0.04147656574035669 1.244296972210701 0.1244296972210701 92.03649937785151 71.13231024471173 20.904189133139774 1.8249688925756946 1.9908751555371216 1.244296972210701 1.8249688925756946 0.7880547490667772 0.2903359601824969


==> data/evolutions/evolution_ohio570_c2.dat <==
iteration RMSE MAPE MASE TG CG-EGA-AP CG-EGA-BE CG-EGA-EP CG-EGA-AP-hypo CG-EGA-BE-hypo CG-EGA-EP-hypo CG-EGA-AP-eu CG-EGA-BE-eu CG-EGA-EP-eu CG-EGA-AP-hyper CG-EGA-BE-hyper CG-EGA-EP-hyper P-EGA-A+B P-EGA-A P-EGA-B P-EGA-C P-EGA-D P-EGA-E R-EGA-A+B R-EGA-A R-EGA-B R-EGA-uC R-EGA-lC R-EGA-uD R-EGA-lD R-EGA-uE R-EGA-lE
0 16.34177589416504 7.862464338541031 0.8618521690368652 5.0 84.7370870172173 10.842252210330386 4.420660772452304 58.490566037735846 8.49056603773585 33.0188679245283 88.88888888888889 8.966861598440545 2.144249512670565 83.2841691248771 12.979351032448378 3.736479842674533 98.46440204746393 94.69520707305723 3.7691949744067004 0.0 1.5355979525360632 0.0 86.08655188459748 60.1675197766403 25.91903210795719 4.5602605863192185 3.7691949744067004 1.116798510935319 1.5821312238250351 1.0702652396463472 1.8147975802698928
1 16.4975643157959 7.937053591012955 0.8688084483146667 5.0 86.73801768264309 8.980921358771523 4.281060958585389 60.37735849056604 5.660377358490567 33.9622641509434 91.03313840155946 6.920077972709551 2.046783625730994 85.15240904621436 11.406096361848574 3.44149459193707 98.46440204746393 94.36947417403444 4.094927873429502 0.0 1.5355979525360632 0.0 88.08748255002327 62.494183341088885 25.59329920893439 3.6761284318287575 2.8850628199162403 1.1633317822242903 1.4890646812470918 1.0702652396463472 1.6286644951140066
2 18.083011627197266 8.791594952344894 0.9625615477561951 5.0 90.60027919962774 6.3285248953001405 3.0711959050721265 64.15094339622641 5.660377358490567 30.18867924528302 93.07992202729045 5.458089668615984 1.461988304093567 90.85545722713864 7.27630285152409 1.8682399213372665 98.55746859004188 93.39227547696603 5.1651931130758495 0.0 1.4425314099581201 0.0 91.99627733829688 69.0088413215449 22.98743601675198 1.3959981386691485 1.5821312238250351 1.3029315960912053 2.047463936714751 0.7910656119125176 0.8841321544904607
3 18.34713363647461 8.970240503549576 0.9778276085853577 5.0 90.60027919962774 6.375058166589111 3.024662633783155 63.20754716981132 6.60377358490566 30.18867924528302 92.98245614035088 5.653021442495127 1.364522417153996 91.05211406096362 7.079646017699115 1.8682399213372665 98.55746859004188 92.55467659376454 6.002791996277338 0.0 1.4425314099581201 0.0 91.99627733829688 68.45044206607724 23.545835272219637 1.3494648673801768 1.6286644951140066 1.3959981386691485 1.9078641228478361 0.6979990693345742 1.0237319683573756
4 17.296701431274414 8.323676884174347 0.9125297665596008 5.0 89.62308050255933 6.793857608189856 3.5830618892508146 56.60377358490566 7.547169811320755 35.84905660377358 93.07992202729045 5.555555555555555 1.364522417153996 89.5771878072763 7.964601769911504 2.4582104228121926 98.32480223359703 93.7645416472778 4.5602605863192185 0.0 1.675197766402978 0.0 91.25174499767333 68.12470916705445 23.12703583061889 2.047463936714751 1.675197766402978 1.3029315960912053 1.7682643089809214 0.7910656119125176 1.1633317822242903
5 18.395931243896484 9.04078260064125 0.978167712688446 5.0 90.78641228478362 6.04932526756631 3.1642624476500703 61.32075471698113 4.716981132075472 33.9622641509434 93.27485380116958 5.360623781676413 1.364522417153996 91.34709931170109 6.88298918387414 1.7699115044247788 98.37133550488599 92.64774313634248 5.723592368543509 0.0 1.6286644951140066 0.0 92.36854350860865 69.0088413215449 23.35970218706375 1.3494648673801768 1.4425314099581201 1.3494648673801768 1.9078641228478361 0.6514657980456027 0.9306654257794323
6 17.63425064086914 8.564896136522293 0.9328882098197937 5.0 90.181479758027 6.142391810144253 3.6761284318287575 57.54716981132076 6.60377358490566 35.84905660377358 93.27485380116958 5.0682261208577 1.6569200779727096 90.4621435594887 7.1779744346116034 2.359882005899705 98.27826896230805 93.39227547696603 4.88599348534202 0.0 1.72173103769195 0.0 91.85667752442997 69.10190786412285 22.75476966030712 1.7682643089809214 1.3959981386691485 1.209865053513262 1.72173103769195 0.837598883201489 1.209865053513262
7 17.99323272705078 8.673502504825592 0.958010733127594 5.0 90.8329455560726 5.909725453699395 3.257328990228013 63.20754716981132 4.716981132075472 32.075471698113205 93.46978557504873 5.263157894736842 1.267056530214425 91.05211406096362 6.686332350049164 2.2615535889872174 98.51093531875291 93.438808748255 5.072126570497907 0.0 1.4890646812470918 0.0 92.27547696603071 69.3345742205677 22.940902745463006 1.3494648673801768 1.4890646812470918 1.3494648673801768 1.7682643089809214 0.6979990693345742 1.0702652396463472
8 18.71819496154785 9.06539037823677 0.9953378438949585 0.0 91.25174499767333 5.7701256398324805 2.9781293624941836 62.264150943396224 5.660377358490567 32.075471698113205 93.76218323586744 4.775828460038986 1.461988304093567 91.74041297935102 6.784660766961652 1.4749262536873156 98.51093531875291 92.74080967892043 5.7701256398324805 0.0 1.4890646812470918 0.0 92.69427640763146 69.8464402047464 22.847836202885063 1.116798510935319 1.2563983248022337 1.4425314099581201 1.9543973941368076 0.604932526756631 0.9306654257794323
9 18.47959327697754 8.951631933450699 0.985567569732666 0.0 91.11214518380642 6.04932526756631 2.838529548627269 65.09433962264151 5.660377358490567 29.245283018867923 93.37231968810916 5.263157894736842 1.364522417153996 91.54375614552606 6.88298918387414 1.5732546705998034 98.60400186133084 92.69427640763146 5.909725453699395 0.0 1.3959981386691485 0.0 92.4616100511866 69.42764076314565 23.033969288040947 1.2563983248022337 1.3494648673801768 1.4425314099581201 1.9543973941368076 0.604932526756631 0.9306654257794323
10 18.01609992980957 8.667665719985962 0.9557653665542603 5.0 91.06561191251745 5.677059097254538 3.257328990228013 65.09433962264151 4.716981132075472 30.18867924528302 93.76218323586744 4.775828460038986 1.461988304093567 91.05211406096362 6.686332350049164 2.2615535889872174 98.60400186133084 93.1130758492322 5.490926012098651 0.0 1.3959981386691485 0.0 92.41507677989763 69.79990693345742 22.615169846440207 1.4425314099581201 1.3029315960912053 1.3029315960912053 1.675197766402978 0.7445323406235459 1.116798510935319
11 18.167665481567383 8.727427572011948 0.9693631529808044 0.0 91.25174499767333 5.583992554676594 3.1642624476500703 66.0377358490566 4.716981132075472 29.245283018867923 93.85964912280701 4.580896686159844 1.5594541910331383 91.24877089478859 6.686332350049164 2.0648967551622417 98.65053513261982 93.34574220567706 5.304792926942764 0.0 1.3494648673801768 0.0 92.55467659376454 69.89297347603537 22.661703117729175 1.3029315960912053 1.3494648673801768 1.2563983248022337 1.72173103769195 0.7445323406235459 1.0702652396463472
12 18.317873001098633 8.754341304302216 0.9715089797973633 0.0 91.57747789669614 5.490926012098651 2.9315960912052117 67.9245283018868 4.716981132075472 27.358490566037734 93.95711500974659 4.483430799220272 1.5594541910331383 91.64208456243854 6.588003933136677 1.7699115044247788 98.69706840390879 92.9734760353653 5.723592368543509 0.0 1.3029315960912053 0.0 92.88040949278734 70.3117729176361 22.56863657515123 1.3029315960912053 1.209865053513262 1.209865053513262 1.72173103769195 0.6979990693345742 0.9771986970684038
13 18.77625274658203 9.060943126678467 1.0054093599319458 0.0 91.6240111679851 5.444392740809679 2.9315960912052117 64.15094339622641 4.716981132075472 31.132075471698112 93.95711500974659 4.678362573099415 1.364522417153996 92.13372664700098 6.293018682399214 1.5732546705998034 98.55746859004188 93.20614239181015 5.351326198231736 0.0 1.4425314099581201 0.0 93.02000930665426 70.77710563052582 22.24290367612843 1.0237319683573756 1.2563983248022337 1.4425314099581201 1.7682643089809214 0.5118659841786878 0.9771986970684038


==> data/evolutions/evolution_ohio575_c2.dat <==
iteration RMSE MAPE MASE TG CG-EGA-AP CG-EGA-BE CG-EGA-EP CG-EGA-AP-hypo CG-EGA-BE-hypo CG-EGA-EP-hypo CG-EGA-AP-eu CG-EGA-BE-eu CG-EGA-EP-eu CG-EGA-AP-hyper CG-EGA-BE-hyper CG-EGA-EP-hyper P-EGA-A+B P-EGA-A P-EGA-B P-EGA-C P-EGA-D P-EGA-E R-EGA-A+B R-EGA-A R-EGA-B R-EGA-uC R-EGA-lC R-EGA-uD R-EGA-lD R-EGA-uE R-EGA-lE
0 20.153478622436523 10.470464080572128 0.7213389873504639 15.0 85.6759176365264 9.534467323187108 4.789615040286481 62.893081761006286 1.257861635220126 35.84905660377358 90.03134796238244 8.338557993730406 1.6300940438871474 78.75 16.25 5.0 97.49328558639212 91.62936436884512 5.863921217547001 0.0 2.5067144136078783 0.0 88.13786929274843 64.63742166517457 23.50044762757386 3.491495076096687 3.312444046553268 1.342882721575649 1.477170993733214 1.342882721575649 0.8952551477170994
1 20.447729110717773 10.588303208351135 0.7307392358779907 15.0 86.57117278424352 8.683974932855863 4.744852282900626 62.893081761006286 1.257861635220126 35.84905660377358 90.53291536050156 7.899686520376176 1.5673981191222568 81.25 13.750000000000002 5.0 97.49328558639212 91.53983885407341 5.953446732318711 0.0 2.5067144136078783 0.0 89.03312444046553 66.78603401969562 22.24709042076992 3.043867502238138 3.043867502238138 1.342882721575649 1.342882721575649 1.387645478961504 0.8057296329453895
2 24.52322769165039 10.400909185409546 0.785689115524292 10.0 89.39122649955237 7.47538048343778 3.133393017009848 81.13207547169812 0.628930817610063 18.238993710691823 92.22570532915361 6.583072100313479 1.1912225705329154 82.70833333333333 12.708333333333332 4.583333333333333 98.74664279319606 91.31602506714414 7.430617726051924 0.0 1.2533572068039391 0.0 90.59982094897046 69.20322291853178 21.396598030438675 2.5067144136078783 2.1486123545210387 1.432408236347359 1.477170993733214 1.2085944494180842 0.6266786034019696
3 24.896753311157227 10.506882518529892 0.8025462031364441 10.0 89.92837958818262 7.47538048343778 2.5962399283795885 88.67924528301887 0.628930817610063 10.69182389937107 92.41379310344827 6.394984326018808 1.1912225705329154 82.08333333333333 13.333333333333334 4.583333333333333 99.28379588182632 91.58460161145928 7.699194270367054 0.0 0.7162041181736795 0.0 90.64458370635631 68.93464637421665 21.70993733213966 2.372426141450313 2.103849597135184 1.566696508504924 1.477170993733214 1.2085944494180842 0.6266786034019696
4 24.20895004272461 10.442958027124405 0.7913672924041748 10.0 89.30170098478067 7.92300805729633 2.775290957923008 86.16352201257862 0.628930817610063 13.20754716981132 91.97492163009404 6.77115987460815 1.2539184952978055 81.45833333333333 14.166666666666666 4.375 99.1047448522829 91.67412712623097 7.430617726051924 0.0 0.8952551477170994 0.0 90.19695613249776 68.84512085944495 21.351835273052817 2.5067144136078783 2.3276633840644583 1.477170993733214 1.656222023276634 1.2981199641897943 0.5371530886302597
5 24.775718688964844 10.530829429626465 0.8033968210220337 10.0 89.83885407341093 7.47538048343778 2.685765443151298 87.42138364779875 0.628930817610063 11.949685534591195 92.41379310344827 6.394984326018808 1.1912225705329154 82.08333333333333 13.333333333333334 4.583333333333333 99.19427036705461 91.80841539838855 7.385854968666069 0.0 0.8057296329453895 0.0 90.64458370635631 69.20322291853178 21.44136078782453 2.4171888988361685 2.0590868397493285 1.521933751119069 1.521933751119069 1.2533572068039391 0.5819158460161146
6 25.65183448791504 10.757967829704285 0.8305692672729492 10.0 90.01790510295434 7.56490599820949 2.4171888988361685 89.937106918239 0.628930817610063 9.433962264150944 92.22570532915361 6.77115987460815 1.0031347962382446 82.70833333333333 12.5 4.791666666666667 99.37332139659803 91.00268576544315 8.37063563115488 0.0 0.6266786034019696 0.0 90.64458370635631 69.7851387645479 20.859444941808416 2.4619516562220234 1.9695613249776187 1.566696508504924 1.611459265890779 1.1638316920322291 0.5819158460161146
7 24.86256980895996 10.587132722139359 0.8110658526420593 10.0 89.83885407341093 7.609668755595345 2.551477170993733 89.30817610062893 0.628930817610063 10.062893081761008 92.22570532915361 6.52037617554859 1.2539184952978055 82.08333333333333 13.541666666666666 4.375 99.32855863921218 91.53983885407341 7.788719785138765 0.0 0.6714413607878245 0.0 90.51029543419875 69.33751119068936 21.172784243509398 2.3276633840644583 2.193375111906893 1.566696508504924 1.566696508504924 1.2533572068039391 0.5819158460161146
8 25.630224227905273 10.882043093442917 0.8354375958442688 10.0 89.83885407341093 7.520143240823635 2.6410026857654434 86.16352201257862 0.628930817610063 13.20754716981132 92.47648902821317 6.394984326018808 1.128526645768025 82.29166666666666 13.541666666666666 4.166666666666666 99.1047448522829 90.86839749328558 8.236347358997314 0.0 0.8952551477170994 0.0 90.73410922112802 69.96418979409131 20.769919427036708 2.4171888988361685 1.9247985675917636 1.521933751119069 1.7009847806624887 1.2533572068039391 0.4476275738585497
9 25.010791778564453 11.059164255857468 0.8393301367759705 10.0 90.0626678603402 7.341092211280214 2.5962399283795885 87.42138364779875 0.628930817610063 11.949685534591195 92.53918495297806 6.332288401253919 1.128526645768025 82.70833333333333 12.916666666666668 4.375 99.19427036705461 90.86839749328558 8.325872873769026 0.0 0.8057296329453895 0.0 90.86839749328558 69.82990152193375 21.038495971351836 2.2829006266786034 1.9695613249776187 1.521933751119069 1.611459265890779 1.2533572068039391 0.4923903312444047
10 25.428451538085938 10.796885192394257 0.8307241201400757 10.0 89.88361683079677 7.609668755595345 2.5067144136078783 89.937106918239 0.628930817610063 9.433962264150944 92.16300940438872 6.70846394984326 1.128526645768025 82.29166666666666 12.916666666666668 4.791666666666667 99.37332139659803 91.4503133393017 7.92300805729633 0.0 0.6266786034019696 0.0 90.51029543419875 69.74037600716204 20.769919427036708 2.3276633840644583 2.1486123545210387 1.566696508504924 1.611459265890779 1.2981199641897943 0.5371530886302597
11 25.589200973510742 11.273756623268127 0.8602765202522278 10.0 90.42076991942703 7.20680393912265 2.372426141450313 91.19496855345912 0.628930817610063 8.176100628930817 92.72727272727272 6.144200626959248 1.128526645768025 82.5 12.916666666666668 4.583333333333333 99.46284691136974 90.5550581915846 8.907788719785138 0.0 0.5371530886302597 0.0 90.95792300805729 70.18800358102058 20.769919427036708 2.372426141450313 1.8800358102059087 1.566696508504924 1.432408236347359 1.2085944494180842 0.5819158460161146
12 25.08063507080078 10.903826355934143 0.8361184597015381 10.0 90.01790510295434 7.609668755595345 2.372426141450313 91.19496855345912 0.628930817610063 8.176100628930817 92.22570532915361 6.52037617554859 1.2539184952978055 82.29166666666666 13.541666666666666 4.166666666666666 99.46284691136974 91.04744852282901 8.415398388540735 0.0 0.5371530886302597 0.0 90.5550581915846 69.60608773500448 20.948970456580128 2.372426141450313 2.103849597135184 1.521933751119069 1.656222023276634 1.2981199641897943 0.4923903312444047
13 25.55423927307129 11.189281195402145 0.8605231046676636 10.0 89.97314234556849 7.699194270367054 2.3276633840644583 91.19496855345912 0.628930817610063 8.176100628930817 92.22570532915361 6.583072100313479 1.1912225705329154 82.08333333333333 13.750000000000002 4.166666666666666 99.41808415398388 90.64458370635631 8.773500447627573 0.0 0.5819158460161146 0.0 90.5550581915846 70.09847806624889 20.456580125335723 2.4619516562220234 2.0143240823634736 1.611459265890779 1.656222023276634 1.1638316920322291 0.5371530886302597
14 27.17462921142578 11.686121672391891 0.9127148389816284 10.0 90.28648164726947 7.520143240823635 2.193375111906893 91.82389937106919 0.628930817610063 7.547169811320755 92.72727272727272 6.269592476489027 1.0031347962382446 81.66666666666667 13.958333333333334 4.375 99.46284691136974 88.3616830796777 11.101163831692032 0.0 0.5371530886302597 0.0 90.82363473589973 70.41181736794987 20.411817367949865 2.3276633840644583 1.9247985675917636 1.611459265890779 1.7009847806624887 1.2533572068039391 0.35810205908683973
15 26.881004333496094 12.130404263734818 0.9237827658653259 10.0 90.42076991942703 7.520143240823635 2.0590868397493285 93.71069182389937 0.628930817610063 5.660377358490567 92.53918495297806 6.394984326018808 1.0658307210031348 82.29166666666666 13.541666666666666 4.166666666666666 99.64189794091315 87.82452999104746 11.817367949865712 0.0 0.35810205908683973 0.0 90.77887197851388 69.82990152193375 20.948970456580128 2.372426141450313 1.8800358102059087 1.611459265890779 1.7009847806624887 1.1638316920322291 0.4923903312444047
16 28.074249267578125 12.29834333062172 0.962322473526001 15.0 90.28648164726947 7.520143240823635 2.193375111906893 92.45283018867924 0.628930817610063 6.918238993710692 92.53918495297806 6.394984326018808 1.0658307210031348 82.08333333333333 13.541666666666666 4.375 99.41808415398388 86.79498657117279 12.623097582811102 0.0 0.5819158460161146 0.0 90.77887197851388 70.81468218442257 19.964189794091318 2.5067144136078783 1.7457475380483436 1.611459265890779 1.7905102954341987 1.0743061772605194 0.4923903312444047
17 28.41461753845215 12.609723210334778 0.9863297939300537 15.0 90.37600716204118 7.430617726051924 2.193375111906893 92.45283018867924 0.628930817610063 6.918238993710692 92.60188087774294 6.332288401253919 1.0658307210031348 82.29166666666666 13.333333333333334 4.375 99.41808415398388 85.6759176365264 13.742166517457473 0.0 0.5819158460161146 0.0 90.86839749328558 71.03849597135184 19.829901521933753 2.4619516562220234 1.7905102954341987 1.566696508504924 1.7457475380483436 1.1190689346463742 0.4476275738585497
18 27.264392852783203 12.355106323957443 0.9492940306663513 10.0 90.42076991942703 7.56490599820949 2.0143240823634736 93.71069182389937 0.628930817610063 5.660377358490567 92.53918495297806 6.52037617554859 0.9404388714733543 82.29166666666666 13.333333333333334 4.375 99.59713518352731 87.69024171888988 11.906893464637422 0.0 0.40286481647269473 0.0 90.82363473589973 70.23276633840645 20.590868397493285 2.2829006266786034 1.9695613249776187 1.566696508504924 1.7905102954341987 1.2085944494180842 0.35810205908683973
19 25.884037017822266 11.378036439418793 0.8828098773956299 10.0 89.97314234556849 7.788719785138765 2.2381378692927485 91.19496855345912 0.628930817610063 8.176100628930817 92.10031347962384 6.70846394984326 1.1912225705329154 82.5 13.750000000000002 3.75 99.46284691136974 90.24171888988361 9.221128021486123 0.0 0.5371530886302597 0.0 90.51029543419875 70.68039391226499 19.829901521933753 2.4171888988361685 2.0143240823634736 1.7457475380483436 1.656222023276634 1.1638316920322291 0.4923903312444047
20 28.890260696411133 13.046765327453613 1.0148138999938965 10.0 90.51029543419875 7.430617726051924 2.0590868397493285 94.33962264150944 0.628930817610063 5.031446540880504 92.66457680250784 6.332288401253919 1.0031347962382446 82.08333333333333 13.333333333333334 4.583333333333333 99.55237242614146 84.46732318710832 15.085049239033124 0.0 0.4476275738585497 0.0 90.91316025067144 70.72515666965084 20.188003581020592 2.3276633840644583 1.8352730528200536 1.656222023276634 1.7009847806624887 1.1190689346463742 0.4476275738585497


==> data/evolutions/evolution_ohio588_c2.dat <==
iteration RMSE MAPE MASE TG CG-EGA-AP CG-EGA-BE CG-EGA-EP CG-EGA-AP-hypo CG-EGA-BE-hypo CG-EGA-EP-hypo CG-EGA-AP-eu CG-EGA-BE-eu CG-EGA-EP-eu CG-EGA-AP-hyper CG-EGA-BE-hyper CG-EGA-EP-hyper P-EGA-A+B P-EGA-A P-EGA-B P-EGA-C P-EGA-D P-EGA-E R-EGA-A+B R-EGA-A R-EGA-B R-EGA-uC R-EGA-lC R-EGA-uD R-EGA-lD R-EGA-uE R-EGA-lE
0 24.04726791381836 11.539874225854874 0.9213555455207825 5.0 75.27472527472527 17.032967032967033 7.6923076923076925 8.695652173913043 0.0 91.30434782608695 74.94866529774127 17.796030116358658 7.255304585900069 77.55102040816327 16.213151927437643 6.235827664399093 98.85883347421809 88.88419273034658 9.974640743871513 0.12679628064243448 1.0143702451394758 0.0 76.16229923922232 51.26796280642435 24.89433643279797 5.9171597633136095 5.832628909551986 2.83178360101437 2.7049873203719357 3.127641589180051 3.423499577345731
1 24.029077529907227 11.544381082057953 0.9220189452171326 5.0 77.13440405748098 15.638207945900254 7.2273879966187655 8.695652173913043 0.0 91.30434782608695 76.93360711841206 16.084873374401095 6.981519507186857 79.25170068027211 15.306122448979592 5.442176870748299 98.85883347421809 88.9687235841082 9.89010989010989 0.12679628064243448 1.0143702451394758 0.0 78.06424344885883 53.63482671174978 24.429416737109044 4.775993237531699 4.987320371935756 3.0008453085376163 3.085376162299239 3.085376162299239 3.0008453085376163
2 24.933303833007812 11.576367169618607 0.954291045665741 0.0 80.72696534234996 13.82079459002536 5.4522400676246825 39.130434782608695 0.0 60.86956521739131 80.69815195071868 14.03148528405202 5.2703627652292955 81.85941043083899 13.83219954648526 4.308390022675737 99.23922231614539 88.33474218089603 10.904480135249365 0.0 0.760777683854607 0.0 81.40321217244293 57.65004226542688 23.753169907016062 3.508030431107354 3.592561284868977 3.4657650042265424 3.3389687235841086 2.3245984784446323 2.366863905325444
3 25.214101791381836 11.66219413280487 0.9617765545845032 0.0 81.06508875739645 13.82079459002536 5.114116652578192 43.47826086956522 0.0 56.52173913043478 80.9719370294319 13.963039014373715 5.065023956194388 82.19954648526077 13.945578231292515 3.8548752834467117 99.2814877430262 88.03888419273035 11.242603550295858 0.0 0.6762468300929839 0.042265426880811495 81.69907016060863 58.28402366863905 23.41504649196957 3.4657650042265424 3.169907016060862 3.8038884192730347 3.4657650042265424 2.1555367709213864 2.240067624683009
4 25.10429573059082 11.678491532802582 0.9619784355163574 0.0 80.76923076923077 13.905325443786982 5.325443786982249 43.47826086956522 0.0 56.52173913043478 80.56125941136209 14.236824093086927 5.201916495550993 82.08616780045351 13.718820861678005 4.195011337868481 99.2814877430262 87.99661876584953 11.28486897717667 0.0 0.7185122569737954 0.0 81.40321217244293 57.65004226542688 23.753169907016062 3.423499577345731 3.508030431107354 3.508030431107354 3.5502958579881656 2.3245984784446323 2.2823330515638207
5 25.140701293945312 11.640068888664246 0.9656009078025818 0.0 81.614539306847 13.693998309382923 4.691462383770076 39.130434782608695 0.0 60.86956521739131 81.72484599589322 13.826146475017111 4.4490075290896645 82.53968253968253 13.83219954648526 3.6281179138321997 99.23922231614539 88.37700760777683 10.862214708368555 0.0 0.7185122569737954 0.042265426880811495 82.29078613693999 58.53761622992393 23.753169907016062 3.423499577345731 2.8740490278951816 3.761622992392223 3.7193575655114115 1.944209636517329 1.9864750633981403
6 25.366918563842773 11.788143962621689 0.9723960161209106 0.0 81.91039729501269 12.93322062552832 5.156382079459002 39.130434782608695 0.0 60.86956521739131 81.51950718685832 13.347022587268995 5.133470225872689 83.6734693877551 12.585034013605442 3.741496598639456 99.23922231614539 87.23584108199492 12.003381234150465 0.0 0.760777683854607 0.0 82.62890955198647 58.57988165680473 24.04902789518174 3.2121724429416734 2.789518174133559 3.423499577345731 3.5502958579881656 2.1555367709213864 2.240067624683009
7 25.295652389526367 11.7571622133255 0.9757048487663269 0.0 81.91039729501269 12.93322062552832 5.156382079459002 34.78260869565217 0.0 65.21739130434783 81.86173853524983 13.00479123887748 5.133470225872689 83.21995464852607 13.151927437641723 3.6281179138321997 99.19695688926458 87.99661876584953 11.200338123415046 0.0 0.8030431107354183 0.0 82.67117497886728 57.65004226542688 25.02113271344041 3.296703296703297 2.7049873203719357 3.4657650042265424 3.508030431107354 2.113271344040575 2.240067624683009
8 25.09280014038086 11.645890772342682 0.9666050672531128 0.0 82.3753169907016 12.848689771766693 4.775993237531699 39.130434782608695 0.0 60.86956521739131 81.99863107460644 13.210130047912388 4.791238877481177 84.12698412698413 12.585034013605442 3.2879818594104306 99.23922231614539 88.37700760777683 10.862214708368555 0.0 0.760777683854607 0.0 83.0938292476754 58.62214708368555 24.471682163989854 2.916314454775993 2.6627218934911245 3.592561284868977 3.7193575655114115 1.9864750633981403 2.0287404902789516
9 25.68110466003418 11.82662546634674 0.9884328842163086 0.0 82.16398985629755 13.186813186813188 4.649196956889265 56.52173913043478 0.0 43.47826086956522 81.79329226557152 13.27857631759069 4.9281314168377826 83.44671201814059 13.378684807256235 3.1746031746031744 99.40828402366864 87.95435333896873 11.453930684699916 0.0 0.591715976331361 0.0 82.7134404057481 58.32628909551987 24.387151310228234 3.2544378698224854 2.789518174133559 3.4657650042265424 3.7193575655114115 2.113271344040575 1.944209636517329
10 25.231678009033203 11.719129234552383 0.9807644486427307 0.0 82.7557058326289 12.42603550295858 4.818258664412511 34.78260869565217 0.0 65.21739130434783 82.61464750171116 12.594113620807665 4.791238877481177 84.24036281179139 12.471655328798185 3.2879818594104306 99.19695688926458 88.20794590025359 10.989010989010989 0.0 0.8030431107354183 0.0 83.51648351648352 58.96027049873204 24.556213017751478 2.789518174133559 2.366863905325444 3.5502958579881656 3.761622992392223 2.0287404902789516 1.9864750633981403
11 25.541223526000977 12.011321634054184 0.999159574508667 0.0 82.33305156382079 12.93322062552832 4.733727810650888 39.130434782608695 0.0 60.86956521739131 81.93018480492813 13.27857631759069 4.791238877481177 84.12698412698413 12.698412698412698 3.1746031746031744 99.23922231614539 87.32037193575654 11.918850380388841 0.0 0.760777683854607 0.0 83.0515638207946 58.8334742180896 24.218089602704985 3.043110735418428 2.83178360101437 3.38123415046492 3.7193575655114115 2.0710059171597637 1.9019442096365173
12 25.51140785217285 11.897918581962585 0.9922440052032471 0.0 82.79797125950972 12.637362637362637 4.564666103127641 43.47826086956522 0.0 56.52173913043478 82.13552361396303 13.210130047912388 4.654346338124572 84.92063492063492 12.01814058956916 3.061224489795918 99.2814877430262 87.40490278951818 11.876584953508031 0.0 0.7185122569737954 0.0 83.4742180896027 59.002535925612854 24.471682163989854 2.7049873203719357 2.493660185967878 3.7193575655114115 3.761622992392223 1.9019442096365173 1.944209636517329
13 25.80475425720215 12.118079513311386 1.0142868757247925 0.0 82.7134404057481 13.017751479289942 4.268808114961961 43.47826086956522 0.0 56.52173913043478 82.20396988364134 13.347022587268995 4.4490075290896645 84.58049886621315 12.811791383219957 2.6077097505668934 99.2814877430262 87.32037193575654 11.961115807269653 0.0 0.7185122569737954 0.0 83.38968723584108 58.70667793744717 24.683009298393912 2.7472527472527473 2.7049873203719357 3.5502958579881656 4.057480980557903 1.944209636517329 1.6060862214708367


==> data/evolutions/evolution_ohio591_c2.dat <==
iteration RMSE MAPE MASE TG CG-EGA-AP CG-EGA-BE CG-EGA-EP CG-EGA-AP-hypo CG-EGA-BE-hypo CG-EGA-EP-hypo CG-EGA-AP-eu CG-EGA-BE-eu CG-EGA-EP-eu CG-EGA-AP-hyper CG-EGA-BE-hyper CG-EGA-EP-hyper P-EGA-A+B P-EGA-A P-EGA-B P-EGA-C P-EGA-D P-EGA-E R-EGA-A+B R-EGA-A R-EGA-B R-EGA-uC R-EGA-lC R-EGA-uD R-EGA-lD R-EGA-uE R-EGA-lE
0 23.62425422668457 12.331841886043549 0.9284951090812683 5.0 77.04565030146425 16.1068044788975 6.847545219638243 21.91780821917808 5.47945205479452 72.6027397260274 81.94536975349766 14.323784143904064 3.7308461025982673 72.59358288770053 20.72192513368984 6.684491978609626 97.67441860465115 89.31955211024979 8.354866494401378 0.08613264427217916 2.1533161068044793 0.08613264427217916 78.72523686477176 54.263565891472865 24.46167097329888 6.373815676141257 6.503014642549526 1.4642549526270456 2.3255813953488373 2.2825150732127475 2.3255813953488373
1 23.611146926879883 12.371551245450974 0.931218147277832 5.0 78.9405684754522 14.039621016365203 7.019810508182601 20.54794520547945 5.47945205479452 73.97260273972603 83.2111925383078 12.79147235176549 3.9973351099267154 76.06951871657755 17.379679144385026 6.550802139037433 97.63135228251507 89.31955211024979 8.311800172265288 0.08613264427217916 2.1963824289405682 0.08613264427217916 80.66322136089578 56.11541774332473 24.54780361757106 5.598621877691645 5.297157622739018 1.2919896640826873 2.3686477174849268 2.4117140396210166 2.3686477174849268
2 25.607009887695312 12.4391570687294 0.9833856821060181 5.0 83.11800172265289 11.843238587424635 5.038759689922481 56.16438356164384 2.73972602739726 41.0958904109589 85.4763491005996 11.325782811459026 3.1978680879413726 81.01604278074866 13.770053475935828 5.213903743315508 98.66494401378122 88.97502153316107 9.689922480620156 0.08613264427217916 1.1627906976744187 0.08613264427217916 84.02239448751077 60.72351421188631 23.298880275624462 4.565030146425495 3.488372093023256 1.2489233419465977 2.9715762273901807 1.937984496124031 1.7657192075796728
3 25.801877975463867 12.517352402210236 0.9858542084693909 5.0 82.81653746770026 11.800172265288545 5.383290267011198 52.054794520547944 2.73972602739726 45.20547945205479 85.27648234510326 11.325782811459026 3.397734843437708 80.88235294117648 13.636363636363635 5.481283422459892 98.53574504737296 88.67355727820843 9.862187769164512 0.08613264427217916 1.2919896640826873 0.08613264427217916 83.97932816537468 60.72351421188631 23.25581395348837 4.478897502153316 3.6175710594315245 1.1627906976744187 2.842377260981912 1.9810508182601205 1.937984496124031
4 25.498430252075195 12.487693876028061 0.9784623980522156 5.0 83.29026701119724 11.541774332472007 5.167958656330749 54.794520547945204 4.10958904109589 41.0958904109589 85.5429713524317 10.992671552298468 3.46435709526982 81.55080213903744 13.368983957219251 5.080213903743315 98.66494401378122 89.49181739879414 9.17312661498708 0.08613264427217916 1.1627906976744187 0.08613264427217916 84.36692506459949 61.412575366063734 22.954349698535744 4.3927648578811365 3.3161068044788973 1.2919896640826873 2.756244616709733 1.8949181739879413 1.9810508182601205
5 25.717945098876953 12.685202062129974 0.9967174530029297 5.0 82.73040482342809 11.800172265288545 5.4694229112833765 49.31506849315068 2.73972602739726 47.94520547945205 85.4763491005996 10.992671552298468 3.530979347101932 80.4812834224599 14.304812834224597 5.213903743315508 98.44961240310077 88.19982773471146 10.249784668389319 0.08613264427217916 1.3781223083548666 0.08613264427217916 83.97932816537468 60.50818260120586 23.47114556416882 4.608096468561585 3.273040482342808 1.2489233419465977 2.9715762273901807 1.937984496124031 1.9810508182601205
6 25.672016143798828 12.302277982234955 0.9795287847518921 5.0 82.68733850129199 12.27390180878553 5.038759689922481 54.794520547945204 4.10958904109589 41.0958904109589 85.07661558960693 11.858760826115923 3.0646235842771485 80.61497326203208 13.903743315508022 5.481283422459892 98.66494401378122 89.14728682170544 9.517657192075797 0.08613264427217916 1.1627906976744187 0.08613264427217916 83.63479758828596 60.50818260120586 23.126614987080103 4.521963824289406 3.6606373815676143 1.421188630490956 3.05770887166236 1.937984496124031 1.7657192075796728
7 25.367599487304688 12.591150403022766 0.9914945960044861 5.0 83.20413436692506 11.670973298880275 5.1248923341946595 56.16438356164384 2.73972602739726 41.0958904109589 85.67621585609594 10.992671552298468 3.3311125916055966 80.88235294117648 13.903743315508022 5.213903743315508 98.66494401378122 88.97502153316107 9.689922480620156 0.08613264427217916 1.1627906976744187 0.08613264427217916 84.23772609819122 61.455641688199826 22.782084409991388 4.435831180017226 3.359173126614987 1.335055986218777 2.842377260981912 1.937984496124031 1.8518518518518516
8 25.521745681762695 12.675663828849792 1.0072993040084839 5.0 83.59173126614988 11.369509043927648 5.038759689922481 58.9041095890411 2.73972602739726 38.35616438356164 85.60959360426382 10.926049300466357 3.46435709526982 81.95187165775401 13.101604278074866 4.946524064171124 98.7510766580534 88.11369509043928 10.637381567614126 0.08613264427217916 1.0766580534022396 0.08613264427217916 84.49612403100775 61.54177433247201 22.954349698535744 4.3066322136089585 3.3161068044788973 1.1627906976744187 2.9285099052540913 1.937984496124031 1.8518518518518516


==> data/ohio575_day3_c2.dat <==
index,lstm-glyfe-training,lstm-glyfe-training-smooth,pclstm-standard-cgega-c2,pclstm-standard-cgega-c2-smooth,pclstm-standard-cmse-c2,pclstm-standard-cmse-c2-smooth,pclstm-standard-gcmse-c2,pclstm-standard-gcmse-c2-smooth,pclstm-iterative-gcmse-iter-hypo-c2,y-true
2022-01-03 00:00:00,123.408936,122.5763,79.44714,79.45162,127.515495,127.6352,119.80585,119.84307,110.988686,105.0
2022-01-03 00:05:00,123.56404,123.41588,80.177444,80.06857,127.386444,127.42376,120.39393,120.3113,111.18836,104.0
2022-01-03 00:10:00,122.2413,122.41749,81.24038,81.064606,126.59447,126.718864,120.282,120.28639,111.114525,102.0
2022-01-03 00:15:00,108.95421,110.9737,81.651344,81.56333,123.285225,123.80027,117.07431,117.55612,107.663765,101.0
2022-01-03 00:20:00,107.937744,108.393135,81.21459,81.26691,118.47219,119.2714,111.93175,112.775406,103.659676,101.0
2022-01-03 00:25:00,105.42061,105.866486,80.037384,80.22181,114.14545,114.91434,107.48681,108.2801,100.98078,100.0
2022-01-03 00:30:00,102.87738,103.325745,78.444176,78.71082,110.45625,111.12497,103.916,104.57062,98.15909,100.0
2022-01-03 00:35:00,103.36718,103.36096,76.95636,77.21953,107.98493,108.45594,101.8868,102.289375,96.55246,99.0
2022-01-03 00:40:00,99.25947,99.874695,75.61196,75.853096,105.49458,105.93879,99.66116,100.0554,93.7453,100.0
2022-01-03 00:45:00,99.2847,99.3732,74.59031,74.779724,103.71915,104.05209,98.20665,98.48396,92.5977,100.0
2022-01-03 00:50:00,100.30322,100.16372,73.694984,73.8577,103.03345,103.18624,98.13693,98.18899,92.7388,101.0
2022-01-03 00:55:00,98.20018,98.49471,72.94257,73.07984,102.181,102.33179,97.65546,97.73549,91.88603,101.0
2022-01-03 01:00:00,99.986404,99.76265,72.3299,72.44239,101.85506,101.92657,97.74519,97.74374,92.47357,102.0
2022-01-03 01:05:00,97.43851,97.78713,71.567375,71.69863,101.11667,101.23815,97.16023,97.24776,91.639885,102.0
2022-01-03 01:10:00,102.2428,101.57445,70.89836,71.0184,101.59116,101.538216,98.11644,97.98614,93.34195,103.0
2022-01-03 01:15:00,101.21832,101.27174,70.13282,70.265656,101.90856,101.85301,98.85994,98.72887,93.24669,102.0
2022-01-03 01:20:00,104.949875,104.398155,69.30373,69.44801,102.80998,102.666435,100.29768,100.06236,94.57289,100.0
2022-01-03 01:25:00,103.459076,103.59994,68.35364,68.51779,103.25165,103.163864,101.07534,100.92339,94.3707,98.0
2022-01-03 01:30:00,106.58844,106.14017,67.47603,67.63229,104.15133,104.00321,102.42288,102.19796,95.63985,96.0
2022-01-03 01:35:00,105.01158,105.18087,66.57427,66.73298,104.55754,104.47439,103.10948,102.972755,95.41441,94.0
2022-01-03 01:40:00,108.08458,107.649025,65.88913,66.01571,105.417465,105.276,104.40091,104.18668,96.65665,93.0
2022-01-03 01:45:00,103.6711,104.267784,65.52145,65.59559,105.046555,105.08097,104.08783,104.10266,95.165955,91.0
2022-01-03 01:50:00,99.661194,100.35218,65.544754,65.552376,103.407196,103.658264,102.00427,102.31903,92.968124,91.0
2022-01-03 01:55:00,96.176575,96.80292,67.32956,67.06298,101.31694,101.66814,99.31398,99.76474,90.893616,90.0
2022-01-03 02:00:00,93.48422,93.982025,74.48091,73.368225,99.16547,99.54087,96.625885,97.09671,88.80319,90.0
2022-01-03 02:05:00,91.07878,91.51427,82.58208,81.2,97.12585,97.4881,94.06889,94.52306,86.79151,91.0
2022-01-03 02:10:00,91.24361,91.2842,65.54104,67.889885,95.9209,96.155975,92.565735,92.85934,86.119446,90.0
2022-01-03 02:15:00,87.51557,88.080864,64.27908,64.8207,94.22494,94.514595,90.621155,90.95688,84.47422,90.0
2022-01-03 02:20:00,90.398346,90.05073,58.24579,59.232025,95.00612,94.93239,89.33833,89.581116,85.62657,88.0
2022-01-03 02:25:00,87.72838,88.07673,58.151993,58.314,94.50733,94.57109,88.78261,88.90238,84.63033,86.0
2022-01-03 02:30:00,89.8802,89.60968,58.16207,58.18486,94.55857,94.56045,88.90109,88.90128,85.184616,85.0
2022-01-03 02:35:00,92.57945,92.13399,58.299965,58.2827,95.54923,95.40092,90.25307,90.0503,86.71457,85.0
2022-01-03 02:40:00,89.460205,89.861275,58.340164,58.331543,95.51805,95.50048,90.14002,90.126564,85.76547,84.0
2022-01-03 02:45:00,91.11986,90.93107,58.36831,58.362793,95.63312,95.61322,90.14513,90.14234,86.39371,83.0
2022-01-03 02:50:00,85.728546,86.50893,58.222282,58.24336,94.49019,94.658646,88.41765,88.67635,84.1756,82.0
2022-01-03 02:55:00,83.7648,84.17642,57.972748,58.01334,92.78231,93.06376,85.92285,86.33588,82.383545,80.0
2022-01-03 03:00:00,83.4904,83.59331,57.78402,57.818417,91.63893,91.85265,84.26923,84.57923,81.54568,80.0
2022-01-03 03:05:00,85.451706,85.17294,57.788185,57.79272,91.49982,91.55274,84.091064,84.16429,81.63356,79.00001
2022-01-03 03:10:00,83.54163,83.78633,57.961113,57.935856,91.08869,91.1583,83.567825,83.657295,80.308395,78.00001
2022-01-03 03:15:00,82.55531,82.73997,58.412964,58.341396,90.47969,90.58148,82.729195,82.86841,79.30297,78.00001
2022-01-03 03:20:00,80.98278,81.24636,59.29483,59.151814,89.80322,89.91996,81.77175,81.93625,78.38089,77.0
2022-01-03 03:25:00,77.5473,78.10216,60.68049,60.451187,88.44081,88.66268,79.854065,80.16639,76.425255,75.0
2022-01-03 03:30:00,80.199326,79.88475,62.60958,62.285824,88.14436,88.222115,79.42032,79.53223,77.05107,74.0
2022-01-03 03:35:00,78.09981,78.367546,64.48166,64.15228,87.7112,87.787834,78.828606,78.93415,76.035515,74.0
2022-01-03 03:40:00,77.845314,77.92365,65.839584,65.58649,87.13704,87.23466,78.011406,78.14982,75.304535,73.0
2022-01-03 03:45:00,79.03436,78.86775,66.87652,66.683014,87.18367,87.191315,78.034325,78.05165,75.6394,73.0
2022-01-03 03:50:00,77.04021,77.31434,67.543274,67.41424,86.845825,86.89765,77.51049,77.59167,74.63533,72.0
2022-01-03 03:55:00,73.92933,74.43708,67.739845,67.691,85.61671,85.808846,75.703606,75.98682,72.70447,72.0
2022-01-03 04:00:00,73.857834,73.94472,67.73569,67.72898,84.69757,84.864265,74.31784,74.568184,72.10335,72.0
2022-01-03 04:05:00,75.32858,75.121,67.7571,67.752884,84.66228,84.69257,74.217354,74.26998,72.42911,71.0
2022-01-03 04:10:00,73.80755,74.00457,67.71951,67.72452,84.339615,84.392555,73.72948,73.810555,71.39135,71.0
2022-01-03 04:15:00,75.54899,75.31732,67.75543,67.75079,84.48079,84.46755,73.84672,73.84129,71.722046,70.00001
2022-01-03 04:20:00,73.18552,73.50529,67.720535,67.725075,84.18556,84.22786,73.32567,73.403015,70.66925,70.00001
2022-01-03 04:25:00,74.881805,74.67533,67.738205,67.73624,84.31415,84.30121,73.36358,73.36949,71.0911,69.00001
2022-01-03 04:30:00,74.94964,74.90849,67.80069,67.79102,84.664276,84.60982,73.704926,73.65461,71.261284,68.00001
2022-01-03 04:35:00,73.23871,73.489174,67.7437,67.75079,84.40544,84.4361,73.17745,73.24902,70.34028,67.00001
2022-01-03 04:40:00,74.55081,74.39156,67.70442,67.71138,84.51499,84.50316,73.13537,73.15242,70.75265,66.00001
2022-01-03 04:45:00,72.32583,72.63569,67.551895,67.57582,84.162056,84.21322,72.46917,72.571655,69.73886,65.00001
2022-01-03 04:50:00,73.99036,73.787155,67.438965,67.459496,84.233826,84.230736,72.39784,72.42391,70.13693,65.00001
2022-01-03 04:55:00,71.633446,71.956505,67.24312,67.27557,83.85904,83.914795,71.73016,71.83423,69.05142,65.00001
2022-01-03 05:00:00,70.95516,71.10536,66.97928,67.02372,83.24563,83.346,70.73009,70.895706,68.235275,64.0
2022-01-03 05:05:00,69.6936,69.905365,66.67677,66.72881,82.55969,82.677635,69.6501,69.836945,67.34017,62.0
2022-01-03 05:10:00,68.91249,69.061424,66.36261,66.41754,81.865036,81.98692,68.58755,68.774956,66.48339,60.0
2022-01-03 05:15:00,68.065346,68.21476,66.05552,66.109825,81.17906,81.30024,67.56084,67.74296,65.61215,59.0
2022-01-03 05:20:00,69.498245,69.305725,65.8899,65.92289,81.16877,81.18849,67.47793,67.517685,65.89319,59.0
2022-01-03 05:25:00,69.92877,69.83531,65.8423,65.854385,81.46413,81.42278,67.81119,67.76716,65.96938,59.0
2022-01-03 05:30:00,68.26281,68.49869,65.745544,65.76187,81.18275,81.21875,67.290504,67.362,64.95439,58.0
2022-01-03 05:35:00,65.257805,65.743935,65.458984,65.50442,79.95575,80.1452,65.40566,65.69911,63.01062,58.0
2022-01-03 05:40:00,63.321815,63.685135,65.02086,65.09339,78.3553,78.62379,63.02324,63.42462,61.297714,57.000008
2022-01-03 05:45:00,63.462135,63.495586,64.61188,64.684105,77.3364,77.52951,61.534065,61.81765,60.7462,55.000008
2022-01-03 05:50:00,65.00124,64.7754,64.372795,64.419495,77.272675,77.3112,61.45111,61.506092,61.090187,54.000008
2022-01-03 05:55:00,65.8336,65.67487,64.27549,64.29709,77.60173,77.55815,61.900963,61.841732,61.169563,54.000008
2022-01-03 06:00:00,64.386154,64.57946,64.160515,64.181,77.38758,77.41317,61.505684,61.55609,60.109375,53.000008
2022-01-03 06:05:00,65.65814,65.49634,64.12134,64.13029,77.542786,77.523346,61.532127,61.53572,60.425224,53.000008
2022-01-03 06:10:00,63.77745,64.035286,64.01766,64.03455,77.2524,77.293045,60.925102,61.016697,59.439026,54.000008
2022-01-03 06:15:00,61.52961,61.90546,63.738167,63.782623,76.0803,76.262215,59.095375,59.38357,57.599205,53.000008
2022-01-03 06:20:00,61.588615,61.636143,63.43969,63.49113,75.196335,75.35622,57.70922,57.960373,57.05475,54.000008
2022-01-03 06:25:00,62.819588,62.64207,63.256706,63.29187,75.15941,75.18893,57.57982,57.6369,57.426933,56.000008
2022-01-03 06:30:00,61.61165,61.766212,63.06642,63.10024,74.847534,74.89874,57.08937,57.1715,56.44657,55.000008
2022-01-03 06:35:00,63.065605,62.870697,62.972168,62.99138,74.989365,74.97577,57.166237,57.167027,56.760292,55.000008
2022-01-03 06:40:00,65.261375,64.90277,63.05374,63.044388,76.00078,75.84703,58.386543,58.203617,57.964256,56.000008
2022-01-03 06:45:00,62.918587,63.216213,63.044205,63.04423,76.07856,76.04383,58.252853,58.24547,56.784767,56.000008
2022-01-03 06:50:00,66.39053,65.91438,63.152702,63.136433,76.95074,76.8147,59.10768,58.978348,58.32451,56.000008
2022-01-03 06:55:00,69.80229,69.21911,63.455627,63.40775,78.91037,78.596016,61.41176,61.046745,60.591583,58.0
2022-01-03 07:00:00,66.312325,66.748344,63.56372,63.540325,79.33052,79.220345,61.56066,61.483574,59.331085,59.0
2022-01-03 07:05:00,67.33224,67.24465,63.59903,63.590225,79.60367,79.54617,61.429314,61.437454,59.765175,59.0
2022-01-03 07:10:00,68.7986,68.565506,63.69565,63.679836,80.56686,80.41375,62.293785,62.165337,61.001602,59.0
2022-01-03 07:15:00,68.15043,68.21269,63.73935,63.730423,81.174576,81.060455,62.748993,62.661446,60.94863,60.0
2022-01-03 07:20:00,68.13585,68.14738,63.742477,63.74067,81.5505,81.47699,62.90345,62.86715,61.022026,71.0
2022-01-03 07:25:00,72.36072,71.728714,63.948456,63.917286,83.19232,82.93502,64.75955,64.47569,63.375595,73.0
2022-01-03 07:30:00,72.49044,72.37618,64.21414,64.16962,84.74606,84.4744,66.50372,66.19952,64.193794,76.0
2022-01-03 07:35:00,87.89783,85.56958,67.50962,67.00862,95.83708,94.13268,76.218506,74.71566,69.92292,81.0
2022-01-03 07:40:00,74.92527,76.52192,68.42043,68.208664,98.310974,97.68423,73.92806,74.0462,74.12819,87.0
2022-01-03 07:45:00,79.48651,79.041824,68.89019,68.787964,100.977325,100.48336,86.172676,84.35371,73.79631,93.0
2022-01-03 07:50:00,106.03605,101.986916,70.26394,70.04254,114.0007,111.9731,104.36054,101.35952,89.17655,100.0
2022-01-03 07:55:00,110.290726,109.04515,70.34375,70.29857,123.22522,121.5374,112.11505,110.501724,91.947014,104.0
2022-01-03 08:00:00,108.947876,108.96247,69.47049,69.5947,128.63094,127.5669,111.25388,111.14106,93.608345,106.0
2022-01-03 08:05:00,110.03566,109.87468,68.655876,68.7967,133.24876,132.39648,109.90885,110.09368,95.991,110.0
2022-01-03 08:10:00,114.95263,114.19093,68.42078,68.477165,138.04402,137.19688,110.991066,110.85646,99.17743,113.0
2022-01-03 08:15:00,120.50431,119.557304,68.98955,68.91269,143.15565,142.26184,114.09371,113.60812,102.321175,117.0
2022-01-03 08:20:00,127.960785,126.700264,70.64952,70.389,149.14482,148.11238,119.05704,118.2397,107.23569,121.0
2022-01-03 08:25:00,125.785995,125.923134,73.20997,72.78682,152.68796,152.00162,121.61799,121.111244,108.85353,124.0
2022-01-03 08:30:00,121.90698,122.50941,76.35371,75.81867,152.96007,152.8163,120.91705,120.94618,108.46481,128.0
2022-01-03 08:35:00,134.40804,132.62325,80.85708,80.10132,153.6462,153.52171,121.68312,121.57258,110.60044,132.0
2022-01-03 08:40:00,135.19112,134.80594,86.394455,85.450485,153.33887,153.36629,122.701996,122.532585,110.87474,130.0
2022-01-03 08:45:00,136.54437,136.2836,93.53885,92.32559,153.61485,153.57758,125.335464,124.91503,112.52738,130.0
2022-01-03 08:50:00,139.51874,139.03346,102.45036,100.93165,154.29141,154.18434,128.98453,128.3741,114.044304,133.0
2022-01-03 08:55:00,139.26096,139.22684,112.290146,110.58637,154.06354,154.08165,132.19647,131.62312,114.70537,132.0
2022-01-03 09:00:00,142.93376,142.37772,122.492714,120.706764,154.25046,154.22514,136.16582,135.4844,116.88562,133.0
2022-01-03 09:05:00,146.01215,145.46698,132.31284,130.57193,154.70654,154.63434,140.6297,139.85791,119.13078,135.0
2022-01-03 09:10:00,132.41585,134.37352,138.59268,137.38957,150.56235,151.17314,139.49554,139.5499,114.771866,133.0
2022-01-03 09:15:00,132.96198,133.1737,141.18114,140.6124,145.92244,146.71005,137.65794,137.94174,113.34155,130.0
2022-01-03 09:20:00,140.96463,139.79599,142.39847,142.13055,144.35399,144.7074,139.1183,138.94182,114.81862,126.0
2022-01-03 09:25:00,134.76541,135.52,142.08603,142.09271,141.05284,141.60103,138.42525,138.50273,111.08916,126.0
2022-01-03 09:30:00,138.46233,138.02098,141.34116,141.45389,138.75671,139.18336,138.4914,138.49309,110.15123,122.0
2022-01-03 09:35:00,140.79195,140.3763,141.09908,141.1523,138.19475,138.34303,140.09715,139.85654,110.28867,118.0
2022-01-03 09:40:00,131.9994,133.25594,140.30484,140.43196,135.26794,135.7292,138.52095,138.72128,106.32681,116.0
2022-01-03 09:45:00,125.87032,126.978165,138.1768,138.51508,130.68155,131.4387,134.46165,135.1006,102.41252,115.0
2022-01-03 09:50:00,118.410706,119.69582,134.09319,134.75647,125.03495,125.995514,128.70947,129.66814,98.09462,112.0
2022-01-03 09:55:00,123.92186,123.28796,129.70267,130.46074,122.474365,123.00254,126.57138,127.0359,98.68573,109.0
2022-01-03 10:00:00,113.46601,114.9393,124.38574,125.29699,118.481834,119.15994,122.59677,123.26264,94.50321,108.0
2022-01-03 10:05:00,109.71063,110.494934,118.38885,119.42507,114.01513,114.78685,117.65373,118.49507,91.311165,105.0
2022-01-03 10:10:00,109.058945,109.274345,114.33945,115.10229,111.093735,111.647705,114.51922,115.11559,90.46991,103.0
2022-01-03 10:15:00,110.199234,110.0605,65.48477,72.9274,109.64429,109.9448,113.42627,113.67967,90.50647,101.0
2022-01-03 10:20:00,104.905624,105.678856,65.16509,66.32944,107.438194,107.814186,111.05271,111.446754,88.390274,100.0
2022-01-03 10:25:00,101.91554,102.48004,64.97707,65.17993,104.83304,105.28021,107.81734,108.36175,86.81585,99.0
2022-01-03 10:30:00,103.251724,103.13597,64.88317,64.92768,103.6124,103.86257,106.18201,106.508965,87.60405,98.0
2022-01-03 10:35:00,97.68617,98.50364,71.95176,70.89815,103.4617,103.52183,100.32205,101.25009,93.125305,98.0
2022-01-03 10:40:00,97.60826,97.74257,66.84876,67.45617,101.485855,101.79125,97.90941,98.41051,93.27409,98.0
2022-01-03 10:45:00,95.13542,95.5265,68.290016,68.16494,99.755516,100.060875,95.44249,95.887695,93.08711,98.0
2022-01-03 10:50:00,96.199814,96.098816,64.88905,65.38044,98.87733,99.05486,94.323616,94.55823,92.6192,99.0
2022-01-03 10:55:00,95.567665,95.64734,62.126648,62.614716,98.333984,98.442116,93.66528,93.799225,91.66385,100.0
2022-01-03 11:00:00,95.20516,95.27149,60.539413,60.850708,97.86769,97.95386,93.0894,93.19588,90.80904,97.0
2022-01-03 11:05:00,96.99448,96.73603,59.912376,60.053127,98.08561,98.06585,93.41967,93.3861,91.222305,95.0
2022-01-03 11:10:00,97.64576,97.5093,59.669373,59.726936,98.578,98.50118,94.11859,94.00872,91.54048,95.0
2022-01-03 11:15:00,98.49085,98.34362,59.552338,59.578526,99.11194,99.020325,94.85337,94.72667,91.97844,93.0
2022-01-03 11:20:00,101.67256,101.17322,59.54978,59.554092,100.31307,100.11916,96.47087,96.20924,93.63154,92.0
2022-01-03 11:25:00,103.614944,103.24869,59.60579,59.598034,101.77992,101.53081,98.44249,98.107506,95.081604,91.0
2022-01-03 11:30:00,94.76489,96.03746,59.36872,59.40312,100.44389,100.60693,96.61626,96.83994,91.611275,91.0
2022-01-03 11:35:00,93.042694,93.49191,59.006134,59.06568,98.52555,98.83776,93.95923,94.391335,90.04599,91.0
2022-01-03 11:40:00,94.805374,94.60835,58.735558,58.785076,97.99037,98.11748,93.26915,93.43748,90.33177,90.0
2022-01-03 11:45:00,90.686386,91.27468,58.399162,58.45705,96.73251,96.94026,91.70948,91.96868,87.779106,90.0
2022-01-03 11:50:00,91.36513,91.35156,58.12639,58.175987,95.773506,95.94852,90.538025,90.752625,86.85063,91.0
2022-01-03 11:55:00,89.542656,89.813995,57.919624,57.95808,95.01243,95.15284,89.62454,89.793755,85.64636,92.0
2022-01-03 12:00:00,91.28113,91.06106,57.849335,57.865646,95.01538,95.036,89.73477,89.74362,85.854416,93.0
2022-01-03 12:05:00,91.40783,91.35581,57.87278,57.871708,95.338036,95.29273,90.24928,90.17343,85.975624,93.0
2022-01-03 12:10:00,89.237755,89.555466,57.869583,57.869904,95.03786,95.07609,89.844505,89.893845,85.11999,94.0
2022-01-03 12:15:00,90.53076,90.38447,57.912003,57.90569,95.115295,95.10941,89.8869,89.88794,85.713806,95.0
2022-01-03 12:20:00,93.39143,92.94039,58.048134,58.026768,96.093216,95.94565,91.146805,90.95798,87.26036,96.0
2022-01-03 12:25:00,95.703094,95.28869,58.229683,58.199245,97.43235,97.20934,92.88502,92.59596,88.63431,98.0
2022-01-03 12:30:00,97.63065,97.27936,58.42662,58.392513,98.84537,98.59996,94.66153,94.35169,89.99533,98.0
2022-01-03 12:35:00,96.26169,96.41434,58.536385,58.514805,99.52576,99.38689,95.37364,95.22035,90.07896,99.0
2022-01-03 12:40:00,98.8438,98.479385,58.65712,58.635773,100.54639,100.37246,96.50894,96.31565,91.53661,101.0
2022-01-03 12:45:00,100.11694,99.87131,58.787216,58.7645,101.748726,101.54229,97.91385,97.67412,92.64003,101.0
2022-01-03 12:50:00,101.964874,101.65084,58.93737,58.911438,102.98248,102.76646,99.379295,99.12352,93.76546,101.0
2022-01-03 12:55:00,106.09454,105.427986,59.214684,59.169197,104.91823,104.59546,101.78024,101.38174,96.063385,102.0
2022-01-03 13:00:00,103.21478,103.54676,59.46482,59.42048,105.67018,105.50897,102.60773,102.42383,95.70357,103.0
2022-01-03 13:05:00,105.57895,105.274124,59.924072,59.848534,106.53125,106.37791,103.553604,103.38414,97.0542,103.0
2022-01-03 13:10:00,108.95254,108.40077,61.112663,60.923042,108.23466,107.95615,105.65332,105.31294,99.25705,104.0
2022-01-03 13:15:00,106.411804,106.71015,63.817924,63.383694,108.80089,108.67418,106.29172,106.144905,98.86865,105.0
2022-01-03 13:20:00,105.950226,106.06422,67.72471,67.073555,108.76517,108.75152,106.12088,106.12448,98.86372,106.0
2022-01-03 13:25:00,107.72299,107.474174,70.934975,70.35576,109.26323,109.18647,106.69123,106.60622,99.89809,106.0
2022-01-03 13:30:00,109.14721,108.896255,73.08347,72.67432,110.0406,109.91248,107.69863,107.53477,100.73887,107.0
2022-01-03 13:35:00,107.77612,107.944145,74.184616,73.95807,110.152664,110.11664,107.85875,107.81015,100.384995,107.0
2022-01-03 13:40:00,110.019165,109.70791,74.83119,74.700226,110.68956,110.60362,108.55988,108.447426,101.497246,108.0
2022-01-03 13:45:00,110.8564,110.68413,75.23683,75.15634,111.455475,111.3277,109.58047,109.41051,102.39452,108.0
2022-01-03 13:50:00,112.27374,112.0353,75.54012,75.48256,112.293,112.1482,110.68954,110.49768,103.43702,109.0
2022-01-03 13:55:00,110.46242,110.69835,75.53846,75.530075,112.38345,112.34817,110.80365,110.75775,103.22101,109.0
2022-01-03 14:00:00,112.74267,112.43602,75.43922,75.45284,112.88136,112.801384,111.426476,111.326164,104.446976,107.0
2022-01-03 14:05:00,110.898315,111.128975,75.122986,75.17246,112.85684,112.848526,111.39778,111.38704,104.086334,108.0
2022-01-03 14:10:00,113.75876,113.36429,74.79721,74.8535,113.33452,113.26162,112.02653,111.9306,105.219025,110.0
2022-01-03 14:15:00,111.94099,112.15448,74.304016,74.38644,113.320335,113.31153,112.04457,112.02747,104.75736,111.0
2022-01-03 14:20:00,114.71611,114.33186,73.87725,73.95363,113.81769,113.74176,112.719086,112.61534,105.86362,116.0
2022-01-03 14:25:00,112.80832,113.03685,73.32276,73.41739,113.8244,113.812004,112.77342,112.74971,105.43793,123.0
2022-01-03 14:30:00,125.88093,123.954315,73.40129,73.40371,116.48845,116.08698,120.89229,119.6709,110.36069,132.0
2022-01-03 14:35:00,134.35495,132.79486,73.73195,73.68271,122.984924,121.95023,132.32942,130.43065,117.27551,142.0
2022-01-03 14:40:00,137.51794,136.80948,72.84557,72.971146,130.60382,129.30579,136.3658,135.47552,123.33826,152.0
2022-01-03 14:45:00,137.31273,137.23724,70.83567,71.15599,135.47083,134.54607,135.11555,135.16956,124.79876,161.0
2022-01-03 14:50:00,143.60237,142.6476,69.2678,69.551025,141.29614,140.28363,137.15218,136.85478,130.25015,167.0
2022-01-03 14:55:00,149.53963,148.50583,68.964806,69.05274,148.55664,147.31569,143.61394,142.60007,136.54977,172.0
2022-01-03 15:00:00,158.51108,157.01028,70.75974,70.50369,158.08525,156.46982,154.09317,152.3692,145.54396,176.0
2022-01-03 15:05:00,167.2124,165.68208,75.84135,75.040695,168.9913,167.11308,166.40102,164.29625,156.09062,181.0
2022-01-03 15:10:00,175.67516,174.1762,86.54822,84.82209,179.9173,177.99666,178.41241,176.29498,166.92749,185.0
2022-01-03 15:15:00,184.13058,182.63742,103.926315,101.060684,189.47946,187.75705,188.5297,186.69449,176.19029,189.0
2022-01-03 15:20:00,187.70357,186.94365,123.86803,120.44692,195.51657,194.35265,194.73431,193.52834,181.00067,193.0
2022-01-03 15:25:00,192.6502,191.79422,142.40291,139.10951,198.66412,198.0174,198.29178,197.57726,183.89746,195.0
2022-01-03 15:30:00,213.32922,210.09897,161.32654,157.99399,216.30618,213.56287,218.73709,215.56311,187.89584,195.0
2022-01-03 15:35:00,189.4377,192.5369,172.2313,170.0957,217.87445,217.2277,215.52759,215.53291,188.03252,194.0
2022-01-03 15:40:00,176.18208,178.6353,177.2371,176.1659,212.46672,213.18086,212.3237,212.80508,185.70384,195.0
2022-01-03 15:45:00,174.84695,175.4152,179.04239,178.61092,204.03838,205.40974,208.28833,208.96584,182.78006,196.0
2022-01-03 15:50:00,176.94318,176.71397,179.14023,179.06084,195.77689,197.22182,203.535,204.34962,179.21361,194.0
2022-01-03 15:55:00,176.12923,176.21693,178.2688,178.3876,187.87567,189.27759,197.24776,198.31303,173.62308,187.0
2022-01-03 16:00:00,171.61348,172.304,176.88493,177.11034,180.27673,181.62686,189.55968,190.87268,166.86578,185.0
2022-01-03 16:05:00,169.84149,170.21086,175.45657,175.70464,173.63263,174.83177,181.6824,183.06094,160.42726,184.0
2022-01-03 16:10:00,177.07417,176.04468,174.88101,175.00456,170.44038,171.09909,176.8355,177.76932,157.91399,181.0
2022-01-03 16:15:00,181.01143,180.26642,175.5414,175.46088,169.63097,169.85118,174.47618,174.97015,156.4396,177.0
2022-01-03 16:20:00,178.24246,178.54605,176.7696,176.5733,167.82103,168.12555,171.2733,171.82784,153.14937,170.0
2022-01-03 16:25:00,162.89328,165.2412,177.2822,177.17586,161.62224,162.59773,163.5934,164.82857,145.4685,166.0
2022-01-03 16:30:00,177.79929,175.91557,177.62973,177.56165,158.28876,158.9351,159.13641,159.99023,144.95067,162.0
2022-01-03 16:35:00,176.59,176.48883,178.02972,177.95952,157.4905,157.70718,157.80884,158.13605,144.33443,158.0
2022-01-03 16:40:00,171.20059,171.99384,178.13263,178.10666,156.20914,156.43384,156.30977,156.58371,141.62332,154.0
2022-01-03 16:45:00,165.05388,166.09486,177.66757,177.73343,153.77454,154.17343,153.69771,154.13062,138.21913,152.0
2022-01-03 16:50:00,151.11476,153.36177,176.07068,176.3201,148.47005,149.32556,148.13686,149.03592,131.6588,148.0
2022-01-03 16:55:00,149.54677,150.11902,173.72672,174.11572,144.47249,145.20045,143.97057,144.73036,129.33075,144.0
2022-01-03 17:00:00,142.18967,143.37907,170.793,171.29141,141.31467,141.89754,140.91168,141.48448,126.2131,140.0
2022-01-03 17:05:00,137.8552,138.68378,167.35625,167.94652,138.55992,139.06056,138.42274,138.882,123.4185,138.0
2022-01-03 17:10:00,133.60829,134.36961,163.54115,164.20197,135.76582,136.26004,135.74008,136.21136,120.63551,136.0
2022-01-03 17:15:00,136.0382,135.7879,160.1229,160.73476,134.45863,134.72884,134.7286,134.95102,120.51077,131.0
2022-01-03 17:20:00,128.99792,130.01642,156.88065,157.45876,132.1537,132.53998,132.57175,132.92863,117.97889,126.0
2022-01-03 17:25:00,125.83255,126.46013,153.70502,154.26808,129.22162,129.71938,129.58586,130.08728,116.20013,124.0
2022-01-03 17:30:00,121.93549,122.61419,150.8283,151.34425,125.96239,126.52593,126.91292,127.38907,116.218834,122.0
2022-01-03 17:35:00,124.658554,124.3519,147.92838,148.44077,124.286194,124.622154,125.23439,125.557594,116.72673,117.0
2022-01-03 17:40:00,124.55753,124.52669,145.45348,145.90157,123.20881,123.420815,124.33984,124.52251,116.21503,115.0
2022-01-03 17:45:00,116.03226,117.30642,141.98866,142.57559,119.984314,120.49979,120.76691,121.330246,111.905914,114.0
2022-01-03 17:50:00,111.249985,112.15845,136.79526,137.66231,115.78044,116.48834,115.84602,116.668655,108.02823,113.0
2022-01-03 17:55:00,113.70838,113.47589,130.76581,131.80028,113.5462,113.987526,113.38196,113.87496,107.423874,109.0
2022-01-03 18:00:00,113.02992,113.09682,124.341805,125.46058,112.25722,112.51676,112.13985,112.400116,106.038025,106.0
2022-01-03 18:05:00,104.69277,105.95338,116.52983,117.869446,109.040924,109.5623,108.324844,108.936134,101.18016,106.0
2022-01-03 18:10:00,107.20244,107.015076,108.36978,109.79473,107.05188,107.428444,105.99957,106.440056,100.53943,102.0
2022-01-03 18:15:00,107.73473,107.626785,100.81703,102.16369,106.43529,106.58426,105.46067,105.60758,100.31599,100.0
2022-01-03 18:20:00,108.603455,108.456955,94.25134,95.438194,106.28137,106.326805,105.51462,105.528564,100.16067,99.0
2022-01-03 18:25:00,100.52375,101.71373,87.898865,89.02976,104.04222,104.38491,102.76553,103.179985,96.39046,102.0
2022-01-03 18:30:00,98.632935,99.095055,81.92328,82.98925,102.26105,102.57963,97.813995,98.6189,96.42711,101.0
2022-01-03 18:35:00,102.45744,101.95309,77.46505,78.29368,101.85411,101.96294,97.50232,97.66981,97.61757,98.0
2022-01-03 18:40:00,93.59646,94.84995,73.52414,74.23957,99.61148,99.9642,94.80229,95.23242,93.02726,95.0
2022-01-03 18:45:00,94.9552,94.939415,70.37935,70.95838,97.80472,98.12864,92.59275,92.9887,91.719696,95.0
2022-01-03 18:50:00,94.3813,94.46502,68.08631,68.51712,97.02136,97.187454,91.76599,91.949394,90.880646,96.0
2022-01-03 18:55:00,105.547775,103.88536,66.912575,67.15326,99.38888,99.05866,95.21643,94.72638,94.79805,96.0
2022-01-03 19:00:00,99.87804,100.47913,66.036934,66.204384,100.26235,100.0818,96.60936,96.32691,93.27379,96.0
2022-01-03 19:05:00,94.50818,95.403824,65.025856,65.20264,98.77132,98.96789,94.63359,94.88759,90.61872,95.0
2022-01-03 19:10:00,89.37039,90.275406,63.8556,64.057655,96.31967,96.7169,91.269615,91.81231,88.0717,96.0
2022-01-03 19:15:00,93.12079,92.693985,62.86828,63.046684,95.72524,95.87399,90.500725,90.697464,89.060745,119.0
2022-01-03 19:20:00,105.56962,103.638275,62.12468,62.26298,98.42145,98.03933,96.26356,95.42864,93.49664,127.0
2022-01-03 19:25:00,113.01506,111.60854,61.798782,61.868412,103.22084,102.44361,104.8679,103.45201,98.27583,134.0
2022-01-03 19:30:00,113.81339,113.482666,60.805153,60.96464,107.16234,106.45453,106.82318,106.317505,100.534256,141.0
2022-01-03 19:35:00,127.81843,125.66806,62.159805,61.98053,118.72208,116.88194,115.86509,114.43295,106.132034,144.0
2022-01-03 19:40:00,119.12777,120.10881,61.891426,61.904793,122.387535,121.5617,112.34843,112.6611,108.751976,145.0
2022-01-03 19:45:00,166.09924,159.20068,63.730347,63.456512,139.55896,136.85938,133.24617,130.15842,135.35022,152.0
2022-01-03 19:50:00,156.56648,156.96161,65.5899,65.26989,151.13391,148.99274,149.58595,146.67181,141.38733,161.0
2022-01-03 19:55:00,153.87679,154.33951,67.22182,66.92903,157.39407,156.13387,158.12813,156.40968,146.9768,168.0
2022-01-03 20:00:00,147.51254,148.53659,68.46951,68.23844,160.88368,160.1712,162.03107,161.18787,149.52634,172.0
2022-01-03 20:05:00,142.68056,143.55896,68.89355,68.79528,160.10448,160.11449,160.69003,160.76471,146.0496,173.0
2022-01-03 20:10:00,140.49907,140.95805,68.552704,68.58909,156.45198,157.00136,156.35736,157.01846,140.24773,178.0
2022-01-03 20:15:00,159.61006,156.81226,68.31602,68.35698,157.48822,157.41519,157.89227,157.7612,142.58649,182.0
2022-01-03 20:20:00,167.80978,166.16016,68.4607,68.445145,163.11095,162.25658,165.08826,163.9892,146.81317,182.0
2022-01-03 20:25:00,175.03362,173.70259,68.81734,68.761505,169.28975,168.23477,172.97678,171.62865,150.6773,183.0
2022-01-03 20:30:00,175.45369,175.19102,69.12397,69.0696,172.96587,172.2562,178.09366,177.1239,153.677,185.0
2022-01-03 20:35:00,174.77762,174.83963,69.30486,69.26958,173.23254,173.08609,179.56795,179.20134,154.63138,188.0
2022-01-03 20:40:00,186.39151,184.65872,69.82455,69.7413,175.64854,175.26418,183.36456,182.74008,160.6848,192.0
2022-01-03 20:45:00,188.35388,187.7996,70.94589,70.765205,178.63382,178.12837,187.83774,187.07309,163.95363,194.0
2022-01-03 20:50:00,180.47241,181.57149,72.86079,72.54645,178.58012,178.51236,189.05959,188.76161,162.1398,199.0
2022-01-03 20:55:00,207.10098,203.27156,83.53903,81.890144,198.15747,195.21071,212.22403,208.70467,169.7302,202.0
2022-01-03 21:00:00,193.84897,195.26236,104.42137,101.04169,203.39993,202.17155,208.46335,208.49954,175.08801,204.0
2022-01-03 21:05:00,179.5785,181.93109,127.821686,123.80469,196.28497,197.16795,204.23271,204.87274,171.95438,205.0
2022-01-03 21:10:00,186.12424,185.49527,151.1953,147.0867,187.80492,189.20937,200.1549,200.86258,170.60756,205.0
2022-01-03 21:15:00,194.26347,192.94824,167.69554,164.60422,180.92026,182.16362,199.00417,199.28293,170.92879,207.0
2022-01-03 21:20:00,192.1831,192.29788,177.43677,175.51189,181.1418,181.29507,203.66728,203.00963,162.23824,202.0
2022-01-03 21:25:00,191.00334,191.19753,182.39467,181.36224,184.44829,183.97531,205.49628,205.12328,162.83177,192.0
2022-01-03 21:30:00,200.47769,199.08566,184.57628,184.09418,186.10503,185.78557,202.80727,203.15466,158.97128,192.0
2022-01-03 21:35:00,203.09387,202.49265,185.45343,185.24954,186.07974,186.03561,198.96898,199.59683,155.75916,188.0
2022-01-03 21:40:00,202.4454,202.45248,185.43825,185.40994,184.44463,184.68327,194.65463,195.39597,153.08162,184.0
2022-01-03 21:45:00,207.00888,206.32542,185.28563,185.30428,184.5543,184.57365,192.9644,193.32913,154.89696,180.0
2022-01-03 21:50:00,190.63277,192.98666,184.47214,184.59695,179.64471,180.38405,186.41455,187.45174,149.9878,177.0
2022-01-03 21:55:00,189.19609,189.76468,182.30695,182.65045,168.85645,170.58559,173.78996,175.83923,141.03801,173.0
2022-01-03 22:00:00,181.09338,182.39407,179.97054,180.37253,164.79044,165.65971,167.73605,168.95152,143.52998,170.0
2022-01-03 22:05:00,161.62213,164.73793,177.32144,177.7791,161.13934,161.8174,162.50949,163.4758,139.11755,165.0
2022-01-03 22:10:00,157.1106,158.2547,102.5728,113.853745,157.69746,158.31546,157.41745,158.3262,136.02336,158.0
2022-01-03 22:15:00,164.3813,163.46231,68.559135,75.353325,154.53061,155.09834,152.96152,153.76622,132.72276,152.0
2022-01-03 22:20:00,162.89117,162.97685,68.284706,69.345,152.231,152.6611,151.28336,151.65579,132.04132,148.0
2022-01-03 22:25:00,156.41376,157.39822,68.07239,68.26328,149.73044,150.17004,147.77838,148.35999,129.45995,147.0
2022-01-03 22:30:00,154.60931,155.02765,67.8948,67.95007,147.89563,148.23679,145.58899,146.00464,128.5067,146.0
2022-01-03 22:35:00,145.18753,146.66354,170.29956,154.94714,145.51163,145.9204,140.2914,141.14838,130.04205,144.0
2022-01-03 22:40:00,134.29492,136.15022,168.68062,166.62059,139.81342,140.72946,133.98592,135.06029,124.77591,143.0
2022-01-03 22:45:00,128.15923,129.35788,165.98068,166.07668,134.14969,135.13666,127.92139,128.99222,120.27048,142.0
2022-01-03 22:50:00,125.762505,126.30181,162.56317,163.0902,130.2948,131.02107,123.90961,124.672,117.666565,139.0
2022-01-03 22:55:00,131.16333,130.4341,159.44373,159.99069,129.59149,129.80592,123.90576,124.0207,118.129486,135.0
2022-01-03 23:00:00,132.45119,132.14862,157.078,157.51491,130.00565,129.9757,125.322266,125.12703,118.25946,135.0
2022-01-03 23:05:00,131.25284,131.3872,155.25627,155.59506,129.7777,129.80739,125.952065,125.82831,118.045685,131.0
2022-01-03 23:10:00,133.37045,133.07297,154.09698,154.3217,129.7895,129.79219,126.84227,126.69018,119.83339,128.0
2022-01-03 23:15:00,133.93,133.80144,153.46497,153.59348,129.81879,129.8148,127.83854,127.66628,121.52187,126.0
2022-01-03 23:20:00,129.07535,129.78426,152.4094,152.587,128.21228,128.45265,126.92937,127.0399,120.35106,125.0
2022-01-03 23:25:00,124.12303,124.97221,150.07137,150.44872,125.098564,125.60168,124.21701,124.64044,117.63367,122.0
2022-01-03 23:30:00,130.90518,130.01524,147.4877,147.93185,124.49051,124.65718,124.46626,124.49239,119.35539,117.0
2022-01-03 23:35:00,121.015884,122.36578,143.55347,144.21022,122.01564,122.41187,122.451485,122.75762,114.64667,116.0
2022-01-03 23:40:00,120.18563,120.51266,138.22655,139.1241,119.3515,119.810555,120.01859,120.42944,112.22422,115.0
2022-01-03 23:45:00,118.58718,118.876,132.03487,133.09825,117.48035,117.82988,118.50536,118.793976,110.47264,116.0
2022-01-03 23:50:00,120.2043,120.00506,125.74713,126.8498,116.71334,116.88082,118.392944,118.4531,110.08036,114.0
2022-01-03 23:55:00,114.62984,115.43612,118.70378,119.92568,115.88542,116.03473,113.791374,114.49063,110.29785,112.0


==> figures/data/p_r_ega/P-EGA_AP_idiab.dat <==
1.000000000000000000e+02 1.106161270141601562e+02
9.300000000000000000e+01 1.026922378540039062e+02
8.800000000000000000e+01 9.082794189453125000e+01
8.300000000000000000e+01 9.131144714355468750e+01
7.900000000000000000e+01 8.593547058105468750e+01
7.800000000000000000e+01 8.161751556396484375e+01
7.500000000000000000e+01 7.870635986328125000e+01
7.400000000000000000e+01 7.939324951171875000e+01
7.400000000000000000e+01 7.519146728515625000e+01
7.300000000000000000e+01 7.594880676269531250e+01
7.500000000000000000e+01 7.613465118408203125e+01
7.600000000000000000e+01 7.464775848388671875e+01
7.900000000000000000e+01 7.821302032470703125e+01
8.600000000000000000e+01 7.790527343750000000e+01
9.300000000000000000e+01 8.210774993896484375e+01
9.600000000000000000e+01 9.129490661621093750e+01
9.700000000000000000e+01 9.794512939453125000e+01
9.700000000000000000e+01 9.933088684082031250e+01
9.700000000000000000e+01 1.006867675781250000e+02
9.800000000000000000e+01 9.987837219238281250e+01
1.000000000000000000e+02 1.000575942993164062e+02
1.180000000000000000e+02 1.056707992553710938e+02
1.330000000000000000e+02 1.139670410156250000e+02
1.470000000000000000e+02 1.286992645263671875e+02
1.600000000000000000e+02 1.450684051513671875e+02
1.570000000000000000e+02 1.493715972900390625e+02
1.410000000000000000e+02 1.632019958496093750e+02
1.280000000000000000e+02 1.389899139404296875e+02
1.190000000000000000e+02 1.228107833862304688e+02
1.120000000000000000e+02 1.178616027832031250e+02
1.050000000000000000e+02 1.088019943237304688e+02
1.010000000000000000e+02 1.045998992919921875e+02
9.600000000000000000e+01 9.836029815673828125e+01
9.400000000000000000e+01 1.005641021728515625e+02
9.300000000000000000e+01 9.293927764892578125e+01
9.000000000000000000e+01 9.589164733886718750e+01
9.800000000000000000e+01 9.410975646972656250e+01
1.250000000000000000e+02 1.162995758056640625e+02
1.570000000000000000e+02 1.297554779052734375e+02
1.770000000000000000e+02 1.537037048339843750e+02
1.840000000000000000e+02 1.736474609375000000e+02
1.800000000000000000e+02 1.776615600585937500e+02
1.710000000000000000e+02 1.758086242675781250e+02
1.710000000000000000e+02 1.634987030029296875e+02
1.690000000000000000e+02 1.544920349121093750e+02
1.640000000000000000e+02 1.669223632812500000e+02
1.530000000000000000e+02 1.532726745605468750e+02
1.400000000000000000e+02 1.522693786621093750e+02
1.320000000000000000e+02 1.342822113037109375e+02
1.175000000000000000e+02 1.219499588012695312e+02
1.130000000000000000e+02 1.234558486938476562e+02
1.180000000000000000e+02 1.051714477539062500e+02
1.380000000000000000e+02 1.098181686401367188e+02
1.550000000000000000e+02 1.524571380615234375e+02
1.640000000000000000e+02 1.543682098388671875e+02
1.600000000000000000e+02 1.596101379394531250e+02
1.560000000000000000e+02 1.603272705078125000e+02
1.620000000000000000e+02 1.443199462890625000e+02
1.410000000000000000e+02 1.489991149902343750e+02
1.150000000000000000e+02 1.071177520751953125e+02
1.110000000000000000e+02 1.263301239013671875e+02
1.140000000000000000e+02 1.000405197143554688e+02
1.150000000000000000e+02 1.113070678710937500e+02
1.130000000000000000e+02 1.182395477294921875e+02
1.160000000000000000e+02 1.164758071899414062e+02
1.120000000000000000e+02 1.170418930053710938e+02
1.070000000000000000e+02 1.187310028076171875e+02
1.070000000000000000e+02 1.088383407592773438e+02
1.090000000000000000e+02 1.054694900512695312e+02
1.080000000000000000e+02 1.120072174072265625e+02
1.130000000000000000e+02 1.128665695190429688e+02
1.130000000000000000e+02 1.096979293823242188e+02
1.050000000000000000e+02 1.231851959228515625e+02
1.030000000000000000e+02 1.117874984741210938e+02
1.010000000000000000e+02 1.006644668579101562e+02
9.600000000000000000e+01 1.074011154174804688e+02
9.500000000000000000e+01 1.007569808959960938e+02
9.700000000000000000e+01 9.502921295166015625e+01
8.750000000000000000e+01 9.782827758789062500e+01
8.300000000000000000e+01 1.010319061279296875e+02
7.900000000000000000e+01 8.746030426025390625e+01
8.000000000000000000e+01 8.743717956542968750e+01
8.600000000000000000e+01 9.855700683593750000e+01
9.000000000000000000e+01 8.348033142089843750e+01
8.500000000000000000e+01 9.257287597656250000e+01
8.000000000000000000e+01 9.230175781250000000e+01
8.200000000000000000e+01 8.223564910888671875e+01
8.200000000000000000e+01 8.004025268554687500e+01
7.900000000000000000e+01 8.525708770751953125e+01
8.000000000000000000e+01 8.134427642822265625e+01
7.900000000000000000e+01 7.879972839355468750e+01
1.280000000000000000e+02 1.364820861816406250e+02
1.190000000000000000e+02 1.261645507812500000e+02
1.090000000000000000e+02 1.163875503540039062e+02
1.020000000000000000e+02 1.102180862426757812e+02
1.000000000000000000e+02 9.838999176025390625e+01
1.030000000000000000e+02 9.747734832763671875e+01
1.020000000000000000e+02 1.009758605957031250e+02
9.800000000000000000e+01 1.089308013916015625e+02
1.020000000000000000e+02 1.027762756347656250e+02
1.070000000000000000e+02 9.849412536621093750e+01
1.040000000000000000e+02 1.110321578979492188e+02
1.020000000000000000e+02 1.131454086303710938e+02
9.600000000000000000e+01 1.032497482299804688e+02
9.600000000000000000e+01 1.058265151977539062e+02
1.030000000000000000e+02 9.291339111328125000e+01
1.130000000000000000e+02 1.009421310424804688e+02
1.250000000000000000e+02 1.123387756347656250e+02
1.340000000000000000e+02 1.247286300659179688e+02
1.300000000000000000e+02 1.362622375488281250e+02
1.250000000000000000e+02 1.363042144775390625e+02
1.280000000000000000e+02 1.191663589477539062e+02
1.310000000000000000e+02 1.209747695922851562e+02
1.355000000000000000e+02 1.221722106933593750e+02
1.520000000000000000e+02 1.275143661499023438e+02
1.700000000000000000e+02 1.445123443603515625e+02
1.830000000000000000e+02 1.573430023193359375e+02
1.650000000000000000e+02 1.765338439941406250e+02
1.520000000000000000e+02 1.602114868164062500e+02
1.440000000000000000e+02 1.442367858886718750e+02
1.380000000000000000e+02 1.378039550781250000e+02
1.320000000000000000e+02 1.328925018310546875e+02
1.260000000000000000e+02 1.280971069335937500e+02
1.220000000000000000e+02 1.229044418334960938e+02
1.130000000000000000e+02 1.178811264038085938e+02
1.030000000000000000e+02 1.165021362304687500e+02
9.600000000000000000e+01 1.017349700927734375e+02
9.250000000000000000e+01 1.052246856689453125e+02
9.500000000000000000e+01 1.267981872558593750e+02
1.750000000000000000e+02 1.553168945312500000e+02
1.850000000000000000e+02 1.724312744140625000e+02
1.980000000000000000e+02 1.735699768066406250e+02
1.990000000000000000e+02 1.819463195800781250e+02
1.680000000000000000e+02 1.814850769042968750e+02
1.650000000000000000e+02 1.518221130371093750e+02
1.625000000000000000e+02 1.558777923583984375e+02
1.580000000000000000e+02 1.556367187500000000e+02
1.500000000000000000e+02 1.497450561523437500e+02
1.430000000000000000e+02 1.465236206054687500e+02
1.380000000000000000e+02 1.355250549316406250e+02
1.410000000000000000e+02 1.335122833251953125e+02
1.540000000000000000e+02 1.290221557617187500e+02
1.740000000000000000e+02 1.677748718261718750e+02
1.920000000000000000e+02 1.724128570556640625e+02
1.950000000000000000e+02 1.817603149414062500e+02
1.900000000000000000e+02 1.947801055908203125e+02
1.810000000000000000e+02 1.796838226318359375e+02
1.710000000000000000e+02 1.746600341796875000e+02
1.610000000000000000e+02 1.624751281738281250e+02
1.450000000000000000e+02 1.419007110595703125e+02
1.390000000000000000e+02 1.358838043212890625e+02
1.270000000000000000e+02 1.379028625488281250e+02
1.240000000000000000e+02 1.265803146362304688e+02
1.190000000000000000e+02 1.131297454833984375e+02
1.090000000000000000e+02 1.231947021484375000e+02
1.000000000000000000e+02 1.085615844726562500e+02
1.010000000000000000e+02 9.941658020019531250e+01
1.030000000000000000e+02 9.431151580810546875e+01
9.700000000000000000e+01 1.062401962280273438e+02
8.500000000000000000e+01 1.059140243530273438e+02
7.600000000000000000e+01 9.413906860351562500e+01
6.900000000000000000e+01 8.015683746337890625e+01
6.800000762939453125e+01 7.456346130371093750e+01
7.200000000000000000e+01 6.952655029296875000e+01
7.600000000000000000e+01 7.130893707275390625e+01
7.400000000000000000e+01 7.658018493652343750e+01
6.900000000000000000e+01 7.939562988281250000e+01
6.500000000000000000e+01 7.441323852539062500e+01
6.850000000000000000e+01 7.014685058593750000e+01
7.700000762939453125e+01 6.797070312500000000e+01
9.700000000000000000e+01 7.005935668945312500e+01
1.230000000000000000e+02 9.488253784179687500e+01
1.310000000000000000e+02 1.269367675781250000e+02
1.370000000000000000e+02 1.461800384521484375e+02
1.445000000000000000e+02 1.419130554199218750e+02
1.470000000000000000e+02 1.570512695312500000e+02
1.400000000000000000e+02 1.278698120117187500e+02
1.250000000000000000e+02 1.217448806762695312e+02
1.010000000000000000e+02 1.079626464843750000e+02
9.900000000000000000e+01 1.023148956298828125e+02
9.600000000000000000e+01 1.034642868041992188e+02
1.000000000000000000e+02 1.002285537719726562e+02
1.010000000000000000e+02 9.650587463378906250e+01
9.800000000000000000e+01 1.081856613159179688e+02
9.900000000000000000e+01 1.028983154296875000e+02
9.800000000000000000e+01 9.899046325683593750e+01
9.500000000000000000e+01 1.044184951782226562e+02
9.200000000000000000e+01 9.889489746093750000e+01
8.800000000000000000e+01 9.575053405761718750e+01
8.900000000000000000e+01 9.235213470458984375e+01
9.600000000000000000e+01 8.701409912109375000e+01
9.900000000000000000e+01 9.223138427734375000e+01
9.700000000000000000e+01 1.035904235839843750e+02
1.010000000000000000e+02 1.023075408935546875e+02
1.070000000000000000e+02 9.835105895996093750e+01
1.100000000000000000e+02 1.097839279174804688e+02
1.150000000000000000e+02 1.146601257324218750e+02
1.230000000000000000e+02 1.150775222778320312e+02
1.270000000000000000e+02 1.235790481567382812e+02
1.330000000000000000e+02 1.307734985351562500e+02
1.365000000000000000e+02 1.297644042968750000e+02
1.330000000000000000e+02 1.363660888671875000e+02
1.420000000000000000e+02 1.344360351562500000e+02
1.520000000000000000e+02 1.480290985107421875e+02
1.520000000000000000e+02 1.470192108154296875e+02
1.500000000000000000e+02 1.513695068359375000e+02
1.480000000000000000e+02 1.407557220458984375e+02
1.380000000000000000e+02 1.383720703125000000e+02
1.350000000000000000e+02 1.317686614990234375e+02
1.330000000000000000e+02 1.313487854003906250e+02
1.290000000000000000e+02 1.274379730224609375e+02
1.200000000000000000e+02 1.277200698852539062e+02
1.110000000000000000e+02 1.207989654541015625e+02
1.040000000000000000e+02 1.091193161010742188e+02
9.900000000000000000e+01 1.028626708984375000e+02
1.030000000000000000e+02 1.141791152954101562e+02
1.200000000000000000e+02 1.313313903808593750e+02
1.340000000000000000e+02 1.192583084106445312e+02
1.400000000000000000e+02 1.420377349853515625e+02
1.470000000000000000e+02 1.381569976806640625e+02
1.510000000000000000e+02 1.378303070068359375e+02
1.510000000000000000e+02 1.484255371093750000e+02
1.430000000000000000e+02 1.446747436523437500e+02
1.300000000000000000e+02 1.435355987548828125e+02
1.140000000000000000e+02 1.281209716796875000e+02
1.010000000000000000e+02 1.163368835449218750e+02
9.500000000000000000e+01 9.942823791503906250e+01
9.000000000000000000e+01 9.099258422851562500e+01
8.500000000000000000e+01 9.241651153564453125e+01
8.100000000000000000e+01 8.671427917480468750e+01
7.100000000000000000e+01 8.353832244873046875e+01
7.100000000000000000e+01 9.033598327636718750e+01
7.900000000000000000e+01 7.395661926269531250e+01
8.000000000000000000e+01 7.814917755126953125e+01
7.200000000000000000e+01 8.450788879394531250e+01
6.000000381469726562e+01 7.064424133300781250e+01
5.900000762939453125e+01 6.611776733398437500e+01
6.200000381469726562e+01 6.486947631835937500e+01
6.700000762939453125e+01 6.501581573486328125e+01
7.300000000000000000e+01 6.818141937255859375e+01
7.800000000000000000e+01 7.266493225097656250e+01
8.200000000000000000e+01 7.798329925537109375e+01
8.800000000000000000e+01 8.160543823242187500e+01
9.100000000000000000e+01 8.478057861328125000e+01
9.100000000000000000e+01 9.255783081054687500e+01
9.200000000000000000e+01 9.289788818359375000e+01
8.800000000000000000e+01 9.234902954101562500e+01
8.500000000000000000e+01 9.500316619873046875e+01
8.200000000000000000e+01 8.605187988281250000e+01
7.800000000000000000e+01 8.548701477050781250e+01
7.600000000000000000e+01 8.154541778564453125e+01
7.150000000000000000e+01 7.700159454345703125e+01
7.400000000000000000e+01 7.719785308837890625e+01
8.600000000000000000e+01 7.379107666015625000e+01
1.080000000000000000e+02 7.550309753417968750e+01
1.370000000000000000e+02 9.869686889648437500e+01
1.670000000000000000e+02 1.278155364990234375e+02
1.790000000000000000e+02 1.602401275634765625e+02
1.790000000000000000e+02 1.796394958496093750e+02
1.810000000000000000e+02 1.716125640869140625e+02
1.810000000000000000e+02 1.671068115234375000e+02
1.780000000000000000e+02 1.751833496093750000e+02
1.655000000000000000e+02 1.676784210205078125e+02
1.790000000000000000e+02 1.650568237304687500e+02
1.870000000000000000e+02 1.777254333496093750e+02
1.710000000000000000e+02 1.878054809570312500e+02
1.680000000000000000e+02 1.634075469970703125e+02
1.150000000000000000e+02 1.230311508178710938e+02
1.010000000000000000e+02 1.203956451416015625e+02
1.010000000000000000e+02 1.026487655639648438e+02
1.120000000000000000e+02 9.066789245605468750e+01
1.150000000000000000e+02 1.066575012207031250e+02
1.130000000000000000e+02 1.244635848999023438e+02
1.140000000000000000e+02 1.154127655029296875e+02
1.170000000000000000e+02 1.147221374511718750e+02
1.190000000000000000e+02 1.184227371215820312e+02
1.200000000000000000e+02 1.208433456420898438e+02
1.250000000000000000e+02 1.208661346435546875e+02
1.250000000000000000e+02 1.207117233276367188e+02
1.190000000000000000e+02 1.295920104980468750e+02
1.150000000000000000e+02 1.193938217163085938e+02
1.210000000000000000e+02 1.117871398925781250e+02
1.340000000000000000e+02 1.119860305786132812e+02
1.400000000000000000e+02 1.282212982177734375e+02
1.460000000000000000e+02 1.413884735107421875e+02
1.520000000000000000e+02 1.355305633544921875e+02
1.470000000000000000e+02 1.470828857421875000e+02
1.480000000000000000e+02 1.485202484130859375e+02
1.500000000000000000e+02 1.320307769775390625e+02
1.410000000000000000e+02 1.488243408203125000e+02
1.445000000000000000e+02 1.417308654785156250e+02
1.660000000000000000e+02 1.555244445800781250e+02
1.720000000000000000e+02 1.657385559082031250e+02
1.660000000000000000e+02 1.601672058105468750e+02
1.520000000000000000e+02 1.687787933349609375e+02
1.410000000000000000e+02 1.458403320312500000e+02
1.320000000000000000e+02 1.348167724609375000e+02
1.240000000000000000e+02 1.295769805908203125e+02
1.150000000000000000e+02 1.201153869628906250e+02
1.050000000000000000e+02 1.149934844970703125e+02
9.600000000000000000e+01 1.048809585571289062e+02
8.800000000000000000e+01 9.570570373535156250e+01
8.400000000000000000e+01 9.072500610351562500e+01
7.900000000000000000e+01 8.452792358398437500e+01
7.700000000000000000e+01 9.315624237060546875e+01
7.800000000000000000e+01 9.516467285156250000e+01
1.240000000000000000e+02 8.334196472167968750e+01
1.390000000000000000e+02 1.208033142089843750e+02
1.530000000000000000e+02 1.425248107910156250e+02
1.670000000000000000e+02 1.436164550781250000e+02
1.740000000000000000e+02 1.584990234375000000e+02
1.660000000000000000e+02 1.684805145263671875e+02
1.480000000000000000e+02 1.664108886718750000e+02
1.300000000000000000e+02 1.452815551757812500e+02
1.160000000000000000e+02 1.275094757080078125e+02
1.100000000000000000e+02 9.927267456054687500e+01
1.040000000000000000e+02 1.106621932983398438e+02
1.020000000000000000e+02 1.051424102783203125e+02
1.050000000000000000e+02 1.321160583496093750e+02
1.010000000000000000e+02 1.162209548950195312e+02
1.000000000000000000e+02 1.076894226074218750e+02
1.010000000000000000e+02 1.005034027099609375e+02
1.060000000000000000e+02 1.033995132446289062e+02
1.070000000000000000e+02 1.047326431274414062e+02
1.030000000000000000e+02 1.148626251220703125e+02
9.800000000000000000e+01 1.092792434692382812e+02
9.900000000000000000e+01 1.030862274169921875e+02
1.090000000000000000e+02 9.773043060302734375e+01
1.210000000000000000e+02 1.042380218505859375e+02
1.290000000000000000e+02 1.225055389404296875e+02
1.340000000000000000e+02 1.318637084960937500e+02
1.350000000000000000e+02 1.326557312011718750e+02
1.290000000000000000e+02 1.339699707031250000e+02
1.210000000000000000e+02 1.301842651367187500e+02
1.130000000000000000e+02 1.187557220458984375e+02
1.060000000000000000e+02 1.127658081054687500e+02
9.800000000000000000e+01 1.045090942382812500e+02
9.100000000000000000e+01 1.001400680541992188e+02
8.800000000000000000e+01 9.317850494384765625e+01
8.400000000000000000e+01 8.852944946289062500e+01
7.900000000000000000e+01 8.822569274902343750e+01
8.000000000000000000e+01 8.149451446533203125e+01
7.500000000000000000e+01 7.808472442626953125e+01
7.100000000000000000e+01 7.967120361328125000e+01
6.600000000000000000e+01 7.882170104980468750e+01
6.000000381469726562e+01 7.040129852294921875e+01
5.800000762939453125e+01 6.983802795410156250e+01
6.700000762939453125e+01 6.377165603637695312e+01
8.800000000000000000e+01 7.184410858154296875e+01
9.600000000000000000e+01 8.174600219726562500e+01
9.000000000000000000e+01 1.040114364624023438e+02
8.200000000000000000e+01 9.720824432373046875e+01
8.000000000000000000e+01 8.687179565429687500e+01
8.000000000000000000e+01 8.018047332763671875e+01
7.700000762939453125e+01 8.121003723144531250e+01
7.400000000000000000e+01 8.122498321533203125e+01
7.100000000000000000e+01 7.671533203125000000e+01
6.800000762939453125e+01 7.494277191162109375e+01
6.800000762939453125e+01 7.245960998535156250e+01
7.100000000000000000e+01 7.024111938476562500e+01
7.300000000000000000e+01 7.158206176757812500e+01
7.400000000000000000e+01 7.514949035644531250e+01
7.300000000000000000e+01 7.591197204589843750e+01
8.100000000000000000e+01 7.387715148925781250e+01
9.000000000000000000e+01 7.147242736816406250e+01
9.400000000000000000e+01 9.055116271972656250e+01
9.800000000000000000e+01 9.381911468505859375e+01
1.010000000000000000e+02 9.720602416992187500e+01
1.090000000000000000e+02 1.042010040283203125e+02
1.130000000000000000e+02 1.061701889038085938e+02
1.070000000000000000e+02 1.214168319702148438e+02
1.070000000000000000e+02 1.165572280883789062e+02
1.110000000000000000e+02 1.033866119384765625e+02
1.120000000000000000e+02 1.141213760375976562e+02
1.180000000000000000e+02 1.164491729736328125e+02
1.270000000000000000e+02 1.144850845336914062e+02
1.350000000000000000e+02 1.280725555419921875e+02
1.390000000000000000e+02 1.331288757324218750e+02
1.310000000000000000e+02 1.368791198730468750e+02
1.210000000000000000e+02 1.358706970214843750e+02
1.220000000000000000e+02 1.169607391357421875e+02
1.220000000000000000e+02 1.126849288940429688e+02
1.190000000000000000e+02 1.234231262207031250e+02
1.190000000000000000e+02 1.161758651733398438e+02
1.190000000000000000e+02 1.146679229736328125e+02
1.260000000000000000e+02 1.187120895385742188e+02
1.280000000000000000e+02 1.166538162231445312e+02
1.240000000000000000e+02 1.331181182861328125e+02
1.290000000000000000e+02 1.223119583129882812e+02
1.275000000000000000e+02 1.226974411010742188e+02
1.290000000000000000e+02 1.341759033203125000e+02
1.330000000000000000e+02 1.338837890625000000e+02
1.540000000000000000e+02 1.317516174316406250e+02
1.820000000000000000e+02 1.667698974609375000e+02
1.950000000000000000e+02 1.809597625732421875e+02
1.980000000000000000e+02 1.951543731689453125e+02
1.940000000000000000e+02 1.891548614501953125e+02
1.790000000000000000e+02 1.870409240722656250e+02
1.590000000000000000e+02 1.778576965332031250e+02
1.370000000000000000e+02 1.522972869873046875e+02
1.250000000000000000e+02 1.372282409667968750e+02
1.140000000000000000e+02 1.153590240478515625e+02
9.500000000000000000e+01 1.173188781738281250e+02
7.900000000000000000e+01 1.004635086059570312e+02
6.800000762939453125e+01 8.047996520996093750e+01
6.300000381469726562e+01 7.339845275878906250e+01
6.100000381469726562e+01 6.757130432128906250e+01
5.700000762939453125e+01 6.630789947509765625e+01
5.600000762939453125e+01 6.596473693847656250e+01
6.300000381469726562e+01 6.306096267700195312e+01
6.800000762939453125e+01 6.326766967773437500e+01
8.100000000000000000e+01 7.033345031738281250e+01
9.100000000000000000e+01 9.427316284179687500e+01
8.700000000000000000e+01 1.024452514648437500e+02
9.400000000000000000e+01 9.803819274902343750e+01
1.080000000000000000e+02 8.413446044921875000e+01
9.300000000000000000e+01 1.263511123657226562e+02
9.100000000000000000e+01 9.648634338378906250e+01
8.700000000000000000e+01 9.208323669433593750e+01
7.900000000000000000e+01 9.235578155517578125e+01
7.300000000000000000e+01 8.549484252929687500e+01
7.100000000000000000e+01 7.649060058593750000e+01
7.200000000000000000e+01 7.318511199951171875e+01
7.400000000000000000e+01 7.315400695800781250e+01
7.700000762939453125e+01 7.505845642089843750e+01
8.200000000000000000e+01 7.698202514648437500e+01
8.500000000000000000e+01 8.007704162597656250e+01
8.500000000000000000e+01 8.584640502929687500e+01
9.000000000000000000e+01 8.678803253173828125e+01
9.600000000000000000e+01 8.553737640380859375e+01
9.800000000000000000e+01 9.552636718750000000e+01
9.900000000000000000e+01 1.015185394287109375e+02
1.000000000000000000e+02 1.013464202880859375e+02
1.010000000000000000e+02 1.034951477050781250e+02
1.020000000000000000e+02 1.040969238281250000e+02
1.010000000000000000e+02 1.052577514648437500e+02
1.015000000000000000e+02 1.061695098876953125e+02
1.020000000000000000e+02 1.031410827636718750e+02
1.010000000000000000e+02 1.269154357910156250e+02
1.090000000000000000e+02 1.223647308349609375e+02
1.220000000000000000e+02 1.066568679809570312e+02
1.230000000000000000e+02 1.227012481689453125e+02
1.200000000000000000e+02 1.334625701904296875e+02
1.180000000000000000e+02 1.178122253417968750e+02
1.180000000000000000e+02 1.185196228027343750e+02
1.160000000000000000e+02 1.154328689575195312e+02
1.130000000000000000e+02 1.177197723388671875e+02
8.700000000000000000e+01 9.280256652832031250e+01
8.700000000000000000e+01 9.198507690429687500e+01
8.800000000000000000e+01 8.761577606201171875e+01
8.900000000000000000e+01 9.108387756347656250e+01
9.500000000000000000e+01 9.114234161376953125e+01
9.700000000000000000e+01 9.234727478027343750e+01
9.300000000000000000e+01 1.017602615356445312e+02
9.400000000000000000e+01 9.942188262939453125e+01
9.800000000000000000e+01 9.364430999755859375e+01
9.900000000000000000e+01 9.921273803710937500e+01
1.020000000000000000e+02 1.028697891235351562e+02
1.090000000000000000e+02 1.018551559448242188e+02
1.160000000000000000e+02 1.080464401245117188e+02
1.210000000000000000e+02 1.174051132202148438e+02
1.220000000000000000e+02 1.237942733764648438e+02
1.220000000000000000e+02 1.273111343383789062e+02
1.190000000000000000e+02 1.246336517333984375e+02
1.140000000000000000e+02 1.236973419189453125e+02
1.160000000000000000e+02 1.170353775024414062e+02
1.220000000000000000e+02 1.110397872924804688e+02
1.240000000000000000e+02 1.186185913085937500e+02
1.320000000000000000e+02 1.248288192749023438e+02
1.375000000000000000e+02 1.234214172363281250e+02
1.490000000000000000e+02 1.367115783691406250e+02
1.640000000000000000e+02 1.430178833007812500e+02
1.650000000000000000e+02 1.566613464355468750e+02
1.670000000000000000e+02 1.773433074951171875e+02
1.630000000000000000e+02 1.516742553710937500e+02
1.450000000000000000e+02 1.587917938232421875e+02
1.280000000000000000e+02 1.480828704833984375e+02
1.260000000000000000e+02 1.260437088012695312e+02
1.230000000000000000e+02 1.170112762451171875e+02
1.190000000000000000e+02 1.233955764770507812e+02
1.160000000000000000e+02 1.146422424316406250e+02
1.130000000000000000e+02 1.134864273071289062e+02
1.090000000000000000e+02 1.113169937133789062e+02
1.080000000000000000e+02 1.025162963867187500e+02
1.220000000000000000e+02 1.137135925292968750e+02
1.450000000000000000e+02 1.332898254394531250e+02
1.580000000000000000e+02 1.376871795654296875e+02
1.560000000000000000e+02 1.606378326416015625e+02
1.550000000000000000e+02 1.577198028564453125e+02
1.500000000000000000e+02 1.462317047119140625e+02
1.390000000000000000e+02 1.482382202148437500e+02
1.300000000000000000e+02 1.378099517822265625e+02
1.240000000000000000e+02 1.266765060424804688e+02
1.170000000000000000e+02 1.220631103515625000e+02
1.120000000000000000e+02 1.168239059448242188e+02
1.040000000000000000e+02 1.077396697998046875e+02
9.700000000000000000e+01 1.044299926757812500e+02
1.000000000000000000e+02 9.744766998291015625e+01
1.200000000000000000e+02 1.016617050170898438e+02
1.380000000000000000e+02 1.227993011474609375e+02
1.440000000000000000e+02 1.385022888183593750e+02
1.410000000000000000e+02 1.495813598632812500e+02
1.470000000000000000e+02 1.450243377685546875e+02
1.540000000000000000e+02 1.362605895996093750e+02
1.490000000000000000e+02 1.473296508789062500e+02
1.380000000000000000e+02 1.477337341308593750e+02
1.280000000000000000e+02 1.362442169189453125e+02
1.200000000000000000e+02 1.272014541625976562e+02
1.160000000000000000e+02 1.192323989868164062e+02
1.190000000000000000e+02 1.117847366333007812e+02
1.200000000000000000e+02 1.105288085937500000e+02
1.130000000000000000e+02 1.183591003417968750e+02
1.070000000000000000e+02 1.166198730468750000e+02
1.130000000000000000e+02 1.061002731323242188e+02
1.200000000000000000e+02 1.045171051025390625e+02
1.380000000000000000e+02 1.184301986694335938e+02
1.490000000000000000e+02 1.303630676269531250e+02
1.440000000000000000e+02 1.441388244628906250e+02
1.330000000000000000e+02 1.489932250976562500e+02
1.270000000000000000e+02 1.328828735351562500e+02
1.230000000000000000e+02 1.240009384155273438e+02
1.190000000000000000e+02 1.214481735229492188e+02
1.170000000000000000e+02 1.166006469726562500e+02
1.160000000000000000e+02 1.132404937744140625e+02
1.190000000000000000e+02 1.133841171264648438e+02
1.190000000000000000e+02 1.130061187744140625e+02
1.160000000000000000e+02 1.198192367553710938e+02
1.170000000000000000e+02 1.165410537719726562e+02
1.130000000000000000e+02 1.134479141235351562e+02
1.050000000000000000e+02 1.181806030273437500e+02
1.000000000000000000e+02 1.085788116455078125e+02
1.240000000000000000e+02 1.121648330688476562e+02
1.430000000000000000e+02 1.105662689208984375e+02
1.340000000000000000e+02 1.524177398681640625e+02
1.370000000000000000e+02 1.523304443359375000e+02
1.390000000000000000e+02 1.439399108886718750e+02
1.260000000000000000e+02 1.384877319335937500e+02
1.180000000000000000e+02 1.281101684570312500e+02
7.200000000000000000e+01 8.250152587890625000e+01
6.700000000000000000e+01 7.942102050781250000e+01
6.399999618530273438e+01 7.202884674072265625e+01
6.500000000000000000e+01 7.008218383789062500e+01
6.800000000000000000e+01 7.370178222656250000e+01
7.300000000000000000e+01 7.318041992187500000e+01
7.700000000000000000e+01 7.709979248046875000e+01
7.800000000000000000e+01 8.146850585937500000e+01
7.900000000000000000e+01 8.335829162597656250e+01
8.200000000000000000e+01 8.253830718994140625e+01
8.200000000000000000e+01 8.412695312500000000e+01
8.000000000000000000e+01 8.756407165527343750e+01
7.700000000000000000e+01 8.490037536621093750e+01
7.700000000000000000e+01 8.317314147949218750e+01
8.000000000000000000e+01 8.037164306640625000e+01
8.300000000000000000e+01 8.253926849365234375e+01
8.700000000000000000e+01 8.590925598144531250e+01
9.300000000000000000e+01 8.771599578857421875e+01
1.120000000000000000e+02 1.072344741821289062e+02
1.210000000000000000e+02 1.063649597167968750e+02
1.210000000000000000e+02 1.240508728027343750e+02
1.190000000000000000e+02 1.289079895019531250e+02
1.210000000000000000e+02 1.232431945800781250e+02
1.230000000000000000e+02 1.211534194946289062e+02
1.190000000000000000e+02 1.241249465942382812e+02
1.150000000000000000e+02 1.235387039184570312e+02
1.100000000000000000e+02 1.151763153076171875e+02
1.060000000000000000e+02 1.130603408813476562e+02
1.040000000000000000e+02 1.061357650756835938e+02
9.900000000000000000e+01 1.040716476440429688e+02
9.600000000000000000e+01 1.037862014770507812e+02
1.000000000000000000e+02 9.698265075683593750e+01
1.070000000000000000e+02 9.656149291992187500e+01
1.140000000000000000e+02 1.057545471191406250e+02
1.290000000000000000e+02 1.183656082153320312e+02
1.420000000000000000e+02 1.379757537841796875e+02
1.670000000000000000e+02 1.586230468750000000e+02
1.790000000000000000e+02 1.845256500244140625e+02
1.730000000000000000e+02 1.892424011230468750e+02
1.660000000000000000e+02 1.779867095947265625e+02
1.590000000000000000e+02 1.584140472412109375e+02
1.480000000000000000e+02 1.535359191894531250e+02
1.460000000000000000e+02 1.453596038818359375e+02
1.590000000000000000e+02 1.332864837646484375e+02
1.450000000000000000e+02 1.405995483398437500e+02
1.040000000000000000e+02 1.225316772460937500e+02
1.190000000000000000e+02 1.017240982055664062e+02
1.040000000000000000e+02 1.128553848266601562e+02
1.020000000000000000e+02 1.189247512817382812e+02
1.370000000000000000e+02 1.292759552001953125e+02
1.370000000000000000e+02 1.406057891845703125e+02
1.280000000000000000e+02 1.486107940673828125e+02
1.240000000000000000e+02 1.354349060058593750e+02
1.210000000000000000e+02 1.236807556152343750e+02
1.160000000000000000e+02 1.225599822998046875e+02
1.220000000000000000e+02 1.163137664794921875e+02
1.350000000000000000e+02 1.106860580444335938e+02
1.470000000000000000e+02 1.261507110595703125e+02
1.590000000000000000e+02 1.387843627929687500e+02
1.790000000000000000e+02 1.468329772949218750e+02
1.970000000000000000e+02 1.564265899658203125e+02
2.010000000000000000e+02 1.758208923339843750e+02
1.940000000000000000e+02 1.847699890136718750e+02
1.920000000000000000e+02 1.796444854736328125e+02
1.950000000000000000e+02 1.701938171386718750e+02
1.960000000000000000e+02 1.744704895019531250e+02
1.840000000000000000e+02 1.775096740722656250e+02
1.620000000000000000e+02 1.756014556884765625e+02
1.490000000000000000e+02 1.586554565429687500e+02
1.470000000000000000e+02 1.391347808837890625e+02
1.400000000000000000e+02 1.382953186035156250e+02
1.290000000000000000e+02 1.274070968627929688e+02
1.260000000000000000e+02 1.231895294189453125e+02
1.320000000000000000e+02 1.393999786376953125e+02
1.420000000000000000e+02 1.359187011718750000e+02
1.350000000000000000e+02 1.701322631835937500e+02
1.320000000000000000e+02 1.449665222167968750e+02
1.360000000000000000e+02 1.349740600585937500e+02
1.470000000000000000e+02 1.311316680908203125e+02
1.440000000000000000e+02 1.361374053955078125e+02
1.370000000000000000e+02 1.471874389648437500e+02
1.440000000000000000e+02 1.322813415527343750e+02
1.500000000000000000e+02 1.297994995117187500e+02
1.520000000000000000e+02 1.444866485595703125e+02
1.550000000000000000e+02 1.429337768554687500e+02
1.560000000000000000e+02 1.445350189208984375e+02
1.365000000000000000e+02 1.433507537841796875e+02
1.310000000000000000e+02 1.296790008544921875e+02
1.210000000000000000e+02 1.341826782226562500e+02
1.190000000000000000e+02 1.239232482910156250e+02
1.170000000000000000e+02 1.130658569335937500e+02
1.150000000000000000e+02 1.161231079101562500e+02
1.140000000000000000e+02 1.120299377441406250e+02
1.120000000000000000e+02 1.117714385986328125e+02
1.120000000000000000e+02 1.121523971557617188e+02
1.100000000000000000e+02 1.097379455566406250e+02
1.100000000000000000e+02 1.126175079345703125e+02
1.130000000000000000e+02 1.086981811523437500e+02
1.140000000000000000e+02 1.120593261718750000e+02
1.100000000000000000e+02 1.166993179321289062e+02
1.040000000000000000e+02 1.158296051025390625e+02
9.900000000000000000e+01 1.091039810180664062e+02
9.700000000000000000e+01 1.028103713989257812e+02
1.000000000000000000e+02 9.857589721679687500e+01
1.020000000000000000e+02 9.855550384521484375e+01
1.000000000000000000e+02 1.048068313598632812e+02
1.010000000000000000e+02 1.053131942749023438e+02
1.070000000000000000e+02 1.017213287353515625e+02
1.210000000000000000e+02 1.060363845825195312e+02
1.285000000000000000e+02 1.145107650756835938e+02
1.490000000000000000e+02 1.339005737304687500e+02
1.600000000000000000e+02 1.350663604736328125e+02
1.660000000000000000e+02 1.571572570800781250e+02
1.360000000000000000e+02 1.598479919433593750e+02
1.190000000000000000e+02 1.408261413574218750e+02
1.060000000000000000e+02 1.195947570800781250e+02
9.300000000000000000e+01 1.088226165771484375e+02
7.900000000000000000e+01 9.521473693847656250e+01
1.470000000000000000e+02 1.564926147460937500e+02
1.440000000000000000e+02 1.397499542236328125e+02
1.390000000000000000e+02 1.387681274414062500e+02
1.270000000000000000e+02 1.361370544433593750e+02
1.130000000000000000e+02 1.297832336425781250e+02
1.110000000000000000e+02 1.151428756713867188e+02
1.030000000000000000e+02 1.021709060668945312e+02
9.000000000000000000e+01 1.088380508422851562e+02
8.200000000000000000e+01 9.316336822509765625e+01
7.650000000000000000e+01 8.135549163818359375e+01
7.300000000000000000e+01 8.264466857910156250e+01
7.900000000000000000e+01 7.926218414306640625e+01
9.400000000000000000e+01 8.568335723876953125e+01
1.060000000000000000e+02 9.710366058349609375e+01
1.040000000000000000e+02 1.058813171386718750e+02
1.030000000000000000e+02 1.151209869384765625e+02
1.060000000000000000e+02 1.044725952148437500e+02
1.010000000000000000e+02 1.089922561645507812e+02
9.400000000000000000e+01 1.117656478881835938e+02
9.200000000000000000e+01 9.965168762207031250e+01
9.300000000000000000e+01 9.141899108886718750e+01
9.850000000000000000e+01 9.404298400878906250e+01
1.070000000000000000e+02 9.597029876708984375e+01
1.160000000000000000e+02 1.077255477905273438e+02
1.220000000000000000e+02 1.134709625244140625e+02
1.190000000000000000e+02 1.264063873291015625e+02
1.145000000000000000e+02 1.284474487304687500e+02
1.130000000000000000e+02 1.189874801635742188e+02
1.080000000000000000e+02 1.148884277343750000e+02
1.040000000000000000e+02 1.138671569824218750e+02
1.070000000000000000e+02 1.048568191528320312e+02
1.080000000000000000e+02 1.037783813476562500e+02
1.060000000000000000e+02 1.115994873046875000e+02
1.020000000000000000e+02 1.095511398315429688e+02
9.800000000000000000e+01 1.073417358398437500e+02
9.100000000000000000e+01 1.025051574707031250e+02
8.700000000000000000e+01 9.922296142578125000e+01
8.400000000000000000e+01 8.809772491455078125e+01
8.000000000000000000e+01 9.114996337890625000e+01
7.300000000000000000e+01 9.766288757324218750e+01
7.300000000000000000e+01 8.756032562255859375e+01
8.100000000000000000e+01 8.223902893066406250e+01
9.500000000000000000e+01 7.909541320800781250e+01
1.120000000000000000e+02 8.995101928710937500e+01
1.110000000000000000e+02 1.048240356445312500e+02
1.020000000000000000e+02 1.246507186889648438e+02
1.020000000000000000e+02 1.112305603027343750e+02
1.080000000000000000e+02 1.024132308959960938e+02
1.080000000000000000e+02 1.078002853393554688e+02
1.170000000000000000e+02 1.154691085815429688e+02
1.060000000000000000e+02 1.096634826660156250e+02
9.800000000000000000e+01 1.144218292236328125e+02
5.599999618530273438e+01 6.975813293457031250e+01
5.200000000000000000e+01 6.701768493652343750e+01
4.800000000000000000e+01 6.552777862548828125e+01
4.300000000000000000e+01 6.212876510620117188e+01
4.400000000000000000e+01 5.975922012329101562e+01
5.100000000000000000e+01 5.580292510986328125e+01
6.100000000000000000e+01 6.015782546997070312e+01
6.399999618530273438e+01 6.732381439208984375e+01
6.900000000000000000e+01 7.535367584228515625e+01
7.500000000000000000e+01 7.241082763671875000e+01
7.800000000000000000e+01 7.942034149169921875e+01
8.000000000000000000e+01 8.319932556152343750e+01
8.400000000000000000e+01 8.332691192626953125e+01
8.800000000000000000e+01 8.519705963134765625e+01
9.200000000000000000e+01 8.978485107421875000e+01
9.600000000000000000e+01 9.251899719238281250e+01
1.000000000000000000e+02 9.661795043945312500e+01
1.040000000000000000e+02 1.007956237792968750e+02
1.130000000000000000e+02 1.053505630493164062e+02
1.220000000000000000e+02 1.099669723510742188e+02
1.260000000000000000e+02 1.235140304565429688e+02
1.270000000000000000e+02 1.304857788085937500e+02
1.270000000000000000e+02 1.301928710937500000e+02
1.320000000000000000e+02 1.287778778076171875e+02
1.390000000000000000e+02 1.266414718627929688e+02
1.450000000000000000e+02 1.337596893310546875e+02
1.460000000000000000e+02 1.382760467529296875e+02
1.400000000000000000e+02 1.419642486572265625e+02
1.550000000000000000e+02 1.404914398193359375e+02
1.640000000000000000e+02 1.294270935058593750e+02
1.610000000000000000e+02 1.483527221679687500e+02
1.410000000000000000e+02 1.526463317871093750e+02
1.260000000000000000e+02 1.383825378417968750e+02
1.020000000000000000e+02 1.408261871337890625e+02
9.700000000000000000e+01 1.074227828979492188e+02
9.400000000000000000e+01 9.908477783203125000e+01
8.700000000000000000e+01 9.613394165039062500e+01
7.700000000000000000e+01 9.429325866699218750e+01
7.300000000000000000e+01 8.563579559326171875e+01
6.500000000000000000e+01 7.710891723632812500e+01
5.699999618530273438e+01 6.805358123779296875e+01
5.499999618530273438e+01 6.722807312011718750e+01
6.399999618530273438e+01 6.623352050781250000e+01
7.300000000000000000e+01 6.534449005126953125e+01
8.350000000000000000e+01 7.108968353271484375e+01
8.300000000000000000e+01 9.301992034912109375e+01
8.400000000000000000e+01 8.556039428710937500e+01
8.700000000000000000e+01 8.945906829833984375e+01
8.600000000000000000e+01 9.866207122802734375e+01
8.500000000000000000e+01 9.081393432617187500e+01
8.300000000000000000e+01 8.805488586425781250e+01
7.800000000000000000e+01 8.847430419921875000e+01
7.800000000000000000e+01 8.540907287597656250e+01
8.000000000000000000e+01 7.981526947021484375e+01
7.900000000000000000e+01 8.394610595703125000e+01
7.600000000000000000e+01 8.497828674316406250e+01
7.400000000000000000e+01 8.214561462402343750e+01
7.300000000000000000e+01 7.957128143310546875e+01
7.400000000000000000e+01 7.897383117675781250e+01
1.040000000000000000e+02 8.060653686523437500e+01
1.200000000000000000e+02 9.543063354492187500e+01
1.300000000000000000e+02 1.226968383789062500e+02
1.430000000000000000e+02 1.314622344970703125e+02
1.460000000000000000e+02 1.390531921386718750e+02
1.410000000000000000e+02 1.513438110351562500e+02
1.580000000000000000e+02 1.410201416015625000e+02
1.870000000000000000e+02 1.630797882080078125e+02
1.860000000000000000e+02 1.777532806396484375e+02
1.940000000000000000e+02 1.674541168212890625e+02
1.920000000000000000e+02 1.698100738525390625e+02
1.780000000000000000e+02 1.809159851074218750e+02
1.590000000000000000e+02 1.691814117431640625e+02
1.495000000000000000e+02 1.541558074951171875e+02
1.500000000000000000e+02 1.395711822509765625e+02
1.510000000000000000e+02 1.482317352294921875e+02
1.500000000000000000e+02 1.620352630615234375e+02
1.390000000000000000e+02 1.466746978759765625e+02
1.240000000000000000e+02 1.412143554687500000e+02
1.340000000000000000e+02 1.241471862792968750e+02
1.395000000000000000e+02 1.154780044555664062e+02
1.310000000000000000e+02 1.337882995605468750e+02
1.200000000000000000e+02 1.294835968017578125e+02
1.160000000000000000e+02 1.242193603515625000e+02
1.130000000000000000e+02 1.099489746093750000e+02
1.080000000000000000e+02 1.126618118286132812e+02
1.060000000000000000e+02 1.072426147460937500e+02
1.740000000000000000e+02 1.581535949707031250e+02
1.740000000000000000e+02 1.630023498535156250e+02
1.750000000000000000e+02 1.576173553466796875e+02
1.720000000000000000e+02 1.609454650878906250e+02
1.600000000000000000e+02 1.614472503662109375e+02
1.480000000000000000e+02 1.559592132568359375e+02
1.460000000000000000e+02 1.417850952148437500e+02
1.530000000000000000e+02 1.354666748046875000e+02
1.590000000000000000e+02 1.399308776855468750e+02
1.650000000000000000e+02 1.484314117431640625e+02
1.650000000000000000e+02 1.508082885742187500e+02
1.570000000000000000e+02 1.569482116699218750e+02
1.560000000000000000e+02 1.520623474121093750e+02
1.680000000000000000e+02 1.422096099853515625e+02
1.700000000000000000e+02 1.487273406982421875e+02
1.610000000000000000e+02 1.632765960693359375e+02
1.600000000000000000e+02 1.543897705078125000e+02
1.610000000000000000e+02 1.449015502929687500e+02
1.510000000000000000e+02 1.523292846679687500e+02
1.410000000000000000e+02 1.498589782714843750e+02
1.380000000000000000e+02 1.348295288085937500e+02
1.250000000000000000e+02 1.313919830322265625e+02
1.155000000000000000e+02 1.301024322509765625e+02
1.120000000000000000e+02 1.085593032836914062e+02
1.230000000000000000e+02 1.285383453369140625e+02
1.820000000000000000e+02 1.818503417968750000e+02
1.850000000000000000e+02 1.776119689941406250e+02
1.720000000000000000e+02 1.885498046875000000e+02
1.570000000000000000e+02 1.706231689453125000e+02
1.430000000000000000e+02 1.525094909667968750e+02
1.350000000000000000e+02 1.416409759521484375e+02
1.270000000000000000e+02 1.291212310791015625e+02
1.160000000000000000e+02 1.267462158203125000e+02
1.070000000000000000e+02 1.173687896728515625e+02
1.060000000000000000e+02 1.055418624877929688e+02
1.110000000000000000e+02 9.929390716552734375e+01
1.120000000000000000e+02 1.040967407226562500e+02
1.110000000000000000e+02 1.074719848632812500e+02
1.080000000000000000e+02 1.115534667968750000e+02
1.240000000000000000e+02 1.092714080810546875e+02
1.830000000000000000e+02 1.372163391113281250e+02
1.930000000000000000e+02 1.722918395996093750e+02
2.010000000000000000e+02 1.789733581542968750e+02
2.000000000000000000e+02 1.791494750976562500e+02
1.880000000000000000e+02 1.851617431640625000e+02
1.770000000000000000e+02 1.768450317382812500e+02
1.710000000000000000e+02 1.625612487792968750e+02
1.640000000000000000e+02 1.583584747314453125e+02
1.540000000000000000e+02 1.559014587402343750e+02
1.440000000000000000e+02 1.479476165771484375e+02
1.440000000000000000e+02 1.235588378906250000e+02
1.500000000000000000e+02 1.296278381347656250e+02
1.650000000000000000e+02 1.836437072753906250e+02
1.720000000000000000e+02 1.677223510742187500e+02
1.760000000000000000e+02 1.653371887207031250e+02
1.750000000000000000e+02 1.640256195068359375e+02
1.720000000000000000e+02 1.638973541259765625e+02
1.690000000000000000e+02 1.595512847900390625e+02
1.620000000000000000e+02 1.569687805175781250e+02
1.460000000000000000e+02 1.548948974609375000e+02
1.350000000000000000e+02 1.465061645507812500e+02
1.270000000000000000e+02 1.288598632812500000e+02
1.180000000000000000e+02 1.266439285278320312e+02
1.080000000000000000e+02 1.177789764404296875e+02
1.020000000000000000e+02 1.083302307128906250e+02
1.030000000000000000e+02 9.852149963378906250e+01
1.090000000000000000e+02 9.703857421875000000e+01
1.120000000000000000e+02 1.034316253662109375e+02
1.150000000000000000e+02 1.133042221069335938e+02
1.180000000000000000e+02 1.148144836425781250e+02
1.240000000000000000e+02 1.202346801757812500e+02
1.320000000000000000e+02 1.222778778076171875e+02
1.330000000000000000e+02 1.298191528320312500e+02
1.310000000000000000e+02 1.361959228515625000e+02
1.310000000000000000e+02 1.300544738769531250e+02
1.310000000000000000e+02 1.278908233642578125e+02
1.250000000000000000e+02 1.526256713867187500e+02
1.260000000000000000e+02 1.293495635986328125e+02
1.290000000000000000e+02 1.174299240112304688e+02
1.280000000000000000e+02 1.265037918090820312e+02
1.250000000000000000e+02 1.262733078002929688e+02
1.250000000000000000e+02 1.233768920898437500e+02
1.260000000000000000e+02 1.205066680908203125e+02
1.070000000000000000e+02 1.139335174560546875e+02
1.070000000000000000e+02 1.101594238281250000e+02
1.050000000000000000e+02 1.053106231689453125e+02
1.010000000000000000e+02 1.102503738403320312e+02
1.040000000000000000e+02 1.029314727783203125e+02
1.020000000000000000e+02 9.887796020507812500e+01
1.000000000000000000e+02 1.098157806396484375e+02
1.010000000000000000e+02 9.777429962158203125e+01
1.060000000000000000e+02 1.005423965454101562e+02
1.070000000000000000e+02 1.027260513305664062e+02
1.050000000000000000e+02 1.116691360473632812e+02
1.050000000000000000e+02 1.072241821289062500e+02
1.050000000000000000e+02 1.053054428100585938e+02
1.030000000000000000e+02 1.075149307250976562e+02
1.040000000000000000e+02 1.056508636474609375e+02
1.100000000000000000e+02 1.019935302734375000e+02
1.140000000000000000e+02 1.072271957397460938e+02
1.160000000000000000e+02 1.177668304443359375e+02
1.160000000000000000e+02 1.185098724365234375e+02
1.185000000000000000e+02 1.213860626220703125e+02
1.270000000000000000e+02 1.183817596435546875e+02
1.310000000000000000e+02 1.354807891845703125e+02
1.330000000000000000e+02 1.274284515380859375e+02
1.270000000000000000e+02 1.355578460693359375e+02
1.180000000000000000e+02 1.318388061523437500e+02
1.140000000000000000e+02 1.220475082397460938e+02
1.120000000000000000e+02 1.104970321655273438e+02
1.090000000000000000e+02 1.098929138183593750e+02
1.100000000000000000e+02 1.061402587890625000e+02
1.130000000000000000e+02 1.034480667114257812e+02
1.120000000000000000e+02 1.114928588867187500e+02
1.090000000000000000e+02 1.161639480590820312e+02
1.080000000000000000e+02 1.117596969604492188e+02
1.190000000000000000e+02 1.085000610351562500e+02
1.160000000000000000e+02 1.090341949462890625e+02
1.750000000000000000e+02 1.394497680664062500e+02
1.900000000000000000e+02 1.600895690917968750e+02
1.920000000000000000e+02 1.846382598876953125e+02
1.940000000000000000e+02 1.861258239746093750e+02
1.990000000000000000e+02 1.838243103027343750e+02
1.950000000000000000e+02 1.866647949218750000e+02
1.830000000000000000e+02 1.907030029296875000e+02
1.670000000000000000e+02 1.794448242187500000e+02
1.510000000000000000e+02 1.666063079833984375e+02
1.360000000000000000e+02 1.514213562011718750e+02
1.250000000000000000e+02 1.382236175537109375e+02
1.220000000000000000e+02 1.251265716552734375e+02
1.180000000000000000e+02 1.167285156250000000e+02
1.120000000000000000e+02 1.184591522216796875e+02
1.040000000000000000e+02 1.097848968505859375e+02
1.000000000000000000e+02 1.041373748779296875e+02
9.500000000000000000e+01 9.408434295654296875e+01
8.800000000000000000e+01 9.532337951660156250e+01
1.000000000000000000e+02 8.954074859619140625e+01
1.320000000000000000e+02 9.441963958740234375e+01
1.450000000000000000e+02 1.215427322387695312e+02
1.430000000000000000e+02 1.429306030273437500e+02
1.320000000000000000e+02 1.419194030761718750e+02
1.160000000000000000e+02 1.441954956054687500e+02
1.030000000000000000e+02 1.207984237670898438e+02
9.000000000000000000e+01 1.053824462890625000e+02
7.900000000000000000e+01 9.220573425292968750e+01
6.900000000000000000e+01 7.827108764648437500e+01
6.200000000000000000e+01 7.263504028320312500e+01
5.700000000000000000e+01 6.462468719482421875e+01
5.100000000000000000e+01 6.109231567382812500e+01
4.700000000000000000e+01 5.893144607543945312e+01
4.700000000000000000e+01 5.724663162231445312e+01
5.000000000000000000e+01 5.786697387695312500e+01
5.600000381469726562e+01 5.819137954711914062e+01
6.200000000000000000e+01 5.778447341918945312e+01
6.300000000000000000e+01 5.944290542602539062e+01
6.300000000000000000e+01 6.317263412475585938e+01
6.100000381469726562e+01 6.239487838745117188e+01
5.900000000000000000e+01 6.272236633300781250e+01
5.750000000000000000e+01 6.088283538818359375e+01
5.800000000000000000e+01 6.008842849731445312e+01
5.900000000000000000e+01 5.980757522583007812e+01
6.000000000000000000e+01 6.545680236816406250e+01
6.950000000000000000e+01 6.282696533203125000e+01
7.100000000000000000e+01 6.662253570556640625e+01
7.400000000000000000e+01 7.985393524169921875e+01
8.500000000000000000e+01 6.856442260742187500e+01
9.000000000000000000e+01 7.381425476074218750e+01
8.700000000000000000e+01 9.023854827880859375e+01
8.200000000000000000e+01 8.804093933105468750e+01
7.700000000000000000e+01 8.240361022949218750e+01
7.300000000000000000e+01 7.816386413574218750e+01
7.100000000000000000e+01 7.304930114746093750e+01
7.100000000000000000e+01 6.983232116699218750e+01
7.200000000000000000e+01 6.882778930664062500e+01
7.000000000000000000e+01 6.941890716552734375e+01
6.700000000000000000e+01 7.050000762939453125e+01
6.200000000000000000e+01 6.665534973144531250e+01
6.650000000000000000e+01 6.537829589843750000e+01
6.800000000000000000e+01 6.143889999389648438e+01
7.100000000000000000e+01 6.374477767944335938e+01
7.100000000000000000e+01 6.729701995849609375e+01
7.100000000000000000e+01 7.073807525634765625e+01
7.100000000000000000e+01 6.823928833007812500e+01
7.100000000000000000e+01 6.945976257324218750e+01
7.100000000000000000e+01 6.922220611572265625e+01
6.900000000000000000e+01 6.917631530761718750e+01
6.700000000000000000e+01 6.919946289062500000e+01
6.700000000000000000e+01 6.659268951416015625e+01
6.800000000000000000e+01 6.533686828613281250e+01
6.900000000000000000e+01 6.606680297851562500e+01
7.000000000000000000e+01 6.697164916992187500e+01
7.300000000000000000e+01 6.767601013183593750e+01
7.600000000000000000e+01 6.860577392578125000e+01
7.900000000000000000e+01 7.241179656982421875e+01
8.100000000000000000e+01 7.493849182128906250e+01
7.600000000000000000e+01 7.809204864501953125e+01
7.550000000000000000e+01 7.990568542480468750e+01
7.900000000000000000e+01 7.062619018554687500e+01
8.000000000000000000e+01 7.554371643066406250e+01
8.500000000000000000e+01 7.821867370605468750e+01
8.700000000000000000e+01 7.745445251464843750e+01
8.700000000000000000e+01 8.714694213867187500e+01
8.900000000000000000e+01 8.466815185546875000e+01
9.200000000000000000e+01 8.519226074218750000e+01
9.600000000000000000e+01 8.938870239257812500e+01
9.600000000000000000e+01 9.239765930175781250e+01
9.700000000000000000e+01 9.791595458984375000e+01
1.070000000000000000e+02 9.371856689453125000e+01
1.200000000000000000e+02 9.839752197265625000e+01
1.150000000000000000e+02 1.425294342041015625e+02
1.640000000000000000e+02 1.414450073242187500e+02
1.780000000000000000e+02 1.873965148925781250e+02
1.875000000000000000e+02 1.838635711669921875e+02
2.060000000000000000e+02 1.798600463867187500e+02
2.180000000000000000e+02 1.914965515136718750e+02
2.170000000000000000e+02 2.023644409179687500e+02
2.070000000000000000e+02 2.095874023437500000e+02
2.050000000000000000e+02 2.020163879394531250e+02
2.030000000000000000e+02 1.891383666992187500e+02
1.830000000000000000e+02 1.942782897949218750e+02
1.745000000000000000e+02 1.907316284179687500e+02
1.610000000000000000e+02 1.587545318603515625e+02
1.470000000000000000e+02 1.631525878906250000e+02
1.380000000000000000e+02 1.458260192871093750e+02
1.260000000000000000e+02 1.283342590332031250e+02
1.350000000000000000e+02 1.439946136474609375e+02
1.720000000000000000e+02 1.533280944824218750e+02
1.770000000000000000e+02 1.675875549316406250e+02
1.710000000000000000e+02 1.677211608886718750e+02
1.580000000000000000e+02 1.741602783203125000e+02
1.440000000000000000e+02 1.593744659423828125e+02
1.400000000000000000e+02 1.460948944091796875e+02
1.420000000000000000e+02 1.294724426269531250e+02
1.430000000000000000e+02 1.377933502197265625e+02
1.420000000000000000e+02 1.379531250000000000e+02
1.430000000000000000e+02 1.415836639404296875e+02
1.420000000000000000e+02 1.381217041015625000e+02
1.370000000000000000e+02 1.425708007812500000e+02
1.360000000000000000e+02 1.378858489990234375e+02
1.360000000000000000e+02 1.318389892578125000e+02
1.400000000000000000e+02 1.355300903320312500e+02
1.480000000000000000e+02 1.332455596923828125e+02
1.480000000000000000e+02 1.415830993652343750e+02
1.420000000000000000e+02 1.500222930908203125e+02
1.350000000000000000e+02 1.424270477294921875e+02
1.270000000000000000e+02 1.367925872802734375e+02
1.250000000000000000e+02 1.298949737548828125e+02
1.425000000000000000e+02 1.186094894409179688e+02
1.570000000000000000e+02 1.234691009521484375e+02
1.670000000000000000e+02 1.512608337402343750e+02
1.700000000000000000e+02 1.634933929443359375e+02
1.710000000000000000e+02 1.662080993652343750e+02
1.670000000000000000e+02 1.654776611328125000e+02
1.790000000000000000e+02 1.764268035888671875e+02
1.970000000000000000e+02 1.797132263183593750e+02
1.840000000000000000e+02 1.882835388183593750e+02
1.640000000000000000e+02 1.970993499755859375e+02
1.530000000000000000e+02 1.618045806884765625e+02
1.455000000000000000e+02 1.454298706054687500e+02
1.310000000000000000e+02 1.403812561035156250e+02
1.150000000000000000e+02 1.380279693603515625e+02
1.070000000000000000e+02 1.180928344726562500e+02
1.040000000000000000e+02 1.041521987915039062e+02
9.900000000000000000e+01 9.944706726074218750e+01
9.400000000000000000e+01 9.666067504882812500e+01
9.300000000000000000e+01 8.860814666748046875e+01
8.900000000000000000e+01 9.307817077636718750e+01
8.700000000000000000e+01 8.978778839111328125e+01
8.500000000000000000e+01 8.489671325683593750e+01
8.600000000000000000e+01 8.516546630859375000e+01
8.900000000000000000e+01 8.187017822265625000e+01
8.900000000000000000e+01 8.561730957031250000e+01
8.300000000000000000e+01 8.925725555419921875e+01
7.800000000000000000e+01 8.624488830566406250e+01
7.600000000000000000e+01 7.720537567138671875e+01
7.700000000000000000e+01 7.467333984375000000e+01
7.900000000000000000e+01 7.361483764648437500e+01
8.000000000000000000e+01 7.565605163574218750e+01
8.200000000000000000e+01 7.770724487304687500e+01
8.000000000000000000e+01 7.797700500488281250e+01
7.700000000000000000e+01 8.122869873046875000e+01
8.700000000000000000e+01 7.593853759765625000e+01
8.350000000000000000e+01 7.464800262451171875e+01
8.700000000000000000e+01 9.417598724365234375e+01
8.500000000000000000e+01 8.229800415039062500e+01
8.100000000000000000e+01 8.552655029296875000e+01
7.900000000000000000e+01 8.166265869140625000e+01
8.100000000000000000e+01 7.708805084228515625e+01
8.300000000000000000e+01 7.660314178466796875e+01
8.600000000000000000e+01 8.060307312011718750e+01
8.800000000000000000e+01 8.151029205322265625e+01
8.900000000000000000e+01 8.601480102539062500e+01
9.000000000000000000e+01 8.693719482421875000e+01
9.100000000000000000e+01 8.783384704589843750e+01
9.400000000000000000e+01 8.924295043945312500e+01
1.050000000000000000e+02 9.019929504394531250e+01
1.155000000000000000e+02 9.302476501464843750e+01
1.300000000000000000e+02 1.160360260009765625e+02
1.600000000000000000e+02 1.545936126708984375e+02
1.830000000000000000e+02 1.728543395996093750e+02
1.900000000000000000e+02 1.916719360351562500e+02
1.820000000000000000e+02 1.866583557128906250e+02
1.730000000000000000e+02 1.846559600830078125e+02
1.620000000000000000e+02 1.691656799316406250e+02
1.390000000000000000e+02 1.627603149414062500e+02
1.180000000000000000e+02 1.495167236328125000e+02
1.020000000000000000e+02 1.217099304199218750e+02
8.900000000000000000e+01 1.063701171875000000e+02
7.800000000000000000e+01 8.882444763183593750e+01
7.000000000000000000e+01 7.760271453857421875e+01
6.200000000000000000e+01 7.018362426757812500e+01
5.600000381469726562e+01 6.624865722656250000e+01
4.800000762939453125e+01 6.060169601440429688e+01
5.000000000000000000e+01 5.930348968505859375e+01
5.200000000000000000e+01 5.795383071899414062e+01
5.300000762939453125e+01 5.813620376586914062e+01
5.900000000000000000e+01 5.834008026123046875e+01
8.200000000000000000e+01 5.767480468750000000e+01
1.000000000000000000e+02 6.121871566772460938e+01
1.190000000000000000e+02 8.981604003906250000e+01
1.500000000000000000e+02 1.268330993652343750e+02
1.810000000000000000e+02 1.299164581298828125e+02
1.760000000000000000e+02 1.922100219726562500e+02
1.640000000000000000e+02 1.867872619628906250e+02
1.630000000000000000e+02 1.597482604980468750e+02
1.670000000000000000e+02 1.565228729248046875e+02
1.620000000000000000e+02 1.582929840087890625e+02
1.440000000000000000e+02 1.613939056396484375e+02
1.400000000000000000e+02 1.504626007080078125e+02
1.400000000000000000e+02 1.298946228027343750e+02
1.360000000000000000e+02 1.414756622314453125e+02
1.310000000000000000e+02 1.345232849121093750e+02
1.260000000000000000e+02 1.305348663330078125e+02
1.190000000000000000e+02 1.249859313964843750e+02
1.100000000000000000e+02 1.208578033447265625e+02
8.500000000000000000e+01 1.192684326171875000e+02
7.500000000000000000e+01 9.596114349365234375e+01
7.700000000000000000e+01 7.147589111328125000e+01
6.300000000000000000e+01 6.964881134033203125e+01
5.750000000000000000e+01 6.061313629150390625e+01
5.100000000000000000e+01 6.319549179077148438e+01
4.300000000000000000e+01 5.970099639892578125e+01
4.000000762939453125e+01 6.352096176147460938e+01
4.050000000000000000e+01 6.356335449218750000e+01
4.400000000000000000e+01 6.186785125732421875e+01
5.200000000000000000e+01 6.435081481933593750e+01
6.200000000000000000e+01 6.988890838623046875e+01
6.900000000000000000e+01 6.024743270874023438e+01
7.500000000000000000e+01 6.387924194335937500e+01
8.400000000000000000e+01 6.840162658691406250e+01
9.500000000000000000e+01 7.509450531005859375e+01
1.070000000000000000e+02 8.739521789550781250e+01
1.120000000000000000e+02 1.008041992187500000e+02
1.100000000000000000e+02 1.160325775146484375e+02
1.090000000000000000e+02 1.155981750488281250e+02
1.110000000000000000e+02 1.112809066772460938e+02
1.085000000000000000e+02 1.118457489013671875e+02
8.700000000000000000e+01 1.156595611572265625e+02
7.400000000000000000e+01 1.017692642211914062e+02
7.600000000000000000e+01 7.497626495361328125e+01
9.200000000000000000e+01 7.006430053710937500e+01
1.040000000000000000e+02 7.631942749023437500e+01
1.020000000000000000e+02 1.033215942382812500e+02
1.040000000000000000e+02 1.076128768920898438e+02
1.130000000000000000e+02 9.753694152832031250e+01
1.250000000000000000e+02 1.109661102294921875e+02
1.290000000000000000e+02 1.239345169067382812e+02
1.290000000000000000e+02 1.379676208496093750e+02
1.300000000000000000e+02 1.309420623779296875e+02
1.270000000000000000e+02 1.305773925781250000e+02
1.260000000000000000e+02 1.308780822753906250e+02
1.270000000000000000e+02 1.224454803466796875e+02
1.310000000000000000e+02 1.253906021118164062e+02
1.250000000000000000e+02 1.256713714599609375e+02
1.180000000000000000e+02 1.325068359375000000e+02
1.110000000000000000e+02 1.163469848632812500e+02
1.090000000000000000e+02 1.131047897338867188e+02
1.110000000000000000e+02 1.023357315063476562e+02
1.140000000000000000e+02 1.050979537963867188e+02
1.200000000000000000e+02 1.099675598144531250e+02
1.240000000000000000e+02 1.159044876098632812e+02
1.260000000000000000e+02 1.283238220214843750e+02
1.275000000000000000e+02 1.283714904785156250e+02
1.340000000000000000e+02 1.285673980712890625e+02
1.340000000000000000e+02 1.353777618408203125e+02
1.270000000000000000e+02 1.347246704101562500e+02
1.240000000000000000e+02 1.315864410400390625e+02
1.210000000000000000e+02 1.198951110839843750e+02
1.180000000000000000e+02 1.236819915771484375e+02
1.150000000000000000e+02 1.146805877685546875e+02
1.140000000000000000e+02 1.134242935180664062e+02
1.170000000000000000e+02 1.093830184936523438e+02
1.180000000000000000e+02 1.105088043212890625e+02
1.175000000000000000e+02 1.135939941406250000e+02
1.250000000000000000e+02 1.159647598266601562e+02
1.340000000000000000e+02 1.442484893798828125e+02
1.370000000000000000e+02 1.449482421875000000e+02
1.260000000000000000e+02 1.457706604003906250e+02
1.240000000000000000e+02 1.332276916503906250e+02
1.350000000000000000e+02 1.164064636230468750e+02
1.460000000000000000e+02 1.264216537475585938e+02
1.510000000000000000e+02 1.412039184570312500e+02
1.420000000000000000e+02 1.476465454101562500e+02
1.335000000000000000e+02 1.532182006835937500e+02
1.230000000000000000e+02 1.327379150390625000e+02
1.230000000000000000e+02 1.252544097900390625e+02
1.200000000000000000e+02 1.168965530395507812e+02
1.020000000000000000e+02 1.218689651489257812e+02
8.700000000000000000e+01 1.126841430664062500e+02
8.100000000000000000e+01 9.833775329589843750e+01
8.300000000000000000e+01 7.819277191162109375e+01
8.800000000000000000e+01 7.820991516113281250e+01
8.900000000000000000e+01 8.274400329589843750e+01
8.750000000000000000e+01 9.081918334960937500e+01
8.400000000000000000e+01 8.720547485351562500e+01
8.000000000000000000e+01 9.216357421875000000e+01
7.700000000000000000e+01 8.997361755371093750e+01
7.400000000000000000e+01 7.541905212402343750e+01
7.300000000000000000e+01 7.425509643554687500e+01
7.500000000000000000e+01 7.064819335937500000e+01
7.500000000000000000e+01 7.097488403320312500e+01
7.200000000000000000e+01 7.414637756347656250e+01
6.900000000000000000e+01 7.231120300292968750e+01
7.900000000000000000e+01 6.870545959472656250e+01
1.060000000000000000e+02 6.676176452636718750e+01
1.250000000000000000e+02 8.381870269775390625e+01
1.310000000000000000e+02 1.354335937500000000e+02
1.320000000000000000e+02 1.335206298828125000e+02
1.300000000000000000e+02 1.364985504150390625e+02
1.200000000000000000e+02 1.319351501464843750e+02
1.110000000000000000e+02 1.272812042236328125e+02
9.900000000000000000e+01 1.106871795654296875e+02
8.850000000000000000e+01 1.041225280761718750e+02
7.800000000000000000e+01 8.647795104980468750e+01
4.900000000000000000e+01 6.164999389648437500e+01
4.000000762939453125e+01 5.905918502807617188e+01
4.000000762939453125e+01 6.205411148071289062e+01
5.300000762939453125e+01 6.002282333374023438e+01
6.100000381469726562e+01 5.750790786743164062e+01
8.200000000000000000e+01 6.437939453125000000e+01
9.400000000000000000e+01 6.770184326171875000e+01
8.100000000000000000e+01 9.842276000976562500e+01
8.400000000000000000e+01 7.814113616943359375e+01
8.700000000000000000e+01 7.948627471923828125e+01
8.800000000000000000e+01 8.463937377929687500e+01
9.100000000000000000e+01 8.601162719726562500e+01
1.410000000000000000e+02 1.295019531250000000e+02
1.290000000000000000e+02 1.414718017578125000e+02
1.160000000000000000e+02 1.374865112304687500e+02
1.190000000000000000e+02 1.192631530761718750e+02
1.260000000000000000e+02 1.083624267578125000e+02
1.280000000000000000e+02 1.219793014526367188e+02
1.300000000000000000e+02 1.251614685058593750e+02
1.280000000000000000e+02 1.260081558227539062e+02
1.180000000000000000e+02 1.311166534423828125e+02
1.190000000000000000e+02 1.238591995239257812e+02
1.170000000000000000e+02 1.084449462890625000e+02
1.160000000000000000e+02 1.216557235717773438e+02
1.170000000000000000e+02 1.082735061645507812e+02
1.120000000000000000e+02 1.140744705200195312e+02
1.120000000000000000e+02 1.154277496337890625e+02
1.170000000000000000e+02 1.041599426269531250e+02
1.180000000000000000e+02 1.142940368652343750e+02
1.160000000000000000e+02 1.220627746582031250e+02
1.130000000000000000e+02 1.182719879150390625e+02
1.090000000000000000e+02 1.164533843994140625e+02
1.090000000000000000e+02 1.117399291992187500e+02
1.110000000000000000e+02 1.061093597412109375e+02
1.155000000000000000e+02 1.107687835693359375e+02
1.250000000000000000e+02 1.139237823486328125e+02
1.470000000000000000e+02 1.261438751220703125e+02
1.800000000000000000e+02 1.492246398925781250e+02
2.020000000000000000e+02 1.797191314697265625e+02
1.940000000000000000e+02 2.010172424316406250e+02
1.720000000000000000e+02 1.983071136474609375e+02
1.540000000000000000e+02 1.753543853759765625e+02
1.400000000000000000e+02 1.539396514892578125e+02
1.280000000000000000e+02 1.425616760253906250e+02
1.130000000000000000e+02 1.291854095458984375e+02
1.035000000000000000e+02 1.183946304321289062e+02
8.900000000000000000e+01 9.945398712158203125e+01
7.900000000000000000e+01 9.514662170410156250e+01
6.750000000000000000e+01 7.349208831787109375e+01
5.600000381469726562e+01 6.331936264038085938e+01
5.000000000000000000e+01 6.712413787841796875e+01
1.000000000000000000e+02 5.884825515747070312e+01
1.300000000000000000e+02 7.065518188476562500e+01
1.250000000000000000e+02 1.425298309326171875e+02
1.120000000000000000e+02 1.335865936279296875e+02
1.030000000000000000e+02 1.199855346679687500e+02
9.600000000000000000e+01 1.013916397094726562e+02
9.000000000000000000e+01 9.488641357421875000e+01
8.600000000000000000e+01 8.853138732910156250e+01
8.700000000000000000e+01 8.534563446044921875e+01
8.600000000000000000e+01 8.189506530761718750e+01
8.700000000000000000e+01 8.700881958007812500e+01
1.040000000000000000e+02 9.373785400390625000e+01
1.270000000000000000e+02 9.806057739257812500e+01
1.380000000000000000e+02 1.205705032348632812e+02
1.380000000000000000e+02 1.482205200195312500e+02
1.290000000000000000e+02 1.415052795410156250e+02
1.130000000000000000e+02 1.381686706542968750e+02
9.900000000000000000e+01 1.229104614257812500e+02
8.400000000000000000e+01 1.011949310302734375e+02
7.200000000000000000e+01 8.820845031738281250e+01
6.400000000000000000e+01 7.326777648925781250e+01
6.100000000000000000e+01 6.678393554687500000e+01
5.900000000000000000e+01 6.207683944702148438e+01
6.000000000000000000e+01 6.069897460937500000e+01
6.800000000000000000e+01 6.026230621337890625e+01
8.700000000000000000e+01 6.119195556640625000e+01
9.900000000000000000e+01 6.952383422851562500e+01
1.030000000000000000e+02 9.821136474609375000e+01
9.800000000000000000e+01 1.007841796875000000e+02
9.100000000000000000e+01 1.046584930419921875e+02
8.800000000000000000e+01 9.312715148925781250e+01
8.400000000000000000e+01 8.689752197265625000e+01
7.300000000000000000e+01 8.611184692382812500e+01
5.900000000000000000e+01 6.640623474121093750e+01
5.500000000000000000e+01 6.779342651367187500e+01
4.600000000000000000e+01 6.301859283447265625e+01
4.000000762939453125e+01 5.881818008422851562e+01
4.250000000000000000e+01 5.714113616943359375e+01
5.300000762939453125e+01 6.058894729614257812e+01
7.000000000000000000e+01 6.095297622680664062e+01
7.000000000000000000e+01 5.904812622070312500e+01
6.700000000000000000e+01 7.682112121582031250e+01
6.700000000000000000e+01 7.206814575195312500e+01
6.900000000000000000e+01 6.378913116455078125e+01
6.900000000000000000e+01 6.653903198242187500e+01
6.600000000000000000e+01 6.815956115722656250e+01
6.500000000000000000e+01 6.702097320556640625e+01
6.800000000000000000e+01 6.396099472045898438e+01
7.000000000000000000e+01 6.431047058105468750e+01
1.000000000000000000e+02 9.359535980224609375e+01
9.900000000000000000e+01 1.019210205078125000e+02
9.900000000000000000e+01 1.015256042480468750e+02
9.700000000000000000e+01 9.954294586181640625e+01
9.500000000000000000e+01 1.014745330810546875e+02
9.100000000000000000e+01 9.581465148925781250e+01
8.700000000000000000e+01 9.580450439453125000e+01
8.700000000000000000e+01 8.833071136474609375e+01
8.700000000000000000e+01 8.606020355224609375e+01
8.700000000000000000e+01 8.843970489501953125e+01
8.800000000000000000e+01 8.635202026367187500e+01
8.900000000000000000e+01 8.782266235351562500e+01
9.000000000000000000e+01 8.893199157714843750e+01
9.000000000000000000e+01 8.977187347412109375e+01
9.100000000000000000e+01 9.103096008300781250e+01
9.200000000000000000e+01 9.001031494140625000e+01
9.500000000000000000e+01 9.278058624267578125e+01
1.010000000000000000e+02 9.263930511474609375e+01
1.040000000000000000e+02 9.860340881347656250e+01
1.100000000000000000e+02 1.063839797973632812e+02
1.140000000000000000e+02 1.061243209838867188e+02
1.190000000000000000e+02 1.186562042236328125e+02
1.260000000000000000e+02 1.184746398925781250e+02
1.280000000000000000e+02 1.266113510131835938e+02
1.380000000000000000e+02 1.336932373046875000e+02
1.460000000000000000e+02 1.535908050537109375e+02
1.510000000000000000e+02 1.478524627685546875e+02
1.380000000000000000e+02 1.497081146240234375e+02
1.240000000000000000e+02 1.494670410156250000e+02
1.170000000000000000e+02 1.276720199584960938e+02
1.110000000000000000e+02 1.109975128173828125e+02
1.070000000000000000e+02 1.149357147216796875e+02
1.060000000000000000e+02 1.022966232299804688e+02
1.020000000000000000e+02 1.052208404541015625e+02
1.010000000000000000e+02 1.052402496337890625e+02
1.030000000000000000e+02 9.947103881835937500e+01
1.040000000000000000e+02 1.037949523925781250e+02
1.050000000000000000e+02 1.156369094848632812e+02
1.050000000000000000e+02 1.194807815551757812e+02
1.200000000000000000e+02 1.081913757324218750e+02
1.490000000000000000e+02 1.109599227905273438e+02
1.620000000000000000e+02 1.357784118652343750e+02
1.540000000000000000e+02 1.565347290039062500e+02
1.430000000000000000e+02 1.520607910156250000e+02
1.300000000000000000e+02 1.473530578613281250e+02
1.190000000000000000e+02 1.314017181396484375e+02
1.120000000000000000e+02 1.212989730834960938e+02
1.030000000000000000e+02 1.108377227783203125e+02
9.400000000000000000e+01 1.060373992919921875e+02
9.100000000000000000e+01 9.346510314941406250e+01
8.550000000000000000e+01 8.815827941894531250e+01
8.000000000000000000e+01 9.034039306640625000e+01
7.800000000000000000e+01 8.015368652343750000e+01
7.700000000000000000e+01 8.888695526123046875e+01
7.900000000000000000e+01 8.524885559082031250e+01
7.900000000000000000e+01 7.982580566406250000e+01
8.100000000000000000e+01 8.193724060058593750e+01
8.400000000000000000e+01 7.805389404296875000e+01
7.900000000000000000e+01 8.909045410156250000e+01
7.000000000000000000e+01 8.377911376953125000e+01
6.700000000000000000e+01 7.951646423339843750e+01
7.050000000000000000e+01 6.663077545166015625e+01
9.500000000000000000e+01 6.740209960937500000e+01
1.015000000000000000e+02 7.026345825195312500e+01
9.500000000000000000e+01 9.509231567382812500e+01
9.000000000000000000e+01 1.030379791259765625e+02
8.400000000000000000e+01 9.233911132812500000e+01
7.900000000000000000e+01 8.818315124511718750e+01
8.100000000000000000e+01 8.105532836914062500e+01
8.100000000000000000e+01 7.728619384765625000e+01
7.200000000000000000e+01 8.471231079101562500e+01
6.650000000000000000e+01 7.877680206298828125e+01
6.500000000000000000e+01 6.746830749511718750e+01
7.600000000000000000e+01 6.741378784179687500e+01
8.500000000000000000e+01 6.614762115478515625e+01
8.200000000000000000e+01 8.667305755615234375e+01
7.400000000000000000e+01 8.576142120361328125e+01
5.700000000000000000e+01 6.063163375854492188e+01
5.800000381469726562e+01 6.251641464233398438e+01
7.000000000000000000e+01 6.123584747314453125e+01
8.200000000000000000e+01 7.293562316894531250e+01
9.000000000000000000e+01 8.288555908203125000e+01
9.600000000000000000e+01 9.395637512207031250e+01
9.600000000000000000e+01 9.285649108886718750e+01
1.060000000000000000e+02 1.014269714355468750e+02
1.180000000000000000e+02 9.425196838378906250e+01
1.320000000000000000e+02 1.205172195434570312e+02
1.390000000000000000e+02 1.242185058593750000e+02
7.200000000000000000e+01 7.480244445800781250e+01
6.600000000000000000e+01 6.384195709228515625e+01
6.800000000000000000e+01 6.923584747314453125e+01
7.200000000000000000e+01 6.690579223632812500e+01
7.400000000000000000e+01 7.083645629882812500e+01
7.200000000000000000e+01 7.510354614257812500e+01
6.800000000000000000e+01 7.464211273193359375e+01
7.100000000000000000e+01 7.122036743164062500e+01
7.700000000000000000e+01 6.740309143066406250e+01
8.700000000000000000e+01 7.570019531250000000e+01
1.000000000000000000e+02 8.000146484375000000e+01
1.080000000000000000e+02 9.449592590332031250e+01
1.120000000000000000e+02 1.082563400268554688e+02
1.160000000000000000e+02 1.126505126953125000e+02
1.160000000000000000e+02 1.174357528686523438e+02
1.170000000000000000e+02 1.217443389892578125e+02
1.200000000000000000e+02 1.173497467041015625e+02
1.130000000000000000e+02 1.217407836914062500e+02
1.030000000000000000e+02 1.240433120727539062e+02
9.600000000000000000e+01 1.079617080688476562e+02
9.400000000000000000e+01 1.003640060424804688e+02
9.600000000000000000e+01 9.352357482910156250e+01
9.600000000000000000e+01 9.475021362304687500e+01
9.500000000000000000e+01 9.831199645996093750e+01
9.500000000000000000e+01 9.553717041015625000e+01
9.400000000000000000e+01 9.586803436279296875e+01
9.200000000000000000e+01 9.606029510498046875e+01
8.900000000000000000e+01 9.368433380126953125e+01
8.500000000000000000e+01 9.157390594482421875e+01
8.400000000000000000e+01 8.754571533203125000e+01
8.300000000000000000e+01 8.447763061523437500e+01
8.900000000000000000e+01 8.500498962402343750e+01
9.700000000000000000e+01 8.457977294921875000e+01
1.030000000000000000e+02 1.006882781982421875e+02
1.200000000000000000e+02 1.036294937133789062e+02
1.570000000000000000e+02 1.413587493896484375e+02
1.920000000000000000e+02 1.512674102783203125e+02
1.750000000000000000e+02 2.021340332031250000e+02
1.790000000000000000e+02 1.621408386230468750e+02
1.780000000000000000e+02 1.760971832275390625e+02
1.780000000000000000e+02 1.667104339599609375e+02
1.710000000000000000e+02 1.702134857177734375e+02
1.540000000000000000e+02 1.695981903076171875e+02
1.370000000000000000e+02 1.572080993652343750e+02
1.230000000000000000e+02 1.380442352294921875e+02
1.100000000000000000e+02 1.263932418823242188e+02
1.000000000000000000e+02 1.132618942260742188e+02
9.500000000000000000e+01 9.983721923828125000e+01
9.600000000000000000e+01 9.182045745849609375e+01
9.500000000000000000e+01 9.014973449707031250e+01
8.850000000000000000e+01 9.149684906005859375e+01
8.500000000000000000e+01 9.212436676025390625e+01
1.030000000000000000e+02 9.370512390136718750e+01
1.120000000000000000e+02 9.447731781005859375e+01
8.800000000000000000e+01 1.146928787231445312e+02
7.800000000000000000e+01 9.840615081787109375e+01
7.000000000000000000e+01 8.259759521484375000e+01
6.700000000000000000e+01 7.445397949218750000e+01
6.800000000000000000e+01 6.727629089355468750e+01
6.100000381469726562e+01 7.023828125000000000e+01
6.300000381469726562e+01 6.618135070800781250e+01
7.700000000000000000e+01 6.225054931640625000e+01
9.000000000000000000e+01 6.665321350097656250e+01
9.900000000000000000e+01 8.916989135742187500e+01
1.070000000000000000e+02 9.344892120361328125e+01
1.110000000000000000e+02 1.054013824462890625e+02
1.130000000000000000e+02 1.134236679077148438e+02
1.295000000000000000e+02 1.173161163330078125e+02
1.350000000000000000e+02 1.174780578613281250e+02
1.340000000000000000e+02 1.389297180175781250e+02
1.350000000000000000e+02 1.388947448730468750e+02
1.400000000000000000e+02 1.301939392089843750e+02
1.410000000000000000e+02 1.365224456787109375e+02
1.420000000000000000e+02 1.397665100097656250e+02
1.420000000000000000e+02 1.370681457519531250e+02
1.420000000000000000e+02 1.405685729980468750e+02
1.425000000000000000e+02 1.380160064697265625e+02
1.430000000000000000e+02 1.580625915527343750e+02
1.430000000000000000e+02 1.547076110839843750e+02
1.380000000000000000e+02 1.497149353027343750e+02
1.350000000000000000e+02 1.369954528808593750e+02
1.300000000000000000e+02 1.300016021728515625e+02
1.220000000000000000e+02 1.312488403320312500e+02
1.110000000000000000e+02 1.229315338134765625e+02
1.040000000000000000e+02 1.099597702026367188e+02
1.080000000000000000e+02 1.113836898803710938e+02
1.040000000000000000e+02 1.168077697753906250e+02
1.040000000000000000e+02 1.052656402587890625e+02
1.040000000000000000e+02 1.054079971313476562e+02
1.040000000000000000e+02 1.065559692382812500e+02
1.040000000000000000e+02 1.051626510620117188e+02
1.020000000000000000e+02 1.064580459594726562e+02
1.000000000000000000e+02 1.058105850219726562e+02
9.900000000000000000e+01 1.021613540649414062e+02
9.800000000000000000e+01 1.009660797119140625e+02
1.010000000000000000e+02 9.995848846435546875e+01
1.030000000000000000e+02 9.856063842773437500e+01
1.050000000000000000e+02 1.059609909057617188e+02
1.080000000000000000e+02 1.043739242553710938e+02
1.110000000000000000e+02 1.092993545532226562e+02
1.130000000000000000e+02 1.121597976684570312e+02
1.200000000000000000e+02 1.154728393554687500e+02
1.310000000000000000e+02 1.167639770507812500e+02
1.410000000000000000e+02 1.291959991455078125e+02
1.440000000000000000e+02 1.392438659667968750e+02
1.410000000000000000e+02 1.446937866210937500e+02
1.400000000000000000e+02 1.409957885742187500e+02
1.390000000000000000e+02 1.360102996826171875e+02
1.400000000000000000e+02 1.379312438964843750e+02
1.370000000000000000e+02 1.347071533203125000e+02
1.270000000000000000e+02 1.387036590576171875e+02
1.270000000000000000e+02 1.305750274658203125e+02
1.340000000000000000e+02 1.182870559692382812e+02
1.340000000000000000e+02 1.295280914306640625e+02
1.410000000000000000e+02 1.306814575195312500e+02
1.410000000000000000e+02 1.354800720214843750e+02
1.300000000000000000e+02 1.465560760498046875e+02
1.270000000000000000e+02 1.528574676513671875e+02
1.740000000000000000e+02 1.464246368408203125e+02
1.890000000000000000e+02 1.692291870117187500e+02
1.870000000000000000e+02 1.886966247558593750e+02
1.930000000000000000e+02 1.842883148193359375e+02
1.960000000000000000e+02 1.736017150878906250e+02
1.920000000000000000e+02 1.901224670410156250e+02
1.900000000000000000e+02 1.831433563232421875e+02
1.830000000000000000e+02 1.778617553710937500e+02
1.720000000000000000e+02 1.799178161621093750e+02
1.570000000000000000e+02 1.670368957519531250e+02
1.360000000000000000e+02 1.581226348876953125e+02
1.180000000000000000e+02 1.423413085937500000e+02
1.100000000000000000e+02 1.207453994750976562e+02
1.000000000000000000e+02 1.078641128540039062e+02
8.450000000000000000e+01 9.998717498779296875e+01
7.900000000000000000e+01 8.833095550537109375e+01
7.500000000000000000e+01 7.816165924072265625e+01
7.900000000000000000e+01 7.556660461425781250e+01
9.300000000000000000e+01 7.292771911621093750e+01
1.140000000000000000e+02 9.136788940429687500e+01
1.130000000000000000e+02 1.105083847045898438e+02
1.180000000000000000e+02 9.882250976562500000e+01
1.280000000000000000e+02 1.157095260620117188e+02
1.390000000000000000e+02 1.266036453247070312e+02
1.500000000000000000e+02 1.348828735351562500e+02
1.560000000000000000e+02 1.467053527832031250e+02
1.500000000000000000e+02 1.516644439697265625e+02
1.380000000000000000e+02 1.538119201660156250e+02
1.330000000000000000e+02 1.396335144042968750e+02
1.370000000000000000e+02 1.288654632568359375e+02
1.460000000000000000e+02 1.304714050292968750e+02
1.555000000000000000e+02 1.377666168212890625e+02
1.560000000000000000e+02 1.478690032958984375e+02
1.570000000000000000e+02 1.548761596679687500e+02
1.570000000000000000e+02 1.495967102050781250e+02
1.560000000000000000e+02 1.542940673828125000e+02
1.520000000000000000e+02 1.508788299560546875e+02
1.420000000000000000e+02 1.507172698974609375e+02
1.360000000000000000e+02 1.443788604736328125e+02
1.320000000000000000e+02 1.319225463867187500e+02
1.230000000000000000e+02 1.288559570312500000e+02
1.210000000000000000e+02 1.263478012084960938e+02
1.200000000000000000e+02 1.161618194580078125e+02
1.280000000000000000e+02 1.199537887573242188e+02
1.410000000000000000e+02 1.240232238769531250e+02
1.390000000000000000e+02 1.608634948730468750e+02
1.370000000000000000e+02 1.350413513183593750e+02
1.310000000000000000e+02 1.396838684082031250e+02
1.320000000000000000e+02 1.307161712646484375e+02
1.300000000000000000e+02 1.247021484375000000e+02
1.380000000000000000e+02 1.332395935058593750e+02
1.460000000000000000e+02 1.233581695556640625e+02
1.460000000000000000e+02 1.456349182128906250e+02
1.420000000000000000e+02 1.433831787109375000e+02
1.485000000000000000e+02 1.419761352539062500e+02
1.390000000000000000e+02 1.352766265869140625e+02
1.380000000000000000e+02 1.374400787353515625e+02
1.370000000000000000e+02 1.356677551269531250e+02
1.390000000000000000e+02 1.343445587158203125e+02
1.410000000000000000e+02 1.332583160400390625e+02
1.400000000000000000e+02 1.388086853027343750e+02
1.370000000000000000e+02 1.379237060546875000e+02
1.360000000000000000e+02 1.360998229980468750e+02
1.400000000000000000e+02 1.323749084472656250e+02
1.430000000000000000e+02 1.337704925537109375e+02
1.400000000000000000e+02 1.404140777587890625e+02
1.380000000000000000e+02 1.401282501220703125e+02
1.420000000000000000e+02 1.341106262207031250e+02
1.410000000000000000e+02 1.355821838378906250e+02
1.360000000000000000e+02 1.424151153564453125e+02
1.350000000000000000e+02 1.345783996582031250e+02
1.380000000000000000e+02 1.309861907958984375e+02
1.385000000000000000e+02 1.327664031982421875e+02
1.290000000000000000e+02 1.371481018066406250e+02
1.270000000000000000e+02 1.337160186767578125e+02
1.270000000000000000e+02 1.184888153076171875e+02
1.210000000000000000e+02 1.292917175292968750e+02
1.210000000000000000e+02 1.216170959472656250e+02
1.150000000000000000e+02 1.147358016967773438e+02
1.130000000000000000e+02 1.226036605834960938e+02
1.150000000000000000e+02 1.061462020874023438e+02
1.170000000000000000e+02 1.158595046997070312e+02
1.220000000000000000e+02 1.162653121948242188e+02
1.280000000000000000e+02 1.202377929687500000e+02
1.320000000000000000e+02 1.282678833007812500e+02
1.340000000000000000e+02 1.332292938232421875e+02
1.420000000000000000e+02 1.335679321289062500e+02
1.490000000000000000e+02 1.370847473144531250e+02
1.590000000000000000e+02 1.508280639648437500e+02
1.800000000000000000e+02 1.611036224365234375e+02
1.960000000000000000e+02 1.798016662597656250e+02
2.030000000000000000e+02 2.051074523925781250e+02
2.070000000000000000e+02 1.989027709960937500e+02
2.040000000000000000e+02 1.953352661132812500e+02
1.940000000000000000e+02 1.965252075195312500e+02
1.830000000000000000e+02 1.871669616699218750e+02
1.780000000000000000e+02 1.756076965332031250e+02
1.770000000000000000e+02 1.677518157958984375e+02
1.700000000000000000e+02 1.684004821777343750e+02
1.530000000000000000e+02 1.682052001953125000e+02
1.380000000000000000e+02 1.564754028320312500e+02
1.330000000000000000e+02 1.370774230957031250e+02
1.290000000000000000e+02 1.291352996826171875e+02
1.200000000000000000e+02 1.298358001708984375e+02
1.130000000000000000e+02 1.226760559082031250e+02
1.060000000000000000e+02 1.116618728637695312e+02
9.800000000000000000e+01 1.078847503662109375e+02
9.450000000000000000e+01 9.839761352539062500e+01
1.030000000000000000e+02 9.229685211181640625e+01
1.120000000000000000e+02 9.392604064941406250e+01
1.010000000000000000e+02 1.128161773681640625e+02
8.000000000000000000e+01 1.166426849365234375e+02
9.700000000000000000e+01 6.971974182128906250e+01
1.020000000000000000e+02 9.037584686279296875e+01
9.600000000000000000e+01 1.141395645141601562e+02
9.000000000000000000e+01 1.161298828125000000e+02
8.900000000000000000e+01 9.700718688964843750e+01
9.200000000000000000e+01 8.686457061767578125e+01
8.800000000000000000e+01 8.925859069824218750e+01
7.900000000000000000e+01 9.389817810058593750e+01
7.000000000000000000e+01 8.215348052978515625e+01
5.500000000000000000e+01 6.664540100097656250e+01
4.900000000000000000e+01 6.135469818115234375e+01
5.100000000000000000e+01 5.627999496459960938e+01
5.700000000000000000e+01 5.285438537597656250e+01
5.600000381469726562e+01 5.722504425048828125e+01
5.500000000000000000e+01 6.303460693359375000e+01
5.400000381469726562e+01 5.787905883789062500e+01
6.000000000000000000e+01 5.885616683959960938e+01
7.600000000000000000e+01 5.759936141967773438e+01
7.950000000000000000e+01 6.647611236572265625e+01
7.800000000000000000e+01 8.807711029052734375e+01
8.100000000000000000e+01 7.404485321044921875e+01
7.900000000000000000e+01 8.273445129394531250e+01
6.600000000000000000e+01 6.282329177856445312e+01
6.400000000000000000e+01 6.388168716430664062e+01
6.100000381469726562e+01 7.160606384277343750e+01
6.300000381469726562e+01 6.248877334594726562e+01
6.500000000000000000e+01 6.311043930053710938e+01
7.000000000000000000e+01 6.675012207031250000e+01
7.800000000000000000e+01 6.714021301269531250e+01
8.900000000000000000e+01 7.468818664550781250e+01
9.400000000000000000e+01 8.285733795166015625e+01
9.100000000000000000e+01 9.610968017578125000e+01
8.900000000000000000e+01 9.381461334228515625e+01
8.300000000000000000e+01 8.913882446289062500e+01
1.570000000000000000e+02 1.468389739990234375e+02
1.620000000000000000e+02 1.473312683105468750e+02
1.580000000000000000e+02 1.488201293945312500e+02
1.500000000000000000e+02 1.560029602050781250e+02
1.550000000000000000e+02 1.415449218750000000e+02
1.580000000000000000e+02 1.380000915527343750e+02
1.540000000000000000e+02 1.542219848632812500e+02
1.500000000000000000e+02 1.469929504394531250e+02
1.530000000000000000e+02 1.418513946533203125e+02
1.520000000000000000e+02 1.409207305908203125e+02
1.550000000000000000e+02 1.491283569335937500e+02
1.600000000000000000e+02 1.407486114501953125e+02
1.610000000000000000e+02 1.513513488769531250e+02
1.580000000000000000e+02 1.527682189941406250e+02
1.530000000000000000e+02 1.499761962890625000e+02
1.460000000000000000e+02 1.457050170898437500e+02
1.420000000000000000e+02 1.411599731445312500e+02
1.380000000000000000e+02 1.344874725341796875e+02
1.390000000000000000e+02 1.355821685791015625e+02
1.440000000000000000e+02 1.306712036132812500e+02
1.480000000000000000e+02 1.376575622558593750e+02
1.500000000000000000e+02 1.425033111572265625e+02
1.470000000000000000e+02 1.438393096923828125e+02
1.510000000000000000e+02 1.442761383056640625e+02
1.620000000000000000e+02 1.374508819580078125e+02
1.610000000000000000e+02 1.499929809570312500e+02
1.570000000000000000e+02 1.599303588867187500e+02
1.590000000000000000e+02 1.447695312500000000e+02
1.570000000000000000e+02 1.469032592773437500e+02
1.480000000000000000e+02 1.520953979492187500e+02
1.800000000000000000e+02 1.338679809570312500e+02
1.690000000000000000e+02 1.845903320312500000e+02
1.560000000000000000e+02 1.708941345214843750e+02
1.460000000000000000e+02 1.422749023437500000e+02
1.305000000000000000e+02 1.325873870849609375e+02
1.240000000000000000e+02 1.462716522216796875e+02
1.240000000000000000e+02 1.322454986572265625e+02
1.340000000000000000e+02 1.224258117675781250e+02
1.430000000000000000e+02 1.243181915283203125e+02
1.470000000000000000e+02 1.394791717529296875e+02
1.440000000000000000e+02 1.419422454833984375e+02
1.380000000000000000e+02 1.430846710205078125e+02
1.310000000000000000e+02 1.351336212158203125e+02
1.210000000000000000e+02 1.305681610107421875e+02
1.150000000000000000e+02 1.239063796997070312e+02
1.210000000000000000e+02 1.120209884643554688e+02
1.280000000000000000e+02 1.081509246826171875e+02
1.270000000000000000e+02 1.245791320800781250e+02
1.220000000000000000e+02 1.320487976074218750e+02
1.280000000000000000e+02 1.194733581542968750e+02
1.370000000000000000e+02 1.200911407470703125e+02
1.310000000000000000e+02 1.328490753173828125e+02
1.200000000000000000e+02 1.384393768310546875e+02
1.170000000000000000e+02 1.201779861450195312e+02
1.180000000000000000e+02 1.132773437500000000e+02
1.270000000000000000e+02 1.149440612792968750e+02
1.450000000000000000e+02 1.398332519531250000e+02
1.450000000000000000e+02 1.452213592529296875e+02
1.280000000000000000e+02 1.564729309082031250e+02
1.140000000000000000e+02 1.304973297119140625e+02
1.020000000000000000e+02 1.142406539916992188e+02
9.400000000000000000e+01 1.057667083740234375e+02
1.030000000000000000e+02 1.109843521118164062e+02
1.120000000000000000e+02 9.691058349609375000e+01
1.110000000000000000e+02 1.167660598754882812e+02
1.110000000000000000e+02 1.174093017578125000e+02
1.145000000000000000e+02 1.114571762084960938e+02
1.050000000000000000e+02 1.167686309814453125e+02
1.030000000000000000e+02 1.195231704711914062e+02
1.090000000000000000e+02 9.685765075683593750e+01
1.210000000000000000e+02 1.151392974853515625e+02
1.280000000000000000e+02 1.251435699462890625e+02
1.200000000000000000e+02 1.389696502685546875e+02
1.110000000000000000e+02 1.292997131347656250e+02
1.150000000000000000e+02 1.119660720825195312e+02
1.170000000000000000e+02 1.066159439086914062e+02
1.140000000000000000e+02 1.204588470458984375e+02
1.055000000000000000e+02 1.172247467041015625e+02
9.700000000000000000e+01 1.139608764648437500e+02
1.230000000000000000e+02 1.147546386718750000e+02
1.220000000000000000e+02 1.313815460205078125e+02
1.150000000000000000e+02 1.276938018798828125e+02
1.190000000000000000e+02 1.217512359619140625e+02
1.320000000000000000e+02 1.378200378417968750e+02
1.350000000000000000e+02 1.315034484863281250e+02
1.290000000000000000e+02 1.437345123291015625e+02
1.270000000000000000e+02 1.282153015136718750e+02
1.270000000000000000e+02 1.231943511962890625e+02
1.250000000000000000e+02 1.256793594360351562e+02
1.200000000000000000e+02 1.242722778320312500e+02
1.120000000000000000e+02 1.210953521728515625e+02
9.950000000000000000e+01 1.137366180419921875e+02
1.010000000000000000e+02 9.492996215820312500e+01
1.060000000000000000e+02 1.024485626220703125e+02
1.220000000000000000e+02 1.040636596679687500e+02
1.360000000000000000e+02 1.126684570312500000e+02
1.470000000000000000e+02 1.394448547363281250e+02
1.560000000000000000e+02 1.407757110595703125e+02
1.580000000000000000e+02 1.483712158203125000e+02
1.570000000000000000e+02 1.526273956298828125e+02
1.500000000000000000e+02 1.475802001953125000e+02
1.340000000000000000e+02 1.473083190917968750e+02
1.140000000000000000e+02 1.358342590332031250e+02
9.800000000000000000e+01 1.185420074462890625e+02
8.600000000000000000e+01 9.999131011962890625e+01
8.500000000000000000e+01 8.770562744140625000e+01
8.900000000000000000e+01 7.763790893554687500e+01
9.300000000000000000e+01 8.769396972656250000e+01
1.050000000000000000e+02 9.189437866210937500e+01
1.270000000000000000e+02 9.624369812011718750e+01
1.450000000000000000e+02 1.170194625854492188e+02
1.450000000000000000e+02 1.460444793701171875e+02
1.430000000000000000e+02 1.493067321777343750e+02
1.420000000000000000e+02 1.336611633300781250e+02
1.520000000000000000e+02 1.374108886718750000e+02
1.380000000000000000e+02 1.358281250000000000e+02
1.470000000000000000e+02 1.394491729736328125e+02
1.630000000000000000e+02 1.533482666015625000e+02
1.740000000000000000e+02 1.697735900878906250e+02
1.700000000000000000e+02 1.577020568847656250e+02
1.570000000000000000e+02 1.688502807617187500e+02
1.400000000000000000e+02 1.480810546875000000e+02
1.250000000000000000e+02 1.389850616455078125e+02
1.220000000000000000e+02 1.226483230590820312e+02
1.170000000000000000e+02 1.139021530151367188e+02
1.090000000000000000e+02 1.200970001220703125e+02
1.040000000000000000e+02 1.073459625244140625e+02
1.020000000000000000e+02 1.010436325073242188e+02
1.020000000000000000e+02 9.948831939697265625e+01
9.750000000000000000e+01 1.011329269409179688e+02
9.100000000000000000e+01 1.036901245117187500e+02
9.500000000000000000e+01 9.248558044433593750e+01
1.070000000000000000e+02 1.098235321044921875e+02
1.220000000000000000e+02 1.100743637084960938e+02
1.350000000000000000e+02 1.283442840576171875e+02
1.430000000000000000e+02 1.352727050781250000e+02
1.410000000000000000e+02 1.422328643798828125e+02
1.360000000000000000e+02 1.411950988769531250e+02
1.280000000000000000e+02 1.324949645996093750e+02
1.150000000000000000e+02 1.299820861816406250e+02
1.050000000000000000e+02 1.197939224243164062e+02
9.700000000000000000e+01 1.040120086669921875e+02
9.100000000000000000e+01 9.746946716308593750e+01
8.600000000000000000e+01 9.014721679687500000e+01
8.050000000000000000e+01 8.794133758544921875e+01
7.700000000000000000e+01 8.384580230712890625e+01
8.700000000000000000e+01 9.609849548339843750e+01
1.030000000000000000e+02 8.273654937744140625e+01
1.120000000000000000e+02 1.045462112426757812e+02
1.230000000000000000e+02 1.144178390502929688e+02
1.370000000000000000e+02 1.180308685302734375e+02
1.510000000000000000e+02 1.364518737792968750e+02
1.520000000000000000e+02 1.442259216308593750e+02
1.350000000000000000e+02 1.526251678466796875e+02
1.180000000000000000e+02 1.401847076416015625e+02
1.090000000000000000e+02 1.173822326660156250e+02
1.040000000000000000e+02 1.081642608642578125e+02
9.900000000000000000e+01 1.016064453125000000e+02
9.500000000000000000e+01 9.685157012939453125e+01
9.500000000000000000e+01 9.520965576171875000e+01
9.100000000000000000e+01 9.356042480468750000e+01
9.050000000000000000e+01 9.445645141601562500e+01
8.750000000000000000e+01 8.682422637939453125e+01
8.800000000000000000e+01 9.854259490966796875e+01
9.300000000000000000e+01 9.368025207519531250e+01
1.010000000000000000e+02 9.610190582275390625e+01
1.070000000000000000e+02 9.795054626464843750e+01
1.060000000000000000e+02 1.085560913085937500e+02
9.600000000000000000e+01 1.118087539672851562e+02
8.600000000000000000e+01 1.067293930053710938e+02
8.050000000000000000e+01 9.184349060058593750e+01
7.800000000000000000e+01 8.487480163574218750e+01
7.400000000000000000e+01 8.409690093994140625e+01
6.700000000000000000e+01 7.586952209472656250e+01
6.700000000000000000e+01 7.110835266113281250e+01
7.300000000000000000e+01 7.091618347167968750e+01
8.900000000000000000e+01 9.088605499267578125e+01
9.800000000000000000e+01 8.185974884033203125e+01
8.800000000000000000e+01 1.052539901733398438e+02
9.100000000000000000e+01 7.950137329101562500e+01
8.700000000000000000e+01 9.890777587890625000e+01
8.500000000000000000e+01 8.846709442138671875e+01
8.600000000000000000e+01 8.808396911621093750e+01
8.900000000000000000e+01 8.629579162597656250e+01
9.200000000000000000e+01 8.901944732666015625e+01
1.280000000000000000e+02 1.078281326293945312e+02
1.430000000000000000e+02 1.045214614868164062e+02
1.310000000000000000e+02 1.384153900146484375e+02
1.260000000000000000e+02 1.338541870117187500e+02
1.300000000000000000e+02 1.210174484252929688e+02
1.390000000000000000e+02 1.233792877197265625e+02
1.420000000000000000e+02 1.313462829589843750e+02
1.360000000000000000e+02 1.413296813964843750e+02
1.310000000000000000e+02 1.368943939208984375e+02
1.270000000000000000e+02 1.274701690673828125e+02
1.210000000000000000e+02 1.271163101196289062e+02
1.110000000000000000e+02 1.219586639404296875e+02
1.000000000000000000e+02 1.145025482177734375e+02
9.500000000000000000e+01 1.013358459472656250e+02
9.700000000000000000e+01 9.154669189453125000e+01
1.000000000000000000e+02 9.406273651123046875e+01
1.020000000000000000e+02 9.999159240722656250e+01
1.050000000000000000e+02 1.026540069580078125e+02
1.100000000000000000e+02 1.051525421142578125e+02
1.140000000000000000e+02 1.107275085449218750e+02
1.155000000000000000e+02 1.148092346191406250e+02
1.280000000000000000e+02 1.190240020751953125e+02
1.340000000000000000e+02 1.278507690429687500e+02
1.330000000000000000e+02 1.323810729980468750e+02
1.310000000000000000e+02 1.362496337890625000e+02
1.310000000000000000e+02 1.270967941284179688e+02
1.330000000000000000e+02 1.287899322509765625e+02
1.330000000000000000e+02 1.287681732177734375e+02
1.330000000000000000e+02 1.320330963134765625e+02
1.280000000000000000e+02 1.293481140136718750e+02
1.230000000000000000e+02 1.309872894287109375e+02
1.220000000000000000e+02 1.210064163208007812e+02
1.250000000000000000e+02 1.191074676513671875e+02
1.265000000000000000e+02 1.180553283691406250e+02
1.320000000000000000e+02 1.253065948486328125e+02
1.370000000000000000e+02 1.480568542480468750e+02
1.570000000000000000e+02 1.411260070800781250e+02
1.970000000000000000e+02 1.600088500976562500e+02
2.330000000000000000e+02 1.844320678710937500e+02
2.590000000000000000e+02 2.055540618896484375e+02
2.680000000000000000e+02 2.265127563476562500e+02
2.600000000000000000e+02 2.426717224121093750e+02
2.490000000000000000e+02 2.412421875000000000e+02
2.350000000000000000e+02 2.255746459960937500e+02
2.150000000000000000e+02 2.173900299072265625e+02
2.030000000000000000e+02 2.018404235839843750e+02
1.980000000000000000e+02 1.799684448242187500e+02
1.980000000000000000e+02 1.803267517089843750e+02
1.920000000000000000e+02 1.762391662597656250e+02
1.770000000000000000e+02 1.801758117675781250e+02
1.510000000000000000e+02 1.670685729980468750e+02
1.390000000000000000e+02 1.509446105957031250e+02
1.530000000000000000e+02 1.304593811035156250e+02
1.550000000000000000e+02 1.313610687255859375e+02
1.540000000000000000e+02 1.512808380126953125e+02
1.500000000000000000e+02 1.669947814941406250e+02
1.470000000000000000e+02 1.465187072753906250e+02
1.420000000000000000e+02 1.446435394287109375e+02
1.240000000000000000e+02 1.365270843505859375e+02
1.060000000000000000e+02 1.335330047607421875e+02
1.080000000000000000e+02 1.068715744018554688e+02
1.140000000000000000e+02 9.573770141601562500e+01
1.080000000000000000e+02 1.092878570556640625e+02
1.050000000000000000e+02 1.128143997192382812e+02
1.060000000000000000e+02 1.011695556640625000e+02
1.100000000000000000e+02 1.092342758178710938e+02
1.170000000000000000e+02 1.096759490966796875e+02
1.300000000000000000e+02 1.224895248413085938e+02
1.430000000000000000e+02 1.282701110839843750e+02
1.460000000000000000e+02 1.411000213623046875e+02
1.460000000000000000e+02 1.456655120849609375e+02
1.610000000000000000e+02 1.400237426757812500e+02
1.600000000000000000e+02 1.646973114013671875e+02
1.590000000000000000e+02 1.435572509765625000e+02
1.400000000000000000e+02 1.386241607666015625e+02
1.290000000000000000e+02 1.380994720458984375e+02
1.160000000000000000e+02 1.277040710449218750e+02
1.090000000000000000e+02 1.193761901855468750e+02
1.220000000000000000e+02 1.228704681396484375e+02
1.370000000000000000e+02 1.174626312255859375e+02
1.330000000000000000e+02 1.408408508300781250e+02
1.300000000000000000e+02 1.408058166503906250e+02
1.290000000000000000e+02 1.226828536987304688e+02
1.220000000000000000e+02 1.298356933593750000e+02
1.180000000000000000e+02 1.251669692993164062e+02
1.130000000000000000e+02 1.139902496337890625e+02
1.050000000000000000e+02 1.153953628540039062e+02
9.800000000000000000e+01 1.057924957275390625e+02
9.300000000000000000e+01 9.864889526367187500e+01
8.900000000000000000e+01 9.544143676757812500e+01
8.500000000000000000e+01 9.187513732910156250e+01
1.010000000000000000e+02 8.876073455810546875e+01
1.040000000000000000e+02 8.495921325683593750e+01
1.020000000000000000e+02 9.874188232421875000e+01
1.000000000000000000e+02 1.131836242675781250e+02
1.020000000000000000e+02 9.987057495117187500e+01
1.050000000000000000e+02 1.031981124877929688e+02
1.080000000000000000e+02 1.060769348144531250e+02
1.160000000000000000e+02 1.088208236694335938e+02
1.200000000000000000e+02 1.129229812622070312e+02
1.240000000000000000e+02 1.263196868896484375e+02
1.310000000000000000e+02 1.224095687866210938e+02
1.380000000000000000e+02 1.297049102783203125e+02
1.460000000000000000e+02 1.346727294921875000e+02
1.510000000000000000e+02 1.386366119384765625e+02
1.520000000000000000e+02 1.462760009765625000e+02
1.600000000000000000e+02 1.458974914550781250e+02
1.710000000000000000e+02 1.445147552490234375e+02
1.750000000000000000e+02 1.587542266845703125e+02
1.670000000000000000e+02 1.649008789062500000e+02
1.550000000000000000e+02 1.609699707031250000e+02
1.490000000000000000e+02 1.465524291992187500e+02
1.370000000000000000e+02 1.384284515380859375e+02
1.230000000000000000e+02 1.394661407470703125e+02
1.230000000000000000e+02 1.215579299926757812e+02
1.315000000000000000e+02 1.074243392944335938e+02
1.290000000000000000e+02 1.243310699462890625e+02
1.210000000000000000e+02 1.381666717529296875e+02
1.160000000000000000e+02 1.164897460937500000e+02
1.150000000000000000e+02 1.168905944824218750e+02
1.170000000000000000e+02 1.110998153686523438e+02
1.170000000000000000e+02 1.122649841308593750e+02
1.120000000000000000e+02 1.181519851684570312e+02
1.060000000000000000e+02 1.164500122070312500e+02
1.140000000000000000e+02 1.085869216918945312e+02
1.290000000000000000e+02 1.045030670166015625e+02
1.360000000000000000e+02 1.346215667724609375e+02
1.410000000000000000e+02 1.510224304199218750e+02
1.400000000000000000e+02 1.462940673828125000e+02
1.470000000000000000e+02 1.409354705810546875e+02
1.830000000000000000e+02 1.556441345214843750e+02
2.410000000000000000e+02 1.998460540771484375e+02
2.470000000000000000e+02 2.219985046386718750e+02
2.460000000000000000e+02 2.184919433593750000e+02
2.300000000000000000e+02 2.239606475830078125e+02
1.990000000000000000e+02 2.182005004882812500e+02
1.690000000000000000e+02 1.928985595703125000e+02
1.500000000000000000e+02 1.580983276367187500e+02
1.670000000000000000e+02 1.237847061157226562e+02
1.400000000000000000e+02 1.538504943847656250e+02
1.380000000000000000e+02 1.313395843505859375e+02
1.330000000000000000e+02 1.282585754394531250e+02
1.220000000000000000e+02 1.351599884033203125e+02
1.180000000000000000e+02 1.234997711181640625e+02
1.160000000000000000e+02 1.127505035400390625e+02
1.090000000000000000e+02 1.156471557617187500e+02
1.100000000000000000e+02 1.100199966430664062e+02
1.610000000000000000e+02 1.319020385742187500e+02
1.650000000000000000e+02 1.553229675292968750e+02
1.540000000000000000e+02 1.686693878173828125e+02
1.470000000000000000e+02 1.470382385253906250e+02
1.420000000000000000e+02 1.376569671630859375e+02
1.360000000000000000e+02 1.380937957763671875e+02
1.280000000000000000e+02 1.326645202636718750e+02
1.250000000000000000e+02 1.281239624023437500e+02
1.310000000000000000e+02 1.201572418212890625e+02
1.340000000000000000e+02 1.227333221435546875e+02
1.310000000000000000e+02 1.337652587890625000e+02
1.300000000000000000e+02 1.304229125976562500e+02
1.255000000000000000e+02 1.312427215576171875e+02
1.180000000000000000e+02 1.286331939697265625e+02
1.160000000000000000e+02 1.154772567749023438e+02
1.120000000000000000e+02 1.155573883056640625e+02
1.085000000000000000e+02 1.104440460205078125e+02
1.040000000000000000e+02 1.075487594604492188e+02
1.090000000000000000e+02 1.057515487670898438e+02
1.330000000000000000e+02 1.170637207031250000e+02
1.560000000000000000e+02 1.426498107910156250e+02
1.600000000000000000e+02 1.635701446533203125e+02
1.510000000000000000e+02 1.576131286621093750e+02
1.480000000000000000e+02 1.475149841308593750e+02
1.700000000000000000e+02 1.484362030029296875e+02
1.790000000000000000e+02 1.400411834716796875e+02
1.510000000000000000e+02 1.596080017089843750e+02
1.835000000000000000e+02 1.406750793457031250e+02
1.420000000000000000e+02 1.669465026855468750e+02
1.460000000000000000e+02 1.250191040039062500e+02
2.100000000000000000e+02 1.894988098144531250e+02
2.110000000000000000e+02 2.185470275878906250e+02
2.090000000000000000e+02 2.163437194824218750e+02
2.110000000000000000e+02 2.115470275878906250e+02
2.190000000000000000e+02 2.142050933837890625e+02
2.215000000000000000e+02 2.196418304443359375e+02
2.180000000000000000e+02 2.318648681640625000e+02
2.080000000000000000e+02 2.272725524902343750e+02
2.130000000000000000e+02 2.161483306884765625e+02
2.400000000000000000e+02 2.290172424316406250e+02
2.390000000000000000e+02 2.492369079589843750e+02
2.380000000000000000e+02 2.433334655761718750e+02
2.370000000000000000e+02 2.372802429199218750e+02
2.330000000000000000e+02 2.325129699707031250e+02
2.290000000000000000e+02 2.407325439453125000e+02
2.280000000000000000e+02 2.290603942871093750e+02
2.260000000000000000e+02 2.298961791992187500e+02
2.200000000000000000e+02 2.303910522460937500e+02
2.140000000000000000e+02 2.260769195556640625e+02
2.090000000000000000e+02 2.158321228027343750e+02
2.070000000000000000e+02 2.126259002685546875e+02
2.060000000000000000e+02 2.073560485839843750e+02
2.090000000000000000e+02 2.085355224609375000e+02
2.130000000000000000e+02 2.068953094482421875e+02
2.100000000000000000e+02 2.156006774902343750e+02
1.990000000000000000e+02 2.176733398437500000e+02
1.900000000000000000e+02 2.068606414794921875e+02
1.860000000000000000e+02 1.917696533203125000e+02
1.850000000000000000e+02 1.883053131103515625e+02
1.840000000000000000e+02 1.845662536621093750e+02
1.810000000000000000e+02 1.847987976074218750e+02
1.810000000000000000e+02 1.824595947265625000e+02
1.790000000000000000e+02 1.773557891845703125e+02
1.780000000000000000e+02 1.833401489257812500e+02
1.780000000000000000e+02 1.751124420166015625e+02
1.740000000000000000e+02 1.790722961425781250e+02
1.780000000000000000e+02 1.783024749755859375e+02
1.802500000000000000e+02 1.688182373046875000e+02
1.810000000000000000e+02 1.871041564941406250e+02
1.900000000000000000e+02 1.817678985595703125e+02
2.200000000000000000e+02 2.164207000732421875e+02
2.440000000000000000e+02 2.340657958984375000e+02
2.400000000000000000e+02 2.478202819824218750e+02
2.095000000000000000e+02 2.446053924560546875e+02
1.940000000000000000e+02 2.051444549560546875e+02
1.650000000000000000e+02 1.698673248291015625e+02
1.420000000000000000e+02 1.595050354003906250e+02
1.310000000000000000e+02 1.406331481933593750e+02
1.209999923706054688e+02 1.252141723632812500e+02
1.089999923706054688e+02 1.274697570800781250e+02
1.030000000000000000e+02 1.156759948730468750e+02
1.030000000000000000e+02 1.018214492797851562e+02
9.999999237060546875e+01 9.803524780273437500e+01
9.700000000000000000e+01 1.002418365478515625e+02
9.650000000000000000e+01 9.778770446777343750e+01
8.400000000000000000e+01 9.986061096191406250e+01
8.100000000000000000e+01 1.019179534912109375e+02
8.900000000000000000e+01 8.698683166503906250e+01
9.600000000000000000e+01 9.877915191650390625e+01
8.700000000000000000e+01 8.559416198730468750e+01
1.079999923706054688e+02 1.366607360839843750e+02
9.900000000000000000e+01 1.250059967041015625e+02
1.760000000000000000e+02 1.285619201660156250e+02
1.940000000000000000e+02 1.798125610351562500e+02
1.990000000000000000e+02 2.052783813476562500e+02
2.110000000000000000e+02 2.071505432128906250e+02
2.215000000000000000e+02 2.165750122070312500e+02
2.240000000000000000e+02 2.346054077148437500e+02
2.280000000000000000e+02 2.317572937011718750e+02
2.300000000000000000e+02 2.340661315917968750e+02
2.310000000000000000e+02 2.335975189208984375e+02
2.350000000000000000e+02 2.370706787109375000e+02
2.540000000000000000e+02 2.336849060058593750e+02
2.620000000000000000e+02 2.446550598144531250e+02
2.530000000000000000e+02 2.707053222656250000e+02
2.490000000000000000e+02 2.582807006835937500e+02
2.410000000000000000e+02 2.563557434082031250e+02
2.280000000000000000e+02 2.502577209472656250e+02
2.200000000000000000e+02 2.354398651123046875e+02
2.260000000000000000e+02 2.170315856933593750e+02
2.310000000000000000e+02 2.163558959960937500e+02
2.350000000000000000e+02 2.347434387207031250e+02
2.690000000000000000e+02 2.373657531738281250e+02
1.460000000000000000e+02 1.412889556884765625e+02
1.345000000000000000e+02 1.486437377929687500e+02
1.390000000000000000e+02 1.407901611328125000e+02
1.440000000000000000e+02 1.235919799804687500e+02
1.410000000000000000e+02 1.489914550781250000e+02
1.440000000000000000e+02 1.412695312500000000e+02
1.540000000000000000e+02 1.343174133300781250e+02
1.540000000000000000e+02 1.493081512451171875e+02
1.570000000000000000e+02 1.575085754394531250e+02
1.610000000000000000e+02 1.480564880371093750e+02
1.670000000000000000e+02 1.639410095214843750e+02
1.715000000000000000e+02 1.635413513183593750e+02
1.870000000000000000e+02 1.734853668212890625e+02
1.870000000000000000e+02 1.880558471679687500e+02
1.790000000000000000e+02 1.966369171142578125e+02
1.680000000000000000e+02 1.826009521484375000e+02
1.600000000000000000e+02 1.772052154541015625e+02
1.550000000000000000e+02 1.631365814208984375e+02
1.530000000000000000e+02 1.585243988037109375e+02
1.560000000000000000e+02 1.534435729980468750e+02
1.570000000000000000e+02 1.530512847900390625e+02
1.580000000000000000e+02 1.591840209960937500e+02
1.600000000000000000e+02 1.534246978759765625e+02
1.590000000000000000e+02 1.573542327880859375e+02
1.590000000000000000e+02 1.599206848144531250e+02
1.570000000000000000e+02 1.583545379638671875e+02
1.520000000000000000e+02 1.597475585937500000e+02
1.460000000000000000e+02 1.572734375000000000e+02
1.430000000000000000e+02 1.451810150146484375e+02
1.390000000000000000e+02 1.432309875488281250e+02
1.290000000000000000e+02 1.423820495605468750e+02
1.280000000000000000e+02 1.353039855957031250e+02
1.260000000000000000e+02 1.208903961181640625e+02
1.209999923706054688e+02 1.304185333251953125e+02
1.230000000000000000e+02 1.214407272338867188e+02
1.290000000000000000e+02 1.151770095825195312e+02
1.280000000000000000e+02 1.248956451416015625e+02
1.240000000000000000e+02 1.329931945800781250e+02
1.209999923706054688e+02 1.238867492675781250e+02
1.220000000000000000e+02 1.238684082031250000e+02
1.230000000000000000e+02 1.236649169921875000e+02
1.270000000000000000e+02 1.267159881591796875e+02
1.345000000000000000e+02 1.240193481445312500e+02
1.360000000000000000e+02 1.262214508056640625e+02
1.560000000000000000e+02 1.390795288085937500e+02
1.910000000000000000e+02 1.751761169433593750e+02
2.220000000000000000e+02 2.008074340820312500e+02
2.360000000000000000e+02 2.267189483642578125e+02
2.440000000000000000e+02 2.266512145996093750e+02
2.460000000000000000e+02 2.226983795166015625e+02
2.320000000000000000e+02 2.305387420654296875e+02
2.110000000000000000e+02 2.242689208984375000e+02
1.990000000000000000e+02 1.944624328613281250e+02
1.855000000000000000e+02 1.766315460205078125e+02
1.740000000000000000e+02 1.719206848144531250e+02
1.690000000000000000e+02 1.676426239013671875e+02
1.590000000000000000e+02 1.714599914550781250e+02
1.420000000000000000e+02 1.548599700927734375e+02
1.310000000000000000e+02 1.520936889648437500e+02
1.320000000000000000e+02 1.324706115722656250e+02
1.420000000000000000e+02 1.309064331054687500e+02
1.570000000000000000e+02 1.384615783691406250e+02
1.690000000000000000e+02 1.523027648925781250e+02
1.710000000000000000e+02 1.639416809082031250e+02
1.730000000000000000e+02 1.715905761718750000e+02
1.930000000000000000e+02 1.673948516845703125e+02
2.040000000000000000e+02 1.759033203125000000e+02
2.180000000000000000e+02 2.178998260498046875e+02
2.240000000000000000e+02 2.145830535888671875e+02
2.220000000000000000e+02 2.274704895019531250e+02
2.140000000000000000e+02 2.335325164794921875e+02
2.030000000000000000e+02 2.232817077636718750e+02
1.950000000000000000e+02 2.120079040527343750e+02
1.970000000000000000e+02 1.971749267578125000e+02
2.010000000000000000e+02 1.915608673095703125e+02
2.010000000000000000e+02 2.089715270996093750e+02
2.030000000000000000e+02 2.056960601806640625e+02
2.040000000000000000e+02 2.016836395263671875e+02
2.065000000000000000e+02 2.059971618652343750e+02
2.160000000000000000e+02 2.063295593261718750e+02
2.330000000000000000e+02 2.286239929199218750e+02
2.500000000000000000e+02 2.518634796142578125e+02
2.600000000000000000e+02 2.442570343017578125e+02
2.800000000000000000e+02 2.556629638671875000e+02
2.970000000000000000e+02 2.592025451660156250e+02
2.960000000000000000e+02 2.801177368164062500e+02
2.950000000000000000e+02 2.921853942871093750e+02
3.010000000000000000e+02 2.903918457031250000e+02
3.100000000000000000e+02 2.903272705078125000e+02
3.160000000000000000e+02 2.966469116210937500e+02
3.152500000000000000e+02 2.999351501464843750e+02
3.050000000000000000e+02 3.039834899902343750e+02
3.025000000000000000e+02 3.046953125000000000e+02
3.030000000000000000e+02 3.009129943847656250e+02
2.960000000000000000e+02 2.993732604980468750e+02
2.880000000000000000e+02 2.997855834960937500e+02
2.850000000000000000e+02 2.951903076171875000e+02
2.940000000000000000e+02 2.877113037109375000e+02
3.060000000000000000e+02 2.857420043945312500e+02
3.030000000000000000e+02 2.946963195800781250e+02
2.950000000000000000e+02 3.013291625976562500e+02
2.830000000000000000e+02 3.003493347167968750e+02
2.740000000000000000e+02 2.947384643554687500e+02
2.710000000000000000e+02 2.810511779785156250e+02
2.680000000000000000e+02 2.640681762695312500e+02
2.580000000000000000e+02 2.708888549804687500e+02
2.540000000000000000e+02 2.552300415039062500e+02
2.500000000000000000e+02 2.427068328857421875e+02
2.450000000000000000e+02 2.426826477050781250e+02
2.370000000000000000e+02 2.365985717773437500e+02
2.230000000000000000e+02 2.309126739501953125e+02
2.080000000000000000e+02 2.213709411621093750e+02
1.960000000000000000e+02 2.036838378906250000e+02
1.910000000000000000e+02 1.920881347656250000e+02
1.860000000000000000e+02 1.827877655029296875e+02
1.790000000000000000e+02 1.824217987060546875e+02
1.770000000000000000e+02 1.753898468017578125e+02
1.770000000000000000e+02 1.693399963378906250e+02
1.650000000000000000e+02 1.751721801757812500e+02
1.480000000000000000e+02 1.742541503906250000e+02
1.500000000000000000e+02 1.489900512695312500e+02
1.570000000000000000e+02 1.381293945312500000e+02
1.520000000000000000e+02 1.579806823730468750e+02
1.450000000000000000e+02 1.595591430664062500e+02
1.410000000000000000e+02 1.397409057617187500e+02
1.420000000000000000e+02 1.403797607421875000e+02
1.440000000000000000e+02 1.375758666992187500e+02
1.390000000000000000e+02 1.431688385009765625e+02
1.330000000000000000e+02 1.434372863769531250e+02
1.470000000000000000e+02 1.294976654052734375e+02
1.520000000000000000e+02 1.589813079833984375e+02
1.740000000000000000e+02 1.717825164794921875e+02
1.960000000000000000e+02 1.731200714111328125e+02
1.860000000000000000e+02 2.023716735839843750e+02
1.670000000000000000e+02 1.756731567382812500e+02
1.380000000000000000e+02 1.712892608642578125e+02
1.150000000000000000e+02 1.424197082519531250e+02
1.070000000000000000e+02 1.197887725830078125e+02
1.050000000000000000e+02 1.118247070312500000e+02
1.020000000000000000e+02 1.147447814941406250e+02
9.250000000000000000e+01 1.044665527343750000e+02
9.099999237060546875e+01 9.517450714111328125e+01
8.800000000000000000e+01 8.699320983886718750e+01
8.650000000000000000e+01 8.303857421875000000e+01
7.900000000000000000e+01 7.911132049560546875e+01
7.799999237060546875e+01 7.995204925537109375e+01
8.900000000000000000e+01 7.552580261230468750e+01
9.200000000000000000e+01 8.191291046142578125e+01
9.400000000000000000e+01 9.738816833496093750e+01
1.060000000000000000e+02 9.356926727294921875e+01
1.190000000000000000e+02 9.560214233398437500e+01
1.230000000000000000e+02 1.129753036499023438e+02
1.209999923706054688e+02 1.264258193969726562e+02
1.220000000000000000e+02 1.268850402832031250e+02
1.220000000000000000e+02 1.244713287353515625e+02
1.200000000000000000e+02 1.313782501220703125e+02
1.195000000000000000e+02 1.302201843261718750e+02
1.230000000000000000e+02 1.263767089843750000e+02
1.260000000000000000e+02 1.251974945068359375e+02
1.340000000000000000e+02 1.274326095581054688e+02
1.390000000000000000e+02 1.260650939941406250e+02
1.440000000000000000e+02 1.364518890380859375e+02
1.450000000000000000e+02 1.422469024658203125e+02
1.440000000000000000e+02 1.456230163574218750e+02
1.450000000000000000e+02 1.455469055175781250e+02
1.550000000000000000e+02 1.448684387207031250e+02
1.640000000000000000e+02 1.495498046875000000e+02
1.640000000000000000e+02 1.689030151367187500e+02
1.640000000000000000e+02 1.698019256591796875e+02
1.620000000000000000e+02 1.580675811767578125e+02
1.600000000000000000e+02 1.640434265136718750e+02
1.570000000000000000e+02 1.787930450439453125e+02
1.550000000000000000e+02 1.578750610351562500e+02
1.610000000000000000e+02 1.593584442138671875e+02
1.710000000000000000e+02 1.575023651123046875e+02
1.700000000000000000e+02 1.712912292480468750e+02
1.620000000000000000e+02 1.806729736328125000e+02
1.570000000000000000e+02 1.627948150634765625e+02
1.630000000000000000e+02 1.562744445800781250e+02
1.730000000000000000e+02 1.551120147705078125e+02
1.790000000000000000e+02 1.706502227783203125e+02
1.770000000000000000e+02 1.793611755371093750e+02
1.730000000000000000e+02 1.828896789550781250e+02
1.700000000000000000e+02 1.739247131347656250e+02
1.540000000000000000e+02 1.296912384033203125e+02
1.600000000000000000e+02 1.453735198974609375e+02
1.530000000000000000e+02 1.643582611083984375e+02
1.540000000000000000e+02 1.661590270996093750e+02
1.920000000000000000e+02 1.724808502197265625e+02
1.960000000000000000e+02 1.924733581542968750e+02
1.940000000000000000e+02 2.000465850830078125e+02
1.840000000000000000e+02 1.948728637695312500e+02
1.840000000000000000e+02 1.957502136230468750e+02
1.790000000000000000e+02 1.819822692871093750e+02
1.720000000000000000e+02 1.841835937500000000e+02
1.690000000000000000e+02 1.780697326660156250e+02
1.700000000000000000e+02 1.655212097167968750e+02
1.650000000000000000e+02 1.692051239013671875e+02
1.570000000000000000e+02 1.705413970947265625e+02
1.520000000000000000e+02 1.561103820800781250e+02
1.500000000000000000e+02 1.504284820556640625e+02
1.460000000000000000e+02 1.485728149414062500e+02
1.430000000000000000e+02 1.478836669921875000e+02
1.380000000000000000e+02 1.404654235839843750e+02
1.310000000000000000e+02 1.404751892089843750e+02
1.260000000000000000e+02 1.320148925781250000e+02
1.240000000000000000e+02 1.250668716430664062e+02
1.200000000000000000e+02 1.228296661376953125e+02
1.209999923706054688e+02 1.220149993896484375e+02
1.209999923706054688e+02 1.148448028564453125e+02
1.209999923706054688e+02 1.214888305664062500e+02
1.220000000000000000e+02 1.191398773193359375e+02
1.200000000000000000e+02 1.213512878417968750e+02
1.110000000000000000e+02 1.243399658203125000e+02
9.999999237060546875e+01 1.198809051513671875e+02
9.300000000000000000e+01 1.086355743408203125e+02
9.099999237060546875e+01 1.011875534057617188e+02
9.200000000000000000e+01 9.651986694335937500e+01
9.000000000000000000e+01 9.347130584716796875e+01
8.599999237060546875e+01 9.201683807373046875e+01
8.500000000000000000e+01 8.774237060546875000e+01
8.950000000000000000e+01 8.711241912841796875e+01
9.450000000000000000e+01 8.995021057128906250e+01
1.030000000000000000e+02 9.784661865234375000e+01
1.089999923706054688e+02 9.840229797363281250e+01
1.130000000000000000e+02 1.037463073730468750e+02
1.170000000000000000e+02 1.102872543334960938e+02
1.130000000000000000e+02 1.164223937988281250e+02
1.050000000000000000e+02 1.235229492187500000e+02
1.039999923706054688e+02 1.141669845581054688e+02
1.070000000000000000e+02 1.100328674316406250e+02
1.089999923706054688e+02 1.148621063232421875e+02
1.055000000000000000e+02 1.115720901489257812e+02
1.020000000000000000e+02 1.086703796386718750e+02
1.005000000000000000e+02 1.025331039428710938e+02
1.089999923706054688e+02 1.000497283935546875e+02
1.170000000000000000e+02 1.032797775268554688e+02
1.119999923706054688e+02 1.157527770996093750e+02
1.030000000000000000e+02 1.197559509277343750e+02
1.070000000000000000e+02 1.049110260009765625e+02
1.190000000000000000e+02 1.037155303955078125e+02
1.164999923706054688e+02 1.104334716796875000e+02
9.800000000000000000e+01 9.608804321289062500e+01
1.060000000000000000e+02 1.005721740722656250e+02
1.190000000000000000e+02 1.059660644531250000e+02
1.320000000000000000e+02 1.143143005371093750e+02
1.390000000000000000e+02 1.242983856201171875e+02
1.440000000000000000e+02 1.379910583496093750e+02
1.490000000000000000e+02 1.417080383300781250e+02
1.540000000000000000e+02 1.516040344238281250e+02
1.520000000000000000e+02 1.589418945312500000e+02
1.460000000000000000e+02 1.658559112548828125e+02
1.400000000000000000e+02 1.562556304931640625e+02
1.400000000000000000e+02 1.477783813476562500e+02
1.420000000000000000e+02 1.414093627929687500e+02
1.400000000000000000e+02 1.459759979248046875e+02
1.370000000000000000e+02 1.442874145507812500e+02
1.410000000000000000e+02 1.352421722412109375e+02
1.510000000000000000e+02 1.339157714843750000e+02
1.540000000000000000e+02 1.461737670898437500e+02
1.550000000000000000e+02 1.456629638671875000e+02
1.560000000000000000e+02 1.603603668212890625e+02
1.530000000000000000e+02 1.544860534667968750e+02
1.470000000000000000e+02 1.572033081054687500e+02
1.430000000000000000e+02 1.501348571777343750e+02
1.430000000000000000e+02 1.442972564697265625e+02
1.460000000000000000e+02 1.434860229492187500e+02
1.405000000000000000e+02 1.445112304687500000e+02
1.390000000000000000e+02 1.490178527832031250e+02
1.410000000000000000e+02 1.341948089599609375e+02
1.920000000000000000e+02 1.784699707031250000e+02
1.960000000000000000e+02 1.895772094726562500e+02
1.900000000000000000e+02 2.022656707763671875e+02
1.910000000000000000e+02 1.757186889648437500e+02
2.060000000000000000e+02 1.830974121093750000e+02
1.880000000000000000e+02 1.747952575683593750e+02
1.900000000000000000e+02 1.830157165527343750e+02
2.020000000000000000e+02 1.996610870361328125e+02
2.150000000000000000e+02 1.960612182617187500e+02
2.200000000000000000e+02 2.262500610351562500e+02
2.220000000000000000e+02 2.292726287841796875e+02
2.360000000000000000e+02 2.284147338867187500e+02
2.470000000000000000e+02 2.313544311523437500e+02
2.465000000000000000e+02 2.579096984863281250e+02
2.520000000000000000e+02 2.568515319824218750e+02
2.520000000000000000e+02 2.465563049316406250e+02
2.480000000000000000e+02 2.635904541015625000e+02
2.450000000000000000e+02 2.543983154296875000e+02
2.410000000000000000e+02 2.469049987792968750e+02
2.380000000000000000e+02 2.458549346923828125e+02
2.330000000000000000e+02 2.387719573974609375e+02
2.270000000000000000e+02 2.368861999511718750e+02
2.250000000000000000e+02 2.283394470214843750e+02
2.210000000000000000e+02 2.219725799560546875e+02
2.150000000000000000e+02 2.250767059326171875e+02
2.070000000000000000e+02 2.155605163574218750e+02
2.050000000000000000e+02 2.095279083251953125e+02
2.060000000000000000e+02 2.003233337402343750e+02
2.080000000000000000e+02 2.078123321533203125e+02
2.090000000000000000e+02 2.078010559082031250e+02
2.070000000000000000e+02 2.113582000732421875e+02
2.030000000000000000e+02 2.112722167968750000e+02
1.950000000000000000e+02 2.071005706787109375e+02
1.900000000000000000e+02 2.030666198730468750e+02
1.870000000000000000e+02 1.899882965087890625e+02
1.830000000000000000e+02 1.906482391357421875e+02
1.780000000000000000e+02 1.853735809326171875e+02
1.790000000000000000e+02 1.792187957763671875e+02
1.820000000000000000e+02 1.735279083251953125e+02
1.820000000000000000e+02 1.824593658447265625e+02
1.840000000000000000e+02 1.832457122802734375e+02
1.890000000000000000e+02 1.803489379882812500e+02
2.180000000000000000e+02 1.991602783203125000e+02
2.440000000000000000e+02 2.334530334472656250e+02
2.180000000000000000e+02 2.455111999511718750e+02
1.840000000000000000e+02 2.024745635986328125e+02
1.630000000000000000e+02 1.863418884277343750e+02
1.430000000000000000e+02 1.753298339843750000e+02
1.270000000000000000e+02 1.473952636718750000e+02
1.170000000000000000e+02 1.351075439453125000e+02
1.100000000000000000e+02 1.228021087646484375e+02
9.400000000000000000e+01 1.156101379394531250e+02
8.599999237060546875e+01 1.052846984863281250e+02
8.500000000000000000e+01 9.989532470703125000e+01
8.400000000000000000e+01 7.963716888427734375e+01
8.000000000000000000e+01 7.943418121337890625e+01
7.400000000000000000e+01 8.071196746826171875e+01
7.799999237060546875e+01 8.003337097167968750e+01
8.900000000000000000e+01 7.820093536376953125e+01
9.700000000000000000e+01 8.669486999511718750e+01
1.050000000000000000e+02 9.934283447265625000e+01
1.130000000000000000e+02 1.008019714355468750e+02
1.209999923706054688e+02 1.086117935180664062e+02
1.260000000000000000e+02 1.181086273193359375e+02
1.315000000000000000e+02 1.328365173339843750e+02
1.370000000000000000e+02 1.352006225585937500e+02
1.510000000000000000e+02 1.421167144775390625e+02
1.730000000000000000e+02 1.507978057861328125e+02
1.920000000000000000e+02 1.717706451416015625e+02
2.040000000000000000e+02 1.981559143066406250e+02
2.140000000000000000e+02 2.014359283447265625e+02
2.170000000000000000e+02 2.062568359375000000e+02
2.120000000000000000e+02 2.253015441894531250e+02
2.140000000000000000e+02 2.241801452636718750e+02
2.210000000000000000e+02 2.153389892578125000e+02
2.210000000000000000e+02 2.280514373779296875e+02
2.150000000000000000e+02 2.315502319335937500e+02
2.100000000000000000e+02 2.201581573486328125e+02
2.010000000000000000e+02 2.115077514648437500e+02
1.970000000000000000e+02 2.117175445556640625e+02
1.900000000000000000e+02 1.991358337402343750e+02
1.830000000000000000e+02 1.969923095703125000e+02
1.840000000000000000e+02 1.946085662841796875e+02
1.830000000000000000e+02 1.813920593261718750e+02
1.850000000000000000e+02 1.994148864746093750e+02
1.930000000000000000e+02 1.823807830810546875e+02
1.930000000000000000e+02 1.924022216796875000e+02
1.760000000000000000e+02 2.018630065917968750e+02
1.630000000000000000e+02 1.862369079589843750e+02
1.710000000000000000e+02 1.594274291992187500e+02
1.770000000000000000e+02 1.721098785400390625e+02
2.140000000000000000e+02 2.136912231445312500e+02
2.170000000000000000e+02 2.087006225585937500e+02
2.270000000000000000e+02 2.063026428222656250e+02
2.340000000000000000e+02 2.160048370361328125e+02
2.360000000000000000e+02 2.277213745117187500e+02
2.370000000000000000e+02 2.293664855957031250e+02
2.470000000000000000e+02 2.295289916992187500e+02
2.660000000000000000e+02 2.317475738525390625e+02
2.750000000000000000e+02 2.496816101074218750e+02
2.770000000000000000e+02 2.747342834472656250e+02
2.775000000000000000e+02 2.773965759277343750e+02
2.700000000000000000e+02 2.723181762695312500e+02
2.610000000000000000e+02 2.556239318847656250e+02
2.500000000000000000e+02 2.679937744140625000e+02
2.370000000000000000e+02 2.484655151367187500e+02
2.250000000000000000e+02 2.364866027832031250e+02
2.210000000000000000e+02 2.203934173583984375e+02
2.160000000000000000e+02 2.098186340332031250e+02
2.120000000000000000e+02 2.163285980224609375e+02
2.100000000000000000e+02 2.044202575683593750e+02
2.030000000000000000e+02 2.066066589355468750e+02
1.990000000000000000e+02 2.043310241699218750e+02
1.970000000000000000e+02 1.920903320312500000e+02
1.940000000000000000e+02 1.955711822509765625e+02
1.890000000000000000e+02 1.918408203125000000e+02
1.850000000000000000e+02 1.895046844482421875e+02
1.800000000000000000e+02 1.835615844726562500e+02
1.740000000000000000e+02 1.827424011230468750e+02
1.680000000000000000e+02 1.757248535156250000e+02
1.640000000000000000e+02 1.694969787597656250e+02
1.630000000000000000e+02 1.636259155273437500e+02
1.580000000000000000e+02 1.616048736572265625e+02
1.500000000000000000e+02 1.627054595947265625e+02
1.480000000000000000e+02 1.520154724121093750e+02
1.450000000000000000e+02 1.452623901367187500e+02
1.410000000000000000e+02 1.510835113525390625e+02
1.390000000000000000e+02 1.425404663085937500e+02
1.445000000000000000e+02 1.408686523437500000e+02
1.840000000000000000e+02 1.666451568603515625e+02
2.070000000000000000e+02 2.007084960937500000e+02
2.120000000000000000e+02 2.174475097656250000e+02
1.970000000000000000e+02 1.954820404052734375e+02
1.340000000000000000e+02 1.707201538085937500e+02
1.170000076293945312e+02 1.402103881835937500e+02
1.140000076293945312e+02 1.153920593261718750e+02
1.150000076293945312e+02 1.160203552246093750e+02
1.220000076293945312e+02 1.134382171630859375e+02
1.270000076293945312e+02 1.141222686767578125e+02
1.270000076293945312e+02 1.299565277099609375e+02
1.230000076293945312e+02 1.322607421875000000e+02
1.230000000000000000e+02 1.337013549804687500e+02
1.050000076293945312e+02 1.256705474853515625e+02
1.060000076293945312e+02 1.263713150024414062e+02
1.020000076293945312e+02 1.026517715454101562e+02
8.700000762939453125e+01 1.025935821533203125e+02
8.100000762939453125e+01 9.650125885009765625e+01
8.900000762939453125e+01 9.335994720458984375e+01
8.900000762939453125e+01 1.053204040527343750e+02
9.100000762939453125e+01 1.076409225463867188e+02
1.010000076293945312e+02 9.324248504638671875e+01
9.800000762939453125e+01 1.000116348266601562e+02
9.200000762939453125e+01 1.123182220458984375e+02
1.250000076293945312e+02 9.826856231689453125e+01
1.240000076293945312e+02 1.122360839843750000e+02
1.240000076293945312e+02 1.320921783447265625e+02
1.270000076293945312e+02 1.172363433837890625e+02
1.260000076293945312e+02 1.280525054931640625e+02
1.240000076293945312e+02 1.366445617675781250e+02
1.180000076293945312e+02 1.332756958007812500e+02
1.160000000000000000e+02 1.328113403320312500e+02
1.170000076293945312e+02 1.226437301635742188e+02
1.150000076293945312e+02 1.213143157958984375e+02
1.070000000000000000e+02 1.202933120727539062e+02
1.050000076293945312e+02 1.149065399169921875e+02
1.110000076293945312e+02 1.064333267211914062e+02
1.270000076293945312e+02 1.118341445922851562e+02
1.410000000000000000e+02 1.153665390014648438e+02
1.410000000000000000e+02 1.288663024902343750e+02
1.220000076293945312e+02 1.429167785644531250e+02
1.200000000000000000e+02 1.168169860839843750e+02
1.370000000000000000e+02 1.212196655273437500e+02
1.530000000000000000e+02 1.191896057128906250e+02
1.650000000000000000e+02 1.673581237792968750e+02
1.660000000000000000e+02 1.634704895019531250e+02
1.720000000000000000e+02 1.765835266113281250e+02
1.810000000000000000e+02 1.836590728759765625e+02
1.820000000000000000e+02 1.797210388183593750e+02
1.840000000000000000e+02 1.752835998535156250e+02
2.430000000000000000e+02 2.620977783203125000e+02
2.210000000000000000e+02 2.446079711914062500e+02
2.100000000000000000e+02 2.287536315917968750e+02
2.210000000000000000e+02 2.071643676757812500e+02
2.360000000000000000e+02 2.163240051269531250e+02
2.590000000000000000e+02 2.180079193115234375e+02
2.820000000000000000e+02 2.446345520019531250e+02
2.870000000000000000e+02 2.647549133300781250e+02
2.725000000000000000e+02 2.828049316406250000e+02
2.700000000000000000e+02 2.643846130371093750e+02
2.640000000000000000e+02 2.671903686523437500e+02
2.490000000000000000e+02 2.656660156250000000e+02
2.350000152587890625e+02 2.545455627441406250e+02
2.270000000000000000e+02 2.315055847167968750e+02
2.200000000000000000e+02 2.189368591308593750e+02
2.090000000000000000e+02 2.157658386230468750e+02
1.990000000000000000e+02 2.085794982910156250e+02
1.910000000000000000e+02 1.948865966796875000e+02
1.850000000000000000e+02 1.886708068847656250e+02
1.840000000000000000e+02 1.803461608886718750e+02
1.840000000000000000e+02 1.771319122314453125e+02
1.790000152587890625e+02 1.824280242919921875e+02
1.710000000000000000e+02 1.822491302490234375e+02
1.610000000000000000e+02 1.729316558837890625e+02
1.510000000000000000e+02 1.653136901855468750e+02
1.460000000000000000e+02 1.538874053955078125e+02
1.400000000000000000e+02 1.449500274658203125e+02
1.340000000000000000e+02 1.455338592529296875e+02
1.220000076293945312e+02 1.358852081298828125e+02
1.140000076293945312e+02 1.319527587890625000e+02
1.210000000000000000e+02 1.162679519653320312e+02
1.320000000000000000e+02 1.142672195434570312e+02
1.450000000000000000e+02 1.309717864990234375e+02
1.480000000000000000e+02 1.382929382324218750e+02
1.440000000000000000e+02 1.573470001220703125e+02
1.410000000000000000e+02 1.535217285156250000e+02
1.380000000000000000e+02 1.473468627929687500e+02
1.400000000000000000e+02 1.481192321777343750e+02
1.460000000000000000e+02 1.422141418457031250e+02
1.520000000000000000e+02 1.452967987060546875e+02
1.650000000000000000e+02 1.522109985351562500e+02
1.980000152587890625e+02 1.567412261962890625e+02
2.400000000000000000e+02 2.073542785644531250e+02
2.670000000000000000e+02 2.295125427246093750e+02
2.740000000000000000e+02 2.467295074462890625e+02
2.590000000000000000e+02 2.519139404296875000e+02
2.390000000000000000e+02 2.511037445068359375e+02
2.230000000000000000e+02 2.231027374267578125e+02
2.200000000000000000e+02 2.021444702148437500e+02
2.240000000000000000e+02 1.910531463623046875e+02
2.095000000000000000e+02 2.002185058593750000e+02
1.940000000000000000e+02 2.027205810546875000e+02
1.890000000000000000e+02 1.805332794189453125e+02
1.860000000000000000e+02 1.744421386718750000e+02
1.710000000000000000e+02 1.807404632568359375e+02
1.580000000000000000e+02 1.896226501464843750e+02
1.660000000000000000e+02 1.561767120361328125e+02
1.610000000000000000e+02 1.729061431884765625e+02
1.530000000000000000e+02 1.640588531494140625e+02
1.470000000000000000e+02 1.525424041748046875e+02
1.420000000000000000e+02 1.505438385009765625e+02
1.400000000000000000e+02 1.459735870361328125e+02
1.420000000000000000e+02 1.404760589599609375e+02
1.470000000000000000e+02 1.413184814453125000e+02
1.530000000000000000e+02 1.461469879150390625e+02
1.560000000000000000e+02 1.526591491699218750e+02
1.630000000000000000e+02 1.588314361572265625e+02
1.760000000000000000e+02 1.582511291503906250e+02
1.870000000000000000e+02 1.718692016601562500e+02
1.910000000000000000e+02 1.878267364501953125e+02
1.880000000000000000e+02 1.891511535644531250e+02
1.830000000000000000e+02 1.883911743164062500e+02
1.840000000000000000e+02 1.831929779052734375e+02
1.850000000000000000e+02 1.804257049560546875e+02
1.880000000000000000e+02 1.888286437988281250e+02
1.970000000000000000e+02 1.847118988037109375e+02
2.060000000000000000e+02 1.904300384521484375e+02
2.130000000000000000e+02 2.040877075195312500e+02
2.200000000000000000e+02 2.078460388183593750e+02
2.450000000000000000e+02 2.131129455566406250e+02
2.580000000000000000e+02 2.218530883789062500e+02
2.650000000000000000e+02 2.492947082519531250e+02
2.800000000000000000e+02 2.610047607421875000e+02
3.000000000000000000e+02 2.595662536621093750e+02
3.060000000000000000e+02 2.801878356933593750e+02
2.970000000000000000e+02 2.958356323242187500e+02
3.040000000000000000e+02 3.008395385742187500e+02
3.310000000000000000e+02 2.977202453613281250e+02
3.175000000000000000e+02 3.088065795898437500e+02
2.655000000000000000e+02 2.527514648437500000e+02
2.860000000000000000e+02 2.562427978515625000e+02
3.050000000000000000e+02 2.666143798828125000e+02
3.080000000000000000e+02 2.822202758789062500e+02
3.030000000000000000e+02 2.969579467773437500e+02
3.000000000000000000e+02 2.969585571289062500e+02
3.010000000000000000e+02 2.922542114257812500e+02
2.980000000000000000e+02 2.899271240234375000e+02
2.995000000000000000e+02 2.909653320312500000e+02
3.110000000000000000e+02 2.866415405273437500e+02
3.000000000000000000e+02 3.003403320312500000e+02
2.740000000000000000e+02 2.835513305664062500e+02
2.680000000000000000e+02 2.686992797851562500e+02
2.590000000000000000e+02 2.620917663574218750e+02
2.520000000000000000e+02 2.565978088378906250e+02
2.450000000000000000e+02 2.447154693603515625e+02
2.350000152587890625e+02 2.397487792968750000e+02
2.280000000000000000e+02 2.317259979248046875e+02
2.270000000000000000e+02 2.186651458740234375e+02
2.260000152587890625e+02 2.172608489990234375e+02
2.190000000000000000e+02 2.221404266357421875e+02
2.090000000000000000e+02 2.183270721435546875e+02
1.970000000000000000e+02 2.077795104980468750e+02
1.860000000000000000e+02 1.982810058593750000e+02
1.780000000000000000e+02 1.836855316162109375e+02
1.710000000000000000e+02 1.743783416748046875e+02
1.710000000000000000e+02 1.695693817138671875e+02
1.680000000000000000e+02 1.644051513671875000e+02
1.680000000000000000e+02 1.729207458496093750e+02
1.620000000000000000e+02 1.639176330566406250e+02
1.550000000000000000e+02 1.680964508056640625e+02
1.500000000000000000e+02 1.545881347656250000e+02
1.490000000000000000e+02 1.520466156005859375e+02
1.450000000000000000e+02 1.485597991943359375e+02
1.400000000000000000e+02 1.505446472167968750e+02
1.500000000000000000e+02 1.411788024902343750e+02
1.500000000000000000e+02 1.412566375732421875e+02
1.690000000000000000e+02 1.516269531250000000e+02
1.260000076293945312e+02 1.442236022949218750e+02
1.190000000000000000e+02 1.232884063720703125e+02
1.430000000000000000e+02 1.141863021850585938e+02
1.590000000000000000e+02 1.269602050781250000e+02
1.600000000000000000e+02 1.070820693969726562e+02
1.620000000000000000e+02 1.567108001708984375e+02
1.030000076293945312e+02 1.173549194335937500e+02
1.110000076293945312e+02 1.082704315185546875e+02
1.120000000000000000e+02 1.035585784912109375e+02
1.250000076293945312e+02 1.176282806396484375e+02
1.490000000000000000e+02 1.129692840576171875e+02
1.530000000000000000e+02 1.421907958984375000e+02
1.450000000000000000e+02 1.636060485839843750e+02
1.860000000000000000e+02 1.693023071289062500e+02
1.920000000000000000e+02 2.009852600097656250e+02
1.900000000000000000e+02 1.972582855224609375e+02
1.820000000000000000e+02 1.865513305664062500e+02
1.780000000000000000e+02 1.790917205810546875e+02
1.760000000000000000e+02 1.690760498046875000e+02
1.630000000000000000e+02 1.745421752929687500e+02
1.480000000000000000e+02 1.765216827392578125e+02
1.410000000000000000e+02 1.496527099609375000e+02
1.240000076293945312e+02 1.406366424560546875e+02
1.130000076293945312e+02 1.412595520019531250e+02
1.190000076293945312e+02 1.117671127319335938e+02
1.120000000000000000e+02 1.306505584716796875e+02
2.330000000000000000e+02 2.166148223876953125e+02
2.295000000000000000e+02 2.322289733886718750e+02
2.340000000000000000e+02 2.270216827392578125e+02
2.380000000000000000e+02 2.207516937255859375e+02
2.390000000000000000e+02 2.373361968994140625e+02
2.290000000000000000e+02 2.344018554687500000e+02
2.300000000000000000e+02 2.334746551513671875e+02
2.730000000000000000e+02 2.291903991699218750e+02
3.030000000000000000e+02 2.542471923828125000e+02
2.950000000000000000e+02 2.971115722656250000e+02
2.850000000000000000e+02 2.913067321777343750e+02
2.740000000000000000e+02 2.863626403808593750e+02
2.650000000000000000e+02 2.753110351562500000e+02
2.590000000000000000e+02 2.629774780273437500e+02
2.550000000000000000e+02 2.542643737792968750e+02
2.510000000000000000e+02 2.492160034179687500e+02
2.490000000000000000e+02 2.452913208007812500e+02
2.480000000000000000e+02 2.400195007324218750e+02
2.460000000000000000e+02 2.397743835449218750e+02
2.430000000000000000e+02 2.392855834960937500e+02
2.410000000000000000e+02 2.367587432861328125e+02
2.340000000000000000e+02 2.337851409912109375e+02
2.300000000000000000e+02 2.334708404541015625e+02
2.270000000000000000e+02 2.211972045898437500e+02
2.210000000000000000e+02 2.242187652587890625e+02
2.180000000000000000e+02 2.192561035156250000e+02
2.150000000000000000e+02 2.112899475097656250e+02
2.130000000000000000e+02 2.140187530517578125e+02
2.130000000000000000e+02 2.076223297119140625e+02
2.130000000000000000e+02 2.091061096191406250e+02
2.110000000000000000e+02 2.097438049316406250e+02
2.110000000000000000e+02 2.095086364746093750e+02
2.100000000000000000e+02 2.061115722656250000e+02
2.060000000000000000e+02 2.096780548095703125e+02
2.020000152587890625e+02 2.056143035888671875e+02
1.960000000000000000e+02 2.003870391845703125e+02
1.880000000000000000e+02 1.977368316650390625e+02
1.820000000000000000e+02 1.887124481201171875e+02
1.820000000000000000e+02 1.805039520263671875e+02
1.985000000000000000e+02 1.768643798828125000e+02
1.960000000000000000e+02 1.784926452636718750e+02
1.920000000000000000e+02 2.012224121093750000e+02
1.970000000000000000e+02 2.112648620605468750e+02
2.070000000000000000e+02 1.993313903808593750e+02
2.120000000000000000e+02 2.066180114746093750e+02
2.040000000000000000e+02 2.088310852050781250e+02
1.920000000000000000e+02 2.035621948242187500e+02
1.705000000000000000e+02 1.854828491210937500e+02
1.580000000000000000e+02 1.774287261962890625e+02
1.550000000000000000e+02 1.482444305419921875e+02
1.460000000000000000e+02 1.514022521972656250e+02
1.340000000000000000e+02 1.535324401855468750e+02
1.220000076293945312e+02 1.395871429443359375e+02
1.130000076293945312e+02 1.214255065917968750e+02
1.000000076293945312e+02 1.134424285888671875e+02
8.800000762939453125e+01 1.048747634887695312e+02
8.400000762939453125e+01 9.526535797119140625e+01
8.400000762939453125e+01 9.816181182861328125e+01
7.900000762939453125e+01 1.019350280761718750e+02
7.000000762939453125e+01 9.976096343994140625e+01
8.100000762939453125e+01 9.462752532958984375e+01
1.030000076293945312e+02 1.073436889648437500e+02
1.280000000000000000e+02 1.074752731323242188e+02
1.510000000000000000e+02 1.117387924194335938e+02
1.570000000000000000e+02 1.327216186523437500e+02
1.660000000000000000e+02 1.652054901123046875e+02
1.770000000000000000e+02 1.669066162109375000e+02
1.910000000000000000e+02 1.817817077636718750e+02
1.960000000000000000e+02 1.974976959228515625e+02
1.950000000000000000e+02 2.129737701416015625e+02
2.010000000000000000e+02 2.205150146484375000e+02
2.090000000000000000e+02 2.143687438964843750e+02
2.140000000000000000e+02 2.186234436035156250e+02
2.230000000000000000e+02 2.165195922851562500e+02
2.280000000000000000e+02 2.171657257080078125e+02
2.255000000000000000e+02 2.211477355957031250e+02
2.360000000000000000e+02 2.139568176269531250e+02
2.390000000000000000e+02 2.281262359619140625e+02
2.390000000000000000e+02 2.307925567626953125e+02
2.410000000000000000e+02 2.316804656982421875e+02
2.410000000000000000e+02 2.387290039062500000e+02
2.370000000000000000e+02 2.480383911132812500e+02
2.320000000000000000e+02 2.264820556640625000e+02
2.280000000000000000e+02 2.361263580322265625e+02
2.280000000000000000e+02 2.233445434570312500e+02
2.280000000000000000e+02 2.224009704589843750e+02
2.150000000000000000e+02 2.359626464843750000e+02
2.100000000000000000e+02 2.197913208007812500e+02
2.110000000000000000e+02 2.008775329589843750e+02
2.060000000000000000e+02 2.074605865478515625e+02
2.060000000000000000e+02 2.085324249267578125e+02
2.200000000000000000e+02 1.955148925781250000e+02
2.300000000000000000e+02 2.077661437988281250e+02
2.290000000000000000e+02 2.283435363769531250e+02
2.230000000000000000e+02 2.295933532714843750e+02
2.150000000000000000e+02 2.230019836425781250e+02
2.160000000000000000e+02 2.212130126953125000e+02
2.280000000000000000e+02 2.066040191650390625e+02
2.250000000000000000e+02 2.235035705566406250e+02
2.140000000000000000e+02 2.285000915527343750e+02
2.135000000000000000e+02 2.252020263671875000e+02
2.160000000000000000e+02 2.064117431640625000e+02
2.090000000000000000e+02 2.148921661376953125e+02
2.020000000000000000e+02 2.128686065673828125e+02
1.940000000000000000e+02 1.979854125976562500e+02
1.920000000000000000e+02 1.908633575439453125e+02
1.900000000000000000e+02 1.889870605468750000e+02
1.850000000000000000e+02 1.891597747802734375e+02
1.820000000000000000e+02 1.861964111328125000e+02
1.800000000000000000e+02 1.799431762695312500e+02
1.760000000000000000e+02 1.813462982177734375e+02
1.740000000000000000e+02 1.786123809814453125e+02
1.780000000000000000e+02 1.718219299316406250e+02
1.830000000000000000e+02 1.736451416015625000e+02
1.850000000000000000e+02 1.826998138427734375e+02
1.860000000000000000e+02 1.845376129150390625e+02
1.860000000000000000e+02 1.836076660156250000e+02
1.890000000000000000e+02 1.865310668945312500e+02
1.910000000000000000e+02 1.858747558593750000e+02
1.790000152587890625e+02 1.925922546386718750e+02
1.735000000000000000e+02 1.919294433593750000e+02
1.610000000000000000e+02 1.651495666503906250e+02
1.620000000000000000e+02 1.552672576904296875e+02
1.610000000000000000e+02 1.628703460693359375e+02
1.540000000000000000e+02 1.641495666503906250e+02
1.470000000000000000e+02 1.557302093505859375e+02
1.470000000000000000e+02 1.485280456542968750e+02
1.500000000000000000e+02 1.449452209472656250e+02
1.500000000000000000e+02 1.514729309082031250e+02
1.510000000000000000e+02 1.525903167724609375e+02
1.460000000000000000e+02 1.515943450927734375e+02
1.485000000000000000e+02 1.533571777343750000e+02
1.610000000000000000e+02 1.519333496093750000e+02
1.770000000000000000e+02 1.834147033691406250e+02
1.830000000000000000e+02 2.012585601806640625e+02
1.770000000000000000e+02 1.990450134277343750e+02
1.770000000000000000e+02 1.865562744140625000e+02
2.100000000000000000e+02 1.747705993652343750e+02
1.520000000000000000e+02 1.986636352539062500e+02
1.270000076293945312e+02 1.547678985595703125e+02
1.110000076293945312e+02 1.311669006347656250e+02
1.030000076293945312e+02 1.173817901611328125e+02
1.070000000000000000e+02 1.083988647460937500e+02
1.075000076293945312e+02 1.015833435058593750e+02
9.800000762939453125e+01 1.082675247192382812e+02
9.800000762939453125e+01 1.050658874511718750e+02
1.020000076293945312e+02 9.946012115478515625e+01
1.080000000000000000e+02 8.895498657226562500e+01
1.190000076293945312e+02 9.774290466308593750e+01
1.200000000000000000e+02 1.098880996704101562e+02
1.120000000000000000e+02 1.255812988281250000e+02
1.070000000000000000e+02 1.179506072998046875e+02
1.030000076293945312e+02 1.099833221435546875e+02
1.030000076293945312e+02 1.126943206787109375e+02
1.070000000000000000e+02 1.112316894531250000e+02
1.030000076293945312e+02 1.116141815185546875e+02
9.900000762939453125e+01 1.138498840332031250e+02
1.050000076293945312e+02 1.033544235229492188e+02
1.210000000000000000e+02 1.041660614013671875e+02
1.310000000000000000e+02 1.158611145019531250e+02
1.310000000000000000e+02 1.324624786376953125e+02
1.340000000000000000e+02 1.343220825195312500e+02
1.420000000000000000e+02 1.330668945312500000e+02
1.510000000000000000e+02 1.466422882080078125e+02
1.620000000000000000e+02 1.619786224365234375e+02
1.710000000000000000e+02 1.701788635253906250e+02
1.750000000000000000e+02 1.774722442626953125e+02
1.780000000000000000e+02 1.769933166503906250e+02
1.840000000000000000e+02 1.753692932128906250e+02
1.830000000000000000e+02 1.773665161132812500e+02
1.780000000000000000e+02 1.869201202392578125e+02
1.800000000000000000e+02 1.801686706542968750e+02
1.920000000000000000e+02 1.716353912353515625e+02
2.030000000000000000e+02 1.969349517822265625e+02
2.280000000000000000e+02 2.166974487304687500e+02
2.170000000000000000e+02 2.227320861816406250e+02
2.110000000000000000e+02 2.121139373779296875e+02
2.150000000000000000e+02 1.964547424316406250e+02
2.200000000000000000e+02 2.014481811523437500e+02
2.210000000000000000e+02 2.110425109863281250e+02
2.280000000000000000e+02 2.172600097656250000e+02
2.370000000000000000e+02 2.166495819091796875e+02
2.300000000000000000e+02 2.318594818115234375e+02
1.240000000000000000e+02 1.295956268310546875e+02
1.240000000000000000e+02 1.318707275390625000e+02
1.330000000000000000e+02 1.604841766357421875e+02
1.390000000000000000e+02 1.594962615966796875e+02
1.340000000000000000e+02 1.323178405761718750e+02
1.295000000000000000e+02 1.386295471191406250e+02
1.280000000000000000e+02 1.264178848266601562e+02
1.180000000000000000e+02 1.362411499023437500e+02
1.230000000000000000e+02 1.330076446533203125e+02
1.480000000000000000e+02 1.335171203613281250e+02
1.370000000000000000e+02 1.509874114990234375e+02
1.180000000000000000e+02 1.501881103515625000e+02
1.140000000000000000e+02 1.342635955810546875e+02
1.330000000000000000e+02 1.201055603027343750e+02
1.360000000000000000e+02 1.414702301025390625e+02
1.390000000000000000e+02 1.356854400634765625e+02
1.350000000000000000e+02 1.421332855224609375e+02
1.300000000000000000e+02 1.458243408203125000e+02
1.270000000000000000e+02 1.328953094482421875e+02
1.280000000000000000e+02 1.311982574462890625e+02
1.270000000000000000e+02 1.292439880371093750e+02
1.250000000000000000e+02 1.335375213623046875e+02
1.250000000000000000e+02 1.286260375976562500e+02
1.270000000000000000e+02 1.277981719970703125e+02
1.240000000000000000e+02 1.299819030761718750e+02
1.200000000000000000e+02 1.327477569580078125e+02
1.220000000000000000e+02 1.238433609008789062e+02
1.200000000000000000e+02 1.222236633300781250e+02
1.150000000000000000e+02 1.297109069824218750e+02
1.119999923706054688e+02 1.204638061523437500e+02
1.130000000000000000e+02 1.161954803466796875e+02
1.200000000000000000e+02 1.159813537597656250e+02
1.270000000000000000e+02 1.192141036987304688e+02
1.270000000000000000e+02 1.301999969482421875e+02
1.240000000000000000e+02 1.347916564941406250e+02
1.270000000000000000e+02 1.286063995361328125e+02
1.330000000000000000e+02 1.265714111328125000e+02
1.385000000000000000e+02 1.347460937500000000e+02
1.370000000000000000e+02 1.427986755371093750e+02
1.480000000000000000e+02 1.451806640625000000e+02
1.960000000000000000e+02 1.816666870117187500e+02
2.100000000000000000e+02 2.063240966796875000e+02
1.930000000000000000e+02 2.116614227294921875e+02
1.650000000000000000e+02 2.042324218750000000e+02
1.560000000000000000e+02 1.436791992187500000e+02
1.230000000000000000e+02 1.526612548828125000e+02
1.140000000000000000e+02 1.231797485351562500e+02
1.080000000000000000e+02 1.188610229492187500e+02
9.800000000000000000e+01 1.070851516723632812e+02
8.750000000000000000e+01 1.072290649414062500e+02
7.700000000000000000e+01 9.485092163085937500e+01
7.350000000000000000e+01 9.124713134765625000e+01
7.500000000000000000e+01 8.168080902099609375e+01
8.299999237060546875e+01 8.033591461181640625e+01
1.010000000000000000e+02 8.471815490722656250e+01
1.210000000000000000e+02 9.224514770507812500e+01
1.260000000000000000e+02 1.098674926757812500e+02
1.000000000000000000e+02 1.298982238769531250e+02
9.000000000000000000e+01 1.081066436767578125e+02
7.700000000000000000e+01 1.017447891235351562e+02
7.200000000000000000e+01 9.330224609375000000e+01
8.900000000000000000e+01 8.151989746093750000e+01
1.110000000000000000e+02 8.443945312500000000e+01
1.200000000000000000e+02 1.081670074462890625e+02
9.400000000000000000e+01 1.250654907226562500e+02
1.000000000000000000e+02 1.015078582763671875e+02
1.119999923706054688e+02 9.835364532470703125e+01
1.175000000000000000e+02 1.014883422851562500e+02
1.250000000000000000e+02 1.217390136718750000e+02
1.380000000000000000e+02 1.231830139160156250e+02
1.480000000000000000e+02 1.362059783935546875e+02
1.520000000000000000e+02 1.543284912109375000e+02
1.540000000000000000e+02 1.561251068115234375e+02
1.525000000000000000e+02 1.570420837402343750e+02
1.500000000000000000e+02 1.584202270507812500e+02
1.510000000000000000e+02 1.511288909912109375e+02
1.610000000000000000e+02 1.778533172607421875e+02
1.920000000000000000e+02 1.635462646484375000e+02
1.760000000000000000e+02 1.970077209472656250e+02
1.720000000000000000e+02 1.783039093017578125e+02
1.730000000000000000e+02 1.673357238769531250e+02
1.770000000000000000e+02 1.717419128417968750e+02
1.870000000000000000e+02 1.741970825195312500e+02
2.030000000000000000e+02 1.803005981445312500e+02
2.150000000000000000e+02 1.959906921386718750e+02
2.110000000000000000e+02 1.999410095214843750e+02
2.050000000000000000e+02 2.086094818115234375e+02
2.020000000000000000e+02 2.000895385742187500e+02
1.975000000000000000e+02 1.921211853027343750e+02
1.960000000000000000e+02 1.963318634033203125e+02
1.930000000000000000e+02 1.944563903808593750e+02
1.930000000000000000e+02 1.946858367919921875e+02
1.860000000000000000e+02 1.863820495605468750e+02
1.800000000000000000e+02 1.913347320556640625e+02
1.830000000000000000e+02 1.712665405273437500e+02
1.910000000000000000e+02 1.779562377929687500e+02
1.900000000000000000e+02 1.865366821289062500e+02
1.830000000000000000e+02 1.953611145019531250e+02
1.810000000000000000e+02 1.805015563964843750e+02
1.830000000000000000e+02 1.753465270996093750e+02
1.840000000000000000e+02 1.813179931640625000e+02
1.850000000000000000e+02 1.832839813232421875e+02
1.840000000000000000e+02 1.818840789794921875e+02
1.815000000000000000e+02 1.844663085937500000e+02
1.800000000000000000e+02 1.800555725097656250e+02
1.730000000000000000e+02 1.779387817382812500e+02
1.720000000000000000e+02 1.782944488525390625e+02
1.710000000000000000e+02 1.634743804931640625e+02
1.690000000000000000e+02 1.763014831542968750e+02
1.660000000000000000e+02 1.676809082031250000e+02
1.630000000000000000e+02 1.683165740966796875e+02
1.580000000000000000e+02 1.638305816650390625e+02
1.520000000000000000e+02 1.621463470458984375e+02
1.430000000000000000e+02 1.545552673339843750e+02
1.470000000000000000e+02 1.495653991699218750e+02
1.600000000000000000e+02 1.377066192626953125e+02
1.550000000000000000e+02 1.595100097656250000e+02
1.220000000000000000e+02 1.424677124023437500e+02
1.600000000000000000e+02 1.232187500000000000e+02
1.630000000000000000e+02 1.682957458496093750e+02
1.700000000000000000e+02 1.737233886718750000e+02
1.770000000000000000e+02 1.946014404296875000e+02
1.920000000000000000e+02 1.927968139648437500e+02
2.360000000000000000e+02 2.028870391845703125e+02
2.040000000000000000e+02 2.314822082519531250e+02
2.010000000000000000e+02 1.818866729736328125e+02
1.940000000000000000e+02 2.044968719482421875e+02
1.860000000000000000e+02 1.887508544921875000e+02
1.710000000000000000e+02 1.828368225097656250e+02
1.600000000000000000e+02 1.768123779296875000e+02
1.530000000000000000e+02 1.521167755126953125e+02
1.460000000000000000e+02 1.534060058593750000e+02
1.350000000000000000e+02 1.513297119140625000e+02
1.410000000000000000e+02 1.494589996337890625e+02
1.840000000000000000e+02 1.464741973876953125e+02
1.990000000000000000e+02 1.818155212402343750e+02
2.040000000000000000e+02 2.003956298828125000e+02
2.100000000000000000e+02 2.042859497070312500e+02
2.220000000000000000e+02 2.005064392089843750e+02
2.290000000000000000e+02 2.109629516601562500e+02
2.150000000000000000e+02 2.238280029296875000e+02
2.100000000000000000e+02 2.235295104980468750e+02
2.390000000000000000e+02 2.069560241699218750e+02
2.450000000000000000e+02 2.356742401123046875e+02
2.370000000000000000e+02 2.297222900390625000e+02
2.160000000000000000e+02 2.370552062988281250e+02
2.040000000000000000e+02 2.153878021240234375e+02
2.020000000000000000e+02 1.886275024414062500e+02
1.950000000000000000e+02 1.944046630859375000e+02
1.880000000000000000e+02 1.957371063232421875e+02
1.840000000000000000e+02 1.801532592773437500e+02
1.790000000000000000e+02 1.810395050048828125e+02
1.750000000000000000e+02 1.768963165283203125e+02
1.670000000000000000e+02 1.723277435302734375e+02
1.620000000000000000e+02 1.674796142578125000e+02
1.515000000000000000e+02 1.647433319091796875e+02
1.470000000000000000e+02 1.578928985595703125e+02
1.525000000000000000e+02 1.491835327148437500e+02
2.200000000000000000e+02 1.892725067138671875e+02
1.910000000000000000e+02 2.220226440429687500e+02
1.800000000000000000e+02 1.834490051269531250e+02
1.690000000000000000e+02 1.731337280273437500e+02
1.650000000000000000e+02 1.737309722900390625e+02
1.680000000000000000e+02 1.568150634765625000e+02
1.730000000000000000e+02 1.667002563476562500e+02
1.820000000000000000e+02 1.722172698974609375e+02
1.790000000000000000e+02 1.771273651123046875e+02
1.760000000000000000e+02 1.905188293457031250e+02
1.820000000000000000e+02 1.677133636474609375e+02
1.860000000000000000e+02 1.775880279541015625e+02
1.890000000000000000e+02 1.888899536132812500e+02
1.840000000000000000e+02 1.838879547119140625e+02
1.720000000000000000e+02 1.900605010986328125e+02
1.715000000000000000e+02 1.817227783203125000e+02
1.670000000000000000e+02 1.607414550781250000e+02
1.650000000000000000e+02 1.680028533935546875e+02
1.610000000000000000e+02 1.682410736083984375e+02
1.590000000000000000e+02 1.620789337158203125e+02
1.580000000000000000e+02 1.591848297119140625e+02
1.610000000000000000e+02 1.603404235839843750e+02
1.650000000000000000e+02 1.581874237060546875e+02
1.680000000000000000e+02 1.670280914306640625e+02
1.670000000000000000e+02 1.695080413818359375e+02
1.690000000000000000e+02 1.709404907226562500e+02
1.680000000000000000e+02 1.650752410888671875e+02
1.660000000000000000e+02 1.742997894287109375e+02
1.700000000000000000e+02 1.647762298583984375e+02
1.740000000000000000e+02 1.662521514892578125e+02
1.710000000000000000e+02 1.775901947021484375e+02
1.690000000000000000e+02 1.689710540771484375e+02
1.680000000000000000e+02 1.725109252929687500e+02
1.680000000000000000e+02 1.663895111083984375e+02
1.680000000000000000e+02 1.690832672119140625e+02
1.720000000000000000e+02 1.686392211914062500e+02
1.750000000000000000e+02 1.686327972412109375e+02
1.750000000000000000e+02 1.778277893066406250e+02
1.820000000000000000e+02 1.754824523925781250e+02
1.860000000000000000e+02 1.740572509765625000e+02
1.800000000000000000e+02 1.911450500488281250e+02
1.710000000000000000e+02 1.831192321777343750e+02
1.650000000000000000e+02 1.703845214843750000e+02
1.590000000000000000e+02 1.643227844238281250e+02
1.550000000000000000e+02 1.625056152343750000e+02
1.530000000000000000e+02 1.546507568359375000e+02
1.510000000000000000e+02 1.549380798339843750e+02
1.490000000000000000e+02 1.539348602294921875e+02
1.530000000000000000e+02 1.512957763671875000e+02
1.555000000000000000e+02 1.501549987792968750e+02
1.590000000000000000e+02 1.481772766113281250e+02
1.670000000000000000e+02 1.644281005859375000e+02
1.920000000000000000e+02 1.838769531250000000e+02
2.420000000000000000e+02 2.087329406738281250e+02
2.500000000000000000e+02 2.363651733398437500e+02
2.370000000000000000e+02 2.363235473632812500e+02
2.150000000000000000e+02 2.420816040039062500e+02
1.950000000000000000e+02 2.104925842285156250e+02
1.750000000000000000e+02 1.898799743652343750e+02
1.545000000000000000e+02 1.713689422607421875e+02
1.490000000000000000e+02 1.549355773925781250e+02
1.520000000000000000e+02 1.399712066650390625e+02
1.560000000000000000e+02 1.519734649658203125e+02
1.515000000000000000e+02 1.586033020019531250e+02
1.440000000000000000e+02 1.600062255859375000e+02
1.370000000000000000e+02 1.476438140869140625e+02
1.300000000000000000e+02 1.590555419921875000e+02
1.740000000000000000e+02 1.439781646728515625e+02
1.850000000000000000e+02 1.848578186035156250e+02
1.910000000000000000e+02 1.798310699462890625e+02
1.840000000000000000e+02 1.944788513183593750e+02
1.900000000000000000e+02 1.907921447753906250e+02
2.130000000000000000e+02 2.025170288085937500e+02
2.200000000000000000e+02 2.064340515136718750e+02
2.210000000000000000e+02 2.124853668212890625e+02
2.200000000000000000e+02 2.164041137695312500e+02
2.180000000000000000e+02 2.109332275390625000e+02
2.110000000000000000e+02 2.112250976562500000e+02
2.110000000000000000e+02 2.075852203369140625e+02
2.170000000000000000e+02 1.959474029541015625e+02
2.170000000000000000e+02 2.084901275634765625e+02
2.140000000000000000e+02 2.137223510742187500e+02
2.115000000000000000e+02 2.061046752929687500e+02
2.130000000000000000e+02 2.044984893798828125e+02
2.140000000000000000e+02 2.056829986572265625e+02
2.165000000000000000e+02 2.103854370117187500e+02
2.080000000000000000e+02 2.064085083007812500e+02
1.980000000000000000e+02 2.062100830078125000e+02
1.920000000000000000e+02 2.063546447753906250e+02
1.900000000000000000e+02 1.856501922607421875e+02
1.890000000000000000e+02 1.866835479736328125e+02
1.910000000000000000e+02 1.830496063232421875e+02
2.030000000000000000e+02 1.844958496093750000e+02
2.100000000000000000e+02 1.910261840820312500e+02
2.070000000000000000e+02 2.085456085205078125e+02
2.000000000000000000e+02 1.824592437744140625e+02
1.990000000000000000e+02 1.965619659423828125e+02
2.040000000000000000e+02 1.878723449707031250e+02
2.240000000000000000e+02 1.934420471191406250e+02
2.360000000000000000e+02 2.042654113769531250e+02
2.420000000000000000e+02 2.234711608886718750e+02
2.420000000000000000e+02 2.349182128906250000e+02
2.400000000000000000e+02 2.312089538574218750e+02
2.320000000000000000e+02 2.297436218261718750e+02
2.230000000000000000e+02 2.269320068359375000e+02
2.200000000000000000e+02 2.135709838867187500e+02
2.170000000000000000e+02 2.078218383789062500e+02
2.160000000000000000e+02 2.113256988525390625e+02
2.170000000000000000e+02 2.047555084228515625e+02
2.190000000000000000e+02 2.086781158447265625e+02
2.200000000000000000e+02 2.096290435791015625e+02
2.160000000000000000e+02 2.122933044433593750e+02
2.090000000000000000e+02 2.114595947265625000e+02
2.040000000000000000e+02 2.028029937744140625e+02
2.000000000000000000e+02 1.961940612792968750e+02
1.960000000000000000e+02 1.951072387695312500e+02
1.920000000000000000e+02 1.910004272460937500e+02
1.870000000000000000e+02 1.880385742187500000e+02
1.810000000000000000e+02 1.848378295898437500e+02
1.830000000000000000e+02 1.794255065917968750e+02
1.850000000000000000e+02 1.739988098144531250e+02
1.765000000000000000e+02 1.874837188720703125e+02
1.760000000000000000e+02 1.818972625732421875e+02
2.260000000000000000e+02 2.044104461669921875e+02
2.420000000000000000e+02 2.174410400390625000e+02
2.460000000000000000e+02 2.344950103759765625e+02
2.300000000000000000e+02 2.337008209228515625e+02
1.790000000000000000e+02 2.018920745849609375e+02
1.650000000000000000e+02 1.676248626708984375e+02
1.460000000000000000e+02 1.647015228271484375e+02
1.230000000000000000e+02 1.531359405517578125e+02
1.070000000000000000e+02 1.303122253417968750e+02
1.020000000000000000e+02 1.112018203735351562e+02
9.800000000000000000e+01 1.051845550537109375e+02
9.800000000000000000e+01 1.066053924560546875e+02
9.700000000000000000e+01 1.008025207519531250e+02
9.099999237060546875e+01 1.048243560791015625e+02
9.300000000000000000e+01 1.022698745727539062e+02
9.800000000000000000e+01 9.495447540283203125e+01
1.020000000000000000e+02 1.035200271606445312e+02
1.080000000000000000e+02 1.063264999389648438e+02
1.100000000000000000e+02 1.090321960449218750e+02
1.065000000000000000e+02 1.181549987792968750e+02
1.060000000000000000e+02 1.136591186523437500e+02
1.080000000000000000e+02 1.117702255249023438e+02
1.060000000000000000e+02 1.219820404052734375e+02
1.060000000000000000e+02 1.101877136230468750e+02
1.140000000000000000e+02 1.013171386718750000e+02
1.170000000000000000e+02 1.110178070068359375e+02
1.300000000000000000e+02 1.276406097412109375e+02
1.420000000000000000e+02 1.256883087158203125e+02
1.580000000000000000e+02 1.482088317871093750e+02
1.610000000000000000e+02 1.627618560791015625e+02
1.610000000000000000e+02 1.611786651611328125e+02
1.610000000000000000e+02 1.691414031982421875e+02
1.760000000000000000e+02 1.612780456542968750e+02
1.830000000000000000e+02 1.594140319824218750e+02
1.640000000000000000e+02 1.744226989746093750e+02
1.610000000000000000e+02 1.574795227050781250e+02
1.560000000000000000e+02 1.654309692382812500e+02
1.540000000000000000e+02 1.593993072509765625e+02
1.540000000000000000e+02 1.524013366699218750e+02
1.520000000000000000e+02 1.565043334960937500e+02
1.495000000000000000e+02 1.544491577148437500e+02
1.520000000000000000e+02 1.516246795654296875e+02
1.540000000000000000e+02 1.508127593994140625e+02
1.540000000000000000e+02 1.577147216796875000e+02
1.520000000000000000e+02 1.589600830078125000e+02
1.510000000000000000e+02 1.576863403320312500e+02
1.450000000000000000e+02 1.532984008789062500e+02
1.450000000000000000e+02 1.517373809814453125e+02
1.460000000000000000e+02 1.461023101806640625e+02
1.440000000000000000e+02 1.535697479248046875e+02
1.500000000000000000e+02 1.437318115234375000e+02
1.590000000000000000e+02 1.429929046630859375e+02
1.580000000000000000e+02 1.625092773437500000e+02
1.500000000000000000e+02 1.678347167968750000e+02
1.440000000000000000e+02 1.639485778808593750e+02
1.370000000000000000e+02 1.456348419189453125e+02
1.300000000000000000e+02 1.418344268798828125e+02
1.220000000000000000e+02 1.356062927246093750e+02
1.200000000000000000e+02 1.280441894531250000e+02
1.380000000000000000e+02 1.203998107910156250e+02
1.630000000000000000e+02 1.249964218139648438e+02
1.790000000000000000e+02 1.843628387451171875e+02
1.900000000000000000e+02 1.706525115966796875e+02
2.000000000000000000e+02 1.881581420898437500e+02
2.050000000000000000e+02 1.971640014648437500e+02
2.040000000000000000e+02 1.983098754882812500e+02
2.030000000000000000e+02 2.033110046386718750e+02
2.060000000000000000e+02 1.953892364501953125e+02
2.050000000000000000e+02 1.983133087158203125e+02
2.080000000000000000e+02 2.036919250488281250e+02
2.210000000000000000e+02 1.958608551025390625e+02
2.240000000000000000e+02 2.072358703613281250e+02
2.220000000000000000e+02 2.203959503173828125e+02
2.240000000000000000e+02 2.141079711914062500e+02
2.250000000000000000e+02 2.111029357910156250e+02
2.310000000000000000e+02 2.186000671386718750e+02
2.310000000000000000e+02 2.145825805664062500e+02
2.230000000000000000e+02 2.277461090087890625e+02
2.170000000000000000e+02 2.167441711425781250e+02
2.130000000000000000e+02 2.063324890136718750e+02
2.100000000000000000e+02 2.062043609619140625e+02
2.110000000000000000e+02 2.019877624511718750e+02
2.140000000000000000e+02 2.007689208984375000e+02
2.150000000000000000e+02 2.062478027343750000e+02
2.100000000000000000e+02 2.085795593261718750e+02
2.050000000000000000e+02 2.068926086425781250e+02
2.000000000000000000e+02 1.966291046142578125e+02
2.000000000000000000e+02 1.962326049804687500e+02
1.990000000000000000e+02 1.897958679199218750e+02
1.940000000000000000e+02 1.976591949462890625e+02
1.900000000000000000e+02 1.908958129882812500e+02
1.840000000000000000e+02 1.846433563232421875e+02
1.820000000000000000e+02 1.847350769042968750e+02
1.780000000000000000e+02 1.748919219970703125e+02
1.750000000000000000e+02 1.816938018798828125e+02
1.700000000000000000e+02 1.707547149658203125e+02
1.660000000000000000e+02 1.738722839355468750e+02
1.680000000000000000e+02 1.641631469726562500e+02
1.760000000000000000e+02 1.704313354492187500e+02
2.010000000000000000e+02 1.665524444580078125e+02
2.140000000000000000e+02 1.909601287841796875e+02
2.200000000000000000e+02 2.199107360839843750e+02
2.230000000000000000e+02 2.086565704345703125e+02
2.090000000000000000e+02 2.176910705566406250e+02
1.800000000000000000e+02 2.151253662109375000e+02
1.560000000000000000e+02 1.834998168945312500e+02
1.400000000000000000e+02 1.501921081542968750e+02
1.300000000000000000e+02 1.414181518554687500e+02
1.250000000000000000e+02 1.319973754882812500e+02
1.210000000000000000e+02 1.269535675048828125e+02
1.125000000000000000e+02 1.250282287597656250e+02
1.050000000000000000e+02 1.220724029541015625e+02
1.010000000000000000e+02 1.099010238647460938e+02
9.400000000000000000e+01 1.164275817871093750e+02
8.299999237060546875e+01 1.024319686889648438e+02
8.400000000000000000e+01 7.775205230712890625e+01
1.060000000000000000e+02 8.401954650878906250e+01
1.020000000000000000e+02 1.023202362060546875e+02
9.000000000000000000e+01 9.820232391357421875e+01
1.000000000000000000e+02 8.928530883789062500e+01
1.070000000000000000e+02 1.066890792846679688e+02
1.100000000000000000e+02 1.046576995849609375e+02
1.119999923706054688e+02 1.131988143920898438e+02
1.140000000000000000e+02 1.176537933349609375e+02
1.119999923706054688e+02 1.177651596069335938e+02
1.110000000000000000e+02 1.212983398437500000e+02
1.190000000000000000e+02 1.140580596923828125e+02
1.300000000000000000e+02 1.151741485595703125e+02
1.325000000000000000e+02 1.319351806640625000e+02
1.310000000000000000e+02 1.389848632812500000e+02
1.250000000000000000e+02 1.397532958984375000e+02
1.200000000000000000e+02 1.287135009765625000e+02
1.100000000000000000e+02 1.266025848388671875e+02
1.030000000000000000e+02 1.211181564331054688e+02
1.050000000000000000e+02 1.074392852783203125e+02
1.000000000000000000e+02 1.119021377563476562e+02
9.700000000000000000e+01 1.031669540405273438e+02
8.700000000000000000e+01 1.085179824829101562e+02
7.799999237060546875e+01 1.001104812622070312e+02
7.300000000000000000e+01 9.006018066406250000e+01
6.999999237060546875e+01 7.848181152343750000e+01
7.799999237060546875e+01 7.780685424804687500e+01
8.500000000000000000e+01 8.784012603759765625e+01
9.200000000000000000e+01 9.042274475097656250e+01
9.750000000000000000e+01 9.420234680175781250e+01
1.010000000000000000e+02 1.025987014770507812e+02
9.800000000000000000e+01 1.179062500000000000e+02
1.740000000000000000e+02 1.697368316650390625e+02
1.610000000000000000e+02 1.855482330322265625e+02
1.530000000000000000e+02 1.613496398925781250e+02
1.520000000000000000e+02 1.539106140136718750e+02
1.505000000000000000e+02 1.457723083496093750e+02
1.510000000000000000e+02 1.512829589843750000e+02
1.620000000000000000e+02 1.496382904052734375e+02
1.820000000000000000e+02 1.536274414062500000e+02
2.000000000000000000e+02 1.721524810791015625e+02
2.150000000000000000e+02 1.959173736572265625e+02
2.050000000000000000e+02 2.042544250488281250e+02
1.820000000000000000e+02 1.891141815185546875e+02
1.770000000000000000e+02 1.808204650878906250e+02
1.720000000000000000e+02 1.774093475341796875e+02
1.670000000000000000e+02 1.729667205810546875e+02
1.650000000000000000e+02 1.657836456298828125e+02
1.680000000000000000e+02 1.619814300537109375e+02
1.720000000000000000e+02 1.627776184082031250e+02
1.720000000000000000e+02 1.708338470458984375e+02
1.690000000000000000e+02 1.731461944580078125e+02
1.670000000000000000e+02 1.704015350341796875e+02
1.620000000000000000e+02 1.679858856201171875e+02
1.510000000000000000e+02 1.684319610595703125e+02
1.380000000000000000e+02 1.594369964599609375e+02
1.370000000000000000e+02 1.460041046142578125e+02
1.420000000000000000e+02 1.333220977783203125e+02
1.500000000000000000e+02 1.431188354492187500e+02
1.620000000000000000e+02 1.467244415283203125e+02
1.610000000000000000e+02 1.566567535400390625e+02
1.570000000000000000e+02 1.710811157226562500e+02
1.580000000000000000e+02 1.552327117919921875e+02
1.570000000000000000e+02 1.632256622314453125e+02
1.540000000000000000e+02 1.639599609375000000e+02
1.540000000000000000e+02 1.578651733398437500e+02
1.570000000000000000e+02 1.554948425292968750e+02
1.610000000000000000e+02 1.573229827880859375e+02
1.670000000000000000e+02 1.608788146972656250e+02
1.740000000000000000e+02 1.628724822998046875e+02
1.850000000000000000e+02 1.726302947998046875e+02
2.110000000000000000e+02 2.008878784179687500e+02
2.440000000000000000e+02 2.113276519775390625e+02
2.630000000000000000e+02 2.427309570312500000e+02
2.710000000000000000e+02 2.378316650390625000e+02
2.670000000000000000e+02 2.446745300292968750e+02
2.590000000000000000e+02 2.583688964843750000e+02
2.460000000000000000e+02 2.456357727050781250e+02
2.240000000000000000e+02 2.397873535156250000e+02
2.050000000000000000e+02 2.230968933105468750e+02
1.960000000000000000e+02 1.948282775878906250e+02
1.830000000000000000e+02 1.824190521240234375e+02
1.763333282470703125e+02 1.749571685791015625e+02
1.740000000000000000e+02 1.670476379394531250e+02
1.960000000000000000e+02 1.732206726074218750e+02
2.140000000000000000e+02 1.967905273437500000e+02
2.010000000000000000e+02 2.166629180908203125e+02
1.950000000000000000e+02 1.871938476562500000e+02
1.440000000000000000e+02 1.258981399536132812e+02
1.430000000000000000e+02 1.414519348144531250e+02
1.400000000000000000e+02 1.395231933593750000e+02
1.420000000000000000e+02 1.399843597412109375e+02
1.530000000000000000e+02 1.344405364990234375e+02
1.560000000000000000e+02 1.447307434082031250e+02
1.280000000000000000e+02 1.532978057861328125e+02
1.280000000000000000e+02 1.362622070312500000e+02
1.320000000000000000e+02 1.250627899169921875e+02
1.360000000000000000e+02 1.366896667480468750e+02
1.410000000000000000e+02 1.360976562500000000e+02
1.440000000000000000e+02 1.400342254638671875e+02
1.440000000000000000e+02 1.465693664550781250e+02
1.450000000000000000e+02 1.472564697265625000e+02
1.450000000000000000e+02 1.467346649169921875e+02
1.470000000000000000e+02 1.501211853027343750e+02
1.460000000000000000e+02 1.477336730957031250e+02
1.450000000000000000e+02 1.525417938232421875e+02
1.480000000000000000e+02 1.465130004882812500e+02
1.550000000000000000e+02 1.483151092529296875e+02
1.620000000000000000e+02 1.538039550781250000e+02
1.650000000000000000e+02 1.619853210449218750e+02
1.610000000000000000e+02 1.667723693847656250e+02
1.550000000000000000e+02 1.673334808349609375e+02
1.570000000000000000e+02 1.605796356201171875e+02
1.590000000000000000e+02 1.562086334228515625e+02
1.520000000000000000e+02 1.644518432617187500e+02
1.390000000000000000e+02 1.595373077392578125e+02
1.300000000000000000e+02 1.473007354736328125e+02
2.010000000000000000e+02 1.810291442871093750e+02
2.000000000000000000e+02 2.025636291503906250e+02
1.900000000000000000e+02 1.937507934570312500e+02
1.740000000000000000e+02 1.918843994140625000e+02
1.730000000000000000e+02 1.695437622070312500e+02
1.845000000000000000e+02 1.627054595947265625e+02
1.900000000000000000e+02 1.789067535400390625e+02
1.960000000000000000e+02 1.913060760498046875e+02
1.950000000000000000e+02 1.883960876464843750e+02
1.920000000000000000e+02 2.014307403564453125e+02
1.860000000000000000e+02 1.876969909667968750e+02
1.810000000000000000e+02 1.941830596923828125e+02
1.810000000000000000e+02 1.796302490234375000e+02
1.770000000000000000e+02 1.807053680419921875e+02
1.690000000000000000e+02 1.829634246826171875e+02
1.650000000000000000e+02 1.695467376708984375e+02
1.690000000000000000e+02 1.638135375976562500e+02
1.740000000000000000e+02 1.629786071777343750e+02
1.795000000000000000e+02 1.735611114501953125e+02
1.800000000000000000e+02 1.775575866699218750e+02
1.820000000000000000e+02 1.671330261230468750e+02
1.770000000000000000e+02 1.908329772949218750e+02
1.660000000000000000e+02 1.834904632568359375e+02
1.560000000000000000e+02 1.703449859619140625e+02
1.530000000000000000e+02 1.631541290283203125e+02
1.590000000000000000e+02 1.507767028808593750e+02
1.700000000000000000e+02 1.560707550048828125e+02
1.710000000000000000e+02 1.651451721191406250e+02
1.610000000000000000e+02 1.758949890136718750e+02
1.500000000000000000e+02 1.656870574951171875e+02
1.460000000000000000e+02 1.590015411376953125e+02
1.490000000000000000e+02 1.486844635009765625e+02
1.490000000000000000e+02 1.495532073974609375e+02
1.430000000000000000e+02 1.545417785644531250e+02
1.360000000000000000e+02 1.478702392578125000e+02
1.350000000000000000e+02 1.408090972900390625e+02
1.370000000000000000e+02 1.354204406738281250e+02
1.370000000000000000e+02 1.398171997070312500e+02
1.460000000000000000e+02 1.411455535888671875e+02
1.563333282470703125e+02 1.405228118896484375e+02
1.540000000000000000e+02 1.488562927246093750e+02
1.630000000000000000e+02 1.413287200927734375e+02
1.820000000000000000e+02 1.737646484375000000e+02
2.030000000000000000e+02 1.919961090087890625e+02
2.180000000000000000e+02 2.096701354980468750e+02
2.270000000000000000e+02 2.097855529785156250e+02
2.160000000000000000e+02 2.065370483398437500e+02
1.610000000000000000e+02 1.899800415039062500e+02
1.510000000000000000e+02 1.589427185058593750e+02
1.490000000000000000e+02 1.385370941162109375e+02
1.460000000000000000e+02 1.481471252441406250e+02
1.405000000000000000e+02 1.453433685302734375e+02
1.330000000000000000e+02 1.383025054931640625e+02
1.260000000000000000e+02 1.431331939697265625e+02
1.130000000000000000e+02 1.233509521484375000e+02
9.699999237060546875e+01 1.234651870727539062e+02
8.900000000000000000e+01 9.941304779052734375e+01
1.020000000000000000e+02 8.688744354248046875e+01
1.150000000000000000e+02 8.607920074462890625e+01
1.230000000000000000e+02 1.214789733886718750e+02
1.280000000000000000e+02 1.158111724853515625e+02
1.300000000000000000e+02 1.322368469238281250e+02
1.350000000000000000e+02 1.325924682617187500e+02
1.400000000000000000e+02 1.334063720703125000e+02
1.465000000000000000e+02 1.396158905029296875e+02
1.520000000000000000e+02 1.453592376708984375e+02
1.570000000000000000e+02 1.538159942626953125e+02
1.710000000000000000e+02 1.566054534912109375e+02
1.850000000000000000e+02 1.640052032470703125e+02
1.880000000000000000e+02 1.844683227539062500e+02
1.870000000000000000e+02 1.884854736328125000e+02
1.890000000000000000e+02 1.866130523681640625e+02
1.940000000000000000e+02 1.936018371582031250e+02
1.950000000000000000e+02 1.945295867919921875e+02
1.910000000000000000e+02 1.999113464355468750e+02
1.910000000000000000e+02 1.930323486328125000e+02
1.960000000000000000e+02 1.874602203369140625e+02
1.980000000000000000e+02 1.944022827148437500e+02
2.000000000000000000e+02 1.987929077148437500e+02
1.975000000000000000e+02 1.958505859375000000e+02
1.935000000000000000e+02 2.018220520019531250e+02
2.010000000000000000e+02 1.920561676025390625e+02
2.140000000000000000e+02 1.875842742919921875e+02
2.200000000000000000e+02 2.255253601074218750e+02
2.570000000000000000e+02 2.292357788085937500e+02
2.680000000000000000e+02 2.670497436523437500e+02
2.800000000000000000e+02 2.646478271484375000e+02
2.980000000000000000e+02 2.711335449218750000e+02
3.080000000000000000e+02 2.862931518554687500e+02
3.050000000000000000e+02 3.014536743164062500e+02
3.020000000000000000e+02 3.069552612304687500e+02
3.010000000000000000e+02 3.023657226562500000e+02
2.980000000000000000e+02 2.983433837890625000e+02
2.990000000000000000e+02 2.960973815917968750e+02
2.990000000000000000e+02 2.917739257812500000e+02
2.930000000000000000e+02 2.932898559570312500e+02
2.935000000000000000e+02 2.915339965820312500e+02
2.960000000000000000e+02 2.831436157226562500e+02
2.900000000000000000e+02 2.844215393066406250e+02
2.780000000000000000e+02 2.879481506347656250e+02
2.670000000000000000e+02 2.785617065429687500e+02
2.650000000000000000e+02 2.589658203125000000e+02
2.680000000000000000e+02 2.510100708007812500e+02
2.760000000000000000e+02 2.533606567382812500e+02
2.750000000000000000e+02 2.608521728515625000e+02
2.660000000000000000e+02 2.696398620605468750e+02
2.530000000000000000e+02 2.628836059570312500e+02
2.460000000000000000e+02 2.492606201171875000e+02
2.370000000000000000e+02 2.354802856445312500e+02
2.290000000000000000e+02 2.362626342773437500e+02
2.220000000000000000e+02 2.211040496826171875e+02
2.160000000000000000e+02 2.181751556396484375e+02
2.085000000000000000e+02 2.093563232421875000e+02
1.850000000000000000e+02 2.065160675048828125e+02
1.720000000000000000e+02 1.821092376708984375e+02
1.680000000000000000e+02 1.586555175781250000e+02
1.640000000000000000e+02 1.568753662109375000e+02
1.540000000000000000e+02 1.713956146240234375e+02
1.430000000000000000e+02 1.521776885986328125e+02
1.390000000000000000e+02 1.453010253906250000e+02
1.340000000000000000e+02 1.315405120849609375e+02
1.270000000000000000e+02 1.366528015136718750e+02
1.260000000000000000e+02 1.252698364257812500e+02
1.239999923706054688e+02 1.190895233154296875e+02
1.180000000000000000e+02 1.255127410888671875e+02
1.139999923706054688e+02 1.209113311767578125e+02
1.109999923706054688e+02 1.157919006347656250e+02
1.120000000000000000e+02 1.163388290405273438e+02
1.170000000000000000e+02 1.118076782226562500e+02
1.180000000000000000e+02 1.170652770996093750e+02
1.400000000000000000e+02 1.256842498779296875e+02
1.290000000000000000e+02 1.699318237304687500e+02
1.060000000000000000e+02 1.526910858154296875e+02
8.699999237060546875e+01 1.090747756958007812e+02
7.699999237060546875e+01 9.968712615966796875e+01
7.999999237060546875e+01 8.488117218017578125e+01
8.699999237060546875e+01 8.212355804443359375e+01
8.800000000000000000e+01 8.900325775146484375e+01
8.800000000000000000e+01 9.413283538818359375e+01
9.099999237060546875e+01 8.971763610839843750e+01
9.549999237060546875e+01 9.117715454101562500e+01
1.079999923706054688e+02 9.740247344970703125e+01
1.199999923706054688e+02 9.313858032226562500e+01
1.310000000000000000e+02 1.256600494384765625e+02
1.470000000000000000e+02 1.260321807861328125e+02
1.710000000000000000e+02 1.431409912109375000e+02
1.903333282470703125e+02 1.636246643066406250e+02
1.960000000000000000e+02 1.800121307373046875e+02
2.130000000000000000e+02 2.002636871337890625e+02
2.760000000000000000e+02 2.348744506835937500e+02
2.910000000000000000e+02 2.634637756347656250e+02
2.980000000000000000e+02 2.834542236328125000e+02
2.930000000000000000e+02 2.926206054687500000e+02
2.920000000000000000e+02 2.985485839843750000e+02
2.860000000000000000e+02 2.903009948730468750e+02
2.750000000000000000e+02 2.899994506835937500e+02
2.620000000000000000e+02 2.814970703125000000e+02
2.370000000000000000e+02 2.630395202636718750e+02
2.230000000000000000e+02 2.511029663085937500e+02
2.150000000000000000e+02 2.190784454345703125e+02
2.070000000000000000e+02 2.097309722900390625e+02
2.000000000000000000e+02 2.024615631103515625e+02
1.910000000000000000e+02 1.916565399169921875e+02
1.790000000000000000e+02 1.890124053955078125e+02
1.660000000000000000e+02 1.773629760742187500e+02
1.640000000000000000e+02 1.652893981933593750e+02
1.520000000000000000e+02 1.537797546386718750e+02
1.360000000000000000e+02 1.566869049072265625e+02
1.310000000000000000e+02 1.320180358886718750e+02
1.370000000000000000e+02 1.254956665039062500e+02
1.290000000000000000e+02 1.397383728027343750e+02
1.120000000000000000e+02 1.399336090087890625e+02
9.900000000000000000e+01 1.127141036987304688e+02
1.079999923706054688e+02 9.853771972656250000e+01
1.220000000000000000e+02 9.206774139404296875e+01
9.600000000000000000e+01 1.311952972412109375e+02
8.299999237060546875e+01 1.053264465332031250e+02
8.699999237060546875e+01 9.965332031250000000e+01
1.020000000000000000e+02 8.708360290527343750e+01
1.230000000000000000e+02 1.059224319458007812e+02
1.570000000000000000e+02 2.121657867431640625e+02
1.570000000000000000e+02 1.553939514160156250e+02
1.550000000000000000e+02 1.655665435791015625e+02
1.500000000000000000e+02 1.559720001220703125e+02
1.450000000000000000e+02 1.574617156982421875e+02
1.460000000000000000e+02 1.481013793945312500e+02
1.450000000000000000e+02 1.454102172851562500e+02
1.330000000000000000e+02 1.510905456542968750e+02
1.290000000000000000e+02 1.444384765625000000e+02
1.280000000000000000e+02 1.260149383544921875e+02
1.250000000000000000e+02 1.341750488281250000e+02
1.220000000000000000e+02 1.300581054687500000e+02
1.199999923706054688e+02 1.252795791625976562e+02
1.160000000000000000e+02 1.236295318603515625e+02
1.120000000000000000e+02 1.223555755615234375e+02
1.060000000000000000e+02 1.162819213867187500e+02
9.699999237060546875e+01 1.134461135864257812e+02
9.399999237060546875e+01 1.058691558837890625e+02
1.069999923706054688e+02 9.612908172607421875e+01
1.109999923706054688e+02 9.867106628417968750e+01
1.090000000000000000e+02 1.228622741699218750e+02
1.069999923706054688e+02 1.100948028564453125e+02
1.069999923706054688e+02 1.091989593505859375e+02
1.130000000000000000e+02 1.103023834228515625e+02
1.139999923706054688e+02 1.111946868896484375e+02
1.120000000000000000e+02 1.214935913085937500e+02
1.120000000000000000e+02 1.148567657470703125e+02
1.120000000000000000e+02 1.133961486816406250e+02
1.130000000000000000e+02 1.165325164794921875e+02
1.265000000000000000e+02 1.150823287963867188e+02
1.310000000000000000e+02 1.170850067138671875e+02
1.450000000000000000e+02 1.367040252685546875e+02
1.720000000000000000e+02 1.642766723632812500e+02
1.970000000000000000e+02 1.730119476318359375e+02
1.990000000000000000e+02 1.981915130615234375e+02
1.930000000000000000e+02 1.977739257812500000e+02
1.880000000000000000e+02 1.796051788330078125e+02
1.850000000000000000e+02 1.808979187011718750e+02
1.720000000000000000e+02 1.769991455078125000e+02
1.680000000000000000e+02 1.799809875488281250e+02
1.700000000000000000e+02 1.704203643798828125e+02
1.730000000000000000e+02 1.776287841796875000e+02
1.710000000000000000e+02 1.726927032470703125e+02
1.730000000000000000e+02 1.752324981689453125e+02
1.730000000000000000e+02 1.643236083984375000e+02
1.680000000000000000e+02 1.760109863281250000e+02
1.660000000000000000e+02 1.682560424804687500e+02
1.600000000000000000e+02 1.647027587890625000e+02
1.400000000000000000e+02 1.686576843261718750e+02
1.260000000000000000e+02 1.551574249267578125e+02
1.410000000000000000e+02 1.246821289062500000e+02
1.470000000000000000e+02 1.415660858154296875e+02
1.500000000000000000e+02 1.503202819824218750e+02
1.500000000000000000e+02 1.497539367675781250e+02
1.440000000000000000e+02 1.521006317138671875e+02
1.330000000000000000e+02 1.530533447265625000e+02
1.230000000000000000e+02 1.425013122558593750e+02
1.169999923706054688e+02 1.307214660644531250e+02
1.139999923706054688e+02 1.217077178955078125e+02
1.120000000000000000e+02 1.179655761718750000e+02
1.099999923706054688e+02 1.156740493774414062e+02
1.050000000000000000e+02 1.138121337890625000e+02
9.900000000000000000e+01 1.118967132568359375e+02
9.600000000000000000e+01 1.048404617309570312e+02
9.799999237060546875e+01 9.977812194824218750e+01
9.900000000000000000e+01 9.966790771484375000e+01
9.999999237060546875e+01 1.041175918579101562e+02
1.009999923706054688e+02 1.020229339599609375e+02
9.950000000000000000e+01 1.041059951782226562e+02
1.009999923706054688e+02 1.049209060668945312e+02
1.060000000000000000e+02 1.004327774047851562e+02
1.079999923706054688e+02 1.087181167602539062e+02
1.150000000000000000e+02 1.096905059814453125e+02
1.290000000000000000e+02 1.093158416748046875e+02
1.380000000000000000e+02 1.254334487915039062e+02
1.450000000000000000e+02 1.408832550048828125e+02
1.640000000000000000e+02 1.462898864746093750e+02
1.830000000000000000e+02 1.548273468017578125e+02
1.910000000000000000e+02 1.754487762451171875e+02
1.900000000000000000e+02 1.938044586181640625e+02
1.880000000000000000e+02 1.909381561279296875e+02
1.860000000000000000e+02 1.950367736816406250e+02
1.780000000000000000e+02 1.906683044433593750e+02
1.690000000000000000e+02 1.865545043945312500e+02
1.670000000000000000e+02 1.705952911376953125e+02
1.750000000000000000e+02 1.633364868164062500e+02
1.730000000000000000e+02 1.615000915527343750e+02
1.650000000000000000e+02 1.813662109375000000e+02
1.560000000000000000e+02 1.549115447998046875e+02
1.450000000000000000e+02 1.666951293945312500e+02
1.420000000000000000e+02 1.468401794433593750e+02
1.460000000000000000e+02 1.387827453613281250e+02
1.425000000000000000e+02 1.383034667968750000e+02
1.400000000000000000e+02 1.505247039794921875e+02
1.390000000000000000e+02 1.377392578125000000e+02
1.330000000000000000e+02 1.442432708740234375e+02
1.280000000000000000e+02 1.408766479492187500e+02
1.280000000000000000e+02 1.312221069335937500e+02
1.290000000000000000e+02 1.297070922851562500e+02
1.280000000000000000e+02 1.326931915283203125e+02
1.290000000000000000e+02 1.321260375976562500e+02
1.280000000000000000e+02 1.295203247070312500e+02
1.280000000000000000e+02 1.336595764160156250e+02
1.300000000000000000e+02 1.294687805175781250e+02
1.290000000000000000e+02 1.319942169189453125e+02
1.205000000000000000e+02 1.349571075439453125e+02
1.130000000000000000e+02 1.301430816650390625e+02
1.079999923706054688e+02 1.162179946899414062e+02
1.079999923706054688e+02 1.121451873779296875e+02
1.090000000000000000e+02 1.096955337524414062e+02
1.099999923706054688e+02 1.134391326904296875e+02
1.090000000000000000e+02 1.121418304443359375e+02
1.030000000000000000e+02 1.134015274047851562e+02
9.500000000000000000e+01 1.109047698974609375e+02
9.299999237060546875e+01 1.020456695556640625e+02
9.500000000000000000e+01 9.532730102539062500e+01
9.699999237060546875e+01 9.841146850585937500e+01
9.600000000000000000e+01 1.008575210571289062e+02
9.399999237060546875e+01 1.006615524291992188e+02
1.099999923706054688e+02 1.693196105957031250e+02
9.299999237060546875e+01 1.015550079345703125e+02
8.399999237060546875e+01 1.014315261840820312e+02
7.400000000000000000e+01 7.822211456298828125e+01
8.299999237060546875e+01 7.923873138427734375e+01
9.999999237060546875e+01 7.868694305419921875e+01
1.009999923706054688e+02 1.006817245483398438e+02
1.050000000000000000e+02 1.037179031372070312e+02
1.139999923706054688e+02 1.006711807250976562e+02
1.120000000000000000e+02 1.125730133056640625e+02
1.169999923706054688e+02 1.231638488769531250e+02
1.180000000000000000e+02 1.089007110595703125e+02
1.220000000000000000e+02 1.266659393310546875e+02
1.380000000000000000e+02 1.195230178833007812e+02
1.600000000000000000e+02 1.288054656982421875e+02
1.730000000000000000e+02 1.539819793701171875e+02
1.760000000000000000e+02 1.730297698974609375e+02
1.770000000000000000e+02 1.728419647216796875e+02
1.710000000000000000e+02 1.811769409179687500e+02
1.630000000000000000e+02 1.865104064941406250e+02
1.580000000000000000e+02 1.707050933837890625e+02
1.570000000000000000e+02 1.630550537109375000e+02
1.630000000000000000e+02 1.578523864746093750e+02
1.890000000000000000e+02 1.695355834960937500e+02
2.080000000000000000e+02 1.897615051269531250e+02
2.155000000000000000e+02 2.188703308105468750e+02
2.240000000000000000e+02 2.009168701171875000e+02
2.440000000000000000e+02 2.010835723876953125e+02
2.690000000000000000e+02 2.266972961425781250e+02
2.790000000000000000e+02 2.445974121093750000e+02
2.440000000000000000e+02 2.737752990722656250e+02
2.280000000000000000e+02 2.494507446289062500e+02
3.100000000000000000e+02 2.955454101562500000e+02
3.130000000000000000e+02 2.909876403808593750e+02
3.010000000000000000e+02 2.901524658203125000e+02
2.820000000000000000e+02 2.923203430175781250e+02
2.690000000000000000e+02 2.787449951171875000e+02
2.630000000000000000e+02 2.368202514648437500e+02
2.570000000000000000e+02 2.501728515625000000e+02
2.475000000000000000e+02 2.365552062988281250e+02
2.360000000000000000e+02 2.309411926269531250e+02
2.160000000000000000e+02 2.331988220214843750e+02
2.060000000000000000e+02 2.081065368652343750e+02
1.970000000000000000e+02 1.936070709228515625e+02
1.840000000000000000e+02 1.959059295654296875e+02
1.740000000000000000e+02 1.807857055664062500e+02
1.650000000000000000e+02 1.677029418945312500e+02
1.580000000000000000e+02 1.633009643554687500e+02
1.580000000000000000e+02 1.544322357177734375e+02
1.590000000000000000e+02 1.508649291992187500e+02
1.590000000000000000e+02 1.582328033447265625e+02
1.555000000000000000e+02 1.590926666259765625e+02
1.470000000000000000e+02 1.611426239013671875e+02
1.450000000000000000e+02 1.567550201416015625e+02
1.410000000000000000e+02 1.465016632080078125e+02
1.360000000000000000e+02 1.511232299804687500e+02
1.330000000000000000e+02 1.408036499023437500e+02
1.320000000000000000e+02 1.371089172363281250e+02
1.310000000000000000e+02 1.359925231933593750e+02
1.300000000000000000e+02 1.358468933105468750e+02
1.280000000000000000e+02 1.346798706054687500e+02
1.250000000000000000e+02 1.345607604980468750e+02
1.260000000000000000e+02 1.325800476074218750e+02
1.260000000000000000e+02 1.298421325683593750e+02
1.250000000000000000e+02 1.339128112792968750e+02
1.260000000000000000e+02 1.313527374267578125e+02
1.270000000000000000e+02 1.306519927978515625e+02
1.330000000000000000e+02 1.337481994628906250e+02
1.335000000000000000e+02 1.341719970703125000e+02
1.360000000000000000e+02 1.420778808593750000e+02
1.430000000000000000e+02 1.399815368652343750e+02
1.680000000000000000e+02 1.785027618408203125e+02
1.970000000000000000e+02 1.776859893798828125e+02
2.050000000000000000e+02 1.959838867187500000e+02
2.110000000000000000e+02 2.065182647705078125e+02
2.370000000000000000e+02 2.014873352050781250e+02
1.980000000000000000e+02 2.151608886718750000e+02
1.860000000000000000e+02 1.818095855712890625e+02
1.780000000000000000e+02 1.771526336669921875e+02
1.660000000000000000e+02 1.696526489257812500e+02
1.560000000000000000e+02 1.608130493164062500e+02
1.540000000000000000e+02 1.528384857177734375e+02
1.540000000000000000e+02 1.467455749511718750e+02
1.580000000000000000e+02 1.521176300048828125e+02
1.680000000000000000e+02 1.524510955810546875e+02
1.840000000000000000e+02 1.629443511962890625e+02
2.040000000000000000e+02 1.790129394531250000e+02
2.160000000000000000e+02 1.990028686523437500e+02
2.190000000000000000e+02 2.185466461181640625e+02
2.190000000000000000e+02 2.184293670654296875e+02
2.160000000000000000e+02 2.195189208984375000e+02
2.170000000000000000e+02 2.193921813964843750e+02
2.350000000000000000e+02 2.173090820312500000e+02
2.600000000000000000e+02 2.207566833496093750e+02
2.690000000000000000e+02 2.517232360839843750e+02
2.470000000000000000e+02 2.621273193359375000e+02
2.370000000000000000e+02 2.277308349609375000e+02
2.310000000000000000e+02 2.376783752441406250e+02
2.350000000000000000e+02 2.188529663085937500e+02
2.450000000000000000e+02 2.221343383789062500e+02
2.480000000000000000e+02 2.318629913330078125e+02
2.360000000000000000e+02 2.416835327148437500e+02
2.220000000000000000e+02 2.351067962646484375e+02
2.170000000000000000e+02 2.127467651367187500e+02
2.120000000000000000e+02 2.066602478027343750e+02
2.090000000000000000e+02 2.094388122558593750e+02
2.120000000000000000e+02 1.989683837890625000e+02
2.032500000000000000e+02 1.995939788818359375e+02
1.960000000000000000e+02 2.092267608642578125e+02
1.920000000000000000e+02 1.946602020263671875e+02
1.930000000000000000e+02 1.985011444091796875e+02
1.990000000000000000e+02 1.954656066894531250e+02
2.080000000000000000e+02 2.002661895751953125e+02
2.160000000000000000e+02 2.107905426025390625e+02
2.190000000000000000e+02 2.163962707519531250e+02
2.180000000000000000e+02 2.208533477783203125e+02
2.100000000000000000e+02 2.187915039062500000e+02
2.070000000000000000e+02 2.165916137695312500e+02
2.130000000000000000e+02 2.029641418457031250e+02
2.180000000000000000e+02 2.086684417724609375e+02
2.160000000000000000e+02 2.134964599609375000e+02
2.110000000000000000e+02 2.109696807861328125e+02
2.220000000000000000e+02 7.557556915283203125e+01
2.130000000000000000e+02 2.194572143554687500e+02
2.200000000000000000e+02 2.089635772705078125e+02
2.180000000000000000e+02 2.143470611572265625e+02
2.110000000000000000e+02 2.244761352539062500e+02
2.070000000000000000e+02 2.073642730712890625e+02
2.040000000000000000e+02 2.038340301513671875e+02
2.020000000000000000e+02 2.027295684814453125e+02
2.040000000000000000e+02 1.983094482421875000e+02
2.000000000000000000e+02 1.980259552001953125e+02
1.990000000000000000e+02 2.038728027343750000e+02
2.060000000000000000e+02 1.915051116943359375e+02
2.100000000000000000e+02 1.996495361328125000e+02
2.100000000000000000e+02 2.114658813476562500e+02
2.030000000000000000e+02 2.077073211669921875e+02
1.910000000000000000e+02 2.080066833496093750e+02
1.830000000000000000e+02 1.955533142089843750e+02
1.790000000000000000e+02 1.826596527099609375e+02
1.750000000000000000e+02 1.796315460205078125e+02
1.720000000000000000e+02 1.755954284667968750e+02
1.750000000000000000e+02 1.698493499755859375e+02
1.760000000000000000e+02 1.692572631835937500e+02
1.700000000000000000e+02 1.787254791259765625e+02
1.690000000000000000e+02 1.752542419433593750e+02
1.690000000000000000e+02 1.661904907226562500e+02
1.640000000000000000e+02 1.739957733154296875e+02
1.610000000000000000e+02 1.696625366210937500e+02
1.600000000000000000e+02 1.607086334228515625e+02
1.590000000000000000e+02 1.630169830322265625e+02
2.010000000000000000e+02 1.601664123535156250e+02
2.350000000000000000e+02 2.095461120605468750e+02
2.400000000000000000e+02 2.438144531250000000e+02
2.260000000000000000e+02 2.585689697265625000e+02
2.030000000000000000e+02 1.947794494628906250e+02
1.870000000000000000e+02 2.038752746582031250e+02
1.720000000000000000e+02 1.681799163818359375e+02
1.530000000000000000e+02 1.639320678710937500e+02
1.430000000000000000e+02 1.475260925292968750e+02
1.400000000000000000e+02 1.315939331054687500e+02
1.350000000000000000e+02 1.351629028320312500e+02
1.310000000000000000e+02 1.368652343750000000e+02
1.330000000000000000e+02 1.316402587890625000e+02
1.245000000000000000e+02 1.324024658203125000e+02
1.105000000000000000e+02 1.402337493896484375e+02
1.010000076293945312e+02 1.242482223510742188e+02
8.800000762939453125e+01 1.123514556884765625e+02
7.400000000000000000e+01 1.042534332275390625e+02
7.200000762939453125e+01 8.889127349853515625e+01
8.500000000000000000e+01 8.037847137451171875e+01
9.400000000000000000e+01 8.522370147705078125e+01
9.400000000000000000e+01 1.026638946533203125e+02
9.700000000000000000e+01 1.059584197998046875e+02
1.040000000000000000e+02 1.048933410644531250e+02
1.040000000000000000e+02 1.124871368408203125e+02
1.060000000000000000e+02 1.179166870117187500e+02
1.180000000000000000e+02 1.142063827514648438e+02
1.360000000000000000e+02 1.192099151611328125e+02
1.560000000000000000e+02 1.362785644531250000e+02
1.680000000000000000e+02 1.536561126708984375e+02
1.760000000000000000e+02 1.756277923583984375e+02
1.840000000000000000e+02 1.853968353271484375e+02
1.880000000000000000e+02 1.972554473876953125e+02
1.820000000000000000e+02 2.060718688964843750e+02
1.710000000000000000e+02 1.992775268554687500e+02
1.590000000000000000e+02 1.805072174072265625e+02
1.530000000000000000e+02 1.683408660888671875e+02
1.480000000000000000e+02 1.534038238525390625e+02
1.360000000000000000e+02 1.508699645996093750e+02
1.325000000000000000e+02 1.441474304199218750e+02
1.300000000000000000e+02 1.296130523681640625e+02
1.270000000000000000e+02 1.356931152343750000e+02
1.240000000000000000e+02 1.319478302001953125e+02
1.210000000000000000e+02 1.289829711914062500e+02
1.180000000000000000e+02 1.277462768554687500e+02
1.100000076293945312e+02 1.257768249511718750e+02
9.600000000000000000e+01 1.232435150146484375e+02
7.500000000000000000e+01 1.224771728515625000e+02
1.300000000000000000e+02 1.106923370361328125e+02
1.050000000000000000e+02 1.223254547119140625e+02
1.020000076293945312e+02 1.140976028442382812e+02
1.760000000000000000e+02 1.115952911376953125e+02
1.770000000000000000e+02 1.940982971191406250e+02
1.800000000000000000e+02 1.893237457275390625e+02
2.290000000000000000e+02 1.936465148925781250e+02
2.360000000000000000e+02 2.285938262939453125e+02
2.370000000000000000e+02 2.190933380126953125e+02
2.310000000000000000e+02 2.309320678710937500e+02
2.220000000000000000e+02 2.302564392089843750e+02
2.090000000000000000e+02 2.216062316894531250e+02
2.010000000000000000e+02 2.143018798828125000e+02
2.060000000000000000e+02 1.981982727050781250e+02
2.060000000000000000e+02 1.975226898193359375e+02
1.980000000000000000e+02 2.120364990234375000e+02
1.900000000000000000e+02 1.976943969726562500e+02
1.890000000000000000e+02 1.879501342773437500e+02
1.920000000000000000e+02 1.821108245849609375e+02
1.950000000000000000e+02 1.883690795898437500e+02
1.960000000000000000e+02 1.922101898193359375e+02
1.970000000000000000e+02 1.951278076171875000e+02
1.950000000000000000e+02 1.957746582031250000e+02
1.920000000000000000e+02 1.989214172363281250e+02
1.910000000000000000e+02 1.936979827880859375e+02
1.910000000000000000e+02 1.921658020019531250e+02
1.910000000000000000e+02 1.929031219482421875e+02
1.900000000000000000e+02 1.921630554199218750e+02
1.870000000000000000e+02 1.919525451660156250e+02
1.850000000000000000e+02 1.901520233154296875e+02
1.860000000000000000e+02 1.858197784423828125e+02
1.870000000000000000e+02 1.858622283935546875e+02
1.880000000000000000e+02 1.885525512695312500e+02
1.890000000000000000e+02 1.877093811035156250e+02
1.860000000000000000e+02 1.897402496337890625e+02
1.910000000000000000e+02 1.909262542724609375e+02
1.925000000000000000e+02 1.839680175781250000e+02
2.600000000000000000e+02 2.228057556152343750e+02
2.740000000000000000e+02 2.570477600097656250e+02
2.230000000000000000e+02 2.606751708984375000e+02
2.000000000000000000e+02 2.169612121582031250e+02
1.980000000000000000e+02 1.906846313476562500e+02
1.900000000000000000e+02 1.860131378173828125e+02
1.780000000000000000e+02 1.927566833496093750e+02
1.690000000000000000e+02 1.729146728515625000e+02
1.580000000000000000e+02 1.622079925537109375e+02
1.580000000000000000e+02 1.582616729736328125e+02
1.615000000000000000e+02 1.442450408935546875e+02
1.560000000000000000e+02 1.594784851074218750e+02
1.450000000000000000e+02 1.649338836669921875e+02
1.280000000000000000e+02 1.712186737060546875e+02
1.010000076293945312e+02 1.469403381347656250e+02
8.200000762939453125e+01 1.239441223144531250e+02
1.010000076293945312e+02 8.903481292724609375e+01
1.140000000000000000e+02 1.011352462768554688e+02
1.320000000000000000e+02 1.102472763061523438e+02
1.590000000000000000e+02 1.236770172119140625e+02
1.790000000000000000e+02 1.469484252929687500e+02
1.850000000000000000e+02 1.817743988037109375e+02
1.960000000000000000e+02 2.003043365478515625e+02
2.130000000000000000e+02 2.003653106689453125e+02
2.385000000000000000e+02 2.244653320312500000e+02
2.560000000000000000e+02 2.377053375244140625e+02
2.640000000000000000e+02 2.572037353515625000e+02
2.680000000000000000e+02 2.666822509765625000e+02
2.690000000000000000e+02 2.689981689453125000e+02
2.770000000000000000e+02 2.730465087890625000e+02
2.800000000000000000e+02 2.739755249023437500e+02
2.750000000000000000e+02 2.797769165039062500e+02
2.710000000000000000e+02 2.689754028320312500e+02
2.680000000000000000e+02 2.606029663085937500e+02
2.640000000000000000e+02 2.581733398437500000e+02
2.575000000000000000e+02 2.510673980712890625e+02
2.570000000000000000e+02 2.460541076660156250e+02
2.460000000000000000e+02 2.430935668945312500e+02
1.730000000000000000e+02 2.230019378662109375e+02
1.480000000000000000e+02 1.796029663085937500e+02
1.400000000000000000e+02 1.837817687988281250e+02
1.590000000000000000e+02 1.462446289062500000e+02
1.910000000000000000e+02 1.901792602539062500e+02
2.120000000000000000e+02 1.883933410644531250e+02
2.185000000000000000e+02 2.049566650390625000e+02
2.310000000000000000e+02 2.359518890380859375e+02
2.510000000000000000e+02 2.447192230224609375e+02
2.220000000000000000e+02 1.733459320068359375e+02
2.110000000000000000e+02 1.801847534179687500e+02
2.150000000000000000e+02 1.867612304687500000e+02
2.210000000000000000e+02 2.101561279296875000e+02
2.060000000000000000e+02 2.291713867187500000e+02
1.900000000000000000e+02 2.077045898437500000e+02
1.700000000000000000e+02 1.974155731201171875e+02
1.620000000000000000e+02 1.770708770751953125e+02
1.820000000000000000e+02 1.569302062988281250e+02
1.850000000000000000e+02 1.730375213623046875e+02
1.830000000000000000e+02 1.853422241210937500e+02
1.795000000000000000e+02 1.827874450683593750e+02
1.780000000000000000e+02 1.849032135009765625e+02
1.750000000000000000e+02 1.822949218750000000e+02
1.720000000000000000e+02 1.814438781738281250e+02
1.690000000000000000e+02 1.735179748535156250e+02
1.680000000000000000e+02 1.711223907470703125e+02
1.670000000000000000e+02 1.676034393310546875e+02
1.620000000000000000e+02 1.688216705322265625e+02
1.580000000000000000e+02 1.670828704833984375e+02
1.550000000000000000e+02 1.594787902832031250e+02
1.480000000000000000e+02 1.591776275634765625e+02
1.270000000000000000e+02 1.557411804199218750e+02
1.140000000000000000e+02 1.455469055175781250e+02
1.250000000000000000e+02 1.164941864013671875e+02
1.340000000000000000e+02 1.415839843750000000e+02
1.360000000000000000e+02 1.191070098876953125e+02
1.360000000000000000e+02 1.400647888183593750e+02
1.580000000000000000e+02 1.800435485839843750e+02
1.670000000000000000e+02 1.933672485351562500e+02
1.740000000000000000e+02 1.974685821533203125e+02
1.920000000000000000e+02 1.960288696289062500e+02
2.260000000000000000e+02 2.043640899658203125e+02
2.130000000000000000e+02 2.160071411132812500e+02
1.990000000000000000e+02 1.987259979248046875e+02
1.860000000000000000e+02 1.816798858642578125e+02
1.680000000000000000e+02 1.761385650634765625e+02
1.520000000000000000e+02 1.641098022460937500e+02
1.290000000000000000e+02 1.433182373046875000e+02
1.360000000000000000e+02 1.298955993652343750e+02
1.440000000000000000e+02 1.264211730957031250e+02
1.520000000000000000e+02 1.349116821289062500e+02
1.510000000000000000e+02 1.402146911621093750e+02
1.500000000000000000e+02 1.552771148681640625e+02
1.520000000000000000e+02 1.519774780273437500e+02
1.650000000000000000e+02 1.594412994384765625e+02
1.820000000000000000e+02 1.632055358886718750e+02
1.910000000000000000e+02 1.823116455078125000e+02
1.900000000000000000e+02 1.936628875732421875e+02
1.840000000000000000e+02 1.914328918457031250e+02
1.780000000000000000e+02 1.874320373535156250e+02
1.950000000000000000e+02 1.819465942382812500e+02
2.350000000000000000e+02 2.036469726562500000e+02
2.460000000000000000e+02 2.224708862304687500e+02
2.490000000000000000e+02 2.352476043701171875e+02
2.520000000000000000e+02 2.408542480468750000e+02
2.555000000000000000e+02 2.401610412597656250e+02
2.500000000000000000e+02 2.442251586914062500e+02
2.430000000000000000e+02 2.452853698730468750e+02
2.260000000000000000e+02 2.213304443359375000e+02
2.210000000000000000e+02 2.127210235595703125e+02
2.270000000000000000e+02 2.219706420898437500e+02
2.720000000000000000e+02 2.292381744384765625e+02
2.770000000000000000e+02 2.602751770019531250e+02
2.720000000000000000e+02 2.662357177734375000e+02
2.650000000000000000e+02 2.645115966796875000e+02
2.645000000000000000e+02 2.533573608398437500e+02
2.735000000000000000e+02 2.491374053955078125e+02
2.790000000000000000e+02 2.539847412109375000e+02
2.920000000000000000e+02 2.649518432617187500e+02
3.020000000000000000e+02 2.677126770019531250e+02
2.935000000000000000e+02 2.835270996093750000e+02
2.800000000000000000e+02 2.895760498046875000e+02
2.730000000000000000e+02 2.746769104003906250e+02
2.670000000000000000e+02 2.536252746582031250e+02
2.660000000000000000e+02 2.511382751464843750e+02
2.640000000000000000e+02 2.480205688476562500e+02
2.610000000000000000e+02 2.518096313476562500e+02
2.550000000000000000e+02 2.481047821044921875e+02
2.480000000000000000e+02 2.445827941894531250e+02
2.430000000000000000e+02 2.364904479980468750e+02
2.330000000000000000e+02 2.307008361816406250e+02
2.230000000000000000e+02 2.284787292480468750e+02
2.170000000000000000e+02 2.126918029785156250e+02
2.150000000000000000e+02 2.095436401367187500e+02
2.120000000000000000e+02 2.055893707275390625e+02
2.070000000000000000e+02 2.062079925537109375e+02
2.030000000000000000e+02 2.014503631591796875e+02
1.940000000000000000e+02 1.967685089111328125e+02
1.890000000000000000e+02 1.954481201171875000e+02
1.930000000000000000e+02 1.813301544189453125e+02
1.960000000000000000e+02 1.846960601806640625e+02
1.980000000000000000e+02 1.955958557128906250e+02
1.960000000000000000e+02 1.933663787841796875e+02
1.900000000000000000e+02 1.985444793701171875e+02
1.900000000000000000e+02 1.930777435302734375e+02
1.920000000000000000e+02 1.862882537841796875e+02
1.930000000000000000e+02 1.944559020996093750e+02
1.955000000000000000e+02 1.913353881835937500e+02
1.980000000000000000e+02 1.936418457031250000e+02
2.090000000000000000e+02 1.961354217529296875e+02
2.230000000000000000e+02 2.246170043945312500e+02
2.270000000000000000e+02 2.511241149902343750e+02
2.170000000000000000e+02 2.443545989990234375e+02
2.020000000000000000e+02 1.987617645263671875e+02
1.820000000000000000e+02 1.954488830566406250e+02
1.630000000000000000e+02 1.787634735107421875e+02
1.560000000000000000e+02 1.582345428466796875e+02
1.480000000000000000e+02 1.433478393554687500e+02
1.430000000000000000e+02 1.485846252441406250e+02
1.400000000000000000e+02 1.374417877197265625e+02
1.380000000000000000e+02 1.401184997558593750e+02
1.380000000000000000e+02 1.402429351806640625e+02
1.430000000000000000e+02 1.406397247314453125e+02
1.480000000000000000e+02 1.430616302490234375e+02
1.510000000000000000e+02 1.516952819824218750e+02
1.550000000000000000e+02 1.549976654052734375e+02
1.610000000000000000e+02 1.581206665039062500e+02
1.690000000000000000e+02 1.649981536865234375e+02
1.740000000000000000e+02 1.719538116455078125e+02
1.780000000000000000e+02 1.800930023193359375e+02
1.840000000000000000e+02 1.802410736083984375e+02
1.930000000000000000e+02 1.850618133544921875e+02
1.980000000000000000e+02 1.922475433349609375e+02
1.990000000000000000e+02 1.999035644531250000e+02
2.130000000000000000e+02 1.858895416259765625e+02
2.100000000000000000e+02 2.075528869628906250e+02
2.090000000000000000e+02 2.216099395751953125e+02
2.150000000000000000e+02 1.997707519531250000e+02
2.165000000000000000e+02 2.116905822753906250e+02
2.150000000000000000e+02 2.215298461914062500e+02
2.080000000000000000e+02 2.108718719482421875e+02
2.030000000000000000e+02 2.152167205810546875e+02
2.130000000000000000e+02 2.013386383056640625e+02
2.340000000000000000e+02 2.033061218261718750e+02
2.440000000000000000e+02 2.283994750976562500e+02
2.490000000000000000e+02 2.457042694091796875e+02
2.590000000000000000e+02 2.409937896728515625e+02
2.700000000000000000e+02 2.467935028076171875e+02
2.790000000000000000e+02 2.612822265625000000e+02
2.915000000000000000e+02 2.707410278320312500e+02
2.950000000000000000e+02 2.755201721191406250e+02
2.970000000000000000e+02 2.845033264160156250e+02
2.860000000000000000e+02 2.847106018066406250e+02
2.792500000000000000e+02 2.852904357910156250e+02
2.760000000000000000e+02 2.668839111328125000e+02
2.640000000000000000e+02 2.607322082519531250e+02
2.600000000000000000e+02 2.583437500000000000e+02
2.600000000000000000e+02 2.374791870117187500e+02
2.510000000000000000e+02 2.467441558837890625e+02
2.440000000000000000e+02 2.463806762695312500e+02
2.280000000000000000e+02 2.307752990722656250e+02
2.190000000000000000e+02 2.252224273681640625e+02
2.100000000000000000e+02 2.074187622070312500e+02
2.030000000000000000e+02 2.051472473144531250e+02
1.970000000000000000e+02 1.958121948242187500e+02
1.900000000000000000e+02 1.919748992919921875e+02
1.910000000000000000e+02 1.847787780761718750e+02
1.940000000000000000e+02 1.794635467529296875e+02
1.940000000000000000e+02 1.897081146240234375e+02
1.910000000000000000e+02 2.147328338623046875e+02
1.920000000000000000e+02 2.072736511230468750e+02
2.010000000000000000e+02 1.972107086181640625e+02
2.030000000000000000e+02 2.065490722656250000e+02
1.900000000000000000e+02 2.099384460449218750e+02
1.780000000000000000e+02 1.963908386230468750e+02
1.680000000000000000e+02 1.748438415527343750e+02
1.530000000000000000e+02 1.699235229492187500e+02
5.600000000000000000e+01 6.979061126708984375e+01
5.800000762939453125e+01 6.848336029052734375e+01
6.600000762939453125e+01 7.167145538330078125e+01
7.000000000000000000e+01 7.233782958984375000e+01
7.700000000000000000e+01 8.602426147460937500e+01
9.000000762939453125e+01 8.341648101806640625e+01
1.030000000000000000e+02 9.430157470703125000e+01
1.090000000000000000e+02 1.112409057617187500e+02
1.160000076293945312e+02 1.185284042358398438e+02
1.250000000000000000e+02 1.167851867675781250e+02
1.330000000000000000e+02 1.302037811279296875e+02
1.440000000000000000e+02 1.355795745849609375e+02
1.550000000000000000e+02 1.426105499267578125e+02
1.660000000000000000e+02 1.599390258789062500e+02
1.770000000000000000e+02 1.647648925781250000e+02
1.840000000000000000e+02 1.804159240722656250e+02
1.910000000000000000e+02 1.870885467529296875e+02
1.970000000000000000e+02 1.851725769042968750e+02
2.040000000000000000e+02 1.944038848876953125e+02
2.230000000000000000e+02 1.929018707275390625e+02
2.155000000000000000e+02 2.024565429687500000e+02
1.690000000000000000e+02 1.748702392578125000e+02
1.620000000000000000e+02 1.581134338378906250e+02
1.600000000000000000e+02 1.510519561767578125e+02
1.630000000000000000e+02 1.441384582519531250e+02
1.650000000000000000e+02 1.499652557373046875e+02
1.520000000000000000e+02 1.560928497314453125e+02
1.340000000000000000e+02 1.537009277343750000e+02
1.180000076293945312e+02 1.208525009155273438e+02
1.030000000000000000e+02 1.116113891601562500e+02
8.500000000000000000e+01 9.587199401855468750e+01
7.500000762939453125e+01 8.853428649902343750e+01
7.500000762939453125e+01 7.485099029541015625e+01
6.700000762939453125e+01 6.836545562744140625e+01
6.900000000000000000e+01 8.186998748779296875e+01
8.800000000000000000e+01 7.832420349121093750e+01
9.700000762939453125e+01 8.315580749511718750e+01
1.100000000000000000e+02 1.204224090576171875e+02
1.480000000000000000e+02 1.393688507080078125e+02
1.720000000000000000e+02 1.399482727050781250e+02
1.860000000000000000e+02 1.796614074707031250e+02
1.860000000000000000e+02 1.946846313476562500e+02
1.810000000000000000e+02 1.894753875732421875e+02
1.760000000000000000e+02 1.723858947753906250e+02
1.720000000000000000e+02 1.648372497558593750e+02
1.700000000000000000e+02 1.609436645507812500e+02
1.730000000000000000e+02 1.589218750000000000e+02
1.800000000000000000e+02 1.596339111328125000e+02
1.830000000000000000e+02 1.702232360839843750e+02
1.810000000000000000e+02 1.775512542724609375e+02
1.780000000000000000e+02 1.935331420898437500e+02
1.860000000000000000e+02 1.700277252197265625e+02
1.860000000000000000e+02 1.827127380371093750e+02
1.840000000000000000e+02 1.794926605224609375e+02
1.810000000000000000e+02 1.789281158447265625e+02
1.770000000000000000e+02 1.739141387939453125e+02
1.710000000000000000e+02 1.699118347167968750e+02
1.660000000000000000e+02 1.638855590820312500e+02
1.625000000000000000e+02 1.579609680175781250e+02
1.440000000000000000e+02 1.521581573486328125e+02
1.340000000000000000e+02 1.409468383789062500e+02
1.310000000000000000e+02 1.177785949707031250e+02
1.320000000000000000e+02 1.165518798828125000e+02
1.340000000000000000e+02 1.217580871582031250e+02
1.330000000000000000e+02 1.246004791259765625e+02
1.290000000000000000e+02 1.312666473388671875e+02
1.280000000000000000e+02 1.269675979614257812e+02
1.310000000000000000e+02 1.250719604492187500e+02
1.370000000000000000e+02 1.301473541259765625e+02
1.470000000000000000e+02 1.358918457031250000e+02
1.640000000000000000e+02 1.451367645263671875e+02
1.840000000000000000e+02 1.605101776123046875e+02
2.090000000000000000e+02 1.880985870361328125e+02
2.160000000000000000e+02 1.978755493164062500e+02
2.380000000000000000e+02 2.351517944335937500e+02
2.420000000000000000e+02 2.186698303222656250e+02
2.420000000000000000e+02 2.271385498046875000e+02
2.430000000000000000e+02 2.244308776855468750e+02
2.410000000000000000e+02 2.208154907226562500e+02
2.350000000000000000e+02 2.265103454589843750e+02
1.900000000000000000e+02 2.070457153320312500e+02
1.790000000000000000e+02 1.735061645507812500e+02
1.330000000000000000e+02 1.155458831787109375e+02
1.400000000000000000e+02 1.323943176269531250e+02
1.410000000000000000e+02 1.444216156005859375e+02
1.340000000000000000e+02 1.437300415039062500e+02
1.250000000000000000e+02 1.412827453613281250e+02
1.190000000000000000e+02 1.240770568847656250e+02
1.150000000000000000e+02 1.190806732177734375e+02
1.090000000000000000e+02 1.111754913330078125e+02
1.050000000000000000e+02 1.167288742065429688e+02
1.020000000000000000e+02 1.033194808959960938e+02
1.010000000000000000e+02 1.081271972656250000e+02
1.020000000000000000e+02 1.029024658203125000e+02
1.050000000000000000e+02 1.067624206542968750e+02
1.070000000000000000e+02 1.080954437255859375e+02
1.160000076293945312e+02 1.132539215087890625e+02
1.140000076293945312e+02 1.265587387084960938e+02
1.170000076293945312e+02 1.159269561767578125e+02
1.220000000000000000e+02 1.164774703979492188e+02
1.250000000000000000e+02 1.261467819213867188e+02
1.270000000000000000e+02 1.274756927490234375e+02
1.300000000000000000e+02 1.295499420166015625e+02
1.320000000000000000e+02 1.305184936523437500e+02
1.320000000000000000e+02 1.354525604248046875e+02
1.300000000000000000e+02 1.337507629394531250e+02
1.310000000000000000e+02 1.327299499511718750e+02
1.340000000000000000e+02 1.282825317382812500e+02
1.390000000000000000e+02 1.359522705078125000e+02
1.440000000000000000e+02 1.371220092773437500e+02
1.490000000000000000e+02 1.466710968017578125e+02
1.560000000000000000e+02 1.483222503662109375e+02
1.630000000000000000e+02 1.566857452392578125e+02
1.870000000000000000e+02 1.700349121093750000e+02
2.470000000000000000e+02 2.356025543212890625e+02
2.500000000000000000e+02 2.497026977539062500e+02
2.370000000000000000e+02 2.414304504394531250e+02
2.180000000000000000e+02 2.249949035644531250e+02
1.950000000000000000e+02 2.025114898681640625e+02
1.720000000000000000e+02 1.806305236816406250e+02
1.500000000000000000e+02 1.536665496826171875e+02
1.300000000000000000e+02 1.320567779541015625e+02
1.100000000000000000e+02 1.149020309448242188e+02
8.000000000000000000e+01 9.667834472656250000e+01
7.300000000000000000e+01 8.631291198730468750e+01
5.600000000000000000e+01 5.350856781005859375e+01
4.600000762939453125e+01 6.438632202148437500e+01
4.550000762939453125e+01 6.501417541503906250e+01
4.266667556762695312e+01 5.599819183349609375e+01
4.100000381469726562e+01 6.380448150634765625e+01
4.050000381469726562e+01 5.627101135253906250e+01
4.000000000000000000e+01 6.050440216064453125e+01
4.000000000000000000e+01 5.593739318847656250e+01
1.220000000000000000e+02 1.460844421386718750e+02
1.030000000000000000e+02 1.435662384033203125e+02
9.000000762939453125e+01 8.569113922119140625e+01
1.020000000000000000e+02 8.598883056640625000e+01
1.220000000000000000e+02 9.245690917968750000e+01
1.410000000000000000e+02 1.240322189331054688e+02
1.570000000000000000e+02 1.413932647705078125e+02
1.660000000000000000e+02 1.609115905761718750e+02
1.580000000000000000e+02 1.720981292724609375e+02
1.470000000000000000e+02 1.704858093261718750e+02
1.450000000000000000e+02 1.395476837158203125e+02
2.750000000000000000e+02 2.761304321289062500e+02
2.580000000000000000e+02 2.510545349121093750e+02
2.460000000000000000e+02 2.404187927246093750e+02
2.380000000000000000e+02 2.215589599609375000e+02
2.230000000000000000e+02 2.157676696777343750e+02
2.050000000000000000e+02 2.120466156005859375e+02
1.960000000000000000e+02 1.901011352539062500e+02
1.800000000000000000e+02 1.707261505126953125e+02
1.670000000000000000e+02 1.734845123291015625e+02
1.630000000000000000e+02 1.434260864257812500e+02
1.530000000000000000e+02 1.424249572753906250e+02
1.420000000000000000e+02 1.489120635986328125e+02
1.360000000000000000e+02 1.265220947265625000e+02
1.345000000000000000e+02 1.207216644287109375e+02
1.350000000000000000e+02 1.209522552490234375e+02
1.310000000000000000e+02 1.300699615478515625e+02
1.270000000000000000e+02 1.200359344482421875e+02
1.280000000000000000e+02 1.195576019287109375e+02
1.350000000000000000e+02 1.192983779907226562e+02
1.410000000000000000e+02 1.309729766845703125e+02
1.460000000000000000e+02 1.452509155273437500e+02
1.520000000000000000e+02 1.442857971191406250e+02
1.560000000000000000e+02 1.535883331298828125e+02
1.610000000000000000e+02 1.587748107910156250e+02
1.620000000000000000e+02 1.586670379638671875e+02
1.650000000000000000e+02 1.690888519287109375e+02
1.760000000000000000e+02 1.574888153076171875e+02
1.830000000000000000e+02 1.731825103759765625e+02
1.850000000000000000e+02 1.914841766357421875e+02
1.850000000000000000e+02 1.805337524414062500e+02
1.855000000000000000e+02 1.814961242675781250e+02
1.990000000000000000e+02 1.763796997070312500e+02
2.010000000000000000e+02 1.966037902832031250e+02
2.070000000000000000e+02 1.930088653564453125e+02
2.330000000000000000e+02 2.089037322998046875e+02
2.870000000000000000e+02 2.783067016601562500e+02
3.010000000000000000e+02 2.923908081054687500e+02
3.120000000000000000e+02 2.916304321289062500e+02
3.090000000000000000e+02 2.944239196777343750e+02
2.940000000000000000e+02 2.997855834960937500e+02
2.720000000000000000e+02 2.823483581542968750e+02
2.335000000000000000e+02 2.557117767333984375e+02
2.090000000000000000e+02 2.342256164550781250e+02
1.810000000000000000e+02 1.978192596435546875e+02
1.610000000000000000e+02 1.720686187744140625e+02
1.470000000000000000e+02 1.348569488525390625e+02
1.340000000000000000e+02 1.256952667236328125e+02
1.225000076293945312e+02 1.167546691894531250e+02
1.190000000000000000e+02 1.064493713378906250e+02
1.170000076293945312e+02 1.077916030883789062e+02
1.100000000000000000e+02 1.074010772705078125e+02
1.100000000000000000e+02 1.102669525146484375e+02
1.190000000000000000e+02 9.687999725341796875e+01
1.180000076293945312e+02 1.170773696899414062e+02
1.160000076293945312e+02 1.305238800048828125e+02
1.180000076293945312e+02 1.117500228881835938e+02
1.120000076293945312e+02 1.222395553588867188e+02
1.090000000000000000e+02 1.219450759887695312e+02
1.160000076293945312e+02 1.053638381958007812e+02
1.200000000000000000e+02 1.151527709960937500e+02
1.270000000000000000e+02 1.284685821533203125e+02
1.450000000000000000e+02 1.213930587768554688e+02
1.510000000000000000e+02 1.420028381347656250e+02
1.440000000000000000e+02 1.428364257812500000e+02
1.300000000000000000e+02 1.457239379882812500e+02
1.180000076293945312e+02 1.418107910156250000e+02
1.165000076293945312e+02 1.104464721679687500e+02
1.040000000000000000e+02 1.133171081542968750e+02
1.100000000000000000e+02 1.192863464355468750e+02
1.100000000000000000e+02 8.978599548339843750e+01
1.550000000000000000e+02 1.615793762207031250e+02
1.440000000000000000e+02 1.602340545654296875e+02
1.395000000000000000e+02 1.648257446289062500e+02
1.330000000000000000e+02 1.289719085693359375e+02
1.300000000000000000e+02 1.435463409423828125e+02
2.490000000000000000e+02 2.402619018554687500e+02
7.400000762939453125e+01 9.297753906250000000e+01
7.800000762939453125e+01 7.636564636230468750e+01
8.600000762939453125e+01 8.663865661621093750e+01
1.000000000000000000e+02 9.106183624267578125e+01
1.260000000000000000e+02 1.021932067871093750e+02
1.490000000000000000e+02 1.209559936523437500e+02
1.610000000000000000e+02 1.621007537841796875e+02
1.630000000000000000e+02 1.633280334472656250e+02
1.610000000000000000e+02 1.712723541259765625e+02
1.560000000000000000e+02 1.593937072753906250e+02
1.460000000000000000e+02 1.590118103027343750e+02
1.330000000000000000e+02 1.477091064453125000e+02
1.350000000000000000e+02 1.327493591308593750e+02
1.430000000000000000e+02 1.191558914184570312e+02
1.490000000000000000e+02 1.479004211425781250e+02
1.640000000000000000e+02 1.460007934570312500e+02
1.650000000000000000e+02 1.560468597412109375e+02
1.460000000000000000e+02 1.391178741455078125e+02
1.480000000000000000e+02 1.440178222656250000e+02
1.620000000000000000e+02 1.505872650146484375e+02
1.685000000000000000e+02 1.478336334228515625e+02
1.380000000000000000e+02 1.576212310791015625e+02
1.670000000000000000e+02 1.316232147216796875e+02
1.910000000000000000e+02 1.636907348632812500e+02
2.050000000000000000e+02 1.926567382812500000e+02
2.040000000000000000e+02 2.162542114257812500e+02
1.940000000000000000e+02 2.021785278320312500e+02
1.950000000000000000e+02 1.831545410156250000e+02
2.340000000000000000e+02 1.991925811767578125e+02
2.500000000000000000e+02 2.467330169677734375e+02
2.610000000000000000e+02 2.420932312011718750e+02
2.600000000000000000e+02 2.643613281250000000e+02
2.550000000000000000e+02 2.573505554199218750e+02
2.360000000000000000e+02 2.400111083984375000e+02
2.100000000000000000e+02 2.337948608398437500e+02
1.860000000000000000e+02 1.993795928955078125e+02
1.730000000000000000e+02 1.696793670654296875e+02
1.600000000000000000e+02 1.450912170410156250e+02
1.430000000000000000e+02 1.455697479248046875e+02
1.340000000000000000e+02 1.293481903076171875e+02
1.230000000000000000e+02 1.098285675048828125e+02
1.105000000000000000e+02 1.172708892822265625e+02
1.030000000000000000e+02 1.051925659179687500e+02
9.700000762939453125e+01 9.045071411132812500e+01
9.400000000000000000e+01 9.980122375488281250e+01
9.700000762939453125e+01 8.593521881103515625e+01
1.050000000000000000e+02 1.040799102783203125e+02
1.195000000000000000e+02 1.021968765258789062e+02
1.290000000000000000e+02 1.220438919067382812e+02
1.360000000000000000e+02 1.299354858398437500e+02
1.520000000000000000e+02 1.430607147216796875e+02
1.780000000000000000e+02 1.410821838378906250e+02
1.880000000000000000e+02 1.675948486328125000e+02
1.770000000000000000e+02 1.826390686035156250e+02
1.770000000000000000e+02 1.622618103027343750e+02
1.840000000000000000e+02 1.616040344238281250e+02
1.810000000000000000e+02 1.701824645996093750e+02
1.640000000000000000e+02 1.608385925292968750e+02
1.590000000000000000e+02 1.447271270751953125e+02
1.510000000000000000e+02 1.568965454101562500e+02
1.490000000000000000e+02 1.415740966796875000e+02
1.500000000000000000e+02 1.334318847656250000e+02
1.530000000000000000e+02 1.379384307861328125e+02
1.480000000000000000e+02 1.415950012207031250e+02
1.400000000000000000e+02 1.457731323242187500e+02
1.350000000000000000e+02 1.301601409912109375e+02
1.310000000000000000e+02 1.262946929931640625e+02
1.270000000000000000e+02 1.261282119750976562e+02
1.230000000000000000e+02 1.247844161987304688e+02
1.230000000000000000e+02 1.209973144531250000e+02
1.230000000000000000e+02 1.195954284667968750e+02
1.270000000000000000e+02 1.281139221191406250e+02
2.010000000000000000e+02 1.382195587158203125e+02
2.530000000000000000e+02 1.968464813232421875e+02
2.900000000000000000e+02 2.567356872558593750e+02
2.950000000000000000e+02 2.814947509765625000e+02
2.740000000000000000e+02 2.808468017578125000e+02
2.580000000000000000e+02 2.637702636718750000e+02
2.380000000000000000e+02 2.300877990722656250e+02
2.310000000000000000e+02 2.211491699218750000e+02
2.245000000000000000e+02 2.040560150146484375e+02
2.100000000000000000e+02 2.016447448730468750e+02
2.010000000000000000e+02 1.935717926025390625e+02
1.920000000000000000e+02 1.756930541992187500e+02
1.770000000000000000e+02 1.776773071289062500e+02
1.690000000000000000e+02 1.592895812988281250e+02
1.630000000000000000e+02 1.593081207275390625e+02
1.530000000000000000e+02 1.532512512207031250e+02
1.400000000000000000e+02 1.474395751953125000e+02
1.310000000000000000e+02 1.385707702636718750e+02
1.280000000000000000e+02 1.182584762573242188e+02
1.240000000000000000e+02 1.228009338378906250e+02
1.190000000000000000e+02 1.234947509765625000e+02
1.170000000000000000e+02 1.199099044799804688e+02
1.160000000000000000e+02 1.161842422485351562e+02
1.160000000000000000e+02 1.186185150146484375e+02
1.180000000000000000e+02 1.171851654052734375e+02
1.210000000000000000e+02 1.191076354980468750e+02
1.260000000000000000e+02 1.228302688598632812e+02
1.260000000000000000e+02 1.260484924316406250e+02
1.250000000000000000e+02 1.335972595214843750e+02
1.250000000000000000e+02 1.252484741210937500e+02
1.270000000000000000e+02 1.275304031372070312e+02
1.310000000000000000e+02 1.269934692382812500e+02
1.320000000000000000e+02 1.316462402343750000e+02
1.330000000000000000e+02 1.370635681152343750e+02
1.440000000000000000e+02 1.328122253417968750e+02
1.450000000000000000e+02 1.368782653808593750e+02
1.480000000000000000e+02 1.619608154296875000e+02
1.550000000000000000e+02 1.398492126464843750e+02
1.660000000000000000e+02 1.544070587158203125e+02
1.650000000000000000e+02 1.741072998046875000e+02
1.490000000000000000e+02 1.838974914550781250e+02
1.280000000000000000e+02 1.576638488769531250e+02
1.200000000000000000e+02 1.265838546752929688e+02
1.230000000000000000e+02 1.281257934570312500e+02
1.310000000000000000e+02 1.102858734130859375e+02
1.460000000000000000e+02 1.279436187744140625e+02
1.600000000000000000e+02 1.433493957519531250e+02
1.720000000000000000e+02 1.633722686767578125e+02
1.850000000000000000e+02 1.708675537109375000e+02
1.820000000000000000e+02 1.787634887695312500e+02
1.500000000000000000e+02 1.608676757812500000e+02
1.360000000000000000e+02 1.403305206298828125e+02
1.250000000000000000e+02 1.322096252441406250e+02
1.170000000000000000e+02 1.164436721801757812e+02
1.070000000000000000e+02 1.141540603637695312e+02
9.100000000000000000e+01 1.099389495849609375e+02
8.700000000000000000e+01 9.986915588378906250e+01
8.700000000000000000e+01 8.254884338378906250e+01
9.100000000000000000e+01 9.286158752441406250e+01
9.700000000000000000e+01 9.083258819580078125e+01
1.100000000000000000e+02 9.983566284179687500e+01
1.300000000000000000e+02 1.054838943481445312e+02
1.450000000000000000e+02 1.262386550903320312e+02
1.610000000000000000e+02 1.509731140136718750e+02
1.780000000000000000e+02 1.554580841064453125e+02
1.910000000000000000e+02 1.825502014160156250e+02
2.040000000000000000e+02 2.005958251953125000e+02
2.160000000000000000e+02 2.035854797363281250e+02
2.210000000000000000e+02 2.066528320312500000e+02
2.250000000000000000e+02 2.214291839599609375e+02
2.240000000000000000e+02 2.114268341064453125e+02
2.120000000000000000e+02 2.217910156250000000e+02
1.970000000000000000e+02 2.094533996582031250e+02
1.785000000000000000e+02 1.871231994628906250e+02
1.620000000000000000e+02 1.719455108642578125e+02
1.400000000000000000e+02 1.494667053222656250e+02
1.270000000000000000e+02 1.375418243408203125e+02
1.160000000000000000e+02 1.107941131591796875e+02
1.040000000000000000e+02 1.127826690673828125e+02
9.000000000000000000e+01 1.025539093017578125e+02
7.800000000000000000e+01 9.570268249511718750e+01
7.199999237060546875e+01 8.331098937988281250e+01
7.000000000000000000e+01 7.645027923583984375e+01
7.100000000000000000e+01 7.550189971923828125e+01
7.100000000000000000e+01 7.541236877441406250e+01
7.100000000000000000e+01 7.821224212646484375e+01
7.700000000000000000e+01 7.683757781982421875e+01
8.500000000000000000e+01 7.754199218750000000e+01
8.900000000000000000e+01 8.783813476562500000e+01
9.100000000000000000e+01 9.508058166503906250e+01
9.600000000000000000e+01 9.557157897949218750e+01
1.000000000000000000e+02 9.741028594970703125e+01
1.020000000000000000e+02 1.051007843017578125e+02
9.900000000000000000e+01 1.061131744384765625e+02
1.040000000000000000e+02 1.102596054077148438e+02
1.080000000000000000e+02 9.811344909667968750e+01
1.040000000000000000e+02 1.197556076049804688e+02
9.300000000000000000e+01 1.115852661132812500e+02
8.500000000000000000e+01 1.034508895874023438e+02
8.600000000000000000e+01 9.113131713867187500e+01
8.500000000000000000e+01 8.399829101562500000e+01
8.300000000000000000e+01 9.429763793945312500e+01
7.499999237060546875e+01 8.753859710693359375e+01
6.299999237060546875e+01 7.498059844970703125e+01
6.200000000000000000e+01 7.201467895507812500e+01
6.299999237060546875e+01 6.723845672607421875e+01
1.650000000000000000e+02 1.578360595703125000e+02
1.360000000000000000e+02 1.430499420166015625e+02
1.200000000000000000e+02 1.302068481445312500e+02
1.080000000000000000e+02 1.206810531616210938e+02
1.030000000000000000e+02 1.015843505859375000e+02
9.800000000000000000e+01 9.973863220214843750e+01
9.100000000000000000e+01 1.032177047729492188e+02
8.300000000000000000e+01 9.641744995117187500e+01
7.900000000000000000e+01 9.056658935546875000e+01
7.700000000000000000e+01 8.299662780761718750e+01
7.700000000000000000e+01 8.319785308837890625e+01
7.800000000000000000e+01 8.156909179687500000e+01
8.000000000000000000e+01 8.327375793457031250e+01
8.500000000000000000e+01 8.444140625000000000e+01
9.300000000000000000e+01 8.711910247802734375e+01
9.900000000000000000e+01 9.423117065429687500e+01
1.040000000000000000e+02 1.036546478271484375e+02
1.130000000000000000e+02 1.065144271850585938e+02
1.240000000000000000e+02 1.118843460083007812e+02
1.290000000000000000e+02 1.250389556884765625e+02
1.330000000000000000e+02 1.356384582519531250e+02
1.350000000000000000e+02 1.325177764892578125e+02
1.380000000000000000e+02 1.402389678955078125e+02
1.410000000000000000e+02 1.368288879394531250e+02
1.450000000000000000e+02 1.440306549072265625e+02
1.470000000000000000e+02 1.444568786621093750e+02
1.625000000000000000e+02 1.518049468994140625e+02
1.570000000000000000e+02 1.482373352050781250e+02
1.630000000000000000e+02 1.664873962402343750e+02
1.680000000000000000e+02 1.693389434814453125e+02
1.640000000000000000e+02 1.805221405029296875e+02
1.500000000000000000e+02 1.792872619628906250e+02
1.420000000000000000e+02 1.553830261230468750e+02
1.390000000000000000e+02 1.344352416992187500e+02
1.420000000000000000e+02 1.389070892333984375e+02
1.500000000000000000e+02 1.322196960449218750e+02
1.620000000000000000e+02 1.501201019287109375e+02
1.810000000000000000e+02 1.582040252685546875e+02
1.930000000000000000e+02 1.781399536132812500e+02
1.995000000000000000e+02 2.076794128417968750e+02
2.050000000000000000e+02 1.943079528808593750e+02
2.110000000000000000e+02 1.942123565673828125e+02
2.090000000000000000e+02 2.050984191894531250e+02
2.095000000000000000e+02 2.044648132324218750e+02
2.010000000000000000e+02 2.017587280273437500e+02
1.870000000000000000e+02 1.950686035156250000e+02
1.710000000000000000e+02 1.791641540527343750e+02
1.620000000000000000e+02 1.631031188964843750e+02
1.550000000000000000e+02 1.447429962158203125e+02
1.450000000000000000e+02 1.453224487304687500e+02
1.340000000000000000e+02 1.373170471191406250e+02
1.210000000000000000e+02 1.272118072509765625e+02
1.110000000000000000e+02 1.258818664550781250e+02
1.090000000000000000e+02 1.023221282958984375e+02
9.400000000000000000e+01 1.058686065673828125e+02
8.500000000000000000e+01 1.107927780151367188e+02
7.600000000000000000e+01 8.248260498046875000e+01
7.499999237060546875e+01 5.916786956787109375e+01
1.135000000000000000e+02 1.109213638305664062e+02
1.290000000000000000e+02 9.834945678710937500e+01
1.410000000000000000e+02 1.278325271606445312e+02
1.440000000000000000e+02 1.485297698974609375e+02
1.520000000000000000e+02 1.471922302246093750e+02
1.530000000000000000e+02 1.471716308593750000e+02
1.470000000000000000e+02 1.658201599121093750e+02
1.400000000000000000e+02 1.475242614746093750e+02
1.365000000000000000e+02 1.388965148925781250e+02
1.440000000000000000e+02 1.330577697753906250e+02
1.570000000000000000e+02 1.334988555908203125e+02
1.590000000000000000e+02 1.574770965576171875e+02
1.560000000000000000e+02 1.748648071289062500e+02
1.590000000000000000e+02 1.606007843017578125e+02
1.690000000000000000e+02 1.558806457519531250e+02
1.780000000000000000e+02 1.674991607666015625e+02
1.830000000000000000e+02 1.820348815917968750e+02
1.820000000000000000e+02 1.852390441894531250e+02
1.810000000000000000e+02 1.818330383300781250e+02
1.830000000000000000e+02 1.723954315185546875e+02
1.750000000000000000e+02 1.732631225585937500e+02
1.610000000000000000e+02 1.769613800048828125e+02
1.440000000000000000e+02 1.533567962646484375e+02
1.300000000000000000e+02 1.396609039306640625e+02
1.190000000000000000e+02 1.206045379638671875e+02
1.070000000000000000e+02 1.138255462646484375e+02
9.700000000000000000e+01 1.077114639282226562e+02
9.500000000000000000e+01 9.771975708007812500e+01
9.600000000000000000e+01 9.345454406738281250e+01
9.400000000000000000e+01 9.935598754882812500e+01
1.470000000000000000e+02 1.463333435058593750e+02
1.420000000000000000e+02 1.428874816894531250e+02
1.400000000000000000e+02 1.336582946777343750e+02
1.400000000000000000e+02 1.351743774414062500e+02
1.390000000000000000e+02 1.362361755371093750e+02
1.370000000000000000e+02 1.397441864013671875e+02
1.370000000000000000e+02 1.371248321533203125e+02
1.390000000000000000e+02 1.356180572509765625e+02
1.385000000000000000e+02 1.366625671386718750e+02
1.390000000000000000e+02 1.422457275390625000e+02
1.420000000000000000e+02 1.467843933105468750e+02
1.450000000000000000e+02 1.281926116943359375e+02
1.490000000000000000e+02 1.509677886962890625e+02
1.520000000000000000e+02 1.437750396728515625e+02
1.510000000000000000e+02 1.557766265869140625e+02
1.500000000000000000e+02 1.533914489746093750e+02
1.490000000000000000e+02 1.483927307128906250e+02
1.470000000000000000e+02 1.496843261718750000e+02
1.450000000000000000e+02 1.467700195312500000e+02
1.450000000000000000e+02 1.442167663574218750e+02
1.440000000000000000e+02 1.428174743652343750e+02
1.390000000000000000e+02 1.457348632812500000e+02
1.370000000000000000e+02 1.418377838134765625e+02
1.370000000000000000e+02 1.330436706542968750e+02
1.390000000000000000e+02 1.379719390869140625e+02
1.420000000000000000e+02 1.371582336425781250e+02
1.430000000000000000e+02 1.430656738281250000e+02
1.470000000000000000e+02 1.458444519042968750e+02
1.465000000000000000e+02 1.454856719970703125e+02
1.540000000000000000e+02 1.545662841796875000e+02
1.630000000000000000e+02 1.566441345214843750e+02
1.720000000000000000e+02 1.687473449707031250e+02
1.830000000000000000e+02 1.773418579101562500e+02
1.930000000000000000e+02 1.832595977783203125e+02
1.990000000000000000e+02 1.966660308837890625e+02
2.020000000000000000e+02 1.983824462890625000e+02
1.980000000000000000e+02 1.969848632812500000e+02
1.790000000000000000e+02 1.955224914550781250e+02
1.645000000000000000e+02 2.028478698730468750e+02
1.450000000000000000e+02 1.394410705566406250e+02
1.290000000000000000e+02 1.447888641357421875e+02
1.090000000000000000e+02 1.206274490356445312e+02
8.900000000000000000e+01 1.105447998046875000e+02
7.300000000000000000e+01 9.099334716796875000e+01
6.700000000000000000e+01 6.933245086669921875e+01
8.100000000000000000e+01 6.423533630371093750e+01
1.020000000000000000e+02 7.582862854003906250e+01
8.350000000000000000e+01 1.087991485595703125e+02
7.300000000000000000e+01 8.963273620605468750e+01
7.600000000000000000e+01 8.414168548583984375e+01
8.400000000000000000e+01 7.263836669921875000e+01
1.050000000000000000e+02 8.707084655761718750e+01
1.280000000000000000e+02 9.371781921386718750e+01
1.370000000000000000e+02 1.292606353759765625e+02
1.340000000000000000e+02 1.461568603515625000e+02
1.260000000000000000e+02 1.399645233154296875e+02
1.210000000000000000e+02 1.312281646728515625e+02
1.215000000000000000e+02 1.199871978759765625e+02
1.220000000000000000e+02 1.202162322998046875e+02
1.380000000000000000e+02 1.074605102539062500e+02
1.430000000000000000e+02 1.273948745727539062e+02
1.300000000000000000e+02 1.350184326171875000e+02
1.240000000000000000e+02 1.340431518554687500e+02
1.190000000000000000e+02 1.238136749267578125e+02
1.190000000000000000e+02 1.203297119140625000e+02
1.120000000000000000e+02 1.166321487426757812e+02
9.800000000000000000e+01 1.230302276611328125e+02
9.300000000000000000e+01 1.052700042724609375e+02
9.700000000000000000e+01 9.109748077392578125e+01
1.020000000000000000e+02 9.684770202636718750e+01
1.030000000000000000e+02 1.049767150878906250e+02
9.900000000000000000e+01 1.089223327636718750e+02
9.800000000000000000e+01 1.064593505859375000e+02
1.020000000000000000e+02 9.933161926269531250e+01
1.090000000000000000e+02 1.031149978637695312e+02
1.190000000000000000e+02 1.097179870605468750e+02
1.235000000000000000e+02 1.183060455322265625e+02
1.210000000000000000e+02 1.310447082519531250e+02
1.040000000000000000e+02 1.204865112304687500e+02
1.040000000000000000e+02 1.099605102539062500e+02
1.040000000000000000e+02 1.033818969726562500e+02
9.800000000000000000e+01 1.090754394531250000e+02
9.400000000000000000e+01 1.072455902099609375e+02
9.200000000000000000e+01 9.593453979492187500e+01
9.100000000000000000e+01 9.733206939697265625e+01
9.600000000000000000e+01 9.505091094970703125e+01
1.080000000000000000e+02 9.529473876953125000e+01
1.160000000000000000e+02 1.057709274291992188e+02
1.210000000000000000e+02 9.868579864501953125e+01
1.690000000000000000e+02 1.463498687744140625e+02
1.900000000000000000e+02 1.834408874511718750e+02
1.970000000000000000e+02 1.734037475585937500e+02
1.480000000000000000e+02 1.227137145996093750e+02
1.590000000000000000e+02 1.430882415771484375e+02
1.590000000000000000e+02 1.438023529052734375e+02
1.490000000000000000e+02 1.467930603027343750e+02
1.370000000000000000e+02 1.520728759765625000e+02
1.300000000000000000e+02 1.383247528076171875e+02
1.290000000000000000e+02 1.224430236816406250e+02
1.270000000000000000e+02 1.261886978149414062e+02
1.250000000000000000e+02 1.289570007324218750e+02
1.220000000000000000e+02 1.250860977172851562e+02
1.210000000000000000e+02 1.255661010742187500e+02
1.250000000000000000e+02 1.205180816650390625e+02
1.280000000000000000e+02 1.235220336914062500e+02
1.280000000000000000e+02 1.322639312744140625e+02
1.280000000000000000e+02 1.310236816406250000e+02
1.280000000000000000e+02 1.294910125732421875e+02
1.280000000000000000e+02 1.304400177001953125e+02
1.300000000000000000e+02 1.295765075683593750e+02
1.320000000000000000e+02 1.300001373291015625e+02
1.430000000000000000e+02 1.382837371826171875e+02
1.530000000000000000e+02 1.299333343505859375e+02
2.540000000000000000e+02 2.052881164550781250e+02
2.710000000000000000e+02 2.662727966308593750e+02
2.750000000000000000e+02 2.614898986816406250e+02
2.800000000000000000e+02 2.652107238769531250e+02
2.980000000000000000e+02 2.597947692871093750e+02
3.060000000000000000e+02 2.681983032226562500e+02
2.460000000000000000e+02 2.873374023437500000e+02
2.180000000000000000e+02 2.409286651611328125e+02
1.990000000000000000e+02 2.040066070556640625e+02
1.870000000000000000e+02 1.803541717529296875e+02
1.180000000000000000e+02 1.526706695556640625e+02
9.900000000000000000e+01 9.771865081787109375e+01
9.700000000000000000e+01 9.649630737304687500e+01
1.050000000000000000e+02 9.668553161621093750e+01
1.310000000000000000e+02 1.005068664550781250e+02
1.510000000000000000e+02 1.182481536865234375e+02
1.520000000000000000e+02 1.659079132080078125e+02
1.570000000000000000e+02 1.626143188476562500e+02
1.890000000000000000e+02 1.840786895751953125e+02
1.820000000000000000e+02 1.912903289794921875e+02
1.850000000000000000e+02 1.953360290527343750e+02
2.440000000000000000e+02 1.908394012451171875e+02
2.720000000000000000e+02 2.554507446289062500e+02
3.530000000000000000e+02 2.893818969726562500e+02
3.690000000000000000e+02 3.195966491699218750e+02
3.560000000000000000e+02 3.428575439453125000e+02
3.350000000000000000e+02 3.297966613769531250e+02
3.430000000000000000e+02 3.206132507324218750e+02
2.570000000000000000e+02 2.348098754882812500e+02
2.470000000000000000e+02 2.375487060546875000e+02
2.390000000000000000e+02 2.225220794677734375e+02
2.450000000000000000e+02 2.127185363769531250e+02
2.650000000000000000e+02 2.148385925292968750e+02
2.810000000000000000e+02 2.516122589111328125e+02
2.890000000000000000e+02 2.748577270507812500e+02
2.870000000000000000e+02 2.812315673828125000e+02
2.870000000000000000e+02 2.815842285156250000e+02
2.990000000000000000e+02 2.701763305664062500e+02
3.190000000000000000e+02 2.732369689941406250e+02
3.380000000000000000e+02 2.906607666015625000e+02
3.500000000000000000e+02 3.086097412109375000e+02
3.540000000000000000e+02 3.203413696289062500e+02
3.490000000000000000e+02 3.245127868652343750e+02
3.460000000000000000e+02 3.229144897460937500e+02
3.410000000000000000e+02 3.140141601562500000e+02
3.170000000000000000e+02 3.120071411132812500e+02
2.250000000000000000e+02 1.973724212646484375e+02
2.010000000000000000e+02 1.778047180175781250e+02
1.930000000000000000e+02 1.926565246582031250e+02
1.870000000000000000e+02 1.832276458740234375e+02
1.770000000000000000e+02 1.726955413818359375e+02
1.650000000000000000e+02 1.705862884521484375e+02
1.570000000000000000e+02 1.539042053222656250e+02
1.520000000000000000e+02 1.436614990234375000e+02
1.430000000000000000e+02 1.406362152099609375e+02
1.290000000000000000e+02 1.386719665527343750e+02
1.350000000000000000e+02 1.264050827026367188e+02
1.450000000000000000e+02 1.123902969360351562e+02
1.430000000000000000e+02 1.492315521240234375e+02
1.410000000000000000e+02 1.351140289306640625e+02
1.360000000000000000e+02 1.504848632812500000e+02
1.400000000000000000e+02 1.346072082519531250e+02
1.480000000000000000e+02 1.329887237548828125e+02
1.510000000000000000e+02 1.495088958740234375e+02
1.560000000000000000e+02 1.558956909179687500e+02
1.570000000000000000e+02 1.522215118408203125e+02
1.490000000000000000e+02 1.650946502685546875e+02
1.430000000000000000e+02 1.533902893066406250e+02
1.570000000000000000e+02 1.380028076171875000e+02
1.770000000000000000e+02 1.371439208984375000e+02
1.750000000000000000e+02 2.012350158691406250e+02
1.580000000000000000e+02 1.762960662841796875e+02
1.500000000000000000e+02 1.754995574951171875e+02
2.330000000000000000e+02 2.047757873535156250e+02
2.490000000000000000e+02 2.327318572998046875e+02
2.570000000000000000e+02 2.504334411621093750e+02
2.480000000000000000e+02 2.455123596191406250e+02
2.450000000000000000e+02 2.521704559326171875e+02
2.170000000000000000e+02 2.215209045410156250e+02
2.050000000000000000e+02 2.047030029296875000e+02
1.940000000000000000e+02 1.772847595214843750e+02
1.720000000000000000e+02 1.774263305664062500e+02
1.625000000000000000e+02 1.653494567871093750e+02
1.390000000000000000e+02 1.429676513671875000e+02
1.270000000000000000e+02 1.386920013427734375e+02
1.170000000000000000e+02 1.098085174560546875e+02
1.060000000000000000e+02 1.150085144042968750e+02
1.010000000000000000e+02 1.042117309570312500e+02
1.010000000000000000e+02 9.856074523925781250e+01
9.400000000000000000e+01 1.017938232421875000e+02
9.500000000000000000e+01 1.024704895019531250e+02
1.070000000000000000e+02 9.087006378173828125e+01
1.560000000000000000e+02 1.212517623901367188e+02
1.900000000000000000e+02 1.648879394531250000e+02
2.160000000000000000e+02 1.863786315917968750e+02
2.350000000000000000e+02 2.136145324707031250e+02
2.470000000000000000e+02 2.379053955078125000e+02
2.460000000000000000e+02 2.366615600585937500e+02
2.360000000000000000e+02 2.464033508300781250e+02
2.320000000000000000e+02 2.282620849609375000e+02
2.310000000000000000e+02 2.144388732910156250e+02
2.240000000000000000e+02 2.194418640136718750e+02
2.205000000000000000e+02 2.184039001464843750e+02
1.910000000000000000e+02 2.021526184082031250e+02
1.800000000000000000e+02 1.787430419921875000e+02
1.840000000000000000e+02 1.662097625732421875e+02
1.880000000000000000e+02 1.614902343750000000e+02
2.060000000000000000e+02 1.820415802001953125e+02
2.190000000000000000e+02 2.019179077148437500e+02
2.395000000000000000e+02 2.109695739746093750e+02
2.360000000000000000e+02 2.274806213378906250e+02
2.070000000000000000e+02 2.129174804687500000e+02
1.790000000000000000e+02 2.075850219726562500e+02
1.510000000000000000e+02 1.747829589843750000e+02
1.300000000000000000e+02 1.439104461669921875e+02
1.210000000000000000e+02 1.192709808349609375e+02
1.140000000000000000e+02 9.910508728027343750e+01
1.130000000000000000e+02 1.099500885009765625e+02
1.070000000000000000e+02 1.073726043701171875e+02
1.050000000000000000e+02 1.133056793212890625e+02
1.110000000000000000e+02 1.025551910400390625e+02
1.150000000000000000e+02 1.093071212768554688e+02
1.130000000000000000e+02 1.204779586791992188e+02
1.080000000000000000e+02 1.200571594238281250e+02
9.800000000000000000e+01 1.132798309326171875e+02
9.100000000000000000e+01 1.071645355224609375e+02
8.099999237060546875e+01 6.562422943115234375e+01
9.599999237060546875e+01 8.192994689941406250e+01
1.069999923706054688e+02 1.003174743652343750e+02
1.199999923706054688e+02 1.140395050048828125e+02
1.330000000000000000e+02 1.224142150878906250e+02
1.410000000000000000e+02 1.384459991455078125e+02
1.420000000000000000e+02 1.496907348632812500e+02
1.430000000000000000e+02 1.506531524658203125e+02
1.460000000000000000e+02 1.432719573974609375e+02
1.480000000000000000e+02 1.485300903320312500e+02
1.490000000000000000e+02 1.521846618652343750e+02
1.530000000000000000e+02 1.516478118896484375e+02
1.570000000000000000e+02 1.533607482910156250e+02
1.590000000000000000e+02 1.636692352294921875e+02
1.570000000000000000e+02 1.635270843505859375e+02
1.560000000000000000e+02 1.640440979003906250e+02
1.590000000000000000e+02 1.557748260498046875e+02
1.620000000000000000e+02 1.599838562011718750e+02
1.640000000000000000e+02 1.662269592285156250e+02
1.640000000000000000e+02 1.648549652099609375e+02
1.680000000000000000e+02 1.670033721923828125e+02
1.740000000000000000e+02 1.631251068115234375e+02
1.760000000000000000e+02 1.770899810791015625e+02
1.730000000000000000e+02 1.805769500732421875e+02
1.765000000000000000e+02 1.798477783203125000e+02
1.880000000000000000e+02 1.673411407470703125e+02
1.900000000000000000e+02 1.923652954101562500e+02
1.910000000000000000e+02 1.899839630126953125e+02
1.910000000000000000e+02 1.960606689453125000e+02
1.850000000000000000e+02 1.923482818603515625e+02
1.830000000000000000e+02 1.932889099121093750e+02
1.940000000000000000e+02 1.743274841308593750e+02
2.170000000000000000e+02 1.840699005126953125e+02
2.320000000000000000e+02 2.184808959960937500e+02
2.360000000000000000e+02 2.439247436523437500e+02
2.260000000000000000e+02 2.510100402832031250e+02
2.160000000000000000e+02 2.380386352539062500e+02
1.910000000000000000e+02 2.105086975097656250e+02
1.760000000000000000e+02 1.878722686767578125e+02
1.550000000000000000e+02 1.650623016357421875e+02
1.350000000000000000e+02 1.464914703369140625e+02
1.189999923706054688e+02 1.217562408447265625e+02
1.049999923706054688e+02 1.078630065917968750e+02
9.399999237060546875e+01 9.633589172363281250e+01
8.699999237060546875e+01 8.822525024414062500e+01
7.999999237060546875e+01 8.265591430664062500e+01
7.999999237060546875e+01 8.479202270507812500e+01
7.999999237060546875e+01 8.173858642578125000e+01
8.799998474121093750e+01 8.044871520996093750e+01
9.399999237060546875e+01 9.575778961181640625e+01
1.069999923706054688e+02 1.022459564208984375e+02
1.239999923706054688e+02 1.065300445556640625e+02
1.580000000000000000e+02 1.485757904052734375e+02
1.690000000000000000e+02 1.572908477783203125e+02
1.720000000000000000e+02 1.780231628417968750e+02
1.740000000000000000e+02 1.794349365234375000e+02
1.700000000000000000e+02 1.737089538574218750e+02
1.600000000000000000e+02 1.789375152587890625e+02
1.510000000000000000e+02 1.477108917236328125e+02
1.420000000000000000e+02 1.523201141357421875e+02
1.290000000000000000e+02 1.414204254150390625e+02
1.169999923706054688e+02 1.263206405639648438e+02
1.029999923706054688e+02 1.108001098632812500e+02
9.099999237060546875e+01 9.922277069091796875e+01
8.099999237060546875e+01 8.285787963867187500e+01
7.199999237060546875e+01 7.305915832519531250e+01
6.599999237060546875e+01 7.070487213134765625e+01
6.599999237060546875e+01 7.018830108642578125e+01
8.299999237060546875e+01 6.770407867431640625e+01
9.699999237060546875e+01 7.967339324951171875e+01
1.049999923706054688e+02 1.066632080078125000e+02
1.089999923706054688e+02 1.124849853515625000e+02
1.089999923706054688e+02 1.190615997314453125e+02
1.129999923706054688e+02 1.208622817993164062e+02
1.560000000000000000e+02 1.255898742675781250e+02
1.680000000000000000e+02 1.614380950927734375e+02
1.800000000000000000e+02 1.836786346435546875e+02
1.950000000000000000e+02 1.726617584228515625e+02
2.070000000000000000e+02 2.053210296630859375e+02
2.130000000000000000e+02 2.094797363281250000e+02
2.150000000000000000e+02 2.141720581054687500e+02
2.130000000000000000e+02 2.114064025878906250e+02
2.070000000000000000e+02 2.101414337158203125e+02
2.050000000000000000e+02 2.032061004638671875e+02
2.030000000000000000e+02 1.941729583740234375e+02
2.010000000000000000e+02 2.028094177246093750e+02
1.990000000000000000e+02 1.986494445800781250e+02
1.930000000000000000e+02 1.994564361572265625e+02
1.830000000000000000e+02 1.965674896240234375e+02
1.760000000000000000e+02 1.818552093505859375e+02
1.920000000000000000e+02 1.896329650878906250e+02
1.790000000000000000e+02 1.799057922363281250e+02
1.570000000000000000e+02 1.604488830566406250e+02
1.420000000000000000e+02 1.489285736083984375e+02
1.310000000000000000e+02 1.198115234375000000e+02
1.239999923706054688e+02 1.196699066162109375e+02
1.209999923706054688e+02 1.094894256591796875e+02
1.189999923706054688e+02 1.129241638183593750e+02
1.129999923706054688e+02 1.121182098388671875e+02
1.069999923706054688e+02 1.106547546386718750e+02
1.019999923706054688e+02 1.017166748046875000e+02
9.999999237060546875e+01 9.677005004882812500e+01
1.009999923706054688e+02 9.459732055664062500e+01
1.029999923706054688e+02 1.017535324096679688e+02
1.049999923706054688e+02 1.112270660400390625e+02
1.099999923706054688e+02 1.135561981201171875e+02
1.119999923706054688e+02 1.151600646972656250e+02
1.119999923706054688e+02 1.226489257812500000e+02
1.179999923706054688e+02 1.166016616821289062e+02
1.239999923706054688e+02 1.163507690429687500e+02
1.290000000000000000e+02 1.293476257324218750e+02
1.330000000000000000e+02 1.294566802978515625e+02
1.340000000000000000e+02 1.358634490966796875e+02
1.340000000000000000e+02 1.390068664550781250e+02
1.340000000000000000e+02 1.373700561523437500e+02
1.390000000000000000e+02 1.385949707031250000e+02
1.425000000000000000e+02 1.387164306640625000e+02
1.500000000000000000e+02 1.528544769287109375e+02
1.460000000000000000e+02 1.611781005859375000e+02
1.490000000000000000e+02 1.486233673095703125e+02
1.550000000000000000e+02 1.535164184570312500e+02
1.610000000000000000e+02 1.641627960205078125e+02
1.700000000000000000e+02 1.678510894775390625e+02
1.710000000000000000e+02 1.729695129394531250e+02
1.690000000000000000e+02 1.883327178955078125e+02
1.670000000000000000e+02 1.682325286865234375e+02
1.700000000000000000e+02 1.693366394042968750e+02
1.700000000000000000e+02 1.691485290527343750e+02
1.780000000000000000e+02 1.787575683593750000e+02
2.190000000000000000e+02 1.995993347167968750e+02
2.380000000000000000e+02 2.357761840820312500e+02
2.440000000000000000e+02 2.336808624267578125e+02
2.150000000000000000e+02 2.464968566894531250e+02
1.730000000000000000e+02 2.032372131347656250e+02
1.520000000000000000e+02 1.737317657470703125e+02
1.380000000000000000e+02 1.379347534179687500e+02
1.269999923706054688e+02 1.189920654296875000e+02
1.069999923706054688e+02 9.875776672363281250e+01
9.599999237060546875e+01 1.053335037231445312e+02
8.699999237060546875e+01 8.825573730468750000e+01
7.849999237060546875e+01 8.128646850585937500e+01
6.799999237060546875e+01 7.611962890625000000e+01
5.099999237060546875e+01 6.616593170166015625e+01
5.099999237060546875e+01 6.019200897216796875e+01
6.999999237060546875e+01 5.395524597167968750e+01
9.499999237060546875e+01 5.862266540527343750e+01
1.089999923706054688e+02 9.583030700683593750e+01
1.199999923706054688e+02 1.182449035644531250e+02
1.269999923706054688e+02 1.234812316894531250e+02
1.300000000000000000e+02 1.370438079833984375e+02
1.279999923706054688e+02 1.399061126708984375e+02
1.229999923706054688e+02 1.388190612792968750e+02
1.169999923706054688e+02 1.292249908447265625e+02
1.079999923706054688e+02 1.205699005126953125e+02
9.699999237060546875e+01 1.124230499267578125e+02
9.000000000000000000e+01 1.001501007080078125e+02
9.099999237060546875e+01 9.001960754394531250e+01
9.099999237060546875e+01 9.459445953369140625e+01
8.599999237060546875e+01 1.060286407470703125e+02
8.099999237060546875e+01 9.859454345703125000e+01
7.699999237060546875e+01 9.151743316650390625e+01
7.399999237060546875e+01 1.017606506347656250e+02
7.099999237060546875e+01 8.147830200195312500e+01
5.699999237060546875e+01 6.792366790771484375e+01
6.099999237060546875e+01 6.476520538330078125e+01
6.799999237060546875e+01 6.217467498779296875e+01
6.999999237060546875e+01 7.276759338378906250e+01
7.099999237060546875e+01 8.029349517822265625e+01
7.099999237060546875e+01 7.715281677246093750e+01
6.999999237060546875e+01 8.025244140625000000e+01
7.099999237060546875e+01 7.865296173095703125e+01
7.849999237060546875e+01 9.415448760986328125e+01
7.899999237060546875e+01 7.331430053710937500e+01
8.299999237060546875e+01 9.096980285644531250e+01
9.099999237060546875e+01 8.375260925292968750e+01
9.699999237060546875e+01 9.794928741455078125e+01
9.999999237060546875e+01 1.054136428833007812e+02
1.054999923706054688e+02 1.110677566528320312e+02
1.109999923706054688e+02 1.111259307861328125e+02
1.199999923706054688e+02 1.187333450317382812e+02
1.239999923706054688e+02 1.241537322998046875e+02
1.229999923706054688e+02 1.330376434326171875e+02
1.239999923706054688e+02 1.282839965820312500e+02
1.229999923706054688e+02 1.227414245605468750e+02
1.219999923706054688e+02 1.274875869750976562e+02
1.269999923706054688e+02 1.214614791870117188e+02
1.300000000000000000e+02 1.231479721069335938e+02
1.300000000000000000e+02 1.370407562255859375e+02
1.259999923706054688e+02 1.340839843750000000e+02
1.229999923706054688e+02 1.345943450927734375e+02
1.239999923706054688e+02 1.262844238281250000e+02
1.259999923706054688e+02 1.262531967163085938e+02
1.279999923706054688e+02 1.310575103759765625e+02
1.269999923706054688e+02 1.327269592285156250e+02
1.259999923706054688e+02 1.356042633056640625e+02
1.259999923706054688e+02 1.305926666259765625e+02
1.259999923706054688e+02 1.316165161132812500e+02
1.290000000000000000e+02 1.318821411132812500e+02
1.320000000000000000e+02 1.315674133300781250e+02
1.320000000000000000e+02 1.396650390625000000e+02
1.300000000000000000e+02 1.407254180908203125e+02
1.290000000000000000e+02 1.377943115234375000e+02
1.315000000000000000e+02 1.340773010253906250e+02
1.330000000000000000e+02 1.352281188964843750e+02
1.390000000000000000e+02 1.405381927490234375e+02
1.440000000000000000e+02 1.378374328613281250e+02
1.490000000000000000e+02 1.603022155761718750e+02
1.530000000000000000e+02 1.502599029541015625e+02
1.650000000000000000e+02 1.686080474853515625e+02
1.890000000000000000e+02 1.645392150878906250e+02
2.050000000000000000e+02 1.996392364501953125e+02
2.080000000000000000e+02 2.271232299804687500e+02
2.060000000000000000e+02 2.074832153320312500e+02
2.030000000000000000e+02 2.054784545898437500e+02
1.970000000000000000e+02 1.974821014404296875e+02
1.860000000000000000e+02 1.949090881347656250e+02
1.645000000000000000e+02 1.852944946289062500e+02
1.480000000000000000e+02 1.687487792968750000e+02
1.279999923706054688e+02 1.375738372802734375e+02
1.009999923706054688e+02 3.702505493164062500e+01
7.849999237060546875e+01 8.945825958251953125e+01
6.499999237060546875e+01 7.127386474609375000e+01
6.799999237060546875e+01 6.995598602294921875e+01
7.399999237060546875e+01 7.792323303222656250e+01
8.299999237060546875e+01 7.811038970947265625e+01
9.799999237060546875e+01 8.785820007324218750e+01
1.149999923706054688e+02 9.864617919921875000e+01
1.385000000000000000e+02 1.204465789794921875e+02
1.520000000000000000e+02 1.342805938720703125e+02
1.530000000000000000e+02 1.621775054931640625e+02
1.480000000000000000e+02 1.679964447021484375e+02
1.500000000000000000e+02 1.459107055664062500e+02
1.510000000000000000e+02 1.484281005859375000e+02
1.350000000000000000e+02 1.550602874755859375e+02
1.269999923706054688e+02 1.344340057373046875e+02
1.159999923706054688e+02 1.373497161865234375e+02
1.059999923706054688e+02 1.128646850585937500e+02
9.949999237060546875e+01 1.096523132324218750e+02
9.199999237060546875e+01 9.630938720703125000e+01
9.599999237060546875e+01 8.755151367187500000e+01
9.000000000000000000e+01 9.829862976074218750e+01
9.099999237060546875e+01 1.126927185058593750e+02
1.279999923706054688e+02 1.086725006103515625e+02
1.560000000000000000e+02 1.320978546142578125e+02
1.620000000000000000e+02 1.482590789794921875e+02
1.390000000000000000e+02 1.548426208496093750e+02
1.279999923706054688e+02 1.268385238647460938e+02
1.244999923706054688e+02 1.368384552001953125e+02
1.259999923706054688e+02 1.131472854614257812e+02
1.249999923706054688e+02 1.297812805175781250e+02
1.204999923706054688e+02 1.219130096435546875e+02
1.209999923706054688e+02 1.251046371459960938e+02
1.209999923706054688e+02 1.220300216674804688e+02
1.199999923706054688e+02 1.205237579345703125e+02
1.189999923706054688e+02 1.229707489013671875e+02
1.199999923706054688e+02 1.236925506591796875e+02
1.219999923706054688e+02 1.228220825195312500e+02
1.279999923706054688e+02 1.270568771362304688e+02
1.330000000000000000e+02 1.296526031494140625e+02
1.239999923706054688e+02 1.522825317382812500e+02
1.219999923706054688e+02 1.419698791503906250e+02
1.189999923706054688e+02 1.260282211303710938e+02
1.330000000000000000e+02 1.392537689208984375e+02
1.219999923706054688e+02 1.348643951416015625e+02
1.099999923706054688e+02 1.290286712646484375e+02
8.899999237060546875e+01 1.157955627441406250e+02
8.299999237060546875e+01 9.171110534667968750e+01
8.599999237060546875e+01 7.262779998779296875e+01
6.899999237060546875e+01 8.391757202148437500e+01
7.699999237060546875e+01 1.028201446533203125e+02
9.399999237060546875e+01 1.089203491210937500e+02
9.399999237060546875e+01 9.886585998535156250e+01
9.399999237060546875e+01 1.067844085693359375e+02
9.599999237060546875e+01 1.023846130371093750e+02
9.599999237060546875e+01 1.037258911132812500e+02
9.399999237060546875e+01 1.069448318481445312e+02
9.499999237060546875e+01 1.035819778442382812e+02
1.014999923706054688e+02 1.007572021484375000e+02
1.159999923706054688e+02 1.056080398559570312e+02
1.229999923706054688e+02 1.156216812133789062e+02
1.300000000000000000e+02 1.349510650634765625e+02
1.360000000000000000e+02 1.289113464355468750e+02
1.285000000000000000e+02 1.405891876220703125e+02
1.179999923706054688e+02 1.418664703369140625e+02
1.079999923706054688e+02 1.220506668090820312e+02
1.320000000000000000e+02 1.068559875488281250e+02
1.340000000000000000e+02 1.378711547851562500e+02
1.430000000000000000e+02 1.459420013427734375e+02
1.540000000000000000e+02 1.368435211181640625e+02
1.620000000000000000e+02 1.703699035644531250e+02
1.890000000000000000e+02 1.711284942626953125e+02
2.700000000000000000e+02 2.506756896972656250e+02
2.900000000000000000e+02 2.712959289550781250e+02
2.850000000000000000e+02 2.843460998535156250e+02
2.680000000000000000e+02 2.865645751953125000e+02
2.480000000000000000e+02 2.583633422851562500e+02
2.290000000000000000e+02 2.398384094238281250e+02
2.110000000000000000e+02 2.159798126220703125e+02
1.930000000000000000e+02 1.985662841796875000e+02
1.730000000000000000e+02 1.750876770019531250e+02
1.630000000000000000e+02 1.616844787597656250e+02
1.620000000000000000e+02 1.445276184082031250e+02
2.060000000000000000e+02 1.526448211669921875e+02
2.290000000000000000e+02 2.367534484863281250e+02
2.790000000000000000e+02 2.600243225097656250e+02
3.080000000000000000e+02 2.818031616210937500e+02
3.045000000000000000e+02 2.961284484863281250e+02
2.610000000000000000e+02 2.712792968750000000e+02
2.470000000000000000e+02 2.542652282714843750e+02
2.450000000000000000e+02 2.280095825195312500e+02
2.290000000000000000e+02 2.139030761718750000e+02
2.560000000000000000e+02 2.114116516113281250e+02
2.580000000000000000e+02 2.780454101562500000e+02
2.550000000000000000e+02 2.686972656250000000e+02
2.510000000000000000e+02 2.596101684570312500e+02
2.490000000000000000e+02 2.639102478027343750e+02
2.520000000000000000e+02 2.488002471923828125e+02
2.510000000000000000e+02 2.578074340820312500e+02
2.390000000000000000e+02 2.676111145019531250e+02
2.320000000000000000e+02 2.506624298095703125e+02
2.320000000000000000e+02 2.222824401855468750e+02
2.380000000000000000e+02 2.273396301269531250e+02
2.560000000000000000e+02 2.337073974609375000e+02
2.900000000000000000e+02 2.538224182128906250e+02
2.490000000000000000e+02 2.621687927246093750e+02
2.460000000000000000e+02 2.471684265136718750e+02
2.360000000000000000e+02 2.570759887695312500e+02
2.140000000000000000e+02 2.399494323730468750e+02
1.830000000000000000e+02 2.160017395019531250e+02
1.500000000000000000e+02 1.858094787597656250e+02
1.290000000000000000e+02 1.432283020019531250e+02
1.219999923706054688e+02 1.087840576171875000e+02
1.189999923706054688e+02 1.051462860107421875e+02
1.169999923706054688e+02 1.109350051879882812e+02
1.149999923706054688e+02 1.169625091552734375e+02
1.129999923706054688e+02 1.110050354003906250e+02
1.099999923706054688e+02 1.098262023925781250e+02
9.699999237060546875e+01 1.072285461425781250e+02
1.079999923706054688e+02 9.475797271728515625e+01
1.269999923706054688e+02 9.042529296875000000e+01
1.520000000000000000e+02 1.323185119628906250e+02
1.370000000000000000e+02 1.455776214599609375e+02
1.229999923706054688e+02 1.319882202148437500e+02
1.119999923706054688e+02 1.169284973144531250e+02
1.049999923706054688e+02 1.062480316162109375e+02
9.399999237060546875e+01 9.594365692138671875e+01
8.699999237060546875e+01 9.128463745117187500e+01
8.199998474121093750e+01 7.859757995605468750e+01
7.599999237060546875e+01 8.418344116210937500e+01
7.199999237060546875e+01 8.948133850097656250e+01
7.199999237060546875e+01 8.076445770263671875e+01
9.000000000000000000e+01 7.982952880859375000e+01
1.109999923706054688e+02 7.861203002929687500e+01
1.139999923706054688e+02 1.327718505859375000e+02
1.169999923706054688e+02 1.256597976684570312e+02
1.189999923706054688e+02 1.202793807983398438e+02
1.209999923706054688e+02 1.279608688354492188e+02
1.159999923706054688e+02 1.228390655517578125e+02
1.079999923706054688e+02 1.250856628417968750e+02
1.109999923706054688e+02 1.098808593750000000e+02
1.199999923706054688e+02 1.027562866210937500e+02
1.259999923706054688e+02 1.219471817016601562e+02
1.269999923706054688e+02 1.312034454345703125e+02
1.310000000000000000e+02 1.333589935302734375e+02
1.350000000000000000e+02 1.314432373046875000e+02
1.320000000000000000e+02 1.380479125976562500e+02
1.380000000000000000e+02 1.432400207519531250e+02
1.700000000000000000e+02 1.626072998046875000e+02
1.720000000000000000e+02 1.935791168212890625e+02
1.820000000000000000e+02 1.790906982421875000e+02
2.070000000000000000e+02 1.775294952392578125e+02
2.390000000000000000e+02 2.062977905273437500e+02
2.650000000000000000e+02 2.450283203125000000e+02
2.640000000000000000e+02 2.617782592773437500e+02
2.600000000000000000e+02 2.729212036132812500e+02
2.880000000000000000e+02 2.402961730957031250e+02
2.530000000000000000e+02 2.708159484863281250e+02
2.270000000000000000e+02 2.432351684570312500e+02
2.000000000000000000e+02 2.193992309570312500e+02
1.850000000000000000e+02 1.967696380615234375e+02
1.770000000000000000e+02 1.641891632080078125e+02
1.620000000000000000e+02 1.544910736083984375e+02
1.390000000000000000e+02 1.502206878662109375e+02
1.320000000000000000e+02 1.327475891113281250e+02
1.139999923706054688e+02 1.043502044677734375e+02
1.039999923706054688e+02 9.712655639648437500e+01
9.699999237060546875e+01 1.048997421264648438e+02
9.399999237060546875e+01 8.777146911621093750e+01
8.899999237060546875e+01 9.655664062500000000e+01
8.299999237060546875e+01 1.001039810180664062e+02
8.599999237060546875e+01 9.022317504882812500e+01
9.799999237060546875e+01 8.824772644042968750e+01
1.129999923706054688e+02 1.008761596679687500e+02
1.269999923706054688e+02 1.167624816894531250e+02
1.330000000000000000e+02 1.311642456054687500e+02
1.320000000000000000e+02 1.432365112304687500e+02
1.239999923706054688e+02 1.388516387939453125e+02
1.099999923706054688e+02 1.320940246582031250e+02
9.899999237060546875e+01 1.172711944580078125e+02
9.599999237060546875e+01 9.891230773925781250e+01
9.299999237060546875e+01 9.238734436035156250e+01
8.149999237060546875e+01 1.032807159423828125e+02
8.499998474121093750e+01 9.782551574707031250e+01
9.000000000000000000e+01 8.049082946777343750e+01
8.949999237060546875e+01 1.061552734375000000e+02
8.699999237060546875e+01 9.997184753417968750e+01
7.999999237060546875e+01 9.779969787597656250e+01
7.099999237060546875e+01 9.454415130615234375e+01
5.599999237060546875e+01 6.383422851562500000e+01
5.499999237060546875e+01 6.165190124511718750e+01
7.399999237060546875e+01 6.249632263183593750e+01
9.199999237060546875e+01 8.186893463134765625e+01
1.199999923706054688e+02 1.043578033447265625e+02
1.850000000000000000e+02 1.677359924316406250e+02
2.020000000000000000e+02 2.002155456542968750e+02
2.275000000000000000e+02 2.002917785644531250e+02
2.460000000000000000e+02 2.269355773925781250e+02
2.280000000000000000e+02 2.464836120605468750e+02
1.150000000000000000e+02 1.219767761230468750e+02
1.250000000000000000e+02 1.273397827148437500e+02
1.370000000000000000e+02 1.277599868774414062e+02
1.420000000000000000e+02 1.431409606933593750e+02
1.430000000000000000e+02 1.486837463378906250e+02
1.390000000000000000e+02 1.442236938476562500e+02
1.450000000000000000e+02 1.309477996826171875e+02
1.510000000000000000e+02 1.475677642822265625e+02
1.600000000000000000e+02 1.529416198730468750e+02
1.660000000000000000e+02 1.612659454345703125e+02
1.640000000000000000e+02 1.755998382568359375e+02
1.600000000000000000e+02 1.747224121093750000e+02
1.560000000000000000e+02 1.632524108886718750e+02
1.560000000000000000e+02 1.598094940185546875e+02
1.640000000000000000e+02 1.547444610595703125e+02
1.610000000000000000e+02 1.593960113525390625e+02
1.390000000000000000e+02 1.528451538085937500e+02
1.540000000000000000e+02 1.368797302246093750e+02
1.620000000000000000e+02 1.559520721435546875e+02
1.620000000000000000e+02 1.616616668701171875e+02
1.610000000000000000e+02 1.715990600585937500e+02
1.720000000000000000e+02 1.598600006103515625e+02
1.750000000000000000e+02 1.534372406005859375e+02
1.700000000000000000e+02 1.779640350341796875e+02
2.070000000000000000e+02 1.781431274414062500e+02
2.290000000000000000e+02 2.013919830322265625e+02
2.530000000000000000e+02 2.352045745849609375e+02
2.750000000000000000e+02 2.427277221679687500e+02
2.740000000000000000e+02 2.476866149902343750e+02
2.260000000000000000e+02 2.418692932128906250e+02
1.980000000000000000e+02 2.154043884277343750e+02
1.730000000000000000e+02 1.914266510009765625e+02
1.570000000000000000e+02 1.669518127441406250e+02
1.390000000000000000e+02 1.390467834472656250e+02
1.310000000000000000e+02 1.327555084228515625e+02
1.150000000000000000e+02 1.166959457397460938e+02
1.080000000000000000e+02 1.183320465087890625e+02
1.020000000000000000e+02 9.794378662109375000e+01
1.005000000000000000e+02 9.864390563964843750e+01
9.600000000000000000e+01 9.770994567871093750e+01
9.400000000000000000e+01 1.060134658813476562e+02
9.500000000000000000e+01 1.004240875244140625e+02
9.300000000000000000e+01 1.049394989013671875e+02
9.300000000000000000e+01 1.088545913696289062e+02
1.030000000000000000e+02 1.017463302612304688e+02
1.150000000000000000e+02 1.073936614990234375e+02
1.420000000000000000e+02 1.176353759765625000e+02
1.445000000000000000e+02 1.368324890136718750e+02
1.940000000000000000e+02 1.738916625976562500e+02
1.990000000000000000e+02 2.007865295410156250e+02
1.890000000000000000e+02 2.091939086914062500e+02
1.860000000000000000e+02 1.874551696777343750e+02
1.810000000000000000e+02 1.706617431640625000e+02
1.610000000000000000e+02 1.785699462890625000e+02
1.370000000000000000e+02 1.687794189453125000e+02
1.270000000000000000e+02 1.334103088378906250e+02
1.190000000000000000e+02 1.139038238525390625e+02
1.160000000000000000e+02 1.145442810058593750e+02
1.190000000000000000e+02 1.080470581054687500e+02
1.210000000000000000e+02 1.111495513916015625e+02
1.180000000000000000e+02 1.228539886474609375e+02
1.120000000000000000e+02 1.229457702636718750e+02
1.040000000000000000e+02 1.194968566894531250e+02
1.010000000000000000e+02 1.112607574462890625e+02
1.010000000000000000e+02 1.054896621704101562e+02
1.020000000000000000e+02 1.086759185791015625e+02
1.070000000000000000e+02 1.125131225585937500e+02
1.220000000000000000e+02 1.142304000854492188e+02
1.350000000000000000e+02 1.159415206909179688e+02
1.440000000000000000e+02 1.329535369873046875e+02
1.495000000000000000e+02 1.508330383300781250e+02
1.490000000000000000e+02 1.520521392822265625e+02
1.440000000000000000e+02 1.545565185546875000e+02
1.315000000000000000e+02 1.511007232666015625e+02
1.190000000000000000e+02 1.386067810058593750e+02
1.110000000000000000e+02 1.229039306640625000e+02
1.060000000000000000e+02 1.146225051879882812e+02
1.010000000000000000e+02 1.112300720214843750e+02
9.300000000000000000e+01 1.097117691040039062e+02
8.600000000000000000e+01 1.062834014892578125e+02
7.999999237060546875e+01 9.720435333251953125e+01
7.400000000000000000e+01 9.372920227050781250e+01
9.100000000000000000e+01 1.118491363525390625e+02
1.020000000000000000e+02 9.839570617675781250e+01
1.070000000000000000e+02 1.095049896240234375e+02
1.030000000000000000e+02 1.245954589843750000e+02
9.900000000000000000e+01 1.186308898925781250e+02
9.600000000000000000e+01 1.091211853027343750e+02
9.200000000000000000e+01 1.078907470703125000e+02
8.500000000000000000e+01 1.050337677001953125e+02
7.300000000000000000e+01 1.004041671752929688e+02
4.600000000000000000e+01 6.947453308105468750e+01
4.200000000000000000e+01 6.308496093750000000e+01
4.000000000000000000e+01 6.073187255859375000e+01
4.000000000000000000e+01 5.763798522949218750e+01
4.000000000000000000e+01 5.662191772460937500e+01
4.200000000000000000e+01 5.704028320312500000e+01
4.400000000000000000e+01 5.705651855468750000e+01
4.799999237060546875e+01 5.909292602539062500e+01
5.100000000000000000e+01 6.075425720214843750e+01
5.500000000000000000e+01 6.505758666992187500e+01
6.399999237060546875e+01 6.742207336425781250e+01
6.700000000000000000e+01 7.208453369140625000e+01
7.000000000000000000e+01 8.231622314453125000e+01
7.100000000000000000e+01 8.581834411621093750e+01
7.600000000000000000e+01 8.549835205078125000e+01
7.650000000000000000e+01 8.669239044189453125e+01
7.800000000000000000e+01 9.544058227539062500e+01
8.600000000000000000e+01 8.914314270019531250e+01
1.100000000000000000e+02 9.586933898925781250e+01
1.255000000000000000e+02 1.012649383544921875e+02
1.450000000000000000e+02 1.427357330322265625e+02
1.640000000000000000e+02 1.451078948974609375e+02
1.700000000000000000e+02 1.590205688476562500e+02
1.460000000000000000e+02 1.737368469238281250e+02
1.260000000000000000e+02 1.374326477050781250e+02
1.060000000000000000e+02 1.346652832031250000e+02
8.900000000000000000e+01 1.103333358764648438e+02
7.600000000000000000e+01 9.700772094726562500e+01
1.240000000000000000e+02 7.383789062500000000e+01
1.280000000000000000e+02 1.418707427978515625e+02
1.180000000000000000e+02 1.375677642822265625e+02
1.170000000000000000e+02 1.287929992675781250e+02
1.280000000000000000e+02 1.118776245117187500e+02
1.380000000000000000e+02 1.203304595947265625e+02
1.440000000000000000e+02 1.442242126464843750e+02
1.440000000000000000e+02 1.453688201904296875e+02
1.390000000000000000e+02 1.490703125000000000e+02
1.350000000000000000e+02 1.437371673583984375e+02
1.355000000000000000e+02 1.364668579101562500e+02
1.360000000000000000e+02 1.366353149414062500e+02
1.360000000000000000e+02 1.436348419189453125e+02
1.370000000000000000e+02 1.426506958007812500e+02
1.370000000000000000e+02 1.420043029785156250e+02
1.510000000000000000e+02 1.447376251220703125e+02
1.730000000000000000e+02 1.434994049072265625e+02
1.790000000000000000e+02 1.782075653076171875e+02
1.770000000000000000e+02 2.015735473632812500e+02
1.760000000000000000e+02 1.798584594726562500e+02
1.730000000000000000e+02 1.744947509765625000e+02
1.760000000000000000e+02 1.758329772949218750e+02
1.780000000000000000e+02 1.675017242431640625e+02
1.790000000000000000e+02 1.815722503662109375e+02
1.810000000000000000e+02 1.772462310791015625e+02
1.800000000000000000e+02 1.784800109863281250e+02
1.840000000000000000e+02 1.820618286132812500e+02
1.940000000000000000e+02 1.752524108886718750e+02
2.060000000000000000e+02 1.899854431152343750e+02
2.140000000000000000e+02 2.066094360351562500e+02
2.150000000000000000e+02 2.186597595214843750e+02
2.070000000000000000e+02 2.177233276367187500e+02
2.100000000000000000e+02 2.089414062500000000e+02
2.190000000000000000e+02 1.911424865722656250e+02
2.270000000000000000e+02 1.781784362792968750e+02
2.340000000000000000e+02 2.316235046386718750e+02
2.260000000000000000e+02 2.321385803222656250e+02
2.150000000000000000e+02 2.264415893554687500e+02
2.030000000000000000e+02 2.096764526367187500e+02
1.950000000000000000e+02 1.986010589599609375e+02
1.900000000000000000e+02 1.805253448486328125e+02
1.860000000000000000e+02 1.765239562988281250e+02
1.790000000000000000e+02 1.805437011718750000e+02
1.650000000000000000e+02 1.905416107177734375e+02
1.590000000000000000e+02 1.569698486328125000e+02
1.570000000000000000e+02 1.458971252441406250e+02
1.420000000000000000e+02 1.443403015136718750e+02
1.410000000000000000e+02 1.394616394042968750e+02
1.400000000000000000e+02 1.412401275634765625e+02
1.360000000000000000e+02 1.411391906738281250e+02
1.340000000000000000e+02 1.419790039062500000e+02
1.360000000000000000e+02 1.364178619384765625e+02
1.343333282470703125e+02 1.383022460937500000e+02
1.230000000000000000e+02 1.445954437255859375e+02
1.210000000000000000e+02 1.384096527099609375e+02
1.170000000000000000e+02 1.218410186767578125e+02
1.090000000000000000e+02 1.280676269531250000e+02
1.100000000000000000e+02 1.210351715087890625e+02
1.080000000000000000e+02 1.114443969726562500e+02
9.900000000000000000e+01 1.211691207885742188e+02
9.800000000000000000e+01 1.149482879638671875e+02
1.030000000000000000e+02 1.021277847290039062e+02
1.040000000000000000e+02 1.110636062622070312e+02
1.020000000000000000e+02 1.201228103637695312e+02
1.010000000000000000e+02 1.136351852416992188e+02
1.030000000000000000e+02 1.107727050781250000e+02
1.070000000000000000e+02 1.112547149658203125e+02
1.070000000000000000e+02 1.159614562988281250e+02
1.060000000000000000e+02 1.202997283935546875e+02
1.090000000000000000e+02 1.143022155761718750e+02
1.080000000000000000e+02 1.143458023071289062e+02
1.130000000000000000e+02 1.215298461914062500e+02
1.130000000000000000e+02 1.129298095703125000e+02
1.080000000000000000e+02 1.282578582763671875e+02
1.060000000000000000e+02 1.161943511962890625e+02
1.000000000000000000e+02 1.095291061401367188e+02
8.500000000000000000e+01 1.125333099365234375e+02
9.400000000000000000e+01 1.020419769287109375e+02
1.110000000000000000e+02 9.257810211181640625e+01
1.240000000000000000e+02 1.237709579467773438e+02
1.270000000000000000e+02 1.556464080810546875e+02
2.270000000000000000e+02 1.395861053466796875e+02
2.710000000000000000e+02 2.368777465820312500e+02
2.990000000000000000e+02 2.712654113769531250e+02
2.600000000000000000e+02 2.777081909179687500e+02
2.370000000000000000e+02 2.451943969726562500e+02
2.130000000000000000e+02 2.121213073730468750e+02
1.820000000000000000e+02 1.984455108642578125e+02
1.570000000000000000e+02 1.787545013427734375e+02
1.300000000000000000e+02 1.470170745849609375e+02
9.500000000000000000e+01 1.170979766845703125e+02
7.600000000000000000e+01 9.870727539062500000e+01
6.899999237060546875e+01 6.924101257324218750e+01
9.400000000000000000e+01 7.112023925781250000e+01
1.020000000000000000e+02 8.686556243896484375e+01
7.999999237060546875e+01 1.150707244873046875e+02
1.170000000000000000e+02 7.079936218261718750e+01
1.325000000000000000e+02 1.048946075439453125e+02
1.360000000000000000e+02 1.379949645996093750e+02
1.300000000000000000e+02 1.549210510253906250e+02
1.330000000000000000e+02 1.329727478027343750e+02
1.400000000000000000e+02 1.264180984497070312e+02
1.440000000000000000e+02 1.382377777099609375e+02
1.430000000000000000e+02 1.461603088378906250e+02
1.360000000000000000e+02 1.462592620849609375e+02
1.260000000000000000e+02 1.417298431396484375e+02
1.170000000000000000e+02 1.313438873291015625e+02
1.100000000000000000e+02 1.223962707519531250e+02
9.500000000000000000e+01 1.167656707763671875e+02
8.800000000000000000e+01 1.123596038818359375e+02
9.400000000000000000e+01 9.534729766845703125e+01
1.140000000000000000e+02 9.406346130371093750e+01
1.390000000000000000e+02 1.161798858642578125e+02
1.570000000000000000e+02 1.447135009765625000e+02
1.730000000000000000e+02 1.641418914794921875e+02
1.930000000000000000e+02 1.673188018798828125e+02
1.970000000000000000e+02 1.880263977050781250e+02
1.740000000000000000e+02 1.887929534912109375e+02
1.700000000000000000e+02 1.580980682373046875e+02
1.560000000000000000e+02 1.543476409912109375e+02
1.440000000000000000e+02 1.648694305419921875e+02
1.470000000000000000e+02 1.287107238769531250e+02
1.475000000000000000e+02 1.336672210693359375e+02
1.510000000000000000e+02 1.426454925537109375e+02
1.670000000000000000e+02 1.341616210937500000e+02
1.730000000000000000e+02 1.561666564941406250e+02
1.570000000000000000e+02 1.737582855224609375e+02
1.550000000000000000e+02 1.580736694335937500e+02
1.550000000000000000e+02 1.480703887939453125e+02
2.080000000000000000e+02 2.046952667236328125e+02
1.720000000000000000e+02 1.728105468750000000e+02
1.650000000000000000e+02 1.543221588134765625e+02
1.570000000000000000e+02 1.590252685546875000e+02
1.425000000000000000e+02 1.496753540039062500e+02
1.240000000000000000e+02 1.423378143310546875e+02
1.140000000000000000e+02 1.195370559692382812e+02
1.160000000000000000e+02 1.033695831298828125e+02
1.200000000000000000e+02 1.013392028808593750e+02
1.070000000000000000e+02 1.156957397460937500e+02
9.500000000000000000e+01 1.238155899047851562e+02
9.000000000000000000e+01 1.004581222534179688e+02
9.100000000000000000e+01 9.470539855957031250e+01
1.030000000000000000e+02 9.704388427734375000e+01
1.070000000000000000e+02 1.061522827148437500e+02
1.050000000000000000e+02 1.288952026367187500e+02
1.040000000000000000e+02 1.182732543945312500e+02
1.060000000000000000e+02 1.127847900390625000e+02
1.100000000000000000e+02 1.141681060791015625e+02
1.130000000000000000e+02 1.180858993530273438e+02
1.130000000000000000e+02 1.223452911376953125e+02
1.060000000000000000e+02 1.223423385620117188e+02
9.900000000000000000e+01 1.185091094970703125e+02
1.100000000000000000e+02 1.038796539306640625e+02
1.120000000000000000e+02 1.006968536376953125e+02
1.220000000000000000e+02 1.277331771850585938e+02
1.270000000000000000e+02 1.364007415771484375e+02
1.450000000000000000e+02 1.354925079345703125e+02
1.400000000000000000e+02 1.566838378906250000e+02
1.380000000000000000e+02 1.476282043457031250e+02
1.450000000000000000e+02 1.376205902099609375e+02
1.680000000000000000e+02 1.416849822998046875e+02
2.030000000000000000e+02 1.590002746582031250e+02
2.310000000000000000e+02 2.030629882812500000e+02
2.240000000000000000e+02 2.421415710449218750e+02
2.070000000000000000e+02 2.144767456054687500e+02
1.870000000000000000e+02 1.957438812255859375e+02
1.670000000000000000e+02 1.800106048583984375e+02
1.520000000000000000e+02 1.567201080322265625e+02
1.380000000000000000e+02 1.381806030273437500e+02
1.270000000000000000e+02 1.321070861816406250e+02
1.230000000000000000e+02 1.190899047851562500e+02
1.180000000000000000e+02 1.112155609130859375e+02
1.090000000000000000e+02 1.131244659423828125e+02
1.000000000000000000e+02 1.083245391845703125e+02
9.650000000000000000e+01 9.967998504638671875e+01
9.700000000000000000e+01 9.656494140625000000e+01
9.300000000000000000e+01 1.033297348022460938e+02
9.600000000000000000e+01 1.095321121215820312e+02
1.540000000000000000e+02 1.146270599365234375e+02
1.610000000000000000e+02 1.796962585449218750e+02
1.570000000000000000e+02 1.613566436767578125e+02
1.450000000000000000e+02 1.540706634521484375e+02
1.390000000000000000e+02 1.532005004882812500e+02
1.690000000000000000e+02 1.336149139404296875e+02
1.850000000000000000e+02 1.665604858398437500e+02
1.980000000000000000e+02 1.905836944580078125e+02
2.140000000000000000e+02 1.989537506103515625e+02
2.200000000000000000e+02 2.079814453125000000e+02
2.230000000000000000e+02 2.194424133300781250e+02
2.350000000000000000e+02 2.114768676757812500e+02
2.380000000000000000e+02 2.163805541992187500e+02
2.390000000000000000e+02 2.334247436523437500e+02
2.340000000000000000e+02 2.233493957519531250e+02
2.200000000000000000e+02 2.266761169433593750e+02
2.040000000000000000e+02 2.157948303222656250e+02
1.920000000000000000e+02 1.971432800292968750e+02
1.790000000000000000e+02 1.824151000976562500e+02
1.600000000000000000e+02 1.723442077636718750e+02
1.390000000000000000e+02 1.554356842041015625e+02
1.270000000000000000e+02 1.327790985107421875e+02
1.220000000000000000e+02 1.198057098388671875e+02
1.050000000000000000e+02 1.112770385742187500e+02
9.200000000000000000e+01 1.080485305786132812e+02
8.500000000000000000e+01 8.994161987304687500e+01
8.300000000000000000e+01 8.507747650146484375e+01
9.000000000000000000e+01 8.861320495605468750e+01
9.600000000000000000e+01 9.466734313964843750e+01
9.500000000000000000e+01 1.120375442504882812e+02
9.300000000000000000e+01 1.115277023315429688e+02
9.000000000000000000e+01 1.053248291015625000e+02
8.800000000000000000e+01 1.048695678710937500e+02
8.900000000000000000e+01 1.000717849731445312e+02
9.300000000000000000e+01 1.002408905029296875e+02
9.500000000000000000e+01 1.038533859252929688e+02
9.500000000000000000e+01 1.097630310058593750e+02
1.580000000000000000e+02 1.048768310546875000e+02
1.730000000000000000e+02 1.636414337158203125e+02
1.830000000000000000e+02 1.769539031982421875e+02
1.960000000000000000e+02 1.737638854980468750e+02
2.000000000000000000e+02 1.954862823486328125e+02
1.930000000000000000e+02 2.084928894042968750e+02
1.900000000000000000e+02 1.966843872070312500e+02
1.940000000000000000e+02 1.775253906250000000e+02
1.910000000000000000e+02 1.852646789550781250e+02
1.860000000000000000e+02 1.977621917724609375e+02
1.770000000000000000e+02 1.810188903808593750e+02
1.680000000000000000e+02 1.777208862304687500e+02
1.560000000000000000e+02 1.616311950683593750e+02
1.440000000000000000e+02 1.544217224121093750e+02
1.420000000000000000e+02 1.379367980957031250e+02
1.320000000000000000e+02 1.269465560913085938e+02
1.180000000000000000e+02 1.348283691406250000e+02
1.170000000000000000e+02 1.165728683471679688e+02
1.200000000000000000e+02 1.048333740234375000e+02
1.190000000000000000e+02 1.157279663085937500e+02
1.220000000000000000e+02 1.242971420288085938e+02
1.220000000000000000e+02 1.208935317993164062e+02
1.270000000000000000e+02 1.315923004150390625e+02
1.320000000000000000e+02 1.274052505493164062e+02
1.300000000000000000e+02 1.400641632080078125e+02
1.270000000000000000e+02 1.421125030517578125e+02
1.250000000000000000e+02 1.331384429931640625e+02
1.250000000000000000e+02 1.309320983886718750e+02
1.240000000000000000e+02 1.294338531494140625e+02
1.330000000000000000e+02 1.311136322021484375e+02
1.385000000000000000e+02 1.299534606933593750e+02
1.550000000000000000e+02 1.510700988769531250e+02
1.590000000000000000e+02 1.653541259765625000e+02
1.560000000000000000e+02 1.596461029052734375e+02
1.640000000000000000e+02 1.739400787353515625e+02
2.480000000000000000e+02 1.865362396240234375e+02
2.810000000000000000e+02 2.520835876464843750e+02
2.830000000000000000e+02 2.752350158691406250e+02
2.680000000000000000e+02 2.744937744140625000e+02
2.630000000000000000e+02 2.481502685546875000e+02
2.540000000000000000e+02 2.285106201171875000e+02
1.990000000000000000e+02 2.218040771484375000e+02
1.680000000000000000e+02 1.926518402099609375e+02
1.470000000000000000e+02 1.664455566406250000e+02
1.340000000000000000e+02 1.304383697509765625e+02
1.240000000000000000e+02 1.200482330322265625e+02
1.130000000000000000e+02 1.182883758544921875e+02
1.030000000000000000e+02 1.133359832763671875e+02
7.900000000000000000e+01 9.702163696289062500e+01
7.200000000000000000e+01 9.747036743164062500e+01
1.210000000000000000e+02 8.158644104003906250e+01
1.330000000000000000e+02 1.437738037109375000e+02
1.540000000000000000e+02 1.404509887695312500e+02
1.740000000000000000e+02 1.379581298828125000e+02
1.880000000000000000e+02 1.819060363769531250e+02
2.130000000000000000e+02 1.862654266357421875e+02
2.440000000000000000e+02 1.982181701660156250e+02
2.660000000000000000e+02 2.368766326904296875e+02
2.380000000000000000e+02 2.550105285644531250e+02
2.220000000000000000e+02 1.708078918457031250e+02
1.810000000000000000e+02 1.795559692382812500e+02
1.780000000000000000e+02 1.701475982666015625e+02
1.730000000000000000e+02 1.602119445800781250e+02
1.570000000000000000e+02 1.702128753662109375e+02
1.225000000000000000e+02 1.601040039062500000e+02
1.090000000000000000e+02 1.333633270263671875e+02
1.040000000000000000e+02 1.011266784667968750e+02
1.140000000000000000e+02 9.495679473876953125e+01
1.250000000000000000e+02 9.639764404296875000e+01
9.600000000000000000e+01 1.347165527343750000e+02
9.400000000000000000e+01 1.031796417236328125e+02
1.110000000000000000e+02 9.064115142822265625e+01
1.240000000000000000e+02 1.035427551269531250e+02
1.360000000000000000e+02 1.392372283935546875e+02
1.520000000000000000e+02 1.488275756835937500e+02
2.040000000000000000e+02 1.771856536865234375e+02
2.250000000000000000e+02 2.019188385009765625e+02
2.420000000000000000e+02 2.251761474609375000e+02
2.460000000000000000e+02 2.317994995117187500e+02
2.400000000000000000e+02 2.352098693847656250e+02
2.380000000000000000e+02 2.235812530517578125e+02
2.480000000000000000e+02 2.136541595458984375e+02
2.420000000000000000e+02 2.187716369628906250e+02
8.600000000000000000e+01 9.297946166992187500e+01
9.100000000000000000e+01 9.029199218750000000e+01
9.350000000000000000e+01 9.174031066894531250e+01
9.750000000000000000e+01 1.046332092285156250e+02
9.400000000000000000e+01 1.019062423706054688e+02
1.000000000000000000e+02 1.040293502807617188e+02
1.060000000000000000e+02 9.837845611572265625e+01
1.140000000000000000e+02 1.247831878662109375e+02
1.170000000000000000e+02 1.198151092529296875e+02
1.190000000000000000e+02 1.203446044921875000e+02
1.200000000000000000e+02 1.242536010742187500e+02
1.230000000000000000e+02 1.238837280273437500e+02
1.240000000000000000e+02 1.240793151855468750e+02
1.230000000000000000e+02 1.293707733154296875e+02
1.240000000000000000e+02 1.263658905029296875e+02
1.240000000000000000e+02 1.244238967895507812e+02
1.230000000000000000e+02 1.282806243896484375e+02
1.250000000000000000e+02 1.255337142944335938e+02
1.250000000000000000e+02 1.243798141479492188e+02
1.280000000000000000e+02 1.301815795898437500e+02
1.380000000000000000e+02 1.279658050537109375e+02
1.340000000000000000e+02 1.343833923339843750e+02
1.420000000000000000e+02 1.430460662841796875e+02
1.590000000000000000e+02 1.369122009277343750e+02
1.600000000000000000e+02 1.630638275146484375e+02
1.650000000000000000e+02 1.674917602539062500e+02
1.780000000000000000e+02 1.580971679687500000e+02
1.910000000000000000e+02 1.785691223144531250e+02
1.990000000000000000e+02 1.962303924560546875e+02
1.980000000000000000e+02 2.011699829101562500e+02
1.850000000000000000e+02 1.991562347412109375e+02
1.700000000000000000e+02 1.842470245361328125e+02
1.540000000000000000e+02 1.577686004638671875e+02
1.370000000000000000e+02 1.466824035644531250e+02
1.220000000000000000e+02 1.306562500000000000e+02
1.100000000000000000e+02 1.140199737548828125e+02
9.550000000000000000e+01 1.028471374511718750e+02
8.500000000000000000e+01 9.865887451171875000e+01
7.900000000000000000e+01 8.609345245361328125e+01
8.200000000000000000e+01 7.859001159667968750e+01
9.400000000000000000e+01 8.294898986816406250e+01
1.120000000000000000e+02 9.314193725585937500e+01
1.300000000000000000e+02 1.093715667724609375e+02
1.390000000000000000e+02 1.277110900878906250e+02
1.410000000000000000e+02 1.495834503173828125e+02
1.435000000000000000e+02 1.480763244628906250e+02
1.520000000000000000e+02 1.441120605468750000e+02
1.530000000000000000e+02 1.510892944335937500e+02
1.400000000000000000e+02 1.658044433593750000e+02
1.300000000000000000e+02 1.505702209472656250e+02
1.200000000000000000e+02 1.271453933715820312e+02
1.120000000000000000e+02 1.267468414306640625e+02
8.100000000000000000e+01 1.127620239257812500e+02
7.500000000000000000e+01 5.548129272460937500e+01
8.400000000000000000e+01 7.524554443359375000e+01
8.500000000000000000e+01 8.668399047851562500e+01
8.600000000000000000e+01 9.787175750732421875e+01
8.100000000000000000e+01 9.209366607666015625e+01
7.700000000000000000e+01 9.286468505859375000e+01
7.700000000000000000e+01 8.682435607910156250e+01
7.800000000000000000e+01 8.270988464355468750e+01
8.000000000000000000e+01 8.542420959472656250e+01
9.000000000000000000e+01 8.815138244628906250e+01
1.070000000000000000e+02 8.863446044921875000e+01
1.180000000000000000e+02 1.062897949218750000e+02
1.270000000000000000e+02 1.283343963623046875e+02
1.400000000000000000e+02 1.303052215576171875e+02
1.520000000000000000e+02 1.391165466308593750e+02
1.590000000000000000e+02 1.565767211914062500e+02
1.540000000000000000e+02 1.558996582031250000e+02
1.480000000000000000e+02 1.658706970214843750e+02
1.440000000000000000e+02 1.462559356689453125e+02
1.400000000000000000e+02 1.480346527099609375e+02
1.340000000000000000e+02 1.436057739257812500e+02
1.290000000000000000e+02 1.388255920410156250e+02
1.290000000000000000e+02 1.303078918457031250e+02
1.325000000000000000e+02 1.273162155151367188e+02
1.290000000000000000e+02 1.325457611083984375e+02
1.360000000000000000e+02 1.171416778564453125e+02
1.510000000000000000e+02 1.415656585693359375e+02
1.720000000000000000e+02 1.440506439208984375e+02
2.040000000000000000e+02 1.712880249023437500e+02
2.292500000000000000e+02 1.883025207519531250e+02
2.560000000000000000e+02 2.426120910644531250e+02
2.610000000000000000e+02 2.568800048828125000e+02
2.520000000000000000e+02 2.449791870117187500e+02
2.330000000000000000e+02 2.411601257324218750e+02
2.200000000000000000e+02 2.199504852294921875e+02
1.120000000000000000e+02 1.177775192260742188e+02
1.100000000000000000e+02 1.143978271484375000e+02
1.100000000000000000e+02 1.132548599243164062e+02
1.130000000000000000e+02 1.124767761230468750e+02
1.160000000000000000e+02 1.148668518066406250e+02
1.140000000000000000e+02 1.204004135131835938e+02
1.110000000000000000e+02 1.219964065551757812e+02
1.080000000000000000e+02 1.147741470336914062e+02
1.040000000000000000e+02 1.134646453857421875e+02
1.040000000000000000e+02 1.105536193847656250e+02
1.070000000000000000e+02 1.063625488281250000e+02
1.090000000000000000e+02 1.113019256591796875e+02
1.090000000000000000e+02 1.155301666259765625e+02
1.110000000000000000e+02 1.155812988281250000e+02
1.110000000000000000e+02 1.140888824462890625e+02
1.100000000000000000e+02 1.187021560668945312e+02
1.120000000000000000e+02 1.150962295532226562e+02
1.140000000000000000e+02 1.143962707519531250e+02
1.160000000000000000e+02 1.195074691772460938e+02
1.150000000000000000e+02 1.196781234741210938e+02
1.150000000000000000e+02 1.218755950927734375e+02
1.160000000000000000e+02 1.171439514160156250e+02
1.160000000000000000e+02 1.197974014282226562e+02
1.130000000000000000e+02 1.206690368652343750e+02
1.110000000000000000e+02 1.192431259155273438e+02
1.120000000000000000e+02 1.136868743896484375e+02
1.110000000000000000e+02 1.144497146606445312e+02
1.130000000000000000e+02 1.178890533447265625e+02
1.140000000000000000e+02 1.179007415771484375e+02
1.160000000000000000e+02 1.138124237060546875e+02
1.180000000000000000e+02 1.101421813964843750e+02
1.210000000000000000e+02 1.325856475830078125e+02
1.230000000000000000e+02 1.191047439575195312e+02
1.250000000000000000e+02 1.284156951904296875e+02
1.250000000000000000e+02 1.267999496459960938e+02
1.240000000000000000e+02 1.296310119628906250e+02
1.260000000000000000e+02 1.266369476318359375e+02
1.300000000000000000e+02 1.255627441406250000e+02
1.320000000000000000e+02 1.312281646728515625e+02
1.360000000000000000e+02 1.358658599853515625e+02
1.540000000000000000e+02 1.347270050048828125e+02
1.810000000000000000e+02 1.430343170166015625e+02
1.980000000000000000e+02 1.808538818359375000e+02
1.760000000000000000e+02 2.012725830078125000e+02
1.670000000000000000e+02 1.771441497802734375e+02
1.660000000000000000e+02 1.496158447265625000e+02
1.640000000000000000e+02 1.568455200195312500e+02
1.630000000000000000e+02 1.607303924560546875e+02
1.610000000000000000e+02 1.535510101318359375e+02
1.570000000000000000e+02 1.554765625000000000e+02
1.540000000000000000e+02 1.505333557128906250e+02
1.500000000000000000e+02 1.444358367919921875e+02
1.360000000000000000e+02 1.435578308105468750e+02
1.160000000000000000e+02 1.376915588378906250e+02
9.600000000000000000e+01 1.138724060058593750e+02
8.700000000000000000e+01 9.545414733886718750e+01
8.299999237060546875e+01 8.149011993408203125e+01
7.800000000000000000e+01 8.492985534667968750e+01
7.500000000000000000e+01 8.680887603759765625e+01
8.200000000000000000e+01 8.281870269775390625e+01
8.900000000000000000e+01 8.186794281005859375e+01
9.300000000000000000e+01 9.577642822265625000e+01
1.040000000000000000e+02 1.009947967529296875e+02
1.195000000000000000e+02 1.031673278808593750e+02
1.360000000000000000e+02 1.215425109863281250e+02
1.510000000000000000e+02 1.388301086425781250e+02
1.550000000000000000e+02 1.543474578857421875e+02
1.550000000000000000e+02 1.672236022949218750e+02
1.570000000000000000e+02 1.552361755371093750e+02
1.580000000000000000e+02 1.586541595458984375e+02
1.550000000000000000e+02 1.630914611816406250e+02
1.480000000000000000e+02 1.604942016601562500e+02
1.420000000000000000e+02 1.531706390380859375e+02
1.360000000000000000e+02 1.433403320312500000e+02
1.300000000000000000e+02 1.407156372070312500e+02
1.240000000000000000e+02 1.327743530273437500e+02
1.190000000000000000e+02 1.287744750976562500e+02
1.130000000000000000e+02 1.249648284912109375e+02
1.050000000000000000e+02 1.176069717407226562e+02
9.500000000000000000e+01 1.114202499389648438e+02
8.800000000000000000e+01 1.029086151123046875e+02
8.200000000000000000e+01 9.400028991699218750e+01
7.600000000000000000e+01 9.188528442382812500e+01
7.200000000000000000e+01 8.416062927246093750e+01
7.300000000000000000e+01 8.166426849365234375e+01
7.600000000000000000e+01 7.832850646972656250e+01
8.200000000000000000e+01 8.222036743164062500e+01
9.300000000000000000e+01 8.583514404296875000e+01
1.030000000000000000e+02 9.411219787597656250e+01
1.070000000000000000e+02 1.091801834106445312e+02
1.055000000000000000e+02 1.190366058349609375e+02
1.070000000000000000e+02 1.155805358886718750e+02
1.090000000000000000e+02 1.094169311523437500e+02
1.080000000000000000e+02 1.166491928100585938e+02
1.070000000000000000e+02 1.160279541015625000e+02
1.090000000000000000e+02 1.123226623535156250e+02
1.130000000000000000e+02 1.125091171264648438e+02
1.190000000000000000e+02 1.170451583862304688e+02
1.200000000000000000e+02 1.215155639648437500e+02
1.190000000000000000e+02 1.286140594482421875e+02
1.190000000000000000e+02 1.222896652221679688e+02
1.200000000000000000e+02 1.218096237182617188e+02
1.230000000000000000e+02 1.227237091064453125e+02
1.300000000000000000e+02 1.240522918701171875e+02
1.330000000000000000e+02 1.288937377929687500e+02
1.370000000000000000e+02 1.397597198486328125e+02
1.370000000000000000e+02 1.348440551757812500e+02
1.280000000000000000e+02 1.428605194091796875e+02
1.180000000000000000e+02 1.411286163330078125e+02
1.150000000000000000e+02 1.182588729858398438e+02
1.260000000000000000e+02 1.142593994140625000e+02
1.460000000000000000e+02 1.170458679199218750e+02
1.720000000000000000e+02 1.420457305908203125e+02
1.950000000000000000e+02 1.694732360839843750e+02
2.020000000000000000e+02 2.040633087158203125e+02
1.980000000000000000e+02 2.132771911621093750e+02
1.850000000000000000e+02 1.928270568847656250e+02
1.670000000000000000e+02 1.837067565917968750e+02
1.480000000000000000e+02 1.579143676757812500e+02
1.310000000000000000e+02 1.398634033203125000e+02
1.150000000000000000e+02 1.246778869628906250e+02
9.800000000000000000e+01 1.108084869384765625e+02
8.299999237060546875e+01 9.907092285156250000e+01
7.200000000000000000e+01 8.472581481933593750e+01
6.400000000000000000e+01 7.607525634765625000e+01
6.300000000000000000e+01 7.061922454833984375e+01
7.700000000000000000e+01 7.172807312011718750e+01
9.900000000000000000e+01 7.604785156250000000e+01
1.170000000000000000e+02 9.389866638183593750e+01
1.290000000000000000e+02 1.234566345214843750e+02
1.330000000000000000e+02 1.365297546386718750e+02
1.325000000000000000e+02 1.575653381347656250e+02
1.320000000000000000e+02 1.310937347412109375e+02
1.320000000000000000e+02 1.379008941650390625e+02
1.340000000000000000e+02 1.328416442871093750e+02
1.360000000000000000e+02 1.347649536132812500e+02
1.370000000000000000e+02 1.384888763427734375e+02
1.340000000000000000e+02 1.394506378173828125e+02
1.330000000000000000e+02 1.395555877685546875e+02
1.360000000000000000e+02 1.309211730957031250e+02
1.360000000000000000e+02 1.283421630859375000e+02
1.340000000000000000e+02 1.303972778320312500e+02
1.340000000000000000e+02 1.360188598632812500e+02
1.370000000000000000e+02 1.324545440673828125e+02
1.410000000000000000e+02 1.390759277343750000e+02
1.360000000000000000e+02 1.419270782470703125e+02
1.310000000000000000e+02 1.470447692871093750e+02
1.260000000000000000e+02 1.285771026611328125e+02
1.260000000000000000e+02 1.312334747314453125e+02
1.350000000000000000e+02 1.231180114746093750e+02
1.430000000000000000e+02 1.299249725341796875e+02
1.440000000000000000e+02 1.478697204589843750e+02
1.480000000000000000e+02 1.505315093994140625e+02
1.670000000000000000e+02 1.450330657958984375e+02
1.760000000000000000e+02 1.574274291992187500e+02
1.670000000000000000e+02 1.934219665527343750e+02
1.720000000000000000e+02 1.827617950439453125e+02
1.730000000000000000e+02 1.837802429199218750e+02
1.680000000000000000e+02 1.645005340576171875e+02
1.620000000000000000e+02 1.588284149169921875e+02
1.565000000000000000e+02 1.547364349365234375e+02
1.360000000000000000e+02 1.467704315185546875e+02
1.190000000000000000e+02 1.352381591796875000e+02
1.120000000000000000e+02 1.150999221801757812e+02
1.100000000000000000e+02 9.941440582275390625e+01
1.060000000000000000e+02 1.066227874755859375e+02
1.030000000000000000e+02 1.058863677978515625e+02
1.010000000000000000e+02 9.960882568359375000e+01
9.500000000000000000e+01 9.928854370117187500e+01
8.800000000000000000e+01 9.830787658691406250e+01
8.500000000000000000e+01 9.050616455078125000e+01
8.800000000000000000e+01 9.154954528808593750e+01
9.150000000000000000e+01 9.207987976074218750e+01
9.000000000000000000e+01 9.889466094970703125e+01
9.400000000000000000e+01 1.015462646484375000e+02
9.900000000000000000e+01 9.615689086914062500e+01
1.050000000000000000e+02 1.062454986572265625e+02
1.110000000000000000e+02 1.099296264648437500e+02
1.170000000000000000e+02 1.168742599487304688e+02
1.220000000000000000e+02 1.218151092529296875e+02
1.260000000000000000e+02 1.270343246459960938e+02
1.290000000000000000e+02 1.298309936523437500e+02
1.290000000000000000e+02 1.324033050537109375e+02
1.300000000000000000e+02 1.340266418457031250e+02
1.320000000000000000e+02 1.303765258789062500e+02
1.320000000000000000e+02 1.341151123046875000e+02
1.330000000000000000e+02 1.360028991699218750e+02
1.320000000000000000e+02 1.331268005371093750e+02
1.310000000000000000e+02 1.368010864257812500e+02
1.320000000000000000e+02 1.319766540527343750e+02
1.320000000000000000e+02 1.326149444580078125e+02
1.310000000000000000e+02 1.355579528808593750e+02
1.320000000000000000e+02 1.331638031005859375e+02
1.340000000000000000e+02 1.319476165771484375e+02
1.350000000000000000e+02 1.357776184082031250e+02
1.350000000000000000e+02 1.377487487792968750e+02
1.360000000000000000e+02 1.373610687255859375e+02
1.390000000000000000e+02 1.368289184570312500e+02
1.400000000000000000e+02 1.395625762939453125e+02
1.410000000000000000e+02 1.449532318115234375e+02
1.430000000000000000e+02 1.417863159179687500e+02
1.440000000000000000e+02 1.399679107666015625e+02
1.400000000000000000e+02 1.369644317626953125e+02
1.490000000000000000e+02 1.586394500732421875e+02
1.860000000000000000e+02 1.699232330322265625e+02
1.980000000000000000e+02 1.896910400390625000e+02
2.080000000000000000e+02 2.056054840087890625e+02
2.210000000000000000e+02 2.007723388671875000e+02
2.310000000000000000e+02 2.105107116699218750e+02
2.350000000000000000e+02 2.190722656250000000e+02
2.320000000000000000e+02 2.211178588867187500e+02
2.220000000000000000e+02 2.223373413085937500e+02
2.135000000000000000e+02 2.184261169433593750e+02
1.930000000000000000e+02 1.998340606689453125e+02
1.800000000000000000e+02 1.793445281982421875e+02
1.640000000000000000e+02 1.647046356201171875e+02
1.520000000000000000e+02 1.551576538085937500e+02
1.390000000000000000e+02 1.392357940673828125e+02
1.250000000000000000e+02 1.324145812988281250e+02
1.190000000000000000e+02 1.208144989013671875e+02
1.120000000000000000e+02 1.070392150878906250e+02
1.110000000000000000e+02 1.092654724121093750e+02
1.150000000000000000e+02 1.054639739990234375e+02
1.220000000000000000e+02 8.991030120849609375e+01
1.350000000000000000e+02 1.152634429931640625e+02
1.530000000000000000e+02 1.245344619750976562e+02
1.640000000000000000e+02 1.354564208984375000e+02
1.570000000000000000e+02 1.632823638916015625e+02
1.485000000000000000e+02 1.658065643310546875e+02
1.400000000000000000e+02 1.492448120117187500e+02
1.250000000000000000e+02 1.418025970458984375e+02
1.080000000000000000e+02 1.252807006835937500e+02
1.030000000000000000e+02 1.055072250366210938e+02
1.000000000000000000e+02 9.257478332519531250e+01
9.250000000000000000e+01 1.065701141357421875e+02
8.800000000000000000e+01 1.022295379638671875e+02
8.900000000000000000e+01 9.326756286621093750e+01
9.900000000000000000e+01 9.388803100585937500e+01
1.160000000000000000e+02 9.835936737060546875e+01
1.320000000000000000e+02 1.153088073730468750e+02
1.440000000000000000e+02 1.371624145507812500e+02
1.520000000000000000e+02 1.487960205078125000e+02
1.550000000000000000e+02 1.562247161865234375e+02
1.595000000000000000e+02 1.636316070556640625e+02
1.560000000000000000e+02 1.584622497558593750e+02
1.500000000000000000e+02 1.665109863281250000e+02
1.410000000000000000e+02 1.533624114990234375e+02
1.330000000000000000e+02 1.471571197509765625e+02
1.260000000000000000e+02 1.346971282958984375e+02
1.200000000000000000e+02 1.298348388671875000e+02
1.175000000000000000e+02 1.241667633056640625e+02
1.120000000000000000e+02 1.172470550537109375e+02
1.090000000000000000e+02 1.124591827392578125e+02
1.040000000000000000e+02 1.131965179443359375e+02
1.030000000000000000e+02 1.098131942749023438e+02
1.120000000000000000e+02 1.044318084716796875e+02
1.340000000000000000e+02 1.093056106567382812e+02
1.480000000000000000e+02 1.268262329101562500e+02
1.265000000000000000e+02 1.626127166748046875e+02
3.660000000000000000e+02 3.583415832519531250e+02
3.550000000000000000e+02 3.457415466308593750e+02
3.585000000000000000e+02 3.290456848144531250e+02
3.300000000000000000e+02 3.244360961914062500e+02
3.200000000000000000e+02 3.383933715820312500e+02
3.050000000000000000e+02 3.221994323730468750e+02
2.910000000000000000e+02 2.942637634277343750e+02
2.770000000000000000e+02 2.663430786132812500e+02
2.600000000000000000e+02 2.520391387939453125e+02
2.350000000000000000e+02 2.432486267089843750e+02
2.060000000000000000e+02 2.290834197998046875e+02
1.870000000000000000e+02 2.000004425048828125e+02
1.770000000000000000e+02 1.722097778320312500e+02
1.640000000000000000e+02 1.630820007324218750e+02
1.540000000000000000e+02 1.611243591308593750e+02
1.490000000000000000e+02 1.461170959472656250e+02
1.430000000000000000e+02 1.359024505615234375e+02
1.360000000000000000e+02 1.333398284912109375e+02
1.310000000000000000e+02 1.283788909912109375e+02
1.280000000000000000e+02 1.246576919555664062e+02
1.270000000000000000e+02 1.249407272338867188e+02
1.260000000000000000e+02 1.248474502563476562e+02
1.310000000000000000e+02 1.258506011962890625e+02
1.305000000000000000e+02 1.248363189697265625e+02
1.250000000000000000e+02 1.345554351806640625e+02
1.330000000000000000e+02 1.245496063232421875e+02
2.360000000000000000e+02 1.915494384765625000e+02
2.545000000000000000e+02 2.064955749511718750e+02
1.990000000000000000e+02 2.275112609863281250e+02
1.580000000000000000e+02 1.738036651611328125e+02
1.310000000000000000e+02 1.499033050537109375e+02
1.270000000000000000e+02 1.309238891601562500e+02
1.740000000000000000e+02 1.149164581298828125e+02
1.815000000000000000e+02 1.523110046386718750e+02
3.090000000000000000e+02 2.277477722167968750e+02
3.490000000000000000e+02 3.106195373535156250e+02
2.710000000000000000e+02 3.321983947753906250e+02
2.350000000000000000e+02 2.579423828125000000e+02
2.100000000000000000e+02 2.189834747314453125e+02
1.910000000000000000e+02 1.908355255126953125e+02
1.790000000000000000e+02 1.780622406005859375e+02
1.740000000000000000e+02 1.655949554443359375e+02
1.690000000000000000e+02 1.611110229492187500e+02
1.655000000000000000e+02 1.600201416015625000e+02
1.670000000000000000e+02 1.548435974121093750e+02
2.490000000000000000e+02 1.935400085449218750e+02
3.040000000000000000e+02 2.410243835449218750e+02
3.620000000000000000e+02 3.164884643554687500e+02
3.890000000000000000e+02 3.501540832519531250e+02
3.820000000000000000e+02 3.628808593750000000e+02
1.730000000000000000e+02 2.443014526367187500e+02
1.420000000000000000e+02 1.634395751953125000e+02
1.170000000000000000e+02 1.407934112548828125e+02
9.300000762939453125e+01 1.245431518554687500e+02
7.800000000000000000e+01 9.918985748291015625e+01
7.100000000000000000e+01 7.765437316894531250e+01
6.800000000000000000e+01 6.673651885986328125e+01
7.250000000000000000e+01 6.588165283203125000e+01
2.040000000000000000e+02 1.815988006591796875e+02
1.565000000000000000e+02 1.844298553466796875e+02
1.600000000000000000e+02 1.330386047363281250e+02
1.790000000000000000e+02 1.481882934570312500e+02
1.760000000000000000e+02 1.546843719482421875e+02
1.470000000000000000e+02 1.618302154541015625e+02
1.430000000000000000e+02 1.483429565429687500e+02
1.510000000000000000e+02 1.310966796875000000e+02
1.420000000000000000e+02 1.384232635498046875e+02
1.210000000000000000e+02 1.293887023925781250e+02
1.165000000000000000e+02 1.187539825439453125e+02
1.180000000000000000e+02 1.211686401367187500e+02
1.210000000000000000e+02 1.157356948852539062e+02
1.130000000000000000e+02 1.192977600097656250e+02
1.040000000000000000e+02 1.216157684326171875e+02
2.035000000000000000e+02 1.704509582519531250e+02
2.650000000000000000e+02 2.237265472412109375e+02
2.470000000000000000e+02 2.328348693847656250e+02
1.290000000000000000e+02 1.297216644287109375e+02
1.240000000000000000e+02 1.313114013671875000e+02
1.230000000000000000e+02 1.254457550048828125e+02
1.210000000000000000e+02 1.218143920898437500e+02
1.140000000000000000e+02 1.240831680297851562e+02
1.120000000000000000e+02 1.193221054077148438e+02
1.100000000000000000e+02 1.104764251708984375e+02
1.080000000000000000e+02 1.136124038696289062e+02
1.070000000000000000e+02 1.091439361572265625e+02
1.050000000000000000e+02 1.076961364746093750e+02
1.040000000000000000e+02 1.073480529785156250e+02
1.105000000000000000e+02 1.041667327880859375e+02
1.090000000000000000e+02 1.044713592529296875e+02
1.010000000000000000e+02 1.148690948486328125e+02
9.800000762939453125e+01 1.058643341064453125e+02
1.000000000000000000e+02 9.820019531250000000e+01
1.010000000000000000e+02 9.918740081787109375e+01
1.010000000000000000e+02 1.021450042724609375e+02
1.200000000000000000e+02 1.017866516113281250e+02
1.110000000000000000e+02 1.012328796386718750e+02
1.070000000000000000e+02 1.170364074707031250e+02
1.070000000000000000e+02 1.158242492675781250e+02
1.120000000000000000e+02 1.056515731811523438e+02
1.190000000000000000e+02 1.079280395507812500e+02
1.230000000000000000e+02 1.163094100952148438e+02
1.210000000000000000e+02 1.226927337646484375e+02
1.320000000000000000e+02 1.229060897827148438e+02
2.070000000000000000e+02 1.999001770019531250e+02
2.310000000000000000e+02 2.201315765380859375e+02
2.460000000000000000e+02 2.322941131591796875e+02
2.110000000000000000e+02 2.155873718261718750e+02
1.980000000000000000e+02 1.955114288330078125e+02
2.010000000000000000e+02 1.971492614746093750e+02
1.990000000000000000e+02 1.886291046142578125e+02
1.935000000000000000e+02 2.100564117431640625e+02
3.010000000000000000e+02 2.303486938476562500e+02
3.150000000000000000e+02 3.140256958007812500e+02
3.150000000000000000e+02 3.068462524414062500e+02
3.160000000000000000e+02 3.004248046875000000e+02
3.090000000000000000e+02 2.974669494628906250e+02
3.000000000000000000e+02 2.978088378906250000e+02
2.995000000000000000e+02 2.841388549804687500e+02
2.860000000000000000e+02 2.768172302246093750e+02
2.870000000000000000e+02 2.807131042480468750e+02
2.840000000000000000e+02 3.040899047851562500e+02
2.650000000000000000e+02 2.801359863281250000e+02
2.270000000000000000e+02 2.584359436035156250e+02
1.880000000000000000e+02 2.181787109375000000e+02
1.550000000000000000e+02 1.718930511474609375e+02
1.410000000000000000e+02 1.476990203857421875e+02
1.430000000000000000e+02 1.291101074218750000e+02
1.410000000000000000e+02 1.194558486938476562e+02
1.410000000000000000e+02 1.303113555908203125e+02
1.490000000000000000e+02 1.251287460327148438e+02
1.500000000000000000e+02 1.309987182617187500e+02
1.530000000000000000e+02 1.467165985107421875e+02
1.470000000000000000e+02 1.526184082031250000e+02
1.370000000000000000e+02 1.432169036865234375e+02
1.350000000000000000e+02 1.451574096679687500e+02
1.800000000000000000e+02 1.695636444091796875e+02
1.820000000000000000e+02 1.723238830566406250e+02
1.880000000000000000e+02 1.686300659179687500e+02
2.040000000000000000e+02 1.981282043457031250e+02
2.430000000000000000e+02 2.117028503417968750e+02
2.220000000000000000e+02 2.497887115478515625e+02
2.090000000000000000e+02 2.184622802734375000e+02
1.970000000000000000e+02 2.096492156982421875e+02
1.860000000000000000e+02 1.934444580078125000e+02
1.780000000000000000e+02 1.826134185791015625e+02
1.740000000000000000e+02 1.719450988769531250e+02
1.760000000000000000e+02 1.654487457275390625e+02
1.790000000000000000e+02 1.631867370605468750e+02
1.760000000000000000e+02 1.689816894531250000e+02
1.550000000000000000e+02 1.724696960449218750e+02
1.580000000000000000e+02 1.655211486816406250e+02
1.740000000000000000e+02 1.942242736816406250e+02
1.880000000000000000e+02 1.989569396972656250e+02
2.000000000000000000e+02 2.093570404052734375e+02
2.060000000000000000e+02 2.126349487304687500e+02
1.090000000000000000e+02 1.270656509399414062e+02
1.040000000000000000e+02 1.068466949462890625e+02
9.100000000000000000e+01 1.102269592285156250e+02
8.800000000000000000e+01 1.020049438476562500e+02
9.500000000000000000e+01 8.704226684570312500e+01
9.700000000000000000e+01 8.952297210693359375e+01
9.000000000000000000e+01 9.963730621337890625e+01
8.200000762939453125e+01 9.628504180908203125e+01
8.000000000000000000e+01 8.723519897460937500e+01
8.600000000000000000e+01 8.104855346679687500e+01
8.550000000000000000e+01 8.101251220703125000e+01
8.300000000000000000e+01 8.930591583251953125e+01
8.400000000000000000e+01 8.454362487792968750e+01
8.600000000000000000e+01 8.267784881591796875e+01
8.700000762939453125e+01 8.527943420410156250e+01
8.400000000000000000e+01 8.700816345214843750e+01
8.900000000000000000e+01 8.744764709472656250e+01
9.400000000000000000e+01 8.319809722900390625e+01
9.400000000000000000e+01 9.257901000976562500e+01
9.300000762939453125e+01 9.554900360107421875e+01
9.300000762939453125e+01 9.327271270751953125e+01
9.200000762939453125e+01 9.313519287109375000e+01
8.900000000000000000e+01 9.373171997070312500e+01
1.020000000000000000e+02 9.195166778564453125e+01
1.125000000000000000e+02 8.995231628417968750e+01
1.240000000000000000e+02 1.125029144287109375e+02
2.460000000000000000e+02 2.029906005859375000e+02
2.640000000000000000e+02 2.690173950195312500e+02
2.380000000000000000e+02 2.336132202148437500e+02
2.110000000000000000e+02 2.152748107910156250e+02
2.045000000000000000e+02 2.022171630859375000e+02
1.880000000000000000e+02 1.838017578125000000e+02
1.760000000000000000e+02 1.786159973144531250e+02
1.670000000000000000e+02 1.745701599121093750e+02
1.610000000000000000e+02 1.603075561523437500e+02
1.550000000000000000e+02 1.519219207763671875e+02
1.510000000000000000e+02 1.459713745117187500e+02
1.490000000000000000e+02 1.392986602783203125e+02
1.450000000000000000e+02 1.378433074951171875e+02
1.410000000000000000e+02 1.391693115234375000e+02
1.380000000000000000e+02 1.360216674804687500e+02
1.340000000000000000e+02 1.356631622314453125e+02
1.280000000000000000e+02 1.348990173339843750e+02
1.285000000000000000e+02 1.320673522949218750e+02
1.480000000000000000e+02 1.228666687011718750e+02
2.430000000000000000e+02 1.602157745361328125e+02
2.440000000000000000e+02 2.890281066894531250e+02
2.330000000000000000e+02 2.396564788818359375e+02
2.280000000000000000e+02 2.290987243652343750e+02
2.130000000000000000e+02 2.191428375244140625e+02
2.010000000000000000e+02 2.035778656005859375e+02
1.890000000000000000e+02 2.004342041015625000e+02
1.770000000000000000e+02 1.841876220703125000e+02
1.710000000000000000e+02 1.762464752197265625e+02
1.650000000000000000e+02 1.618415069580078125e+02
1.580000000000000000e+02 1.581053161621093750e+02
1.505000000000000000e+02 1.564331359863281250e+02
1.420000000000000000e+02 1.427942504882812500e+02
1.390000000000000000e+02 1.326256103515625000e+02
1.360000000000000000e+02 1.318446044921875000e+02
1.320000000000000000e+02 1.330798034667968750e+02
1.310000000000000000e+02 1.312353820800781250e+02
1.340000000000000000e+02 1.283704986572265625e+02
1.370000000000000000e+02 1.307759857177734375e+02
1.330000000000000000e+02 1.351335906982421875e+02
1.390000000000000000e+02 1.356476135253906250e+02
2.340000000000000000e+02 1.583777465820312500e+02
2.675000000000000000e+02 1.787834167480468750e+02
3.100000000000000000e+02 2.533074035644531250e+02
3.450000000000000000e+02 3.022954711914062500e+02
3.710000000000000000e+02 3.249372253417968750e+02
3.980000000000000000e+02 3.449902343750000000e+02
4.530000000000000000e+02 3.490771179199218750e+02
4.360000000000000000e+02 3.502175292968750000e+02
3.700000000000000000e+02 3.450781860351562500e+02
3.390000000000000000e+02 3.391117553710937500e+02
3.110000000000000000e+02 3.151785888671875000e+02
2.900000000000000000e+02 2.708571777343750000e+02
2.790000000000000000e+02 2.567256164550781250e+02
2.020000000000000000e+02 2.304867248535156250e+02
1.760000000000000000e+02 1.983124694824218750e+02
1.560000000000000000e+02 1.621843872070312500e+02
1.300000000000000000e+02 1.453506927490234375e+02
1.090000000000000000e+02 1.147179183959960938e+02
1.000000000000000000e+02 1.130257720947265625e+02
9.500000000000000000e+01 1.066203460693359375e+02
9.100000000000000000e+01 9.712966156005859375e+01
8.900000000000000000e+01 9.505671691894531250e+01
8.900000000000000000e+01 9.046537017822265625e+01
9.300000762939453125e+01 8.923823547363281250e+01
9.300000762939453125e+01 8.973233795166015625e+01
8.600000000000000000e+01 9.543138122558593750e+01
8.300000000000000000e+01 9.238029479980468750e+01
8.800000000000000000e+01 8.392700195312500000e+01
9.000000000000000000e+01 8.359729766845703125e+01
8.700000762939453125e+01 9.125484466552734375e+01
8.700000762939453125e+01 9.008874511718750000e+01
9.000000000000000000e+01 8.589667510986328125e+01
9.600000000000000000e+01 8.810541534423828125e+01
1.020000000000000000e+02 8.980552673339843750e+01
9.200000762939453125e+01 9.894776153564453125e+01
9.500000000000000000e+01 9.135002136230468750e+01
9.800000762939453125e+01 9.369351959228515625e+01
9.600000000000000000e+01 9.684560394287109375e+01
9.600000000000000000e+01 9.943620300292968750e+01
9.900000762939453125e+01 9.466410827636718750e+01
1.070000000000000000e+02 9.718786621093750000e+01
1.140000000000000000e+02 1.011021423339843750e+02
1.140000000000000000e+02 1.117083129882812500e+02
1.170000000000000000e+02 1.158069305419921875e+02
2.020000000000000000e+02 1.908053588867187500e+02
2.620000000000000000e+02 2.126007690429687500e+02
3.090000000000000000e+02 2.442891540527343750e+02
3.110000000000000000e+02 2.495079956054687500e+02
2.620000000000000000e+02 2.841717529296875000e+02
2.430000000000000000e+02 2.228088073730468750e+02
2.290000000000000000e+02 2.243440704345703125e+02
2.090000000000000000e+02 2.286906585693359375e+02
1.990000000000000000e+02 2.085803833007812500e+02
1.920000000000000000e+02 1.870120391845703125e+02
1.880000000000000000e+02 1.860026092529296875e+02
1.830000000000000000e+02 1.801815338134765625e+02
1.770000000000000000e+02 1.786641998291015625e+02
1.790000000000000000e+02 1.746178283691406250e+02
1.810000000000000000e+02 1.651346740722656250e+02
1.840000000000000000e+02 1.701691284179687500e+02
1.890000000000000000e+02 1.754763488769531250e+02
1.880000000000000000e+02 1.786928710937500000e+02
1.820000000000000000e+02 1.873572235107421875e+02
1.750000000000000000e+02 1.867274017333984375e+02
1.750000000000000000e+02 1.705912170410156250e+02
2.590000000000000000e+02 2.378762512207031250e+02
3.120000000000000000e+02 2.677034606933593750e+02
3.480000000000000000e+02 3.088707275390625000e+02
3.480000000000000000e+02 3.235631713867187500e+02
2.980000000000000000e+02 3.158959350585937500e+02
2.910000000000000000e+02 2.543471069335937500e+02
2.360000000000000000e+02 2.682308349609375000e+02
2.100000000000000000e+02 2.275324096679687500e+02
1.920000000000000000e+02 1.894203643798828125e+02
1.710000000000000000e+02 1.711550445556640625e+02
1.600000000000000000e+02 1.624027252197265625e+02
1.580000000000000000e+02 1.477575225830078125e+02
1.500000000000000000e+02 1.417677001953125000e+02
1.410000000000000000e+02 1.430447082519531250e+02
1.340000000000000000e+02 1.314619750976562500e+02
1.330000000000000000e+02 1.245751342773437500e+02
1.330000000000000000e+02 1.229123382568359375e+02
1.340000000000000000e+02 1.294234008789062500e+02
1.285000000000000000e+02 1.302042694091796875e+02
1.360000000000000000e+02 1.330556335449218750e+02
1.880000000000000000e+02 2.161709289550781250e+02
1.470000000000000000e+02 1.674794464111328125e+02
1.390000000000000000e+02 1.460035400390625000e+02
1.340000000000000000e+02 1.449645996093750000e+02
1.330000000000000000e+02 1.300636901855468750e+02
1.260000000000000000e+02 1.324846496582031250e+02
1.230000000000000000e+02 1.324240112304687500e+02
1.230000000000000000e+02 1.205202789306640625e+02
1.230000000000000000e+02 1.235845794677734375e+02
1.210000000000000000e+02 1.231742248535156250e+02
1.230000000000000000e+02 1.223711700439453125e+02
1.260000000000000000e+02 1.194632110595703125e+02
1.260000000000000000e+02 1.253133392333984375e+02
1.210000000000000000e+02 1.265077896118164062e+02
1.170000000000000000e+02 1.243827972412109375e+02
1.150000000000000000e+02 1.178650054931640625e+02
1.130000000000000000e+02 1.165806579589843750e+02
1.120000000000000000e+02 1.150125274658203125e+02
1.110000000000000000e+02 1.123570861816406250e+02
1.090000000000000000e+02 1.122547912597656250e+02
1.070000000000000000e+02 1.108523330688476562e+02
1.060000000000000000e+02 1.083836822509765625e+02
1.030000000000000000e+02 1.068281707763671875e+02
1.040000000000000000e+02 1.063806610107421875e+02
1.070000000000000000e+02 1.019145507812500000e+02
1.130000000000000000e+02 1.061048965454101562e+02
1.100000000000000000e+02 1.087024688720703125e+02
1.190000000000000000e+02 1.163570404052734375e+02
1.240000000000000000e+02 1.064446716308593750e+02
1.220000000000000000e+02 1.285632324218750000e+02
1.160000000000000000e+02 1.224723663330078125e+02
1.120000000000000000e+02 1.193018112182617188e+02
1.100000000000000000e+02 1.137572021484375000e+02
1.100000000000000000e+02 1.119261474609375000e+02
1.110000000000000000e+02 1.101203689575195312e+02
1.100000000000000000e+02 1.107967071533203125e+02
1.100000000000000000e+02 1.117891387939453125e+02
1.100000000000000000e+02 1.092729797363281250e+02
1.110000000000000000e+02 1.108696899414062500e+02
1.130000000000000000e+02 1.102534713745117188e+02
1.160000000000000000e+02 1.120263977050781250e+02
1.180000000000000000e+02 1.142346649169921875e+02
1.200000000000000000e+02 1.175187225341796875e+02
1.225000000000000000e+02 1.192605972290039062e+02
1.230000000000000000e+02 1.208937225341796875e+02
1.490000000000000000e+02 1.243503417968750000e+02
2.020000000000000000e+02 2.047468719482421875e+02
2.390000000000000000e+02 2.409786834716796875e+02
2.390000000000000000e+02 2.526835021972656250e+02
2.180000000000000000e+02 2.229332275390625000e+02
1.990000000000000000e+02 1.913142700195312500e+02
1.850000000000000000e+02 1.725189208984375000e+02
1.750000000000000000e+02 1.644368743896484375e+02
1.680000000000000000e+02 1.637491607666015625e+02
1.620000000000000000e+02 1.594622955322265625e+02
1.600000000000000000e+02 1.536775207519531250e+02
1.580000000000000000e+02 1.473113555908203125e+02
1.560000000000000000e+02 1.476177062988281250e+02
1.590000000000000000e+02 1.462844238281250000e+02
1.730000000000000000e+02 1.453446350097656250e+02
2.040000000000000000e+02 2.002605895996093750e+02
2.380000000000000000e+02 2.570171813964843750e+02
2.490000000000000000e+02 2.673750915527343750e+02
2.500000000000000000e+02 2.853964233398437500e+02
2.510000000000000000e+02 2.319131164550781250e+02
2.030000000000000000e+02 2.220838928222656250e+02
1.920000000000000000e+02 1.913600921630859375e+02
1.860000000000000000e+02 1.787362976074218750e+02
1.830000000000000000e+02 1.771012420654296875e+02
1.740000000000000000e+02 1.744986877441406250e+02
1.650000000000000000e+02 1.734588470458984375e+02
1.560000000000000000e+02 1.595706787109375000e+02
1.450000000000000000e+02 1.502146301269531250e+02
1.380000000000000000e+02 1.385967712402343750e+02
1.520000000000000000e+02 1.290254669189453125e+02
1.700000000000000000e+02 1.310635070800781250e+02
1.520000000000000000e+02 1.684539184570312500e+02
1.500000000000000000e+02 1.466937408447265625e+02
1.490000000000000000e+02 1.414506835937500000e+02
1.440000000000000000e+02 1.486566619873046875e+02
1.370000000000000000e+02 1.452491149902343750e+02
1.380000000000000000e+02 1.383269195556640625e+02
2.390000000000000000e+02 2.293481445312500000e+02
2.860000000000000000e+02 2.315419464111328125e+02
2.910000000000000000e+02 2.610986938476562500e+02
2.630000000000000000e+02 2.656843261718750000e+02
2.500000000000000000e+02 2.401923980712890625e+02
2.400000000000000000e+02 2.303203735351562500e+02
2.285000000000000000e+02 2.219877014160156250e+02
2.340000000000000000e+02 2.177660827636718750e+02
2.420000000000000000e+02 2.197269897460937500e+02
2.410000000000000000e+02 2.335393981933593750e+02
2.290000000000000000e+02 2.473350067138671875e+02
1.190000000000000000e+02 1.225599517822265625e+02
1.160000000000000000e+02 1.212808532714843750e+02
1.120000000000000000e+02 1.177489624023437500e+02
1.080000000000000000e+02 1.150442199707031250e+02
1.040000000000000000e+02 1.105752639770507812e+02
1.030000000000000000e+02 1.070998077392578125e+02
1.065000000000000000e+02 1.024884109497070312e+02
9.900000762939453125e+01 1.039189071655273438e+02
9.700000000000000000e+01 1.050969543457031250e+02
9.700000000000000000e+01 9.511170959472656250e+01
9.700000000000000000e+01 9.933302307128906250e+01
9.800000762939453125e+01 9.745728302001953125e+01
9.700000000000000000e+01 9.742411041259765625e+01
9.500000000000000000e+01 9.899535369873046875e+01
9.200000762939453125e+01 9.662004089355468750e+01
9.200000762939453125e+01 9.475758361816406250e+01
9.400000000000000000e+01 9.152240753173828125e+01
9.500000000000000000e+01 9.313812255859375000e+01
9.500000000000000000e+01 9.536483764648437500e+01
9.400000000000000000e+01 9.539859008789062500e+01
9.700000000000000000e+01 9.524668884277343750e+01
1.040000000000000000e+02 9.399264526367187500e+01
1.080000000000000000e+02 9.947601318359375000e+01
1.060000000000000000e+02 1.078015670776367188e+02
1.145000000000000000e+02 1.093440246582031250e+02
1.240000000000000000e+02 1.042527923583984375e+02
1.290000000000000000e+02 1.236221008300781250e+02
1.300000000000000000e+02 1.280646972656250000e+02
1.580000000000000000e+02 1.268755035400390625e+02
2.130000000000000000e+02 1.791817321777343750e+02
2.590000000000000000e+02 2.247429962158203125e+02
2.780000000000000000e+02 2.603937072753906250e+02
2.630000000000000000e+02 2.712252502441406250e+02
2.430000000000000000e+02 2.595740356445312500e+02
2.115000000000000000e+02 2.268815307617187500e+02
1.960000000000000000e+02 2.102212219238281250e+02
1.720000000000000000e+02 1.915964508056640625e+02
1.640000000000000000e+02 1.642657775878906250e+02
1.530000000000000000e+02 1.531231384277343750e+02
1.410000000000000000e+02 1.485394134521484375e+02
1.310000000000000000e+02 1.347485351562500000e+02
1.220000000000000000e+02 1.229863739013671875e+02
1.150000000000000000e+02 1.171541213989257812e+02
1.080000000000000000e+02 1.123028259277343750e+02
1.020000000000000000e+02 1.097769165039062500e+02
9.600000000000000000e+01 1.044223327636718750e+02
9.000000000000000000e+01 1.002273025512695312e+02
8.700000000000000000e+01 9.360310363769531250e+01
8.600000000000000000e+01 8.889282226562500000e+01
1.090000000000000000e+02 1.647740173339843750e+02
1.570000000000000000e+02 1.754503631591796875e+02
1.480000000000000000e+02 1.813057403564453125e+02
1.280000000000000000e+02 1.568186950683593750e+02
1.060000000000000000e+02 1.300987243652343750e+02
9.200000762939453125e+01 1.024454803466796875e+02
8.000000000000000000e+01 8.412468719482421875e+01
7.000000762939453125e+01 7.641859436035156250e+01
6.500000762939453125e+01 7.285758972167968750e+01
6.100000000000000000e+01 6.891879272460937500e+01
5.900000762939453125e+01 6.603146362304687500e+01
6.250000381469726562e+01 6.241987991333007812e+01
7.300000000000000000e+01 6.148885345458984375e+01
2.320000000000000000e+02 1.556517944335937500e+02
2.470000000000000000e+02 2.099709930419921875e+02
2.390000000000000000e+02 2.648320922851562500e+02
2.230000000000000000e+02 2.214208984375000000e+02
2.120000000000000000e+02 2.166221160888671875e+02
2.040000000000000000e+02 2.049893188476562500e+02
1.930000000000000000e+02 1.970512390136718750e+02
1.790000000000000000e+02 1.928866424560546875e+02
1.650000000000000000e+02 1.788729705810546875e+02
1.540000000000000000e+02 1.630298004150390625e+02
1.510000000000000000e+02 1.482705535888671875e+02
1.470000000000000000e+02 1.368881225585937500e+02
1.360000000000000000e+02 1.382538452148437500e+02
1.290000000000000000e+02 1.345809936523437500e+02
1.345000000000000000e+02 1.284496612548828125e+02
1.755000000000000000e+02 2.224225463867187500e+02
1.970000000000000000e+02 1.725886535644531250e+02
7.900000000000000000e+01 1.029748077392578125e+02
6.900000762939453125e+01 8.213728332519531250e+01
6.500000762939453125e+01 7.254081726074218750e+01
7.300000000000000000e+01 1.008372955322265625e+02
5.299999237060546875e+01 6.986361694335937500e+01
5.499999237060546875e+01 6.750582122802734375e+01
6.199999237060546875e+01 6.913106536865234375e+01
6.799999237060546875e+01 7.067008209228515625e+01
6.900000000000000000e+01 7.725508880615234375e+01
9.350000000000000000e+01 8.073445892333984375e+01
1.490000000000000000e+02 1.417504119873046875e+02
1.020000000000000000e+02 1.721683959960937500e+02
8.399999237060546875e+01 8.590901947021484375e+01
8.799999237060546875e+01 8.999820709228515625e+01
8.900000000000000000e+01 9.281967926025390625e+01
8.699999237060546875e+01 9.842029571533203125e+01
8.299999237060546875e+01 9.691814422607421875e+01
8.799999237060546875e+01 9.457575225830078125e+01
9.099999237060546875e+01 9.075949859619140625e+01
8.799999237060546875e+01 1.004929351806640625e+02
1.120000000000000000e+02 9.276507568359375000e+01
1.170000000000000000e+02 1.095483779907226562e+02
1.560000000000000000e+02 1.204069976806640625e+02
1.990000000000000000e+02 2.056220397949218750e+02
2.150000000000000000e+02 2.159904327392578125e+02
2.095000000000000000e+02 2.204574432373046875e+02
1.880000000000000000e+02 1.807217102050781250e+02
1.450000000000000000e+02 1.649219665527343750e+02
1.350000000000000000e+02 1.502040252685546875e+02
1.390000000000000000e+02 1.295468902587890625e+02
1.440000000000000000e+02 1.259642181396484375e+02
1.410000000000000000e+02 1.402821350097656250e+02
1.330000000000000000e+02 1.384077758789062500e+02
1.250000000000000000e+02 1.355617523193359375e+02
1.170000000000000000e+02 1.304700012207031250e+02
1.150000000000000000e+02 1.258213500976562500e+02
1.340000000000000000e+02 1.178077697753906250e+02
1.510000000000000000e+02 1.225708618164062500e+02
1.320000000000000000e+02 1.564881286621093750e+02
1.275000000000000000e+02 1.352441711425781250e+02
1.240000000000000000e+02 1.345233154296875000e+02
1.250000000000000000e+02 1.286759185791015625e+02
1.370000000000000000e+02 2.005980834960937500e+02
1.940000000000000000e+02 1.736907501220703125e+02
1.810000000000000000e+02 1.680534057617187500e+02
1.640000000000000000e+02 1.478442840576171875e+02
1.565000000000000000e+02 1.561468811035156250e+02
1.590000000000000000e+02 1.448171844482421875e+02
1.690000000000000000e+02 1.415075836181640625e+02
1.670000000000000000e+02 1.564872436523437500e+02
1.600000000000000000e+02 1.669686737060546875e+02
1.510000000000000000e+02 1.601165008544921875e+02
1.480000000000000000e+02 1.588033905029296875e+02
1.470000000000000000e+02 1.459646453857421875e+02
1.460000000000000000e+02 1.480815582275390625e+02
1.450000000000000000e+02 1.475864868164062500e+02
1.450000000000000000e+02 1.457795104980468750e+02
1.443333282470703125e+02 1.463379669189453125e+02
2.380000000000000000e+02 1.714991302490234375e+02
2.250000000000000000e+02 2.472883300781250000e+02
2.100000000000000000e+02 2.141968536376953125e+02
2.100000000000000000e+02 1.990335235595703125e+02
2.120000000000000000e+02 1.904687194824218750e+02
2.130000000000000000e+02 2.005984039306640625e+02
2.110000000000000000e+02 2.028515625000000000e+02
2.080000000000000000e+02 2.027576599121093750e+02
2.050000000000000000e+02 1.993884277343750000e+02
2.030000000000000000e+02 1.961530914306640625e+02
1.965000000000000000e+02 1.937772216796875000e+02
1.870000000000000000e+02 1.913361511230468750e+02
1.840000000000000000e+02 1.728842010498046875e+02
1.810000000000000000e+02 1.683463897705078125e+02
1.790000000000000000e+02 1.746699371337890625e+02
1.830000000000000000e+02 1.691285247802734375e+02
2.220000000000000000e+02 2.174363861083984375e+02
3.370000000000000000e+02 2.665557556152343750e+02
3.910000000000000000e+02 3.113822631835937500e+02
4.050000000000000000e+02 3.473446044921875000e+02
2.060000000000000000e+02 2.037602233886718750e+02
1.780000000000000000e+02 1.935611572265625000e+02
1.590000000000000000e+02 1.680923614501953125e+02
1.555000000000000000e+02 1.474147491455078125e+02
1.340000000000000000e+02 1.413174896240234375e+02
1.250000000000000000e+02 1.348405151367187500e+02
1.199999923706054688e+02 1.185766677856445312e+02
1.179999923706054688e+02 1.191716461181640625e+02
1.159999923706054688e+02 1.191939773559570312e+02
1.139999923706054688e+02 1.194586181640625000e+02
1.150000000000000000e+02 1.187562408447265625e+02
1.139999923706054688e+02 1.179029235839843750e+02
1.119999923706054688e+02 1.218626708984375000e+02
1.130000000000000000e+02 1.176038818359375000e+02
1.159999923706054688e+02 1.170012359619140625e+02
1.130000000000000000e+02 1.202402038574218750e+02
1.070000000000000000e+02 1.228870010375976562e+02
1.039999923706054688e+02 1.151195373535156250e+02
1.050000000000000000e+02 1.106980972290039062e+02
1.059999923706054688e+02 1.101795578002929688e+02
1.059999923706054688e+02 1.127152099609375000e+02
1.059999923706054688e+02 1.123970031738281250e+02
1.050000000000000000e+02 1.122159118652343750e+02
1.119999923706054688e+02 1.124885711669921875e+02
1.050000000000000000e+02 1.106704864501953125e+02
1.029999923706054688e+02 1.207897644042968750e+02
1.029999923706054688e+02 1.088144760131835938e+02
1.110000000000000000e+02 1.100086593627929688e+02
1.220000000000000000e+02 1.104220581054687500e+02
1.090000000000000000e+02 1.244599151611328125e+02
1.099999923706054688e+02 1.172972106933593750e+02
1.130000000000000000e+02 1.103761749267578125e+02
1.130000000000000000e+02 1.174367675781250000e+02
1.110000000000000000e+02 1.199962463378906250e+02
1.159999923706054688e+02 1.171141281127929688e+02
1.205000000000000000e+02 1.162460327148437500e+02
1.340000000000000000e+02 1.267293548583984375e+02
2.510000000000000000e+02 2.158580322265625000e+02
2.990000000000000000e+02 2.418377075195312500e+02
3.050000000000000000e+02 2.499077301025390625e+02
2.590000000000000000e+02 2.712619934082031250e+02
2.380000000000000000e+02 2.321298522949218750e+02
2.180000000000000000e+02 2.180172576904296875e+02
2.060000000000000000e+02 1.961193237304687500e+02
1.800000000000000000e+02 1.752111206054687500e+02
1.780000000000000000e+02 1.783475341796875000e+02
1.950000000000000000e+02 1.774643249511718750e+02
2.920000000000000000e+02 2.335687561035156250e+02
3.330000000000000000e+02 2.849883422851562500e+02
3.610000000000000000e+02 3.177629394531250000e+02
3.720000000000000000e+02 3.342784423828125000e+02
3.570000000000000000e+02 3.402174682617187500e+02
3.250000000000000000e+02 3.379362487792968750e+02
2.910000000000000000e+02 3.123127136230468750e+02
2.570000000000000000e+02 2.730133666992187500e+02
2.190000000000000000e+02 2.447125854492187500e+02
1.860000000000000000e+02 2.024898986816406250e+02
1.710000000000000000e+02 1.626750030517578125e+02
1.640000000000000000e+02 1.444974365234375000e+02
1.390000000000000000e+02 1.470228729248046875e+02
1.355000000000000000e+02 1.498832092285156250e+02
1.330000000000000000e+02 1.234625396728515625e+02
1.350000000000000000e+02 1.314942321777343750e+02
1.240000000000000000e+02 1.263796691894531250e+02
1.150000000000000000e+02 1.349133911132812500e+02
1.090000000000000000e+02 1.174849090576171875e+02
1.099999923706054688e+02 1.165987167358398438e+02
1.139999923706054688e+02 1.120208587646484375e+02
1.099999923706054688e+02 1.181708984375000000e+02
1.009999923706054688e+02 1.214764251708984375e+02
9.499999237060546875e+01 1.114502487182617188e+02
9.899999237060546875e+01 1.041141967773437500e+02
1.009999923706054688e+02 1.009997024536132812e+02
1.009999923706054688e+02 1.105328979492187500e+02
9.599999237060546875e+01 1.070931854248046875e+02
9.199999237060546875e+01 1.078758316040039062e+02
8.599999237060546875e+01 1.005718688964843750e+02
1.039999923706054688e+02 9.323596954345703125e+01
1.450000000000000000e+02 1.471194915771484375e+02
1.960000000000000000e+02 1.973716735839843750e+02
2.580000000000000000e+02 2.194344482421875000e+02
2.540000000000000000e+02 2.093793640136718750e+02
2.210000000000000000e+02 2.204655914306640625e+02
2.040000000000000000e+02 2.045222625732421875e+02
1.880000000000000000e+02 1.849554748535156250e+02
1.710000000000000000e+02 1.766295166015625000e+02
1.600000000000000000e+02 1.658339843750000000e+02
1.560000000000000000e+02 1.520800018310546875e+02
1.560000000000000000e+02 1.465848693847656250e+02
2.110000000000000000e+02 2.036382141113281250e+02
2.020000000000000000e+02 1.993715209960937500e+02
1.970000000000000000e+02 1.925447998046875000e+02
1.930000000000000000e+02 1.832241058349609375e+02
1.930000000000000000e+02 1.830114746093750000e+02
1.890000000000000000e+02 1.799525604248046875e+02
1.800000000000000000e+02 1.833413238525390625e+02
1.710000000000000000e+02 1.767958984375000000e+02
1.640000000000000000e+02 1.660702972412109375e+02
1.590000000000000000e+02 1.591642913818359375e+02
1.500000000000000000e+02 1.545043182373046875e+02
1.430000000000000000e+02 1.518685760498046875e+02
1.390000000000000000e+02 1.421597747802734375e+02
1.340000000000000000e+02 1.396571655273437500e+02
1.300000000000000000e+02 1.387222747802734375e+02
1.250000000000000000e+02 1.326330871582031250e+02
1.199999923706054688e+02 1.317202453613281250e+02
1.159999923706054688e+02 1.256309432983398438e+02
1.130000000000000000e+02 1.223412322998046875e+02
1.099999923706054688e+02 1.194294433593750000e+02
1.079999923706054688e+02 1.171664352416992188e+02
1.130000000000000000e+02 1.143748550415039062e+02
1.199999923706054688e+02 1.135042419433593750e+02
1.150000000000000000e+02 1.238533630371093750e+02
1.210000000000000000e+02 1.277117156982421875e+02
1.260000000000000000e+02 1.144560546875000000e+02
1.240000000000000000e+02 1.370530242919921875e+02
1.210000000000000000e+02 1.285929718017578125e+02
1.190000000000000000e+02 1.260727539062500000e+02
1.190000000000000000e+02 1.255245742797851562e+02
1.199999923706054688e+02 1.225058746337890625e+02
1.230000000000000000e+02 1.250137176513671875e+02
1.300000000000000000e+02 1.251273269653320312e+02
1.340000000000000000e+02 1.278697967529296875e+02
1.640000000000000000e+02 1.391071624755859375e+02
2.220000000000000000e+02 2.050015869140625000e+02
2.700000000000000000e+02 2.357012939453125000e+02
2.710000000000000000e+02 2.462806701660156250e+02
2.450000000000000000e+02 2.352172851562500000e+02
2.240000000000000000e+02 2.288167724609375000e+02
2.030000000000000000e+02 1.957010955810546875e+02
1.965000000000000000e+02 1.848266601562500000e+02
1.880000000000000000e+02 1.697715148925781250e+02
1.850000000000000000e+02 1.702214050292968750e+02
1.830000000000000000e+02 1.735548400878906250e+02
1.820000000000000000e+02 1.720452728271484375e+02
1.810000000000000000e+02 1.709994659423828125e+02
1.830000000000000000e+02 2.106935119628906250e+02
2.870000000000000000e+02 2.289584808349609375e+02
3.140000000000000000e+02 2.805089721679687500e+02
3.250000000000000000e+02 3.033815612792968750e+02
3.370000000000000000e+02 3.051867675781250000e+02
3.510000000000000000e+02 2.996269836425781250e+02
3.540000000000000000e+02 3.096517333984375000e+02
3.620000000000000000e+02 3.212854614257812500e+02
3.600000000000000000e+02 3.166882934570312500e+02
3.660000000000000000e+02 3.376881713867187500e+02
3.710000000000000000e+02 3.228196105957031250e+02
3.700000000000000000e+02 3.301510009765625000e+02
3.540000000000000000e+02 3.319851074218750000e+02
3.320000000000000000e+02 3.295503234863281250e+02
2.975000000000000000e+02 3.066952209472656250e+02
2.700000000000000000e+02 2.871500854492187500e+02
2.520000000000000000e+02 2.504388427734375000e+02
2.340000000000000000e+02 2.181054687500000000e+02
2.180000000000000000e+02 2.074388580322265625e+02
2.080000000000000000e+02 1.865412597656250000e+02
1.790000000000000000e+02 1.767678527832031250e+02
1.630000000000000000e+02 1.678927612304687500e+02
1.530000000000000000e+02 1.330851440429687500e+02
1.520000000000000000e+02 1.418116912841796875e+02
1.540000000000000000e+02 1.395060729980468750e+02
1.420000000000000000e+02 1.446790466308593750e+02
1.370000000000000000e+02 1.432021026611328125e+02
1.350000000000000000e+02 1.292801818847656250e+02
1.320000000000000000e+02 1.351093139648437500e+02
1.290000000000000000e+02 1.355613098144531250e+02
1.305000000000000000e+02 1.314978027343750000e+02
1.390000000000000000e+02 1.317431335449218750e+02
1.750000000000000000e+02 1.692516326904296875e+02
2.140000000000000000e+02 1.999187164306640625e+02
2.150000000000000000e+02 1.966515808105468750e+02
1.900000000000000000e+02 1.996570739746093750e+02
1.590000000000000000e+02 1.668120727539062500e+02
1.360000000000000000e+02 1.478888397216796875e+02
1.260000000000000000e+02 1.342696685791015625e+02
1.029999923706054688e+02 4.884458160400390625e+01
9.700000000000000000e+01 1.066637573242187500e+02
9.400000000000000000e+01 1.066124877929687500e+02
9.199999237060546875e+01 1.028775253295898438e+02
9.099999237060546875e+01 1.005938568115234375e+02
9.199999237060546875e+01 9.944997406005859375e+01
9.199999237060546875e+01 9.889560699462890625e+01
9.099999237060546875e+01 1.008522720336914062e+02
9.199999237060546875e+01 9.969108581542968750e+01
9.400000000000000000e+01 9.866490173339843750e+01
9.099999237060546875e+01 1.009780349731445312e+02
8.900000000000000000e+01 1.027144546508789062e+02
8.999999237060546875e+01 9.699135589599609375e+01
9.300000000000000000e+01 9.714399719238281250e+01
9.400000000000000000e+01 9.922821807861328125e+01
9.400000000000000000e+01 1.024853744506835938e+02
9.599999237060546875e+01 1.016089401245117188e+02
9.800000000000000000e+01 1.017674942016601562e+02
1.009999923706054688e+02 1.050209655761718750e+02
1.059999923706054688e+02 1.059479293823242188e+02
1.110000000000000000e+02 1.097642669677734375e+02
1.159999923706054688e+02 1.154189682006835938e+02
1.510000000000000000e+02 1.574380645751953125e+02
2.090000000000000000e+02 1.984946594238281250e+02
2.200000000000000000e+02 1.940928192138671875e+02
2.050000000000000000e+02 1.821163787841796875e+02
1.860000000000000000e+02 1.770034484863281250e+02
1.640000000000000000e+02 1.732028503417968750e+02
1.615000000000000000e+02 1.657874450683593750e+02
1.890000000000000000e+02 1.681777801513671875e+02
2.200000000000000000e+02 1.920191955566406250e+02
2.270000000000000000e+02 2.147141723632812500e+02
1.940000000000000000e+02 2.264281311035156250e+02
1.860000000000000000e+02 1.886601104736328125e+02
1.770000000000000000e+02 1.807560577392578125e+02
1.700000000000000000e+02 1.751127319335937500e+02
1.640000000000000000e+02 1.650414428710937500e+02
1.600000000000000000e+02 1.611228485107421875e+02
1.570000000000000000e+02 1.560184020996093750e+02
1.630000000000000000e+02 1.534669036865234375e+02
1.645000000000000000e+02 1.526184387207031250e+02
1.760000000000000000e+02 1.907829742431640625e+02
1.820000000000000000e+02 1.877889709472656250e+02
1.820000000000000000e+02 1.835047302246093750e+02
1.900000000000000000e+02 1.888638763427734375e+02
1.930000000000000000e+02 1.834381103515625000e+02
1.900000000000000000e+02 1.986543579101562500e+02
1.890000000000000000e+02 1.948928527832031250e+02
1.895000000000000000e+02 1.912723999023437500e+02
1.900000000000000000e+02 1.881673736572265625e+02
1.870000000000000000e+02 1.829863281250000000e+02
1.830000000000000000e+02 1.877387237548828125e+02
1.825000000000000000e+02 1.822634887695312500e+02
1.870000000000000000e+02 1.763891448974609375e+02
1.870000000000000000e+02 1.789683532714843750e+02
1.785000000000000000e+02 1.866715850830078125e+02
1.670000000000000000e+02 1.819729461669921875e+02
1.670000000000000000e+02 1.685037536621093750e+02
1.670000000000000000e+02 1.621288757324218750e+02
1.530000000000000000e+02 1.655196380615234375e+02
1.490000000000000000e+02 1.475439300537109375e+02
1.430000000000000000e+02 1.462926177978515625e+02
1.450000000000000000e+02 1.476114196777343750e+02
1.350000000000000000e+02 1.390917358398437500e+02
1.380000000000000000e+02 1.429103393554687500e+02
1.420000000000000000e+02 1.336326751708984375e+02
1.400000000000000000e+02 1.465510711669921875e+02
1.420000000000000000e+02 1.434831542968750000e+02
1.500000000000000000e+02 1.398053283691406250e+02
1.740000000000000000e+02 1.483385925292968750e+02
1.770000000000000000e+02 1.565557708740234375e+02
1.920000000000000000e+02 2.183016967773437500e+02
3.090000000000000000e+02 2.305784454345703125e+02
3.360000000000000000e+02 3.206463012695312500e+02
3.040000000000000000e+02 3.171565551757812500e+02
2.710000000000000000e+02 2.904971618652343750e+02
2.380000000000000000e+02 2.538312988281250000e+02
2.100000000000000000e+02 2.202486877441406250e+02
1.880000000000000000e+02 1.826989135742187500e+02
1.720000000000000000e+02 1.640364685058593750e+02
1.610000000000000000e+02 1.524308776855468750e+02
1.510000000000000000e+02 1.499773559570312500e+02
1.430000000000000000e+02 1.457860717773437500e+02
1.370000000000000000e+02 1.380400238037109375e+02
1.300000000000000000e+02 1.332152252197265625e+02
1.230000000000000000e+02 1.302881469726562500e+02
1.179999923706054688e+02 1.249935302734375000e+02
1.139999923706054688e+02 1.214742431640625000e+02
1.090000000000000000e+02 1.197718200683593750e+02
1.029999923706054688e+02 1.169827346801757812e+02
9.999999237060546875e+01 1.121961059570312500e+02
9.999999237060546875e+01 1.068990173339843750e+02
9.599999237060546875e+01 1.064975280761718750e+02
9.099999237060546875e+01 1.074980926513671875e+02
9.099999237060546875e+01 1.008099670410156250e+02
9.300000000000000000e+01 9.735991668701171875e+01
9.199999237060546875e+01 1.001922225952148438e+02
9.700000000000000000e+01 1.018476562500000000e+02
1.015000000000000000e+02 1.008882446289062500e+02
1.050000000000000000e+02 1.088307647705078125e+02
1.050000000000000000e+02 1.096535491943359375e+02
1.009999923706054688e+02 1.128704833984375000e+02
9.800000000000000000e+01 1.107395401000976562e+02
9.899999237060546875e+01 1.053754272460937500e+02
1.039999923706054688e+02 1.047533111572265625e+02
1.110000000000000000e+02 1.074522857666015625e+02
1.150000000000000000e+02 1.139732818603515625e+02
1.430000000000000000e+02 1.226068725585937500e+02
1.890000000000000000e+02 1.725709075927734375e+02
2.040000000000000000e+02 2.009734497070312500e+02
1.820000000000000000e+02 2.029974822998046875e+02
1.590000000000000000e+02 1.715156097412109375e+02
1.380000000000000000e+02 1.350662689208984375e+02
1.119999923706054688e+02 1.255717773437500000e+02
1.099999923706054688e+02 1.231112213134765625e+02
1.090000000000000000e+02 1.036005401611328125e+02
1.219999923706054688e+02 1.110778350830078125e+02
1.490000000000000000e+02 1.107146911621093750e+02
1.580000000000000000e+02 1.384196319580078125e+02
1.540000000000000000e+02 1.536136932373046875e+02
1.510000000000000000e+02 1.504070892333984375e+02
1.460000000000000000e+02 1.595173950195312500e+02
1.420000000000000000e+02 1.471095275878906250e+02
1.350000000000000000e+02 1.457069549560546875e+02
1.330000000000000000e+02 1.427054901123046875e+02
1.340000000000000000e+02 1.330729980468750000e+02
1.340000000000000000e+02 1.360792846679687500e+02
1.380000000000000000e+02 1.371367187500000000e+02
1.600000000000000000e+02 1.728508758544921875e+02
2.010000000000000000e+02 1.994840240478515625e+02
2.230000000000000000e+02 2.026070861816406250e+02
2.080000000000000000e+02 1.812193908691406250e+02
2.030000000000000000e+02 1.796056060791015625e+02
1.960000000000000000e+02 1.753621673583984375e+02
1.800000000000000000e+02 1.841643066406250000e+02
1.660000000000000000e+02 1.778429107666015625e+02
1.650000000000000000e+02 1.600269165039062500e+02
1.610000000000000000e+02 1.507241058349609375e+02
1.560000000000000000e+02 1.576698455810546875e+02
1.550000000000000000e+02 1.531726684570312500e+02
1.455000000000000000e+02 1.481303710937500000e+02
1.470000000000000000e+02 1.525840911865234375e+02
1.510000000000000000e+02 1.396204376220703125e+02
1.610000000000000000e+02 1.490893859863281250e+02
1.920000000000000000e+02 1.540515899658203125e+02
1.910000000000000000e+02 1.658577880859375000e+02
1.550000000000000000e+02 2.133967895507812500e+02
1.330000000000000000e+02 1.512408294677734375e+02
1.280000000000000000e+02 1.407037658691406250e+02
1.219999923706054688e+02 1.334134521484375000e+02
1.179999923706054688e+02 1.311328125000000000e+02
1.255000000000000000e+02 1.218933105468750000e+02
1.440000000000000000e+02 1.221285858154296875e+02
1.570000000000000000e+02 1.436879272460937500e+02
1.650000000000000000e+02 1.449232635498046875e+02
1.470000000000000000e+02 1.444826965332031250e+02
1.390000000000000000e+02 1.372439270019531250e+02
1.510000000000000000e+02 1.286662750244140625e+02
1.560000000000000000e+02 1.352259826660156250e+02
1.410000000000000000e+02 1.502763977050781250e+02
1.370000000000000000e+02 1.404706573486328125e+02
1.350000000000000000e+02 1.407297668457031250e+02
1.340000000000000000e+02 1.376461181640625000e+02
1.320000000000000000e+02 1.375130920410156250e+02
1.310000000000000000e+02 1.365532836914062500e+02
1.290000000000000000e+02 1.336615447998046875e+02
1.250000000000000000e+02 1.347429199218750000e+02
1.620000000000000000e+02 1.650371551513671875e+02
1.540000000000000000e+02 1.607640991210937500e+02
1.490000000000000000e+02 1.570423583984375000e+02
1.470000000000000000e+02 1.453794250488281250e+02
1.430000000000000000e+02 1.453577880859375000e+02
1.380000000000000000e+02 1.442027740478515625e+02
1.320000000000000000e+02 1.379697570800781250e+02
1.250000076293945312e+02 1.331694030761718750e+02
1.365000000000000000e+02 1.255750961303710938e+02
1.360000000000000000e+02 1.170619812011718750e+02
1.410000000000000000e+02 1.314418334960937500e+02
1.440000000000000000e+02 1.349736022949218750e+02
1.430000000000000000e+02 1.423917236328125000e+02
1.380000000000000000e+02 1.424616546630859375e+02
1.340000000000000000e+02 1.395314331054687500e+02
1.310000000000000000e+02 1.322323303222656250e+02
1.300000000000000000e+02 1.302976684570312500e+02
1.300000000000000000e+02 1.273513336181640625e+02
1.270000076293945312e+02 1.278202514648437500e+02
1.230000076293945312e+02 1.278546447753906250e+02
1.240000076293945312e+02 1.223723526000976562e+02
1.310000000000000000e+02 1.186251907348632812e+02
1.360000000000000000e+02 1.233797073364257812e+02
1.360000000000000000e+02 1.338861846923828125e+02
1.400000000000000000e+02 1.359525451660156250e+02
1.510000000000000000e+02 1.325644683837890625e+02
2.440000000000000000e+02 2.188022155761718750e+02
3.010000000000000000e+02 2.622966613769531250e+02
2.840000000000000000e+02 2.962739257812500000e+02
2.740000000000000000e+02 2.734260864257812500e+02
2.660000000000000000e+02 2.614594116210937500e+02
2.475000000000000000e+02 2.522657775878906250e+02
2.430000000000000000e+02 2.454386444091796875e+02
3.010000000000000000e+02 2.310305633544921875e+02
3.180000000000000000e+02 2.635145263671875000e+02
2.890000000000000000e+02 3.026688232421875000e+02
2.760000000000000000e+02 2.933131713867187500e+02
2.590000000000000000e+02 2.510066833496093750e+02
2.395000000000000000e+02 2.587520751953125000e+02
2.040000000000000000e+02 2.324036865234375000e+02
1.730000000000000000e+02 2.099136505126953125e+02
1.490000000000000000e+02 1.637829895019531250e+02
1.280000000000000000e+02 1.469948730468750000e+02
1.170000076293945312e+02 1.296110992431640625e+02
1.190000076293945312e+02 1.140300598144531250e+02
1.430000000000000000e+02 1.859803771972656250e+02
1.630000000000000000e+02 1.917347412109375000e+02
1.740000000000000000e+02 2.024290771484375000e+02
1.770000000000000000e+02 1.875183410644531250e+02
1.600000000000000000e+02 1.714971618652343750e+02
1.360000000000000000e+02 1.646524658203125000e+02
1.200000076293945312e+02 1.417008514404296875e+02
1.130000076293945312e+02 1.205189971923828125e+02
1.110000076293945312e+02 1.110372619628906250e+02
1.140000076293945312e+02 1.089920654296875000e+02
1.170000076293945312e+02 1.086565170288085938e+02
1.270000076293945312e+02 1.137618713378906250e+02
1.340000000000000000e+02 1.154837341308593750e+02
1.130000076293945312e+02 1.347178039550781250e+02
1.930000000000000000e+02 1.873163452148437500e+02
2.030000000000000000e+02 2.202883453369140625e+02
2.180000000000000000e+02 1.953279876708984375e+02
2.160000000000000000e+02 2.214051666259765625e+02
2.290000000000000000e+02 2.103274536132812500e+02
2.370000000000000000e+02 2.080152587890625000e+02
2.720000000000000000e+02 2.563848266601562500e+02
2.390000000000000000e+02 2.630583496093750000e+02
2.210000000000000000e+02 2.730745239257812500e+02
2.250000000000000000e+02 2.196590423583984375e+02
2.580000000000000000e+02 2.196779937744140625e+02
1.970000000000000000e+02 2.418486633300781250e+02
1.720000000000000000e+02 1.896227111816406250e+02
1.680000000000000000e+02 1.804512939453125000e+02
1.580000000000000000e+02 1.516844329833984375e+02
1.050000076293945312e+02 1.446877136230468750e+02
1.070000076293945312e+02 1.003185806274414062e+02
1.250000000000000000e+02 1.043306503295898438e+02
1.150000076293945312e+02 1.047842407226562500e+02
1.280000000000000000e+02 1.137759094238281250e+02
1.420000000000000000e+02 1.096974563598632812e+02
1.310000000000000000e+02 1.456433410644531250e+02
1.250000076293945312e+02 1.292023620605468750e+02
1.200000076293945312e+02 1.254861907958984375e+02
1.160000076293945312e+02 1.197810897827148438e+02
1.150000076293945312e+02 1.154745635986328125e+02
1.180000076293945312e+02 1.119405288696289062e+02
1.210000076293945312e+02 1.125378265380859375e+02
1.210000076293945312e+02 1.175860595703125000e+02
1.210000076293945312e+02 1.195651092529296875e+02
1.250000076293945312e+02 1.176831665039062500e+02
1.230000076293945312e+02 1.184945526123046875e+02
1.190000076293945312e+02 1.255143508911132812e+02
1.180000076293945312e+02 1.178214111328125000e+02
1.200000076293945312e+02 1.144759216308593750e+02
1.210000076293945312e+02 1.155406646728515625e+02
1.220000076293945312e+02 1.188796997070312500e+02
1.240000076293945312e+02 1.184638977050781250e+02
1.270000076293945312e+02 1.199531555175781250e+02
1.260000076293945312e+02 1.215781250000000000e+02
1.230000076293945312e+02 1.261978607177734375e+02
1.290000000000000000e+02 1.199633712768554688e+02
1.550000000000000000e+02 1.711151428222656250e+02
2.380000000000000000e+02 1.892742309570312500e+02
2.460000000000000000e+02 2.102442169189453125e+02
2.480000000000000000e+02 2.395883178710937500e+02
2.420000000000000000e+02 2.320677032470703125e+02
2.290000000000000000e+02 2.404931640625000000e+02
2.200000000000000000e+02 2.190125122070312500e+02
2.150000000000000000e+02 2.130538635253906250e+02
2.170000000000000000e+02 2.054738159179687500e+02
2.250000000000000000e+02 2.006858520507812500e+02
2.180000000000000000e+02 2.161534729003906250e+02
2.090000000000000000e+02 2.234236145019531250e+02
2.050000000000000000e+02 2.028922882080078125e+02
2.010000000000000000e+02 1.985208129882812500e+02
2.000000000000000000e+02 1.984453277587890625e+02
2.030000000000000000e+02 1.930301971435546875e+02
2.020000000000000000e+02 2.047997894287109375e+02
1.940000000000000000e+02 2.017136230468750000e+02
2.045000000000000000e+02 1.985348510742187500e+02
2.120000000000000000e+02 1.823823394775390625e+02
2.230000000000000000e+02 2.239036712646484375e+02
2.590000000000000000e+02 2.379330444335937500e+02
2.900000000000000000e+02 2.617939453125000000e+02
2.980000000000000000e+02 2.909016723632812500e+02
2.930000000000000000e+02 2.963847045898437500e+02
2.850000000000000000e+02 2.831362915039062500e+02
2.800000000000000000e+02 2.724264831542968750e+02
3.090000000000000000e+02 2.608839111328125000e+02
2.840000000000000000e+02 2.888085327148437500e+02
2.690000000000000000e+02 2.752688903808593750e+02
2.580000000000000000e+02 2.605873107910156250e+02
2.490000000000000000e+02 2.318396301269531250e+02
2.450000000000000000e+02 2.277189788818359375e+02
2.140000000000000000e+02 2.261132049560546875e+02
2.060000000000000000e+02 1.898828125000000000e+02
2.000000000000000000e+02 2.072693176269531250e+02
1.930000000000000000e+02 1.904531860351562500e+02
1.860000000000000000e+02 1.925043792724609375e+02
1.880000000000000000e+02 1.820251770019531250e+02
1.900000000000000000e+02 1.773746948242187500e+02
1.840000000000000000e+02 1.897306823730468750e+02
1.685000000000000000e+02 1.876111755371093750e+02
1.590000000000000000e+02 1.748507995605468750e+02
1.810000000000000000e+02 1.517842559814453125e+02
2.080000000000000000e+02 2.172984008789062500e+02
2.530000000000000000e+02 2.363010253906250000e+02
2.950000000000000000e+02 2.525826416015625000e+02
3.220000000000000000e+02 2.927133789062500000e+02
3.160000000000000000e+02 2.982454223632812500e+02
2.840000000000000000e+02 2.904155883789062500e+02
2.590000000000000000e+02 2.798484191894531250e+02
2.285000000000000000e+02 2.581097106933593750e+02
2.080000000000000000e+02 2.261161193847656250e+02
1.930000000000000000e+02 1.886960906982421875e+02
1.830000000000000000e+02 1.869084014892578125e+02
1.740000000000000000e+02 1.738495178222656250e+02
1.660000000000000000e+02 1.713670349121093750e+02
1.630000000000000000e+02 1.629614410400390625e+02
1.580000000000000000e+02 1.577272796630859375e+02
1.500000000000000000e+02 1.601945648193359375e+02
1.450000000000000000e+02 1.515938720703125000e+02
1.390000000000000000e+02 1.427332611083984375e+02
1.330000000000000000e+02 1.411291809082031250e+02
1.290000000000000000e+02 1.329938659667968750e+02
1.260000076293945312e+02 1.279404907226562500e+02
1.190000076293945312e+02 1.252847137451171875e+02
1.160000076293945312e+02 1.224267883300781250e+02
1.180000076293945312e+02 1.127879333496093750e+02
1.150000076293945312e+02 1.130736923217773438e+02
1.110000076293945312e+02 1.173385543823242188e+02
1.070000076293945312e+02 1.100106201171875000e+02
1.175000076293945312e+02 1.059985885620117188e+02
1.180000076293945312e+02 1.027656097412109375e+02
1.230000076293945312e+02 1.187660140991210938e+02
1.270000076293945312e+02 1.129270629882812500e+02
1.270000076293945312e+02 1.246207122802734375e+02
1.230000076293945312e+02 1.255123901367187500e+02
1.190000076293945312e+02 1.235780029296875000e+02
1.210000076293945312e+02 1.178849716186523438e+02
1.290000000000000000e+02 1.146864776611328125e+02
1.350000000000000000e+02 1.208579711914062500e+02
1.310000000000000000e+02 1.322075500488281250e+02
1.240000076293945312e+02 1.345648651123046875e+02
1.405000000000000000e+02 1.241953125000000000e+02
1.410000000000000000e+02 1.180439300537109375e+02
1.790000000000000000e+02 1.371530456542968750e+02
2.190000000000000000e+02 2.143958129882812500e+02
2.270000000000000000e+02 2.575495300292968750e+02
2.200000000000000000e+02 2.105170898437500000e+02
2.150000000000000000e+02 2.133721313476562500e+02
2.060000000000000000e+02 2.004234771728515625e+02
1.980000000000000000e+02 2.021372985839843750e+02
1.950000000000000000e+02 1.933782043457031250e+02
1.910000000000000000e+02 1.864659576416015625e+02
1.920000000000000000e+02 1.903317565917968750e+02
1.925000000000000000e+02 1.848266601562500000e+02
1.960000000000000000e+02 1.922701263427734375e+02
1.900000000000000000e+02 2.007971496582031250e+02
1.840000000000000000e+02 1.891976928710937500e+02
1.840000000000000000e+02 1.815934143066406250e+02
1.900000000000000000e+02 1.766707611083984375e+02
1.960000000000000000e+02 1.830082092285156250e+02
2.015000000000000000e+02 1.939895935058593750e+02
2.000000000000000000e+02 1.967191162109375000e+02
2.160000000000000000e+02 1.998926086425781250e+02
2.440000000000000000e+02 2.558898925781250000e+02
2.490000000000000000e+02 2.607220458984375000e+02
2.350000000000000000e+02 2.694604492187500000e+02
2.160000000000000000e+02 2.380743865966796875e+02
1.970000000000000000e+02 2.031085968017578125e+02
1.750000000000000000e+02 1.868482818603515625e+02
1.645000000000000000e+02 1.749932403564453125e+02
1.560000000000000000e+02 1.532323608398437500e+02
1.500000000000000000e+02 1.565649719238281250e+02
1.470000000000000000e+02 1.467062530517578125e+02
1.450000000000000000e+02 1.450719299316406250e+02
1.440000000000000000e+02 1.439269714355468750e+02
1.400000000000000000e+02 1.420832214355468750e+02
1.410000000000000000e+02 1.412409820556640625e+02
1.570000000000000000e+02 1.347284393310546875e+02
1.770000000000000000e+02 1.438881530761718750e+02
1.850000000000000000e+02 1.683498229980468750e+02
1.820000000000000000e+02 1.800394592285156250e+02
1.830000000000000000e+02 1.823992919921875000e+02
1.810000000000000000e+02 1.739650726318359375e+02
1.730000000000000000e+02 1.818949279785156250e+02
1.710000000000000000e+02 1.729671173095703125e+02
1.760000000000000000e+02 1.627221984863281250e+02
1.770000000000000000e+02 1.695459289550781250e+02
1.780000000000000000e+02 1.781810913085937500e+02
1.855000000000000000e+02 1.734978027343750000e+02
1.770000000000000000e+02 1.768213348388671875e+02
1.690000000000000000e+02 1.841392822265625000e+02
1.710000000000000000e+02 1.586917419433593750e+02
1.870000000000000000e+02 2.321306457519531250e+02
3.060000000000000000e+02 2.739685974121093750e+02
2.980000000000000000e+02 2.807778625488281250e+02
2.930000000000000000e+02 2.946953125000000000e+02
2.950000000000000000e+02 2.744680175781250000e+02
2.905000000000000000e+02 2.720553894042968750e+02
2.790000000000000000e+02 2.780787658691406250e+02
2.700000000000000000e+02 2.580267028808593750e+02
2.610000000000000000e+02 2.626183471679687500e+02
2.510000000000000000e+02 2.477991790771484375e+02
2.280000000000000000e+02 2.400890808105468750e+02
2.060000000000000000e+02 2.296955261230468750e+02
1.950000000000000000e+02 1.949929199218750000e+02
1.890000000000000000e+02 1.833258666992187500e+02
9.300000762939453125e+01 1.130417480468750000e+02
8.200000762939453125e+01 9.863443756103515625e+01
7.200000762939453125e+01 8.753946685791015625e+01
5.700001525878906250e+01 6.777670288085937500e+01
5.600000762939453125e+01 6.578390502929687500e+01
5.700001525878906250e+01 6.413788604736328125e+01
6.100000762939453125e+01 6.378416442871093750e+01
6.200000762939453125e+01 6.445412445068359375e+01
7.100000762939453125e+01 6.691288757324218750e+01
8.200000762939453125e+01 6.704907989501953125e+01
8.300000762939453125e+01 7.392816925048828125e+01
8.000000762939453125e+01 8.293913269042968750e+01
8.600001525878906250e+01 8.164070129394531250e+01
9.500000762939453125e+01 8.044779968261718750e+01
9.400001525878906250e+01 8.579820251464843750e+01
9.300000762939453125e+01 8.767069244384765625e+01
9.500000762939453125e+01 9.248651885986328125e+01
9.500000762939453125e+01 8.993868255615234375e+01
9.300000762939453125e+01 9.317546081542968750e+01
9.100000762939453125e+01 9.227843475341796875e+01
9.100000762939453125e+01 8.993409729003906250e+01
9.200000762939453125e+01 8.824357604980468750e+01
9.300000762939453125e+01 8.881144714355468750e+01
1.000000076293945312e+02 8.994464874267578125e+01
1.065000076293945312e+02 9.066706085205078125e+01
1.440000000000000000e+02 1.002642974853515625e+02
2.010000000000000000e+02 1.919839935302734375e+02
2.280000000000000000e+02 2.344748382568359375e+02
1.620000000000000000e+02 2.321647033691406250e+02
1.210000076293945312e+02 1.654012145996093750e+02
9.300000762939453125e+01 9.248468017578125000e+01
1.260000076293945312e+02 9.388471221923828125e+01
9.500001525878906250e+01 1.271000061035156250e+02
9.200001525878906250e+01 9.751889038085937500e+01
9.300000762939453125e+01 9.097929382324218750e+01
9.300000762939453125e+01 9.319614410400390625e+01
1.020000076293945312e+02 9.018901824951171875e+01
1.230000076293945312e+02 9.064719390869140625e+01
1.350000000000000000e+02 1.036426391601562500e+02
1.280000000000000000e+02 1.317747039794921875e+02
1.340000000000000000e+02 1.283142700195312500e+02
1.660000000000000000e+02 1.744421081542968750e+02
2.570000000000000000e+02 1.853332214355468750e+02
2.760000000000000000e+02 2.328194122314453125e+02
2.400000000000000000e+02 2.684797058105468750e+02
2.250000000000000000e+02 2.332091369628906250e+02
2.140000000000000000e+02 2.103745727539062500e+02
2.045000000000000000e+02 2.045934753417968750e+02
1.880000000000000000e+02 1.977546081542968750e+02
1.760000000000000000e+02 1.908850708007812500e+02
1.680000000000000000e+02 1.685349273681640625e+02
1.600000000000000000e+02 1.649243469238281250e+02
1.510000000000000000e+02 1.593088073730468750e+02
1.400000000000000000e+02 1.518326721191406250e+02
1.330000000000000000e+02 1.429069976806640625e+02
1.280000000000000000e+02 1.311591033935546875e+02
1.250000076293945312e+02 1.281913757324218750e+02
1.170000076293945312e+02 1.235701904296875000e+02
1.080000076293945312e+02 1.217955703735351562e+02
1.020000076293945312e+02 1.103455047607421875e+02
9.800000762939453125e+01 1.021738815307617188e+02
9.200000762939453125e+01 9.780984497070312500e+01
8.700000762939453125e+01 9.448097229003906250e+01
8.500000762939453125e+01 8.831410980224609375e+01
8.600001525878906250e+01 8.431863403320312500e+01
8.600001525878906250e+01 8.322721099853515625e+01
8.300000762939453125e+01 8.463700866699218750e+01
1.320000000000000000e+02 2.594305419921875000e+02
1.880000000000000000e+02 1.993464508056640625e+02
1.970000000000000000e+02 1.994857788085937500e+02
2.030000000000000000e+02 1.884581298828125000e+02
1.990000000000000000e+02 1.870717163085937500e+02
1.560000000000000000e+02 1.929535369873046875e+02
1.390000000000000000e+02 1.484669647216796875e+02
1.190000076293945312e+02 1.397962188720703125e+02
1.020000076293945312e+02 1.265940628051757812e+02
9.000001525878906250e+01 1.075241928100585938e+02
5.800000762939453125e+01 6.881227111816406250e+01
5.500000762939453125e+01 6.689154052734375000e+01
5.100000762939453125e+01 6.452390289306640625e+01
4.800000762939453125e+01 6.309236907958984375e+01
4.900001525878906250e+01 6.102183532714843750e+01
5.100000762939453125e+01 5.977737426757812500e+01
5.300001525878906250e+01 6.062925720214843750e+01
5.400000762939453125e+01 6.154438781738281250e+01
5.400000762939453125e+01 6.246109771728515625e+01
5.700001525878906250e+01 6.283422851562500000e+01
6.000000762939453125e+01 6.275367736816406250e+01
6.300000762939453125e+01 6.464339447021484375e+01
6.600000762939453125e+01 6.617178344726562500e+01
6.700000762939453125e+01 6.788273620605468750e+01
7.000000762939453125e+01 6.969959259033203125e+01
7.500000762939453125e+01 7.009330749511718750e+01
7.900000762939453125e+01 7.236029815673828125e+01
7.900000762939453125e+01 7.616577911376953125e+01
7.700000762939453125e+01 7.907709503173828125e+01
7.800000762939453125e+01 7.843212890625000000e+01
8.300000762939453125e+01 7.670336151123046875e+01
8.500000762939453125e+01 7.796626281738281250e+01
8.200000762939453125e+01 8.275985717773437500e+01
8.500000762939453125e+01 8.372028350830078125e+01
9.100000762939453125e+01 8.034835815429687500e+01
9.300000762939453125e+01 8.455455017089843750e+01
1.150000076293945312e+02 9.039907073974609375e+01
1.810000000000000000e+02 1.703939666748046875e+02
2.330000000000000000e+02 2.094491729736328125e+02
1.720000000000000000e+02 1.975659027099609375e+02
1.490000000000000000e+02 1.540936126708984375e+02
1.480000000000000000e+02 1.610358886718750000e+02
1.540000000000000000e+02 1.502724304199218750e+02
1.450000000000000000e+02 1.603622436523437500e+02
1.370000000000000000e+02 1.471901550292968750e+02
1.300000000000000000e+02 1.371650238037109375e+02
1.190000076293945312e+02 1.294869689941406250e+02
1.150000076293945312e+02 1.243993530273437500e+02
1.330000000000000000e+02 1.128144683837890625e+02
1.895000000000000000e+02 1.499594116210937500e+02
1.910000000000000000e+02 1.813846435546875000e+02
1.890000000000000000e+02 1.903995666503906250e+02
1.830000000000000000e+02 1.806853332519531250e+02
1.820000000000000000e+02 1.859070129394531250e+02
1.680000000000000000e+02 2.043944091796875000e+02
1.100000076293945312e+02 1.172440490722656250e+02
1.030000076293945312e+02 1.166985321044921875e+02
1.050000076293945312e+02 1.024339218139648438e+02
1.060000076293945312e+02 9.877421569824218750e+01
1.050000076293945312e+02 1.044126281738281250e+02
1.040000076293945312e+02 1.033845138549804688e+02
1.050000076293945312e+02 1.013355407714843750e+02
1.080000076293945312e+02 1.007860031127929688e+02
1.230000076293945312e+02 1.025309066772460938e+02
1.490000000000000000e+02 1.058399963378906250e+02
1.560000000000000000e+02 1.324015045166015625e+02
1.670000000000000000e+02 1.496929321289062500e+02
1.770000000000000000e+02 1.531527099609375000e+02
1.800000000000000000e+02 1.782164306640625000e+02
1.780000000000000000e+02 1.784907073974609375e+02
1.730000000000000000e+02 1.779014282226562500e+02
1.690000000000000000e+02 1.715921173095703125e+02
1.720000000000000000e+02 1.654762725830078125e+02
1.810000000000000000e+02 1.731437988281250000e+02
2.060000000000000000e+02 2.384497375488281250e+02
2.130000000000000000e+02 2.414667968750000000e+02
2.190000000000000000e+02 2.341015167236328125e+02
2.270000000000000000e+02 2.049943389892578125e+02
2.250000000000000000e+02 2.151122436523437500e+02
2.180000000000000000e+02 2.156906890869140625e+02
2.100000000000000000e+02 2.123004302978515625e+02
2.030000000000000000e+02 2.019868927001953125e+02
2.070000000000000000e+02 1.964610595703125000e+02
2.020000000000000000e+02 1.916830749511718750e+02
1.800000000000000000e+02 1.895779113769531250e+02
1.845000000000000000e+02 1.682335510253906250e+02
1.730000000000000000e+02 1.757960357666015625e+02
1.630000000000000000e+02 1.900807037353515625e+02
1.380000000000000000e+02 1.724820098876953125e+02
1.330000000000000000e+02 1.253474731445312500e+02
1.350000000000000000e+02 1.226079101562500000e+02
1.290000000000000000e+02 1.399845275878906250e+02
1.300000000000000000e+02 1.387794342041015625e+02
1.300000000000000000e+02 1.094750976562500000e+02
1.220000000000000000e+02 1.373004913330078125e+02
1.190000000000000000e+02 1.254902572631835938e+02
1.210000000000000000e+02 1.292737579345703125e+02
1.300000000000000000e+02 1.233317108154296875e+02
1.310000000000000000e+02 1.314632263183593750e+02
1.220000000000000000e+02 1.416641845703125000e+02
1.190000000000000000e+02 1.320573730468750000e+02
1.200000000000000000e+02 1.224969177246093750e+02
1.220000000000000000e+02 1.287918853759765625e+02
1.180000000000000000e+02 1.278533096313476562e+02
1.090000000000000000e+02 1.293781280517578125e+02
1.110000000000000000e+02 1.198367156982421875e+02
1.160000000000000000e+02 1.115647735595703125e+02
1.160000000000000000e+02 1.247993774414062500e+02
1.180000000000000000e+02 1.246398315429687500e+02
1.200000000000000000e+02 1.198387298583984375e+02
1.200000000000000000e+02 1.267630767822265625e+02
1.240000000000000000e+02 1.264723663330078125e+02
1.300000000000000000e+02 1.258361053466796875e+02
1.480000000000000000e+02 1.344349975585937500e+02
2.060000000000000000e+02 2.098974914550781250e+02
2.450000000000000000e+02 2.351453247070312500e+02
2.045000000000000000e+02 2.500419311523437500e+02
1.530000000000000000e+02 8.764717102050781250e+01
1.720000000000000000e+02 2.980681762695312500e+02
1.900000000000000000e+02 1.746568908691406250e+02
1.800000000000000000e+02 1.880973052978515625e+02
1.770000000000000000e+02 1.835235290527343750e+02
1.770000000000000000e+02 1.700342254638671875e+02
1.800000000000000000e+02 1.728832702636718750e+02
1.830000000000000000e+02 1.738128509521484375e+02
1.840000000000000000e+02 1.791784820556640625e+02
1.860000000000000000e+02 1.818876037597656250e+02
1.875000000000000000e+02 1.809684143066406250e+02
2.550000000000000000e+02 2.271694335937500000e+02
2.890000000000000000e+02 2.407587280273437500e+02
3.000000000000000000e+02 2.845751647949218750e+02
2.830000000000000000e+02 2.811231689453125000e+02
2.650000000000000000e+02 2.732575073242187500e+02
2.570000000000000000e+02 2.526246337890625000e+02
2.500000000000000000e+02 2.394542846679687500e+02
2.380000000000000000e+02 2.447001342773437500e+02
2.290000000000000000e+02 2.370271606445312500e+02
2.220000000000000000e+02 2.190967712402343750e+02
2.150000000000000000e+02 2.171800079345703125e+02
2.070000000000000000e+02 2.109266967773437500e+02
1.920000000000000000e+02 2.043036346435546875e+02
1.830000000000000000e+02 1.966622009277343750e+02
1.760000000000000000e+02 1.707947082519531250e+02
1.720000000000000000e+02 1.702194061279296875e+02
1.660000000000000000e+02 1.719424285888671875e+02
1.610000000000000000e+02 1.632734375000000000e+02
1.560000000000000000e+02 1.573826599121093750e+02
1.510000000000000000e+02 1.543736114501953125e+02
1.450000000000000000e+02 1.502198028564453125e+02
1.440000000000000000e+02 1.467060241699218750e+02
1.450000000000000000e+02 1.386744995117187500e+02
1.420000000000000000e+02 1.458997192382812500e+02
1.460000000000000000e+02 1.480915832519531250e+02
1.500000000000000000e+02 1.419334259033203125e+02
1.380000000000000000e+02 1.555028839111328125e+02
1.270000000000000000e+02 1.544619903564453125e+02
1.220000000000000000e+02 1.300418701171875000e+02
1.590000000000000000e+02 2.060101470947265625e+02
2.520000000000000000e+02 2.575640869140625000e+02
2.325000000000000000e+02 2.548051910400390625e+02
2.030000000000000000e+02 2.263815765380859375e+02
1.840000000000000000e+02 1.943835144042968750e+02
1.730000000000000000e+02 1.719602508544921875e+02
1.580000000000000000e+02 1.650672149658203125e+02
1.560000000000000000e+02 1.619424896240234375e+02
1.605000000000000000e+02 1.465622558593750000e+02
1.690000000000000000e+02 1.551388854980468750e+02
1.700000000000000000e+02 1.632797546386718750e+02
7.300000762939453125e+01 9.309323883056640625e+01
7.100000762939453125e+01 9.312902069091796875e+01
7.200000762939453125e+01 8.485597229003906250e+01
7.100000762939453125e+01 8.699158477783203125e+01
7.200000762939453125e+01 8.208729553222656250e+01
7.700000000000000000e+01 8.714980316162109375e+01
8.400000000000000000e+01 9.066300201416015625e+01
8.300000762939453125e+01 9.506058502197265625e+01
9.200000762939453125e+01 8.159807586669921875e+01
9.800000000000000000e+01 1.050736923217773438e+02
1.030000000000000000e+02 9.689853668212890625e+01
1.020000076293945312e+02 1.172812118530273438e+02
9.800000000000000000e+01 1.109969863891601562e+02
9.400000000000000000e+01 1.076342926025390625e+02
9.000000762939453125e+01 1.034729614257812500e+02
9.000000762939453125e+01 1.015804595947265625e+02
9.200000762939453125e+01 9.854104614257812500e+01
9.400000000000000000e+01 1.021933441162109375e+02
9.200000762939453125e+01 1.043503417968750000e+02
2.100000000000000000e+02 2.405895996093750000e+02
1.550000000000000000e+02 2.135051574707031250e+02
1.250000000000000000e+02 1.523663787841796875e+02
1.000000076293945312e+02 1.440667724609375000e+02
1.220000000000000000e+02 9.162467193603515625e+01
1.410000000000000000e+02 1.143479843139648438e+02
1.250000000000000000e+02 1.475113525390625000e+02
1.260000000000000000e+02 1.242928161621093750e+02
1.470000000000000000e+02 1.286347961425781250e+02
1.700000000000000000e+02 1.411830444335937500e+02
1.700000000000000000e+02 1.702652130126953125e+02
1.640000000000000000e+02 1.800988922119140625e+02
1.590000000000000000e+02 1.641401367187500000e+02
1.830000000000000000e+02 1.591817779541015625e+02
2.360000000000000000e+02 1.832342071533203125e+02
2.760000000000000000e+02 2.395375366210937500e+02
2.970000000000000000e+02 2.923632507324218750e+02
3.040000000000000000e+02 2.900635375976562500e+02
3.020000000000000000e+02 2.816569213867187500e+02
2.860000000000000000e+02 2.788055419921875000e+02
2.650000000000000000e+02 2.747723083496093750e+02
2.420000000000000000e+02 2.553549499511718750e+02
2.190000000000000000e+02 2.353459167480468750e+02
1.970000000000000000e+02 2.111019134521484375e+02
1.820000000000000000e+02 1.900309448242187500e+02
1.730000000000000000e+02 1.741004638671875000e+02
1.660000000000000000e+02 1.623053894042968750e+02
1.600000000000000000e+02 1.578033294677734375e+02
1.530000000000000000e+02 1.565754852294921875e+02
1.400000000000000000e+02 1.559735260009765625e+02
1.290000000000000000e+02 1.448698883056640625e+02
1.240000000000000000e+02 1.305815429687500000e+02
1.210000000000000000e+02 1.215909729003906250e+02
1.160000000000000000e+02 1.237594451904296875e+02
1.100000000000000000e+02 1.246766967773437500e+02
1.030000000000000000e+02 1.189147567749023438e+02
1.060000000000000000e+02 1.142178344726562500e+02
1.260000000000000000e+02 1.076145172119140625e+02
1.620000000000000000e+02 1.197621459960937500e+02
2.240000000000000000e+02 1.487375488281250000e+02
2.490000000000000000e+02 1.818304138183593750e+02
1.430000000000000000e+02 1.907791137695312500e+02
1.230000000000000000e+02 1.498464050292968750e+02
1.130000000000000000e+02 1.201145782470703125e+02
1.060000000000000000e+02 1.036002197265625000e+02
1.060000000000000000e+02 1.010204544067382812e+02
1.090000000000000000e+02 1.005600585937500000e+02
1.080000000000000000e+02 1.171188659667968750e+02
1.070000000000000000e+02 1.198936309814453125e+02
1.020000076293945312e+02 1.121141128540039062e+02
9.800000000000000000e+01 1.139520797729492188e+02
9.400000000000000000e+01 1.058670043945312500e+02
9.200000762939453125e+01 1.056979370117187500e+02
9.000000762939453125e+01 1.016738510131835938e+02
9.000000762939453125e+01 1.020033187866210938e+02
8.800000762939453125e+01 9.977512359619140625e+01
8.200000000000000000e+01 1.016265487670898438e+02
8.100000762939453125e+01 9.767910003662109375e+01
8.500000762939453125e+01 9.065862274169921875e+01
8.900000000000000000e+01 9.483280181884765625e+01
9.200000762939453125e+01 1.012085418701171875e+02
9.400000000000000000e+01 1.029951553344726562e+02
9.200000762939453125e+01 1.041932907104492188e+02
8.700000762939453125e+01 1.049275512695312500e+02
8.500000762939453125e+01 9.983518218994140625e+01
8.600000762939453125e+01 9.492934417724609375e+01
9.850000000000000000e+01 9.649482727050781250e+01
1.020000076293945312e+02 9.939785766601562500e+01
1.110000000000000000e+02 1.117669067382812500e+02
1.150000000000000000e+02 1.125964202880859375e+02
1.120000000000000000e+02 1.229731597900390625e+02
1.080000000000000000e+02 1.201758499145507812e+02
1.050000000000000000e+02 1.131081390380859375e+02
1.030000000000000000e+02 1.137934341430664062e+02
1.010000000000000000e+02 1.117083129882812500e+02
1.000000076293945312e+02 1.107353820800781250e+02
1.020000076293945312e+02 1.084708633422851562e+02
1.060000000000000000e+02 1.085758132934570312e+02
1.110000000000000000e+02 1.124928436279296875e+02
1.125000000000000000e+02 1.143363037109375000e+02
1.220000000000000000e+02 1.202216796875000000e+02
1.280000000000000000e+02 1.192779083251953125e+02
1.650000000000000000e+02 1.335094757080078125e+02
2.330000000000000000e+02 1.754603271484375000e+02
2.940000000000000000e+02 2.386133728027343750e+02
3.200000000000000000e+02 2.806212158203125000e+02
3.150000000000000000e+02 2.802352905273437500e+02
2.940000000000000000e+02 2.746137695312500000e+02
2.700000000000000000e+02 2.612080078125000000e+02
2.580000000000000000e+02 2.455308532714843750e+02
2.120000000000000000e+02 2.265681304931640625e+02
1.900000000000000000e+02 2.126580810546875000e+02
1.730000000000000000e+02 1.901666564941406250e+02
1.580000000000000000e+02 1.682233886718750000e+02
1.550000000000000000e+02 1.549705657958984375e+02
1.460000000000000000e+02 1.422007141113281250e+02
1.410000000000000000e+02 1.498446807861328125e+02
1.380000000000000000e+02 1.362884826660156250e+02
1.360000000000000000e+02 1.362148284912109375e+02
1.300000000000000000e+02 1.350896606445312500e+02
1.300000000000000000e+02 1.353618774414062500e+02
1.480000000000000000e+02 1.287211914062500000e+02
1.750000000000000000e+02 2.010003204345703125e+02
1.850000000000000000e+02 2.276032714843750000e+02
1.820000000000000000e+02 2.185326538085937500e+02
1.610000000000000000e+02 1.791707458496093750e+02
1.455000000000000000e+02 1.582966003417968750e+02
1.270000000000000000e+02 1.306427001953125000e+02
1.250000000000000000e+02 1.279073944091796875e+02
1.250000000000000000e+02 1.139108581542968750e+02
1.240000000000000000e+02 1.195074539184570312e+02
1.330000000000000000e+02 1.264483184814453125e+02
1.430000000000000000e+02 1.314644775390625000e+02
1.450000000000000000e+02 1.444301147460937500e+02
1.470000000000000000e+02 1.512559204101562500e+02
1.520000000000000000e+02 1.475472106933593750e+02
1.570000000000000000e+02 1.535680847167968750e+02
1.560000000000000000e+02 1.587781219482421875e+02
1.520000000000000000e+02 1.608772277832031250e+02
1.380000000000000000e+02 1.545568084716796875e+02
1.290000000000000000e+02 1.429000701904296875e+02
1.260000000000000000e+02 1.333781433105468750e+02
1.250000000000000000e+02 1.280483245849609375e+02
1.220000000000000000e+02 1.306444244384765625e+02
1.430000000000000000e+02 1.304462585449218750e+02
2.140000000000000000e+02 1.703831787109375000e+02
1.925000000000000000e+02 2.208522796630859375e+02
2.170000000000000000e+02 1.949155883789062500e+02
2.370000000000000000e+02 2.043955993652343750e+02
2.590000000000000000e+02 2.577997436523437500e+02
2.450000000000000000e+02 2.874548950195312500e+02
2.280000000000000000e+02 2.683017272949218750e+02
2.120000000000000000e+02 1.997832183837890625e+02
1.530000000000000000e+02 1.887182464599609375e+02
1.380000000000000000e+02 1.601186981201171875e+02
1.320000000000000000e+02 1.301462707519531250e+02
1.280000000000000000e+02 1.186982116699218750e+02
1.250000000000000000e+02 1.220530929565429688e+02
1.190000000000000000e+02 1.184019012451171875e+02
1.160000000000000000e+02 1.213714141845703125e+02
9.500000762939453125e+01 1.163130645751953125e+02
8.700000762939453125e+01 9.351741790771484375e+01
8.200000000000000000e+01 9.388230133056640625e+01
8.500000762939453125e+01 9.863043975830078125e+01
8.900000000000000000e+01 9.297220611572265625e+01
9.300000762939453125e+01 1.012718429565429688e+02
9.500000762939453125e+01 1.033514251708984375e+02
9.500000762939453125e+01 1.059180908203125000e+02
9.300000762939453125e+01 1.053541107177734375e+02
9.000000762939453125e+01 1.039738998413085938e+02
8.800000762939453125e+01 1.012640762329101562e+02
8.700000762939453125e+01 9.878810882568359375e+01
8.500000762939453125e+01 9.851215362548828125e+01
8.200000000000000000e+01 9.837566375732421875e+01
8.200000000000000000e+01 9.579502868652343750e+01
8.300000762939453125e+01 9.307451629638671875e+01
8.100000762939453125e+01 9.577909851074218750e+01
8.100000762939453125e+01 9.674668884277343750e+01
8.400000000000000000e+01 9.249629211425781250e+01
8.700000762939453125e+01 9.481114959716796875e+01
8.800000762939453125e+01 9.928414154052734375e+01
8.400000000000000000e+01 1.007931823730468750e+02
8.600000762939453125e+01 9.960852050781250000e+01
8.900000000000000000e+01 9.284358978271484375e+01
9.200000762939453125e+01 1.008235626220703125e+02
9.400000000000000000e+01 1.018811340332031250e+02
1.070000000000000000e+02 1.043936233520507812e+02
1.410000000000000000e+02 1.553239440917968750e+02
1.810000000000000000e+02 2.090142211914062500e+02
1.820000000000000000e+02 1.957097167968750000e+02
1.630000000000000000e+02 1.913786468505859375e+02
1.510000000000000000e+02 1.533775787353515625e+02
1.400000000000000000e+02 1.347640686035156250e+02
1.240000000000000000e+02 1.339705200195312500e+02
1.175000000000000000e+02 1.298866882324218750e+02
1.300000000000000000e+02 1.169617080688476562e+02
1.530000000000000000e+02 1.225529937744140625e+02
1.490000000000000000e+02 1.458146362304687500e+02
1.370000000000000000e+02 1.621617889404296875e+02
1.350000000000000000e+02 1.374845581054687500e+02
1.390000000000000000e+02 1.375088806152343750e+02
1.420000000000000000e+02 1.432412261962890625e+02
1.430000000000000000e+02 1.473600616455078125e+02
1.420000000000000000e+02 1.465191955566406250e+02
1.390000000000000000e+02 1.470632324218750000e+02
1.350000000000000000e+02 1.450763702392578125e+02
1.300000000000000000e+02 1.413693695068359375e+02
1.270000000000000000e+02 1.376061401367187500e+02
1.335000000000000000e+02 1.345392761230468750e+02
1.730000000000000000e+02 1.665557098388671875e+02
1.980000000000000000e+02 1.805211486816406250e+02
1.830000000000000000e+02 1.926850585937500000e+02
1.840000000000000000e+02 1.461517791748046875e+02
1.800000000000000000e+02 1.548734283447265625e+02
1.780000000000000000e+02 1.571919250488281250e+02
1.720000000000000000e+02 1.555133361816406250e+02
1.630000000000000000e+02 1.563154144287109375e+02
1.540000000000000000e+02 1.511307373046875000e+02
1.480000000000000000e+02 1.458397216796875000e+02
1.370000000000000000e+02 1.452318725585937500e+02
1.350000000000000000e+02 1.414282226562500000e+02
1.850000000000000000e+02 1.379252624511718750e+02
1.820000000000000000e+02 1.878239593505859375e+02
1.810000000000000000e+02 1.806545715332031250e+02
1.770000000000000000e+02 1.772070465087890625e+02
1.660000000000000000e+02 1.775980529785156250e+02
1.550000000000000000e+02 1.704861297607421875e+02
2.100000000000000000e+02 1.340664978027343750e+02
1.960000000000000000e+02 1.924676208496093750e+02
1.890000000000000000e+02 1.934370117187500000e+02
1.950000000000000000e+02 1.906220855712890625e+02
2.460000000000000000e+02 2.372760772705078125e+02
2.520000000000000000e+02 2.195736846923828125e+02
1.850000000000000000e+02 2.034191284179687500e+02
1.760000000000000000e+02 1.759408569335937500e+02
1.640000000000000000e+02 1.661895294189453125e+02
1.540000000000000000e+02 1.614953155517578125e+02
1.510000000000000000e+02 1.474530334472656250e+02
1.370000000000000000e+02 1.417748260498046875e+02
1.350000000000000000e+02 1.676162872314453125e+02
1.450000000000000000e+02 1.482769622802734375e+02
1.650000000000000000e+02 1.494390869140625000e+02
1.880000000000000000e+02 1.485852508544921875e+02
1.890000000000000000e+02 1.766053619384765625e+02
1.430000000000000000e+02 1.573685760498046875e+02
1.300000000000000000e+02 1.361753082275390625e+02
1.200000000000000000e+02 1.300559844970703125e+02
1.130000000000000000e+02 1.293645477294921875e+02
1.090000000000000000e+02 1.197756576538085938e+02
1.070000000000000000e+02 1.161908874511718750e+02
1.060000000000000000e+02 1.155959472656250000e+02
1.070000000000000000e+02 1.138764495849609375e+02
1.080000000000000000e+02 1.133140716552734375e+02
1.050000000000000000e+02 1.155511627197265625e+02
1.010000000000000000e+02 1.153544311523437500e+02
9.800000000000000000e+01 1.094153289794921875e+02
9.600000000000000000e+01 1.073164367675781250e+02
9.500000762939453125e+01 1.058228073120117188e+02
9.300000762939453125e+01 1.047117614746093750e+02
9.000000762939453125e+01 1.045148696899414062e+02
9.000000762939453125e+01 1.016767883300781250e+02
9.000000762939453125e+01 9.891588592529296875e+01
9.700000000000000000e+01 1.015863113403320312e+02
9.100000000000000000e+01 1.009184951782226562e+02
8.900000000000000000e+01 1.026903152465820312e+02
8.800000762939453125e+01 1.079105987548828125e+02
9.000000762939453125e+01 9.562136840820312500e+01
9.000000762939453125e+01 1.012451782226562500e+02
8.500000762939453125e+01 1.022832260131835938e+02
8.500000762939453125e+01 1.006129684448242188e+02
8.700000762939453125e+01 9.293076324462890625e+01
8.800000762939453125e+01 9.858361816406250000e+01
8.900000000000000000e+01 1.005819320678710938e+02
9.200000762939453125e+01 9.984552001953125000e+01
9.200000762939453125e+01 1.009524765014648438e+02
9.700000762939453125e+01 1.050513229370117188e+02
1.020000076293945312e+02 1.013842239379882812e+02
1.050000000000000000e+02 1.113218765258789062e+02
1.160000000000000000e+02 1.283252716064453125e+02
7.600000762939453125e+01 9.609108734130859375e+01
7.500000000000000000e+01 9.561254119873046875e+01
8.400000000000000000e+01 8.481878662109375000e+01
2.400000000000000000e+02 2.746812133789062500e+02
3.440000000000000000e+02 2.842279052734375000e+02
2.110000000000000000e+02 2.878450317382812500e+02
1.780000000000000000e+02 1.909777679443359375e+02
1.570000000000000000e+02 1.526259460449218750e+02
1.430000000000000000e+02 1.474821777343750000e+02
1.310000000000000000e+02 1.267108001708984375e+02
1.160000000000000000e+02 1.222622528076171875e+02
1.090000000000000000e+02 1.175732803344726562e+02
1.040000076293945312e+02 1.020373687744140625e+02
1.010000000000000000e+02 1.084025115966796875e+02
9.700000762939453125e+01 1.114217987060546875e+02
9.400000000000000000e+01 1.087970962524414062e+02
9.550000762939453125e+01 1.037607192993164062e+02
2.050000000000000000e+02 1.222223510742187500e+02
1.480000000000000000e+02 1.393769531250000000e+02
1.370000000000000000e+02 1.506652069091796875e+02
1.370000000000000000e+02 1.430439758300781250e+02
2.260000000000000000e+02 1.846150512695312500e+02
2.730000000000000000e+02 2.840185546875000000e+02
2.710000000000000000e+02 2.663340759277343750e+02
2.580000000000000000e+02 2.382351379394531250e+02
2.150000000000000000e+02 2.350557403564453125e+02
2.050000000000000000e+02 2.041774749755859375e+02
2.070000000000000000e+02 1.938689117431640625e+02
2.100000000000000000e+02 1.914036102294921875e+02
2.080000000000000000e+02 2.091073913574218750e+02
1.930000000000000000e+02 1.898909912109375000e+02
1.520000000000000000e+02 1.563635864257812500e+02
1.470000000000000000e+02 1.559967346191406250e+02
1.440000000000000000e+02 1.498384094238281250e+02
1.420000000000000000e+02 1.449059448242187500e+02
1.360000000000000000e+02 1.435397338867187500e+02
1.310000000000000000e+02 1.422991638183593750e+02
1.300000000000000000e+02 1.347333374023437500e+02
1.269999923706054688e+02 1.307684631347656250e+02
1.229999923706054688e+02 1.319138946533203125e+02
1.210000000000000000e+02 1.282792510986328125e+02
1.189999923706054688e+02 1.240836181640625000e+02
1.204999923706054688e+02 1.226981277465820312e+02
1.169999923706054688e+02 1.214664154052734375e+02
1.229999923706054688e+02 1.209146423339843750e+02
1.279999923706054688e+02 1.244341506958007812e+02
1.279999923706054688e+02 1.258843078613281250e+02
1.260000000000000000e+02 1.334330596923828125e+02
1.229999923706054688e+02 1.302307739257812500e+02
1.189999923706054688e+02 1.275338439941406250e+02
1.169999923706054688e+02 1.245012893676757812e+02
1.179999923706054688e+02 1.205518341064453125e+02
1.179999923706054688e+02 1.195977325439453125e+02
1.159999923706054688e+02 1.217711944580078125e+02
1.149999923706054688e+02 1.213922576904296875e+02
1.149999923706054688e+02 1.186737060546875000e+02
1.149999923706054688e+02 1.181505126953125000e+02
1.159999923706054688e+02 1.186157531738281250e+02
1.189999923706054688e+02 1.186148834228515625e+02
1.260000000000000000e+02 1.198827667236328125e+02
1.310000000000000000e+02 1.234433898925781250e+02
1.239999923706054688e+02 1.316426696777343750e+02
1.400000000000000000e+02 1.355275115966796875e+02
1.930000000000000000e+02 1.926282043457031250e+02
2.440000000000000000e+02 2.122007751464843750e+02
2.650000000000000000e+02 2.442520904541015625e+02
2.500000000000000000e+02 2.629954223632812500e+02
2.440000000000000000e+02 2.331229248046875000e+02
2.380000000000000000e+02 2.330313415527343750e+02
2.320000000000000000e+02 2.286826934814453125e+02
2.230000000000000000e+02 2.232196197509765625e+02
2.365000000000000000e+02 2.161946716308593750e+02
2.140000000000000000e+02 2.073462219238281250e+02
1.970000000000000000e+02 2.125944519042968750e+02
1.550000000000000000e+02 1.707319946289062500e+02
1.219999923706054688e+02 1.636134643554687500e+02
9.999999237060546875e+01 1.403930969238281250e+02
8.699999237060546875e+01 1.101947784423828125e+02
7.499999237060546875e+01 9.047016906738281250e+01
1.980000000000000000e+02 1.601443634033203125e+02
2.340000000000000000e+02 1.861005249023437500e+02
2.530000000000000000e+02 2.316454010009765625e+02
2.620000000000000000e+02 2.692872009277343750e+02
2.600000000000000000e+02 2.605010681152343750e+02
2.540000000000000000e+02 2.526319580078125000e+02
2.470000000000000000e+02 2.436145935058593750e+02
2.540000000000000000e+02 2.367103271484375000e+02
3.040000000000000000e+02 2.519560852050781250e+02
2.820000000000000000e+02 3.088320617675781250e+02
2.550000000000000000e+02 2.758765869140625000e+02
2.170000000000000000e+02 2.583190307617187500e+02
1.780000000000000000e+02 2.185452423095703125e+02
1.620000000000000000e+02 1.765767059326171875e+02
1.590000000000000000e+02 1.550240020751953125e+02
1.475000000000000000e+02 1.522702636718750000e+02
2.910000000000000000e+02 1.967996215820312500e+02
3.100000000000000000e+02 2.737709960937500000e+02
2.800000000000000000e+02 3.243382873535156250e+02
2.420000000000000000e+02 2.676681823730468750e+02
2.290000000000000000e+02 2.510228576660156250e+02
2.330000000000000000e+02 2.643496398925781250e+02
1.840000000000000000e+02 2.097388305664062500e+02
1.650000000000000000e+02 1.775069732666015625e+02
1.435000000000000000e+02 1.673171081542968750e+02
1.219999923706054688e+02 1.528686676025390625e+02
1.079999923706054688e+02 1.269764404296875000e+02
1.009999923706054688e+02 1.167665863037109375e+02
1.089999923706054688e+02 1.085816040039062500e+02
1.134999923706054688e+02 1.035638885498046875e+02
1.099999923706054688e+02 1.160967254638671875e+02
1.050000000000000000e+02 1.193704605102539062e+02
1.850000000000000000e+02 1.821496124267578125e+02
1.820000000000000000e+02 1.810018768310546875e+02
1.800000000000000000e+02 1.806677856445312500e+02
1.650000000000000000e+02 1.768397979736328125e+02
1.630000000000000000e+02 1.654942626953125000e+02
1.620000000000000000e+02 1.573836669921875000e+02
1.610000000000000000e+02 1.621100158691406250e+02
1.580000000000000000e+02 1.609715728759765625e+02
1.540000000000000000e+02 1.597680511474609375e+02
1.500000000000000000e+02 1.558183135986328125e+02
1.460000000000000000e+02 1.517200775146484375e+02
1.430000000000000000e+02 1.482766876220703125e+02
1.400000000000000000e+02 1.447548980712890625e+02
1.380000000000000000e+02 1.426259307861328125e+02
1.370000000000000000e+02 1.399199523925781250e+02
1.460000000000000000e+02 1.386052398681640625e+02
1.530000000000000000e+02 1.382104797363281250e+02
1.279999923706054688e+02 1.572167968750000000e+02
1.300000000000000000e+02 1.275203094482421875e+02
1.320000000000000000e+02 1.336232452392578125e+02
1.360000000000000000e+02 1.324989471435546875e+02
1.300000000000000000e+02 1.349392242431640625e+02
1.315000000000000000e+02 1.377750549316406250e+02
1.300000000000000000e+02 1.293462524414062500e+02
1.310000000000000000e+02 1.309215850830078125e+02
1.350000000000000000e+02 1.316166534423828125e+02
1.370000000000000000e+02 1.343352966308593750e+02
1.350000000000000000e+02 1.385939331054687500e+02
1.490000000000000000e+02 1.396486968994140625e+02
1.605000000000000000e+02 1.381226501464843750e+02
1.600000000000000000e+02 1.569766540527343750e+02
1.650000000000000000e+02 1.682824096679687500e+02
1.630000000000000000e+02 1.560468750000000000e+02
1.630000000000000000e+02 1.680515289306640625e+02
1.810000000000000000e+02 1.623686218261718750e+02
1.830000000000000000e+02 1.810202026367187500e+02
1.820000000000000000e+02 1.775326080322265625e+02
1.830000000000000000e+02 1.830155029296875000e+02
1.880000000000000000e+02 1.774081573486328125e+02
1.980000000000000000e+02 1.806729125976562500e+02
1.870000000000000000e+02 1.878658599853515625e+02
1.800000000000000000e+02 1.840350341796875000e+02
1.710000000000000000e+02 1.731010131835937500e+02
1.720000000000000000e+02 1.752284088134765625e+02
2.710000000000000000e+02 2.247390899658203125e+02
2.960000000000000000e+02 2.831031494140625000e+02
3.020000000000000000e+02 2.956276245117187500e+02
2.950000000000000000e+02 2.638442993164062500e+02
2.940000000000000000e+02 2.701382141113281250e+02
2.830000000000000000e+02 2.832953491210937500e+02
2.710000000000000000e+02 2.809998474121093750e+02
2.670000000000000000e+02 2.596215820312500000e+02
2.640000000000000000e+02 2.486513061523437500e+02
2.705000000000000000e+02 2.524878692626953125e+02
2.680000000000000000e+02 2.493786621093750000e+02
2.580000000000000000e+02 2.639425354003906250e+02
2.470000000000000000e+02 2.522593078613281250e+02
2.400000000000000000e+02 2.369096069335937500e+02
2.340000000000000000e+02 2.253620910644531250e+02
2.260000000000000000e+02 2.247952728271484375e+02
2.150000000000000000e+02 2.198972167968750000e+02
2.120000000000000000e+02 2.109365997314453125e+02
2.080000000000000000e+02 1.987820739746093750e+02
2.050000000000000000e+02 2.039915618896484375e+02
2.230000000000000000e+02 1.988291015625000000e+02
2.310000000000000000e+02 1.969496307373046875e+02
2.165000000000000000e+02 2.294396362304687500e+02
2.150000000000000000e+02 2.096015625000000000e+02
2.150000000000000000e+02 2.027336883544921875e+02
2.070000000000000000e+02 2.072285461425781250e+02
1.960000000000000000e+02 2.079746551513671875e+02
1.890000000000000000e+02 1.938846130371093750e+02
1.820000000000000000e+02 1.828298645019531250e+02
1.800000000000000000e+02 1.808227691650390625e+02
1.830000000000000000e+02 1.745935974121093750e+02
1.790000000000000000e+02 1.764528808593750000e+02
1.750000000000000000e+02 1.823396911621093750e+02
1.740000000000000000e+02 1.732484130859375000e+02
1.720000000000000000e+02 1.700155181884765625e+02
1.810000000000000000e+02 1.714968109130859375e+02
1.735000000000000000e+02 1.685545654296875000e+02
1.670000000000000000e+02 1.836195983886718750e+02
1.850000000000000000e+02 1.968721771240234375e+02
2.030000000000000000e+02 2.111575317382812500e+02
2.170000000000000000e+02 2.100010375976562500e+02
2.700000000000000000e+02 2.172919921875000000e+02
2.660000000000000000e+02 2.733902587890625000e+02
2.560000000000000000e+02 2.578030395507812500e+02
2.420000000000000000e+02 2.474905395507812500e+02
2.350000000000000000e+02 2.355942230224609375e+02
2.250000000000000000e+02 2.196296691894531250e+02
2.170000000000000000e+02 2.208514862060546875e+02
2.130000000000000000e+02 2.084238433837890625e+02
2.050000000000000000e+02 2.037164916992187500e+02
1.960000000000000000e+02 2.036297912597656250e+02
1.920000000000000000e+02 1.928079986572265625e+02
1.880000000000000000e+02 1.846726074218750000e+02
1.830000000000000000e+02 1.855826263427734375e+02
1.810000000000000000e+02 1.817160797119140625e+02
1.890000000000000000e+02 1.778594665527343750e+02
1.700000000000000000e+02 1.770428619384765625e+02
1.670000000000000000e+02 1.880370635986328125e+02
1.680000000000000000e+02 1.667215576171875000e+02
1.730000000000000000e+02 1.691647644042968750e+02
1.635000000000000000e+02 1.681435852050781250e+02
1.560000000000000000e+02 1.743796081542968750e+02
1.550000000000000000e+02 1.545730133056640625e+02
1.800000000000000000e+02 1.533562927246093750e+02
2.000000000000000000e+02 2.001354370117187500e+02
2.230000000000000000e+02 2.037898101806640625e+02
2.480000000000000000e+02 2.132897491455078125e+02
2.500000000000000000e+02 2.266357421875000000e+02
2.320000000000000000e+02 2.371337280273437500e+02
2.320000000000000000e+02 2.158847656250000000e+02
2.290000000000000000e+02 2.178295593261718750e+02
2.170000000000000000e+02 2.235070190429687500e+02
2.130000000000000000e+02 2.171866455078125000e+02
2.190000000000000000e+02 1.990599822998046875e+02
2.180000000000000000e+02 2.040269622802734375e+02
2.140000000000000000e+02 2.168937683105468750e+02
2.090000000000000000e+02 2.088812866210937500e+02
2.110000000000000000e+02 2.032240905761718750e+02
2.130000000000000000e+02 1.985391540527343750e+02
2.130000000000000000e+02 2.064808349609375000e+02
2.130000000000000000e+02 2.074979400634765625e+02
2.130000000000000000e+02 2.056089782714843750e+02
2.170000000000000000e+02 2.057879180908203125e+02
2.220000000000000000e+02 2.058625335693359375e+02
2.210000000000000000e+02 2.099445800781250000e+02
2.510000000000000000e+02 2.446863861083984375e+02
3.240000000000000000e+02 2.564841308593750000e+02
3.550000000000000000e+02 3.006968994140625000e+02
3.350000000000000000e+02 3.446875610351562500e+02
3.200000000000000000e+02 3.210499877929687500e+02
3.030000000000000000e+02 3.199683227539062500e+02
2.890000000000000000e+02 2.963544311523437500e+02
2.750000000000000000e+02 2.770145263671875000e+02
2.690000000000000000e+02 2.653337402343750000e+02
2.690000000000000000e+02 2.529944305419921875e+02
2.470000000000000000e+02 2.525003662109375000e+02
2.360000000000000000e+02 2.531177825927734375e+02
2.270000000000000000e+02 2.192760620117187500e+02
2.240000000000000000e+02 2.181779174804687500e+02
2.180000000000000000e+02 2.116949462890625000e+02
2.030000000000000000e+02 2.142489624023437500e+02
2.020000000000000000e+02 2.055142822265625000e+02
2.170000000000000000e+02 1.974041595458984375e+02
1.930000000000000000e+02 2.090163574218750000e+02
1.820000000000000000e+02 1.880151977539062500e+02
1.710000000000000000e+02 1.798618469238281250e+02
1.590000000000000000e+02 1.719791870117187500e+02
1.530000000000000000e+02 1.626186523437500000e+02
1.530000000000000000e+02 1.516448059082031250e+02
1.490000000000000000e+02 1.503228302001953125e+02
1.360000000000000000e+02 1.910356445312500000e+02
1.550000000000000000e+02 1.978040466308593750e+02
1.680000000000000000e+02 2.166100463867187500e+02
1.785000000000000000e+02 2.034320526123046875e+02
1.780000000000000000e+02 1.795631713867187500e+02
1.780000000000000000e+02 1.751378936767578125e+02
1.720000000000000000e+02 1.731649475097656250e+02
1.310000000000000000e+02 1.637017974853515625e+02
1.410000000000000000e+02 1.287327270507812500e+02
1.310000000000000000e+02 1.449588317871093750e+02
1.249999923706054688e+02 1.439109191894531250e+02
1.269999923706054688e+02 1.278965911865234375e+02
1.300000000000000000e+02 1.248426361083984375e+02
1.680000000000000000e+02 2.026889648437500000e+02
1.520000000000000000e+02 1.768881225585937500e+02
1.440000000000000000e+02 1.489988861083984375e+02
1.400000000000000000e+02 1.442442626953125000e+02
1.400000000000000000e+02 1.417892150878906250e+02
1.410000000000000000e+02 1.398719177246093750e+02
1.440000000000000000e+02 1.416362915039062500e+02
1.440000000000000000e+02 1.429403686523437500e+02
1.370000000000000000e+02 1.466126708984375000e+02
1.330000000000000000e+02 1.449579925537109375e+02
1.330000000000000000e+02 1.348461761474609375e+02
1.350000000000000000e+02 1.329912414550781250e+02
1.465000000000000000e+02 1.354542388916015625e+02
1.219999923706054688e+02 1.386167449951171875e+02
1.179999923706054688e+02 1.525199890136718750e+02
1.179999923706054688e+02 1.194084014892578125e+02
1.189999923706054688e+02 1.218209686279296875e+02
1.159999923706054688e+02 1.214343185424804688e+02
1.109999923706054688e+02 1.226328430175781250e+02
1.089999923706054688e+02 1.183305587768554688e+02
1.069999923706054688e+02 1.129992065429687500e+02
1.219999923706054688e+02 1.124151992797851562e+02
1.130000000000000000e+02 1.107617187500000000e+02
1.069999923706054688e+02 1.308002929687500000e+02
1.069999923706054688e+02 1.139694213867187500e+02
1.079999923706054688e+02 1.085636444091796875e+02
1.089999923706054688e+02 1.114805526733398438e+02
1.089999923706054688e+02 1.127535705566406250e+02
1.099999923706054688e+02 1.135805892944335938e+02
1.139999923706054688e+02 1.131926803588867188e+02
1.179999923706054688e+02 1.144117279052734375e+02
1.199999923706054688e+02 1.192048873901367188e+02
1.300000000000000000e+02 1.229730606079101562e+02
2.550000000000000000e+02 1.978851776123046875e+02
2.170000000000000000e+02 2.624363708496093750e+02
1.780000000000000000e+02 2.203318634033203125e+02
1.400000000000000000e+02 1.801847381591796875e+02
1.159999923706054688e+02 1.478103027343750000e+02
1.059999923706054688e+02 1.225458831787109375e+02
9.799999237060546875e+01 1.082280044555664062e+02
9.999999237060546875e+01 1.075593719482421875e+02
1.530000000000000000e+02 1.085766448974609375e+02
1.410000000000000000e+02 1.655069427490234375e+02
1.310000000000000000e+02 1.476747283935546875e+02
1.279999923706054688e+02 1.364171295166015625e+02
1.260000000000000000e+02 1.283721313476562500e+02
1.269999923706054688e+02 1.292570953369140625e+02
1.310000000000000000e+02 1.279596099853515625e+02
1.290000000000000000e+02 1.300133209228515625e+02
1.260000000000000000e+02 1.350880279541015625e+02
1.249999923706054688e+02 1.304345092773437500e+02
1.229999923706054688e+02 1.254417724609375000e+02
1.690000000000000000e+02 1.246312408447265625e+02
1.580000000000000000e+02 1.791810913085937500e+02
1.870000000000000000e+02 2.038914794921875000e+02
2.030000000000000000e+02 2.306710815429687500e+02
1.910000000000000000e+02 2.386853637695312500e+02
1.710000000000000000e+02 2.182859191894531250e+02
2.740000000000000000e+02 1.820778656005859375e+02
2.970000000000000000e+02 2.501560363769531250e+02
2.770000000000000000e+02 2.975991821289062500e+02
2.690000000000000000e+02 2.712884826660156250e+02
2.640000000000000000e+02 2.508333435058593750e+02
2.520000000000000000e+02 2.512634277343750000e+02
2.440000000000000000e+02 2.481073455810546875e+02
2.390000000000000000e+02 2.298201141357421875e+02
2.280000000000000000e+02 2.275405426025390625e+02
2.210000000000000000e+02 2.253785400390625000e+02
2.210000000000000000e+02 2.096644592285156250e+02
2.130000000000000000e+02 2.081599426269531250e+02
1.980000000000000000e+02 2.139564208984375000e+02
1.960000000000000000e+02 1.990965270996093750e+02
1.920000000000000000e+02 1.810211486816406250e+02
1.780000000000000000e+02 1.913573455810546875e+02
1.690000000000000000e+02 1.852066497802734375e+02
1.670000000000000000e+02 1.652020568847656250e+02
1.650000000000000000e+02 1.622401580810546875e+02
1.560000000000000000e+02 1.653177795410156250e+02
1.490000000000000000e+02 1.630368652343750000e+02
1.450000000000000000e+02 1.559117736816406250e+02
1.239999923706054688e+02 1.457110137939453125e+02
1.130000000000000000e+02 1.425908203125000000e+02
1.079999923706054688e+02 1.165729293823242188e+02
1.039999923706054688e+02 1.132169342041015625e+02
1.029999923706054688e+02 1.105478286743164062e+02
1.059999923706054688e+02 1.075521545410156250e+02
1.079999923706054688e+02 1.074999465942382812e+02
1.050000000000000000e+02 1.115766677856445312e+02
9.999999237060546875e+01 1.131098327636718750e+02
9.899999237060546875e+01 1.085758056640625000e+02
1.089999923706054688e+02 1.034310226440429688e+02
1.229999923706054688e+02 1.038864898681640625e+02
1.219999923706054688e+02 1.166107025146484375e+02
1.139999923706054688e+02 1.318204803466796875e+02
1.130000000000000000e+02 1.247048873901367188e+02
1.039999923706054688e+02 1.140193023681640625e+02
9.799999237060546875e+01 1.162769927978515625e+02
1.009999923706054688e+02 1.057855529785156250e+02
1.109999923706054688e+02 1.012958679199218750e+02
1.169999923706054688e+02 1.070017089843750000e+02
1.139999923706054688e+02 1.186750106811523438e+02
1.179999923706054688e+02 1.230061492919921875e+02
1.310000000000000000e+02 1.164167480468750000e+02
1.370000000000000000e+02 1.237667770385742188e+02
1.239999923706054688e+02 1.390741424560546875e+02
2.650000000000000000e+02 3.447418212890625000e+02
2.270000000000000000e+02 2.636589355468750000e+02
1.930000000000000000e+02 2.166651916503906250e+02
1.710000000000000000e+02 1.879844665527343750e+02
1.580000000000000000e+02 1.639112396240234375e+02
1.450000000000000000e+02 1.576658172607421875e+02
1.370000000000000000e+02 1.517633666992187500e+02
1.340000000000000000e+02 1.395560760498046875e+02
1.300000000000000000e+02 1.350354003906250000e+02
1.239999923706054688e+02 1.348321685791015625e+02
1.179999923706054688e+02 1.305831146240234375e+02
1.224999923706054688e+02 1.241256866455078125e+02
1.740000000000000000e+02 1.273254699707031250e+02
1.670000000000000000e+02 2.193266448974609375e+02
1.680000000000000000e+02 1.630638275146484375e+02
1.695000000000000000e+02 1.721384277343750000e+02
3.120000000000000000e+02 2.325584716796875000e+02
2.460000000000000000e+02 3.160642700195312500e+02
2.070000000000000000e+02 2.406468505859375000e+02
1.700000000000000000e+02 2.000321960449218750e+02
1.430000000000000000e+02 1.704812011718750000e+02
1.340000000000000000e+02 1.451231079101562500e+02
1.330000000000000000e+02 1.317576446533203125e+02
1.239999923706054688e+02 1.329874725341796875e+02
1.300000000000000000e+02 1.353419036865234375e+02
1.229999923706054688e+02 1.230153198242187500e+02
1.109999923706054688e+02 1.349041290283203125e+02
1.059999923706054688e+02 1.232228546142578125e+02
1.039999923706054688e+02 1.099813537597656250e+02
9.699999237060546875e+01 1.087039947509765625e+02
9.499999237060546875e+01 1.081761627197265625e+02
9.749999237060546875e+01 1.004408569335937500e+02
1.229999923706054688e+02 1.000154037475585938e+02
1.690000000000000000e+02 1.673780212402343750e+02
1.750000000000000000e+02 1.803980407714843750e+02
1.490000000000000000e+02 1.733551025390625000e+02
1.315000000000000000e+02 1.445460510253906250e+02
1.130000000000000000e+02 1.439635620117187500e+02
1.039999923706054688e+02 1.323032836914062500e+02
1.760000000000000000e+02 1.386553802490234375e+02
1.400000000000000000e+02 1.822097473144531250e+02
1.320000000000000000e+02 1.482831268310546875e+02
1.279999923706054688e+02 1.365647430419921875e+02
1.570000000000000000e+02 1.725751190185546875e+02
1.580000000000000000e+02 1.721156005859375000e+02
1.640000000000000000e+02 1.551881103515625000e+02
1.640000000000000000e+02 1.656516265869140625e+02
1.640000000000000000e+02 1.723502655029296875e+02
1.600000000000000000e+02 1.659485778808593750e+02
1.570000000000000000e+02 1.791059875488281250e+02
1.730000000000000000e+02 1.622439880371093750e+02
1.690000000000000000e+02 1.748672332763671875e+02
1.600000000000000000e+02 1.787231750488281250e+02
1.550000000000000000e+02 1.672092437744140625e+02
1.540000000000000000e+02 1.600224151611328125e+02
1.540000000000000000e+02 1.573161163330078125e+02
1.540000000000000000e+02 1.559410400390625000e+02
1.530000000000000000e+02 1.555168151855468750e+02
1.550000000000000000e+02 1.559637145996093750e+02
1.630000000000000000e+02 1.542518615722656250e+02
1.560000000000000000e+02 1.583606262207031250e+02
1.530000000000000000e+02 1.608118591308593750e+02
1.550000000000000000e+02 1.615493774414062500e+02
1.590000000000000000e+02 1.530867156982421875e+02
1.610000000000000000e+02 1.589352111816406250e+02
1.590000000000000000e+02 1.633910217285156250e+02
1.550000000000000000e+02 1.639813537597656250e+02
1.570000000000000000e+02 1.605129852294921875e+02
1.660000000000000000e+02 1.559152221679687500e+02
1.770000000000000000e+02 1.625238037109375000e+02
1.820000000000000000e+02 1.747325134277343750e+02
1.800000000000000000e+02 1.853062744140625000e+02
1.790000000000000000e+02 1.859015350341796875e+02
1.730000000000000000e+02 1.794366302490234375e+02
1.740000000000000000e+02 1.803989257812500000e+02
1.790000000000000000e+02 1.667641754150390625e+02
1.880000000000000000e+02 1.767874603271484375e+02
1.990000000000000000e+02 1.934083709716796875e+02
2.050000000000000000e+02 2.026110229492187500e+02
2.050000000000000000e+02 2.020201721191406250e+02
2.000000000000000000e+02 1.950684204101562500e+02
1.830000000000000000e+02 1.894080810546875000e+02
1.640000000000000000e+02 1.827940979003906250e+02
1.490000000000000000e+02 1.633944702148437500e+02
1.310000000000000000e+02 1.415340118408203125e+02
1.175000000000000000e+02 1.301455078125000000e+02
1.029999923706054688e+02 1.139457931518554688e+02
9.400000000000000000e+01 1.088392257690429688e+02
8.600000000000000000e+01 9.838481903076171875e+01
7.800000000000000000e+01 9.599418640136718750e+01
7.499999237060546875e+01 9.055586242675781250e+01
7.800000000000000000e+01 8.590699768066406250e+01
1.020000000000000000e+02 8.486415863037109375e+01
1.220000000000000000e+02 9.631811523437500000e+01
1.360000000000000000e+02 1.176754379272460938e+02
1.460000000000000000e+02 1.398449554443359375e+02
1.530000000000000000e+02 1.495845642089843750e+02
1.640000000000000000e+02 1.592779388427734375e+02
1.870000000000000000e+02 1.749025878906250000e+02
2.140000000000000000e+02 1.893498229980468750e+02
2.320000000000000000e+02 2.169695129394531250e+02
2.410000000000000000e+02 2.288534240722656250e+02
2.500000000000000000e+02 2.276542510986328125e+02
2.580000000000000000e+02 2.282662200927734375e+02
2.700000000000000000e+02 2.376633911132812500e+02
2.870000000000000000e+02 2.435544738769531250e+02
2.960000000000000000e+02 2.604760437011718750e+02
2.960000000000000000e+02 2.809433288574218750e+02
2.920000000000000000e+02 2.814224243164062500e+02
2.510000000000000000e+02 2.671860961914062500e+02
2.360000000000000000e+02 2.340846252441406250e+02
2.235000000000000000e+02 2.254553527832031250e+02
2.140000000000000000e+02 2.076089172363281250e+02
2.070000000000000000e+02 1.999800262451171875e+02
1.990000000000000000e+02 1.928868103027343750e+02
1.950000000000000000e+02 1.908878326416015625e+02
1.920000000000000000e+02 1.839105224609375000e+02
1.810000000000000000e+02 1.834078826904296875e+02
1.760000000000000000e+02 1.916373901367187500e+02
1.820000000000000000e+02 1.835709075927734375e+02
1.950000000000000000e+02 1.870439300537109375e+02
2.100000000000000000e+02 2.103447418212890625e+02
2.240000000000000000e+02 2.095897369384765625e+02
2.340000000000000000e+02 2.103483428955078125e+02
2.320000000000000000e+02 2.347933807373046875e+02
2.310000000000000000e+02 2.136396179199218750e+02
2.350000000000000000e+02 2.147822875976562500e+02
2.320000000000000000e+02 2.138022155761718750e+02
2.240000000000000000e+02 2.142917785644531250e+02
2.160000000000000000e+02 2.187767639160156250e+02
2.120000000000000000e+02 2.021000976562500000e+02
2.050000000000000000e+02 1.981454620361328125e+02
1.930000000000000000e+02 1.974848937988281250e+02
1.080000000000000000e+02 9.297743225097656250e+01
1.080000000000000000e+02 1.132456359863281250e+02
1.160000000000000000e+02 1.125256195068359375e+02
1.200000000000000000e+02 1.151253433227539062e+02
1.220000000000000000e+02 1.282987976074218750e+02
1.300000000000000000e+02 1.272403869628906250e+02
1.330000000000000000e+02 1.296427612304687500e+02
1.350000000000000000e+02 1.417065582275390625e+02
1.280000000000000000e+02 1.409012603759765625e+02
1.230000000000000000e+02 1.419558563232421875e+02
1.280000000000000000e+02 1.505807189941406250e+02
1.210000000000000000e+02 1.572546691894531250e+02
1.580000000000000000e+02 1.248421478271484375e+02
1.630000000000000000e+02 1.629864807128906250e+02
1.600000000000000000e+02 1.668191680908203125e+02
1.740000000000000000e+02 1.693424987792968750e+02
1.880000000000000000e+02 1.607478637695312500e+02
1.740000000000000000e+02 1.909406738281250000e+02
1.490000000000000000e+02 1.565629425048828125e+02
1.490000000000000000e+02 1.607944030761718750e+02
1.990000000000000000e+02 1.492164001464843750e+02
2.070000000000000000e+02 1.825410461425781250e+02
2.120000000000000000e+02 2.170854492187500000e+02
2.250000000000000000e+02 2.010244750976562500e+02
2.200000000000000000e+02 2.120222167968750000e+02
2.360000000000000000e+02 1.985148925781250000e+02
2.700000000000000000e+02 2.212185363769531250e+02
2.700000000000000000e+02 2.821792602539062500e+02
2.190000000000000000e+02 2.437971496582031250e+02
1.840000000000000000e+02 2.211164855957031250e+02
1.660000000000000000e+02 1.829732971191406250e+02
1.640000000000000000e+02 1.550853576660156250e+02
1.450000000000000000e+02 1.438951873779296875e+02
1.250000000000000000e+02 1.480686798095703125e+02
1.180000000000000000e+02 1.203557128906250000e+02
1.080000000000000000e+02 1.091479415893554688e+02
9.799999237060546875e+01 1.059543228149414062e+02
8.900000000000000000e+01 1.001046371459960938e+02
8.499999237060546875e+01 9.792646026611328125e+01
7.900000000000000000e+01 8.922883605957031250e+01
1.390000000000000000e+02 9.404909515380859375e+01
1.780000000000000000e+02 1.199402542114257812e+02
2.030000000000000000e+02 1.699334259033203125e+02
2.140000000000000000e+02 2.098044738769531250e+02
2.220000000000000000e+02 2.361101531982421875e+02
2.160000000000000000e+02 2.340923309326171875e+02
2.050000000000000000e+02 2.339296875000000000e+02
1.920000000000000000e+02 1.864480438232421875e+02
1.840000000000000000e+02 1.958653106689453125e+02
1.830000000000000000e+02 1.672259826660156250e+02
1.850000000000000000e+02 1.746401519775390625e+02
1.870000000000000000e+02 1.757858123779296875e+02
1.790000000000000000e+02 1.876784057617187500e+02
1.730000000000000000e+02 1.899021301269531250e+02
1.685000000000000000e+02 1.754466552734375000e+02
1.590000000000000000e+02 1.767321472167968750e+02
1.520000000000000000e+02 1.709706115722656250e+02
1.500000000000000000e+02 1.596658020019531250e+02
1.520000000000000000e+02 1.549710388183593750e+02
1.550000000000000000e+02 1.519574737548828125e+02
1.550000000000000000e+02 1.544091796875000000e+02
1.550000000000000000e+02 1.591387176513671875e+02
1.480000000000000000e+02 1.566879425048828125e+02
1.390000000000000000e+02 1.602400360107421875e+02
1.280000000000000000e+02 1.421172485351562500e+02
1.140000000000000000e+02 1.447381896972656250e+02
1.000000000000000000e+02 1.254307403564453125e+02
9.200000000000000000e+01 1.114367828369140625e+02
9.499999237060546875e+01 1.003940582275390625e+02
1.150000000000000000e+02 9.688677978515625000e+01
1.440000000000000000e+02 1.045246047973632812e+02
1.690000000000000000e+02 1.331455688476562500e+02
1.830000000000000000e+02 1.672771453857421875e+02
1.900000000000000000e+02 1.917082366943359375e+02
1.940000000000000000e+02 1.993513488769531250e+02
1.930000000000000000e+02 1.994096679687500000e+02
1.880000000000000000e+02 1.956339569091796875e+02
1.780000000000000000e+02 1.845036621093750000e+02
1.700000000000000000e+02 1.859270629882812500e+02
9.400000000000000000e+01 8.100151062011718750e+01
8.700000000000000000e+01 9.911483764648437500e+01
8.600000000000000000e+01 1.011845550537109375e+02
1.000000000000000000e+02 9.248934173583984375e+01
1.140000000000000000e+02 9.596950531005859375e+01
1.040000000000000000e+02 1.159464874267578125e+02
8.100000000000000000e+01 1.045531082153320312e+02
1.230000000000000000e+02 9.313056182861328125e+01
1.250000000000000000e+02 1.192944641113281250e+02
1.250000000000000000e+02 1.400919036865234375e+02
1.375000000000000000e+02 1.330180358886718750e+02
1.460000000000000000e+02 1.326801757812500000e+02
1.390000000000000000e+02 1.492545623779296875e+02
1.480000000000000000e+02 1.562259979248046875e+02
1.730000000000000000e+02 1.627994232177734375e+02
1.510000000000000000e+02 1.718053283691406250e+02
1.500000000000000000e+02 1.583904876708984375e+02
1.570000000000000000e+02 1.498626708984375000e+02
1.710000000000000000e+02 1.523825073242187500e+02
1.860000000000000000e+02 1.619949340820312500e+02
1.870000000000000000e+02 1.817015838623046875e+02
1.840000000000000000e+02 1.952257690429687500e+02
1.850000000000000000e+02 1.839394683837890625e+02
1.860000000000000000e+02 1.846054077148437500e+02
1.865000000000000000e+02 1.863719177246093750e+02
1.890000000000000000e+02 1.851350860595703125e+02
1.870000000000000000e+02 1.884013824462890625e+02
1.890000000000000000e+02 1.862888336181640625e+02
2.080000000000000000e+02 1.969914550781250000e+02
2.240000000000000000e+02 2.034433898925781250e+02
1.860000000000000000e+02 2.205409851074218750e+02
1.600000000000000000e+02 1.840180358886718750e+02
1.490000000000000000e+02 1.598772277832031250e+02
1.510000000000000000e+02 1.345214538574218750e+02
1.430000000000000000e+02 1.299567413330078125e+02
1.270000000000000000e+02 1.427180328369140625e+02
1.100000000000000000e+02 1.265126953125000000e+02
9.400000000000000000e+01 1.151692810058593750e+02
9.100000000000000000e+01 1.037575378417968750e+02
9.100000000000000000e+01 9.325964355468750000e+01
8.900000000000000000e+01 9.834696960449218750e+01
8.250000000000000000e+01 9.889280700683593750e+01
8.100000000000000000e+01 9.664247894287109375e+01
8.100000000000000000e+01 9.165067291259765625e+01
8.900000000000000000e+01 9.092127227783203125e+01
1.059999923706054688e+02 9.115103149414062500e+01
1.480000000000000000e+02 1.032472229003906250e+02
1.820000000000000000e+02 1.228061065673828125e+02
1.990000000000000000e+02 1.804536437988281250e+02
2.050000000000000000e+02 2.240391998291015625e+02
2.130000000000000000e+02 2.120814208984375000e+02
2.170000000000000000e+02 2.124304199218750000e+02
2.150000000000000000e+02 2.113939361572265625e+02
2.110000000000000000e+02 2.027475280761718750e+02
2.050000000000000000e+02 1.961126708984375000e+02
1.960000000000000000e+02 1.925332794189453125e+02
1.880000000000000000e+02 1.866721038818359375e+02
1.790000000000000000e+02 1.778147583007812500e+02
1.650000000000000000e+02 1.749997100830078125e+02
1.550000000000000000e+02 1.707354278564453125e+02
1.510000000000000000e+02 1.571464385986328125e+02
1.500000000000000000e+02 1.517745056152343750e+02
1.520000000000000000e+02 1.482805786132812500e+02
1.490000000000000000e+02 1.481321258544921875e+02
1.450000000000000000e+02 1.538304138183593750e+02
1.430000000000000000e+02 1.473305053710937500e+02
1.420000000000000000e+02 1.451413116455078125e+02
1.380000000000000000e+02 1.437974395751953125e+02
1.360000000000000000e+02 1.426140136718750000e+02
1.360000000000000000e+02 1.364680786132812500e+02
1.360000000000000000e+02 1.374279785156250000e+02
1.390000000000000000e+02 1.380041809082031250e+02
1.340000000000000000e+02 1.380178375244140625e+02
1.420000000000000000e+02 1.401589508056640625e+02
2.110000000000000000e+02 1.604546051025390625e+02
2.380000000000000000e+02 1.976682434082031250e+02
2.500000000000000000e+02 2.388615722656250000e+02
2.660000000000000000e+02 2.452696075439453125e+02
2.790000000000000000e+02 2.477635955810546875e+02
2.840000000000000000e+02 2.667166748046875000e+02
2.370000000000000000e+02 2.717828979492187500e+02
2.100000000000000000e+02 2.199602966308593750e+02
1.870000000000000000e+02 2.093816833496093750e+02
1.760000000000000000e+02 1.782461700439453125e+02
1.580000000000000000e+02 1.629752807617187500e+02
1.440000000000000000e+02 1.566337738037109375e+02
1.500000000000000000e+02 1.327969665527343750e+02
1.810000000000000000e+02 1.625635681152343750e+02
1.670000000000000000e+02 1.854619903564453125e+02
1.640000000000000000e+02 1.653747711181640625e+02
1.670000000000000000e+02 1.679352111816406250e+02
1.660000000000000000e+02 1.670542907714843750e+02
1.570000000000000000e+02 1.718344116210937500e+02
1.530000000000000000e+02 1.666868896484375000e+02
1.560000000000000000e+02 1.547243957519531250e+02
1.600000000000000000e+02 1.560885620117187500e+02
1.660000000000000000e+02 1.607513732910156250e+02
1.720000000000000000e+02 1.640175170898437500e+02
1.730000000000000000e+02 1.734149017333984375e+02
1.720000000000000000e+02 1.789149627685546875e+02
1.780000000000000000e+02 1.760959777832031250e+02
1.870000000000000000e+02 1.756992492675781250e+02
1.920000000000000000e+02 1.868382873535156250e+02
1.920000000000000000e+02 1.920099487304687500e+02
1.850000000000000000e+02 1.904593963623046875e+02
1.720000000000000000e+02 1.878523712158203125e+02
1.560000000000000000e+02 1.783851013183593750e+02
1.440000000000000000e+02 1.665234375000000000e+02
1.400000000000000000e+02 1.526768493652343750e+02
1.410000000000000000e+02 1.413947906494140625e+02
1.580000000000000000e+02 1.392154541015625000e+02
1.790000000000000000e+02 1.414293518066406250e+02
1.830000000000000000e+02 1.931009216308593750e+02
1.850000000000000000e+02 1.728274383544921875e+02
1.885000000000000000e+02 1.950414733886718750e+02
1.830000000000000000e+02 1.852341613769531250e+02
1.820000000000000000e+02 1.873112640380859375e+02
1.800000000000000000e+02 1.771602020263671875e+02
1.840000000000000000e+02 1.773645172119140625e+02
1.930000000000000000e+02 1.863742523193359375e+02
1.910000000000000000e+02 2.006520843505859375e+02
1.780000000000000000e+02 2.029851684570312500e+02
1.550000000000000000e+02 1.783056335449218750e+02
1.330000000000000000e+02 1.587424316406250000e+02
1.085000000000000000e+02 1.271029815673828125e+02
1.000000000000000000e+02 1.088990783691406250e+02
8.999999237060546875e+01 1.000387573242187500e+02
8.100000000000000000e+01 9.887843322753906250e+01
7.800000000000000000e+01 9.152061462402343750e+01
7.999999237060546875e+01 8.669263458251953125e+01
8.199999237060546875e+01 8.703018951416015625e+01
7.300000000000000000e+01 9.458706665039062500e+01
7.999999237060546875e+01 8.333829498291015625e+01
1.029999923706054688e+02 8.485840606689453125e+01
1.320000000000000000e+02 9.346417236328125000e+01
1.480000000000000000e+02 1.237339019775390625e+02
1.560000000000000000e+02 1.582391967773437500e+02
1.750000000000000000e+02 1.727048797607421875e+02
2.040000000000000000e+02 1.768671722412109375e+02
2.160000000000000000e+02 2.039650573730468750e+02
2.160000000000000000e+02 2.295628356933593750e+02
2.210000000000000000e+02 2.097484130859375000e+02
2.290000000000000000e+02 2.010658264160156250e+02
2.300000000000000000e+02 2.105280303955078125e+02
2.300000000000000000e+02 2.171609039306640625e+02
2.340000000000000000e+02 2.122407684326171875e+02
2.280000000000000000e+02 2.149571380615234375e+02
2.120000000000000000e+02 2.222680816650390625e+02
2.020000000000000000e+02 2.057752838134765625e+02
2.050000000000000000e+02 1.878754119873046875e+02
2.195000000000000000e+02 1.837863006591796875e+02
2.060000000000000000e+02 1.973613739013671875e+02
1.980000000000000000e+02 1.848524932861328125e+02
1.970000000000000000e+02 1.946468963623046875e+02
1.930000000000000000e+02 1.959124145507812500e+02
1.950000000000000000e+02 1.932243957519531250e+02
2.110000000000000000e+02 1.897244415283203125e+02
2.090000000000000000e+02 1.933310241699218750e+02
1.950000000000000000e+02 2.154957122802734375e+02
1.930000000000000000e+02 2.010118408203125000e+02
2.010000000000000000e+02 1.961580505371093750e+02
2.170000000000000000e+02 2.004031829833984375e+02
2.310000000000000000e+02 2.081099853515625000e+02
2.450000000000000000e+02 2.161695404052734375e+02
2.570000000000000000e+02 2.390793762207031250e+02
2.540000000000000000e+02 2.521291809082031250e+02
2.500000000000000000e+02 2.488311309814453125e+02
2.480000000000000000e+02 2.306302642822265625e+02
2.400000000000000000e+02 2.280778198242187500e+02
2.120000000000000000e+02 2.278100280761718750e+02
1.790000000000000000e+02 2.181723632812500000e+02
1.650000000000000000e+02 1.784318237304687500e+02
1.840000000000000000e+02 1.446652526855468750e+02
1.360000000000000000e+02 1.765863494873046875e+02
1.300000000000000000e+02 1.413805541992187500e+02
1.150000000000000000e+02 1.292951660156250000e+02
9.650000000000000000e+01 1.200073699951171875e+02
7.900000000000000000e+01 1.064590225219726562e+02
8.100000000000000000e+01 8.964331817626953125e+01
8.700000000000000000e+01 8.467589569091796875e+01
8.300000000000000000e+01 9.153892517089843750e+01
8.199999237060546875e+01 9.785138702392578125e+01
1.310000000000000000e+02 9.234179687500000000e+01
1.370000000000000000e+02 1.267757949829101562e+02
1.200000000000000000e+02 1.429334106445312500e+02
1.270000000000000000e+02 1.488746490478515625e+02
1.230000000000000000e+02 1.269616851806640625e+02
1.290000000000000000e+02 1.338409118652343750e+02
1.685000000000000000e+02 1.281963500976562500e+02
1.730000000000000000e+02 1.806932220458984375e+02
1.780000000000000000e+02 1.747711029052734375e+02
1.750000000000000000e+02 1.784449920654296875e+02
1.600000000000000000e+02 1.819616699218750000e+02
1.520000000000000000e+02 1.696199188232421875e+02
1.750000000000000000e+02 1.515323028564453125e+02
1.890000000000000000e+02 1.719033660888671875e+02
1.945000000000000000e+02 1.901939086914062500e+02
1.850000000000000000e+02 2.039279785156250000e+02
1.900000000000000000e+02 1.865545196533203125e+02
1.980000000000000000e+02 2.006966857910156250e+02
1.960000000000000000e+02 1.992928771972656250e+02
1.390000000000000000e+02 1.804805145263671875e+02
1.140000000000000000e+02 1.175812759399414062e+02
1.029999923706054688e+02 1.152328643798828125e+02
8.600000000000000000e+01 1.029299545288085938e+02
7.499999237060546875e+01 9.810301208496093750e+01
7.199999237060546875e+01 7.518219757080078125e+01
8.700000000000000000e+01 7.528182983398437500e+01
1.160000000000000000e+02 8.656993865966796875e+01
1.530000000000000000e+02 1.361273040771484375e+02
2.060000000000000000e+02 1.964164886474609375e+02
2.280000000000000000e+02 2.238078155517578125e+02
2.380000000000000000e+02 2.285538940429687500e+02
2.430000000000000000e+02 2.502395629882812500e+02
2.460000000000000000e+02 2.337629394531250000e+02
2.440000000000000000e+02 2.309277496337890625e+02
2.430000000000000000e+02 2.297940979003906250e+02
2.320000000000000000e+02 2.233826293945312500e+02
2.230000000000000000e+02 2.254077453613281250e+02
2.140000000000000000e+02 2.060580596923828125e+02
2.030000000000000000e+02 2.036544189453125000e+02
1.970000000000000000e+02 1.942210235595703125e+02
1.870000000000000000e+02 1.910103912353515625e+02
1.660000000000000000e+02 1.717916107177734375e+02
1.570000000000000000e+02 1.704726562500000000e+02
1.480000000000000000e+02 1.608824462890625000e+02
1.410000000000000000e+02 1.528734436035156250e+02
1.420000000000000000e+02 1.425502471923828125e+02
1.535000000000000000e+02 1.344077911376953125e+02
1.600000000000000000e+02 1.437161865234375000e+02
1.650000000000000000e+02 1.580837860107421875e+02
1.670000000000000000e+02 1.727884368896484375e+02
1.650000000000000000e+02 1.743279266357421875e+02
1.630000000000000000e+02 1.768643341064453125e+02
1.630000000000000000e+02 1.702056732177734375e+02
1.630000000000000000e+02 1.663830566406250000e+02
1.600000000000000000e+02 1.635450592041015625e+02
1.600000000000000000e+02 1.609517669677734375e+02
1.660000000000000000e+02 1.783395690917968750e+02
1.730000000000000000e+02 1.656040496826171875e+02
1.750000000000000000e+02 1.767113189697265625e+02
1.750000000000000000e+02 1.761204986572265625e+02
1.710000000000000000e+02 1.702175750732421875e+02
1.685000000000000000e+02 1.668695068359375000e+02
1.700000000000000000e+02 1.589114685058593750e+02
1.660000000000000000e+02 1.668369140625000000e+02
1.680000000000000000e+02 1.671787567138671875e+02
1.730000000000000000e+02 1.645620880126953125e+02
1.780000000000000000e+02 1.754540557861328125e+02
1.300000000000000000e+02 1.181116714477539062e+02
1.280000000000000000e+02 1.349574584960937500e+02
1.335000000000000000e+02 1.331472778320312500e+02
1.300000000000000000e+02 1.292259521484375000e+02
1.450000000000000000e+02 1.423132781982421875e+02
1.370000000000000000e+02 1.293061065673828125e+02
1.240000000000000000e+02 1.295838012695312500e+02
1.240000000000000000e+02 1.342696990966796875e+02
1.260000000000000000e+02 1.230166778564453125e+02
1.250000000000000000e+02 1.297322082519531250e+02
1.210000000000000000e+02 1.311462097167968750e+02
1.260000000000000000e+02 1.285325012207031250e+02
1.350000000000000000e+02 1.238487319946289062e+02
1.360000000000000000e+02 1.356119842529296875e+02
1.560000000000000000e+02 1.445241241455078125e+02
1.710000000000000000e+02 1.390313873291015625e+02
1.690000000000000000e+02 1.804205780029296875e+02
1.690000000000000000e+02 1.723737335205078125e+02
1.710000000000000000e+02 1.737974853515625000e+02
1.680000000000000000e+02 1.728488006591796875e+02
1.590000000000000000e+02 1.740902557373046875e+02
1.600000000000000000e+02 1.658618316650390625e+02
1.670000000000000000e+02 1.553145294189453125e+02
1.680000000000000000e+02 1.660306396484375000e+02
1.770000000000000000e+02 1.751996612548828125e+02
1.830000000000000000e+02 1.747077636718750000e+02
1.920000000000000000e+02 1.858079223632812500e+02
1.860000000000000000e+02 1.911078643798828125e+02
1.840000000000000000e+02 1.978322448730468750e+02
1.890000000000000000e+02 1.977497863769531250e+02
1.980000000000000000e+02 2.021253967285156250e+02
2.110000000000000000e+02 1.944015502929687500e+02
2.110000000000000000e+02 1.939025726318359375e+02
2.060000000000000000e+02 2.033194122314453125e+02
1.980000000000000000e+02 1.898005371093750000e+02
1.810000000000000000e+02 1.872992095947265625e+02
1.580000000000000000e+02 1.795980072021484375e+02
1.320000000000000000e+02 1.591482849121093750e+02
1.110000000000000000e+02 1.352716064453125000e+02
9.600000000000000000e+01 1.155167846679687500e+02
8.600000000000000000e+01 9.987079620361328125e+01
7.850000000000000000e+01 9.088801574707031250e+01
7.300000000000000000e+01 8.662674713134765625e+01
7.399999237060546875e+01 8.300925445556640625e+01
8.300000000000000000e+01 8.079977416992187500e+01
1.000000000000000000e+02 8.505778503417968750e+01
1.180000000000000000e+02 1.040479354858398438e+02
1.270000000000000000e+02 1.157444915771484375e+02
1.390000000000000000e+02 1.447967224121093750e+02
1.600000000000000000e+02 1.437554626464843750e+02
1.810000000000000000e+02 1.583925323486328125e+02
1.810000000000000000e+02 1.847234649658203125e+02
1.750000000000000000e+02 2.024904174804687500e+02
1.770000000000000000e+02 1.806334686279296875e+02
1.770000000000000000e+02 1.721279754638671875e+02
1.720000000000000000e+02 1.783448181152343750e+02
1.720000000000000000e+02 1.714803314208984375e+02
1.720000000000000000e+02 1.659472503662109375e+02
1.640000000000000000e+02 1.731730346679687500e+02
1.600000000000000000e+02 1.718324127197265625e+02
1.610000000000000000e+02 1.608125610351562500e+02
1.590000000000000000e+02 1.638641662597656250e+02
1.520000000000000000e+02 1.660241088867187500e+02
1.430000000000000000e+02 1.601888580322265625e+02
1.400000000000000000e+02 1.508890228271484375e+02
1.400000000000000000e+02 1.403764190673828125e+02
1.400000000000000000e+02 1.408914184570312500e+02
1.360000000000000000e+02 1.407384796142578125e+02
1.340000000000000000e+02 1.410827636718750000e+02
1.320000000000000000e+02 1.348705444335937500e+02
1.335000000000000000e+02 1.360789337158203125e+02
1.440000000000000000e+02 1.331897735595703125e+02
1.570000000000000000e+02 1.453190460205078125e+02
1.750000000000000000e+02 1.514369049072265625e+02
1.920000000000000000e+02 1.769647674560546875e+02
2.090000000000000000e+02 1.937864532470703125e+02
2.120000000000000000e+02 2.065596618652343750e+02
2.190000000000000000e+02 2.197275238037109375e+02
2.260000000000000000e+02 2.047285766601562500e+02
2.340000000000000000e+02 2.087011413574218750e+02
2.360000000000000000e+02 2.127014007568359375e+02
2.220000000000000000e+02 2.200418243408203125e+02
2.070000000000000000e+02 2.177904052734375000e+02
1.960000000000000000e+02 1.949824829101562500e+02
1.810000000000000000e+02 1.859147949218750000e+02
1.670000000000000000e+02 1.784375305175781250e+02
1.580000000000000000e+02 1.613884582519531250e+02
1.470000000000000000e+02 1.515524139404296875e+02
1.300000000000000000e+02 1.469817657470703125e+02
1.230000000000000000e+02 1.333090515136718750e+02
1.150000076293945312e+02 1.239562988281250000e+02
1.110000000000000000e+02 1.170774307250976562e+02
1.090000000000000000e+02 1.163833770751953125e+02
1.080000000000000000e+02 1.146485443115234375e+02
1.090000000000000000e+02 1.159666595458984375e+02
1.160000000000000000e+02 1.163396911621093750e+02
1.200000000000000000e+02 1.195330200195312500e+02
1.170000000000000000e+02 1.311042175292968750e+02
1.130000000000000000e+02 1.294040985107421875e+02
1.140000000000000000e+02 1.222561950683593750e+02
1.170000000000000000e+02 1.204645462036132812e+02
1.280000000000000000e+02 1.228544998168945312e+02
1.240000000000000000e+02 1.317560577392578125e+02
1.200000000000000000e+02 1.383694458007812500e+02
1.210000000000000000e+02 1.241182098388671875e+02
1.220000000000000000e+02 1.254508132934570312e+02
1.270000000000000000e+02 1.274735260009765625e+02
1.330000000000000000e+02 1.264375610351562500e+02
1.290000000000000000e+02 1.359921264648437500e+02
1.255000000000000000e+02 1.388688049316406250e+02
1.350000000000000000e+02 1.282857513427734375e+02
1.360000000000000000e+02 1.366966552734375000e+02
1.300000000000000000e+02 1.426214599609375000e+02
1.270000000000000000e+02 1.367437591552734375e+02
1.260000000000000000e+02 1.292336730957031250e+02
1.250000000000000000e+02 1.298538513183593750e+02
1.250000000000000000e+02 1.283460083007812500e+02
1.330000000000000000e+02 1.275283355712890625e+02
1.310000000000000000e+02 1.284200439453125000e+02
1.410000000000000000e+02 1.444410247802734375e+02
1.450000000000000000e+02 1.318878936767578125e+02
1.570000000000000000e+02 1.510518951416015625e+02
1.760000000000000000e+02 1.490153198242187500e+02
1.970000000000000000e+02 1.812388000488281250e+02
2.040000000000000000e+02 2.096511535644531250e+02
1.960000000000000000e+02 2.182058410644531250e+02
1.770000000000000000e+02 2.003242797851562500e+02
1.540000000000000000e+02 1.788775634765625000e+02
1.350000000000000000e+02 1.486426239013671875e+02
1.190000000000000000e+02 1.221037139892578125e+02
1.040000000000000000e+02 1.108535461425781250e+02
9.700000762939453125e+01 9.834455871582031250e+01
9.400000000000000000e+01 9.435662078857421875e+01
8.700000000000000000e+01 9.650945281982421875e+01
8.150000762939453125e+01 9.900955963134765625e+01
7.300000000000000000e+01 9.139390563964843750e+01
9.400000000000000000e+01 8.396277618408203125e+01
1.070000000000000000e+02 8.972812652587890625e+01
1.640000000000000000e+02 1.507546081542968750e+02
1.860000000000000000e+02 1.744963226318359375e+02
2.350000000000000000e+02 2.105417175292968750e+02
2.480000000000000000e+02 2.440054626464843750e+02
2.600000000000000000e+02 2.457441406250000000e+02
2.660000000000000000e+02 2.496559448242187500e+02
2.670000000000000000e+02 2.557860717773437500e+02
2.640000000000000000e+02 2.541610870361328125e+02
2.630000000000000000e+02 2.503330230712890625e+02
2.580000000000000000e+02 2.455857391357421875e+02
2.500000000000000000e+02 2.496316986083984375e+02
2.400000000000000000e+02 2.395884094238281250e+02
2.290000000000000000e+02 2.318497161865234375e+02
2.160000000000000000e+02 2.200214233398437500e+02
2.030000000000000000e+02 2.078704528808593750e+02
1.940000000000000000e+02 1.913045959472656250e+02
1.885000000000000000e+02 1.794760131835937500e+02
1.800000000000000000e+02 1.762088775634765625e+02
1.690000000000000000e+02 1.701270141601562500e+02
1.640000000000000000e+02 1.615163574218750000e+02
1.750000000000000000e+02 1.591829528808593750e+02
1.770000000000000000e+02 1.627971496582031250e+02
1.730000000000000000e+02 1.818408355712890625e+02
1.560000000000000000e+02 1.761416931152343750e+02
1.400000000000000000e+02 1.686588897705078125e+02
1.400000000000000000e+02 1.631630706787109375e+02
1.500000000000000000e+02 1.494874572753906250e+02
1.620000000000000000e+02 1.616125183105468750e+02
1.720000000000000000e+02 1.626896820068359375e+02
1.740000000000000000e+02 1.687192840576171875e+02
1.750000000000000000e+02 1.752093353271484375e+02
1.780000000000000000e+02 1.706743316650390625e+02
1.840000000000000000e+02 1.754051361083984375e+02
1.870000000000000000e+02 1.800652313232421875e+02
1.860000000000000000e+02 1.876377563476562500e+02
1.860000000000000000e+02 1.859558715820312500e+02
1.880000000000000000e+02 1.830041503906250000e+02
1.860000000000000000e+02 1.862637786865234375e+02
1.850000000000000000e+02 1.892285766601562500e+02
1.790000000000000000e+02 1.824387054443359375e+02
1.710000000000000000e+02 1.850543518066406250e+02
1.830000000000000000e+02 1.792162170410156250e+02
1.780000000000000000e+02 1.789930114746093750e+02
1.750000000000000000e+02 1.808781280517578125e+02
1.760000000000000000e+02 1.722412872314453125e+02
1.740000000000000000e+02 1.748569183349609375e+02
1.770000000000000000e+02 1.782718505859375000e+02
1.850000000000000000e+02 1.719420166015625000e+02
1.890000000000000000e+02 1.818550720214843750e+02
1.830000000000000000e+02 1.904228515625000000e+02
1.850000000000000000e+02 1.905298767089843750e+02
1.880000000000000000e+02 1.750340118408203125e+02
1.930000000000000000e+02 1.811729888916015625e+02
1.860000000000000000e+02 1.972503967285156250e+02
1.710000000000000000e+02 1.928704986572265625e+02
1.730000000000000000e+02 1.848975830078125000e+02
1.650000000000000000e+02 1.624292755126953125e+02
1.670000000000000000e+02 1.689009399414062500e+02
1.660000000000000000e+02 1.685156860351562500e+02
1.670000000000000000e+02 1.689738769531250000e+02
1.690000000000000000e+02 1.630399932861328125e+02
1.730000000000000000e+02 1.691712646484375000e+02
1.770000000000000000e+02 1.699209289550781250e+02
1.780000000000000000e+02 1.761355285644531250e+02
1.790000000000000000e+02 1.788754119873046875e+02
1.840000000000000000e+02 1.772194061279296875e+02
2.040000000000000000e+02 1.798962097167968750e+02
2.080000000000000000e+02 1.842394561767578125e+02
1.880000000000000000e+02 1.990313720703125000e+02
1.810000000000000000e+02 1.873652648925781250e+02
1.830000000000000000e+02 1.941368560791015625e+02
1.950000000000000000e+02 1.940288085937500000e+02
2.090000000000000000e+02 2.190212097167968750e+02
2.180000000000000000e+02 2.283486785888671875e+02
2.160000000000000000e+02 2.238372497558593750e+02
2.020000000000000000e+02 2.096269836425781250e+02
1.900000000000000000e+02 1.918182067871093750e+02
1.750000000000000000e+02 1.678776397705078125e+02
1.670000000000000000e+02 1.625761871337890625e+02
1.615000000000000000e+02 1.479230041503906250e+02
1.300000000000000000e+02 1.457599334716796875e+02
1.220000000000000000e+02 1.317145690917968750e+02
1.150000076293945312e+02 1.148020019531250000e+02
1.060000000000000000e+02 1.198003997802734375e+02
9.800000762939453125e+01 1.162207336425781250e+02
9.600000000000000000e+01 1.069617156982421875e+02
8.750000000000000000e+01 1.038355865478515625e+02
7.900000762939453125e+01 1.067702331542968750e+02
7.800000762939453125e+01 9.378734588623046875e+01
8.900000000000000000e+01 8.984580993652343750e+01
1.160000000000000000e+02 9.386217498779296875e+01
1.450000000000000000e+02 1.112083053588867188e+02
1.660000000000000000e+02 1.491074523925781250e+02
1.870000000000000000e+02 1.734952850341796875e+02
2.070000000000000000e+02 1.878571777343750000e+02
2.160000000000000000e+02 2.213279724121093750e+02
2.260000000000000000e+02 2.229879455566406250e+02
2.330000000000000000e+02 2.153663635253906250e+02
2.330000000000000000e+02 2.331243133544921875e+02
2.360000000000000000e+02 2.315720825195312500e+02
2.320000000000000000e+02 2.196367797851562500e+02
2.200000000000000000e+02 2.258659210205078125e+02
2.150000000000000000e+02 2.082983398437500000e+02
2.120000000000000000e+02 1.938182830810546875e+02
2.080000000000000000e+02 2.019342498779296875e+02
2.050000000000000000e+02 1.980362243652343750e+02
1.940000000000000000e+02 1.920866088867187500e+02
1.830000000000000000e+02 1.945917968750000000e+02
1.850000000000000000e+02 1.786473388671875000e+02
1.730000000000000000e+02 1.762343597412109375e+02
1.710000000000000000e+02 1.837248992919921875e+02
1.730000000000000000e+02 1.596617584228515625e+02
1.750000000000000000e+02 1.776887512207031250e+02
1.930000000000000000e+02 1.740910034179687500e+02
1.960000000000000000e+02 1.757548980712890625e+02
1.960000000000000000e+02 1.917404327392578125e+02
2.070000000000000000e+02 1.864155426025390625e+02
2.230000000000000000e+02 2.013671875000000000e+02
2.420000000000000000e+02 2.204531860351562500e+02
2.490000000000000000e+02 2.455962524414062500e+02
2.520000000000000000e+02 2.713153076171875000e+02
2.630000000000000000e+02 2.371539154052734375e+02
2.620000000000000000e+02 2.448691101074218750e+02
2.580000000000000000e+02 2.290610961914062500e+02
2.500000000000000000e+02 2.475273742675781250e+02
2.460000000000000000e+02 2.342583160400390625e+02
2.370000000000000000e+02 2.271934204101562500e+02
2.190000000000000000e+02 2.290684051513671875e+02
2.030000000000000000e+02 2.136682891845703125e+02
1.920000000000000000e+02 1.906886901855468750e+02
1.630000000000000000e+02 1.800506286621093750e+02
1.490000000000000000e+02 1.736994018554687500e+02
1.380000000000000000e+02 1.427374572753906250e+02
1.390000000000000000e+02 1.505500183105468750e+02
1.450000000000000000e+02 1.361865234375000000e+02
1.430000000000000000e+02 1.435322265625000000e+02
1.490000000000000000e+02 1.487226104736328125e+02
1.560000000000000000e+02 1.391912384033203125e+02
1.500000000000000000e+02 1.579252624511718750e+02
1.350000000000000000e+02 1.600614929199218750e+02
1.265000000000000000e+02 1.453987426757812500e+02
1.580000000000000000e+02 1.348777160644531250e+02
1.385000000000000000e+02 1.542616577148437500e+02
1.420000000000000000e+02 1.440544433593750000e+02
1.300000000000000000e+02 1.320972290039062500e+02
1.230000000000000000e+02 1.171715087890625000e+02
1.330000000000000000e+02 1.236124572753906250e+02
1.300000000000000000e+02 1.297436218261718750e+02
1.350000000000000000e+02 1.481079711914062500e+02
1.550000000000000000e+02 1.598836975097656250e+02
1.440000000000000000e+02 1.598398590087890625e+02
1.350000000000000000e+02 1.528321228027343750e+02
1.480000000000000000e+02 1.398093719482421875e+02
1.600000000000000000e+02 1.325960998535156250e+02
1.630000000000000000e+02 1.783683776855468750e+02
1.680000000000000000e+02 1.795273895263671875e+02
1.710000000000000000e+02 1.597686462402343750e+02
1.820000000000000000e+02 1.824192047119140625e+02
2.410000000000000000e+02 1.959424743652343750e+02
2.500000000000000000e+02 2.623908386230468750e+02
2.390000000000000000e+02 2.410928955078125000e+02
2.220000000000000000e+02 2.265410308837890625e+02
2.010000000000000000e+02 2.073505859375000000e+02
1.820000000000000000e+02 1.864913482666015625e+02
1.630000000000000000e+02 1.697610168457031250e+02
1.470000000000000000e+02 1.498544311523437500e+02
1.360000000000000000e+02 1.358113708496093750e+02
1.280000000000000000e+02 1.238593750000000000e+02
1.160000000000000000e+02 1.179073791503906250e+02
1.075000000000000000e+02 1.127211074829101562e+02
9.900000000000000000e+01 1.091352233886718750e+02
1.010000076293945312e+02 1.217017669677734375e+02
1.140000000000000000e+02 1.079670944213867188e+02
1.360000000000000000e+02 1.167028808593750000e+02
1.620000000000000000e+02 1.343439788818359375e+02
1.880000000000000000e+02 1.607273254394531250e+02
2.060000000000000000e+02 1.850408630371093750e+02
2.170000000000000000e+02 2.088159027099609375e+02
2.290000000000000000e+02 2.131186523437500000e+02
2.510000000000000000e+02 2.175653533935546875e+02
2.670000000000000000e+02 2.362719421386718750e+02
2.780000000000000000e+02 2.731416320800781250e+02
2.760000000000000000e+02 2.797448425292968750e+02
2.750000000000000000e+02 2.593595275878906250e+02
2.690000000000000000e+02 2.579579467773437500e+02
2.730000000000000000e+02 2.565967407226562500e+02
2.770000000000000000e+02 2.456699523925781250e+02
2.410000000000000000e+02 2.625112915039062500e+02
2.290000000000000000e+02 2.227251892089843750e+02
2.145000000000000000e+02 2.084808044433593750e+02
2.030000000000000000e+02 2.017941284179687500e+02
1.930000000000000000e+02 1.851259307861328125e+02
1.830000000000000000e+02 1.827288055419921875e+02
1.760000000000000000e+02 1.709214019775390625e+02
1.695000000000000000e+02 1.615906524658203125e+02
1.650000000000000000e+02 1.588300781250000000e+02
1.610000000000000000e+02 1.645961151123046875e+02
1.580000000000000000e+02 1.611120147705078125e+02
1.610000000000000000e+02 1.650788726806640625e+02
1.720000000000000000e+02 1.689315185546875000e+02
1.760000000000000000e+02 1.739727172851562500e+02
1.750000000000000000e+02 1.947012634277343750e+02
1.810000000000000000e+02 1.864168853759765625e+02
1.970000000000000000e+02 1.774177398681640625e+02
2.035000000000000000e+02 1.910244140625000000e+02
1.990000000000000000e+02 2.065589294433593750e+02
1.920000000000000000e+02 1.937890319824218750e+02
1.840000000000000000e+02 1.852845916748046875e+02
1.740000000000000000e+02 1.837463073730468750e+02
1.570000000000000000e+02 1.770097351074218750e+02
1.370000000000000000e+02 1.671036529541015625e+02
1.290000000000000000e+02 1.465025939941406250e+02
1.280000000000000000e+02 1.278504638671875000e+02
1.260000000000000000e+02 1.248993225097656250e+02
1.225000000000000000e+02 1.196070251464843750e+02
1.180000000000000000e+02 1.226795806884765625e+02
1.240000000000000000e+02 1.212323150634765625e+02
1.360000000000000000e+02 1.205169067382812500e+02
1.420000000000000000e+02 1.365945281982421875e+02
1.360000000000000000e+02 1.532469482421875000e+02
1.360000000000000000e+02 1.541711425781250000e+02
1.290000000000000000e+02 1.368705444335937500e+02
1.160000000000000000e+02 1.335162963867187500e+02
1.290000000000000000e+02 1.287541503906250000e+02
1.320000000000000000e+02 1.557442169189453125e+02
1.480000000000000000e+02 1.424509124755859375e+02
1.510000000000000000e+02 1.561739807128906250e+02
1.570000000000000000e+02 1.477128906250000000e+02
1.640000000000000000e+02 1.561317596435546875e+02
1.700000000000000000e+02 1.626113739013671875e+02
1.850000000000000000e+02 1.689017333984375000e+02
1.970000000000000000e+02 1.734699859619140625e+02
1.590000000000000000e+02 1.990400848388671875e+02
1.950000000000000000e+02 1.796808166503906250e+02
1.940000000000000000e+02 1.985013427734375000e+02
1.840000000000000000e+02 1.957160339355468750e+02
1.730000000000000000e+02 1.855951538085937500e+02
1.970000000000000000e+02 1.600673675537109375e+02
1.740000000000000000e+02 1.866790771484375000e+02
1.895000000000000000e+02 1.831510772705078125e+02
2.220000000000000000e+02 2.083773956298828125e+02
2.160000000000000000e+02 2.150525360107421875e+02
1.950000000000000000e+02 2.206768035888671875e+02
1.810000000000000000e+02 2.050251922607421875e+02
1.670000000000000000e+02 1.738997497558593750e+02
1.460000000000000000e+02 1.798779296875000000e+02
1.320000000000000000e+02 1.563063812255859375e+02
1.230000000000000000e+02 1.281208496093750000e+02
1.090000000000000000e+02 1.194799194335937500e+02
9.700000762939453125e+01 1.114984359741210938e+02
9.100000000000000000e+01 9.777851104736328125e+01
8.550000762939453125e+01 9.373359680175781250e+01
8.100000000000000000e+01 9.439012145996093750e+01
8.400000762939453125e+01 9.122299957275390625e+01
9.400000000000000000e+01 9.073204803466796875e+01
1.100000000000000000e+02 1.000993041992187500e+02
1.310000000000000000e+02 1.135639648437500000e+02
1.440000000000000000e+02 1.328050231933593750e+02
1.520000000000000000e+02 1.579152832031250000e+02
1.660000000000000000e+02 1.861989746093750000e+02
2.080000000000000000e+02 1.905347442626953125e+02
2.250000000000000000e+02 2.064169006347656250e+02
2.265000000000000000e+02 2.146736907958984375e+02
2.220000000000000000e+02 2.294509582519531250e+02
2.210000000000000000e+02 2.124236602783203125e+02
2.130000000000000000e+02 2.213862609863281250e+02
2.075000000000000000e+02 2.192074432373046875e+02
1.840000000000000000e+02 1.969297790527343750e+02
1.890000000000000000e+02 1.798793945312500000e+02
1.540000000000000000e+02 1.550635223388671875e+02
1.510000000000000000e+02 1.545748291015625000e+02
1.470000000000000000e+02 1.525945129394531250e+02
1.390000000000000000e+02 1.489048156738281250e+02
1.390000000000000000e+02 1.451907348632812500e+02
1.350000000000000000e+02 1.348740386962890625e+02
1.365000000000000000e+02 1.436268157958984375e+02
1.290000000000000000e+02 1.317930145263671875e+02
1.200000000000000000e+02 1.422353820800781250e+02
1.060000000000000000e+02 1.240550231933593750e+02
9.000000000000000000e+01 1.265829849243164062e+02
9.250000762939453125e+01 1.286076660156250000e+02
1.120000000000000000e+02 1.163976593017578125e+02
1.080000000000000000e+02 1.280882873535156250e+02
1.100000000000000000e+02 1.242594299316406250e+02
1.140000000000000000e+02 1.153071441650390625e+02
1.050000000000000000e+02 1.242727966308593750e+02
1.000000000000000000e+02 1.246642379760742188e+02
1.100000000000000000e+02 1.055569839477539062e+02
1.090000000000000000e+02 1.046466979980468750e+02
9.850000000000000000e+01 1.175843811035156250e+02
1.070000000000000000e+02 1.223422851562500000e+02
1.120000000000000000e+02 9.917222595214843750e+01
1.300000000000000000e+02 1.441168823242187500e+02
1.340000000000000000e+02 1.211298599243164062e+02
1.380000000000000000e+02 1.473669891357421875e+02
1.470000000000000000e+02 1.442544555664062500e+02
1.590000000000000000e+02 1.469738922119140625e+02
1.670000000000000000e+02 1.588678588867187500e+02
1.670000000000000000e+02 1.678007049560546875e+02
1.620000000000000000e+02 1.707618560791015625e+02
1.700000000000000000e+02 1.650342712402343750e+02
1.610000000000000000e+02 1.592177581787109375e+02
1.420000000000000000e+02 1.488679351806640625e+02
1.460000000000000000e+02 1.405693359375000000e+02
1.500000000000000000e+02 1.450226593017578125e+02
1.400000000000000000e+02 1.496766204833984375e+02
1.360000000000000000e+02 1.515848846435546875e+02
1.390000000000000000e+02 1.319151153564453125e+02
1.360000000000000000e+02 1.392952728271484375e+02
1.380000000000000000e+02 1.433074188232421875e+02
1.550000000000000000e+02 1.337165069580078125e+02
1.600000000000000000e+02 1.443723297119140625e+02
1.410000000000000000e+02 1.582999725341796875e+02
1.630000000000000000e+02 1.531523742675781250e+02
1.690000000000000000e+02 1.689960021972656250e+02
1.810000000000000000e+02 1.617061767578125000e+02
1.980000000000000000e+02 1.751309204101562500e+02
2.020000000000000000e+02 1.898671264648437500e+02
1.680000000000000000e+02 1.942382659912109375e+02
1.830000000000000000e+02 1.639319152832031250e+02
1.975000000000000000e+02 1.839362030029296875e+02
1.940000000000000000e+02 1.904903564453125000e+02
1.920000000000000000e+02 2.030537567138671875e+02
1.830000000000000000e+02 1.839378662109375000e+02
1.700000000000000000e+02 1.925160675048828125e+02
1.640000000000000000e+02 1.849700012207031250e+02
1.730000000000000000e+02 1.836741333007812500e+02
1.970000000000000000e+02 1.901487731933593750e+02
2.170000000000000000e+02 2.031864013671875000e+02
2.250000000000000000e+02 2.174394531250000000e+02
2.230000000000000000e+02 2.184497528076171875e+02
2.100000000000000000e+02 2.116130981445312500e+02
1.940000000000000000e+02 1.979358062744140625e+02
1.820000000000000000e+02 1.761105499267578125e+02
1.680000000000000000e+02 1.631135101318359375e+02
1.570000000000000000e+02 1.792989807128906250e+02
1.510000000000000000e+02 1.546183166503906250e+02
1.060000000000000000e+02 1.336972351074218750e+02
1.400000000000000000e+02 1.137338256835937500e+02
1.650000000000000000e+02 1.316033325195312500e+02
1.960000000000000000e+02 1.634710083007812500e+02
2.250000000000000000e+02 2.061165771484375000e+02
2.510000000000000000e+02 2.321009216308593750e+02
2.560000000000000000e+02 2.459774322509765625e+02
2.410000000000000000e+02 2.528533325195312500e+02
2.370000000000000000e+02 2.303046264648437500e+02
2.300000000000000000e+02 2.225716247558593750e+02
2.220000000000000000e+02 2.147087402343750000e+02
2.150000000000000000e+02 2.043688659667968750e+02
2.060000000000000000e+02 1.991377716064453125e+02
1.960000000000000000e+02 1.959405212402343750e+02
1.900000000000000000e+02 1.840411529541015625e+02
1.870000000000000000e+02 1.771706695556640625e+02
1.880000000000000000e+02 1.782119598388671875e+02
1.910000000000000000e+02 1.801636199951171875e+02
1.910000000000000000e+02 1.873077392578125000e+02
1.890000000000000000e+02 1.911429290771484375e+02
1.840000000000000000e+02 1.880939636230468750e+02
1.760000000000000000e+02 1.865004119873046875e+02
1.690000000000000000e+02 1.802758941650390625e+02
1.625000000000000000e+02 1.715260314941406250e+02
1.600000000000000000e+02 1.684458160400390625e+02
1.640000000000000000e+02 1.616063232421875000e+02
1.700000000000000000e+02 1.594015045166015625e+02
1.740000000000000000e+02 1.691542663574218750e+02
1.810000000000000000e+02 1.750745849609375000e+02
1.880000000000000000e+02 1.780399169921875000e+02
2.020000000000000000e+02 1.883031921386718750e+02
2.190000000000000000e+02 1.947844543457031250e+02
2.270000000000000000e+02 2.284989776611328125e+02
1.990000000000000000e+02 2.277298278808593750e+02
2.030000000000000000e+02 1.787485961914062500e+02
1.630000000000000000e+02 1.834520263671875000e+02
1.420000000000000000e+02 1.618465728759765625e+02
1.310000000000000000e+02 1.496970062255859375e+02
1.370000000000000000e+02 1.394157409667968750e+02
1.030000000000000000e+02 9.800379180908203125e+01
1.000000000000000000e+02 1.102559967041015625e+02
9.700000000000000000e+01 1.046408081054687500e+02
9.200000000000000000e+01 1.064057464599609375e+02
9.300000000000000000e+01 1.061411285400390625e+02
1.020000000000000000e+02 1.018531951904296875e+02
1.090000000000000000e+02 1.106944732666015625e+02
1.120000000000000000e+02 1.229720001220703125e+02
1.140000000000000000e+02 1.230363922119140625e+02
1.100000000000000000e+02 1.263069686889648438e+02
1.100000000000000000e+02 1.090707397460937500e+02
1.070000000000000000e+02 1.229875411987304688e+02
1.060000000000000000e+02 1.082474288940429688e+02
1.070000000000000000e+02 1.095441894531250000e+02
1.130000000000000000e+02 1.101453399658203125e+02
1.280000000000000000e+02 1.128683547973632812e+02
1.380000000000000000e+02 1.232425689697265625e+02
1.450000000000000000e+02 1.450809020996093750e+02
1.490000000000000000e+02 1.438110961914062500e+02
1.470000000000000000e+02 1.540259399414062500e+02
1.425000000000000000e+02 1.537377319335937500e+02
1.300000000000000000e+02 1.448361511230468750e+02
1.390000000000000000e+02 1.290438232421875000e+02
1.570000000000000000e+02 1.357439422607421875e+02
1.680000000000000000e+02 1.463874511718750000e+02
1.730000000000000000e+02 1.712875671386718750e+02
1.670000000000000000e+02 1.697626342773437500e+02
1.660000000000000000e+02 1.773059692382812500e+02
1.660000000000000000e+02 1.667955780029296875e+02
1.630000000000000000e+02 1.620119934082031250e+02
1.610000000000000000e+02 1.595977783203125000e+02
1.730000000000000000e+02 1.826409149169921875e+02
1.870000000000000000e+02 1.816464843750000000e+02
1.910000000000000000e+02 2.076934051513671875e+02
1.820000000000000000e+02 1.947687530517578125e+02
1.540000000000000000e+02 1.851748809814453125e+02
1.340000000000000000e+02 1.670617980957031250e+02
1.090000000000000000e+02 1.372835235595703125e+02
8.800000000000000000e+01 1.181453323364257812e+02
7.800000000000000000e+01 8.574549102783203125e+01
7.400000000000000000e+01 7.052050781250000000e+01
8.199999237060546875e+01 6.315173339843750000e+01
8.999999237060546875e+01 6.868427276611328125e+01
9.499999237060546875e+01 9.526615142822265625e+01
1.000000000000000000e+02 1.027093353271484375e+02
1.079999923706054688e+02 1.241900329589843750e+02
1.170000000000000000e+02 1.249341049194335938e+02
1.330000000000000000e+02 1.243505401611328125e+02
1.460000000000000000e+02 1.367884674072265625e+02
1.550000000000000000e+02 1.511891021728515625e+02
1.660000000000000000e+02 1.552848968505859375e+02
1.820000000000000000e+02 1.608349609375000000e+02
1.960000000000000000e+02 1.884898071289062500e+02
2.050000000000000000e+02 2.086485137939453125e+02
2.060000000000000000e+02 2.061072540283203125e+02
2.000000000000000000e+02 2.053310394287109375e+02
2.000000000000000000e+02 2.059628906250000000e+02
1.970000000000000000e+02 1.881021728515625000e+02
1.880000000000000000e+02 1.948512268066406250e+02
1.780000000000000000e+02 1.865332031250000000e+02
1.660000000000000000e+02 1.749698944091796875e+02
1.645000000000000000e+02 1.700894470214843750e+02
1.500000000000000000e+02 1.554560241699218750e+02
1.420000000000000000e+02 1.588715515136718750e+02
1.400000000000000000e+02 1.375152282714843750e+02
1.380000000000000000e+02 1.383323516845703125e+02
1.350000000000000000e+02 1.368401489257812500e+02
1.320000000000000000e+02 1.345353393554687500e+02
1.290000000000000000e+02 1.331258850097656250e+02
1.250000000000000000e+02 1.320778198242187500e+02
1.215000000000000000e+02 1.295331726074218750e+02
1.170000000000000000e+02 1.248106002807617188e+02
1.150000000000000000e+02 1.339051055908203125e+02
1.210000000000000000e+02 1.193436431884765625e+02
1.370000000000000000e+02 1.366664123535156250e+02
1.530000000000000000e+02 1.561092376708984375e+02
1.750000000000000000e+02 1.769447937011718750e+02
1.990000000000000000e+02 1.761121063232421875e+02
2.130000000000000000e+02 1.988300476074218750e+02
2.190000000000000000e+02 2.109045257568359375e+02
2.160000000000000000e+02 2.082545471191406250e+02
2.140000000000000000e+02 2.119589233398437500e+02
2.085000000000000000e+02 2.109179992675781250e+02
1.980000000000000000e+02 2.075228118896484375e+02
1.890000000000000000e+02 1.956094512939453125e+02
1.790000000000000000e+02 1.845562133789062500e+02
1.685000000000000000e+02 1.765179748535156250e+02
1.570000000000000000e+02 1.635362701416015625e+02
1.420000000000000000e+02 1.534662475585937500e+02
1.310000000000000000e+02 1.489541931152343750e+02
1.260000000000000000e+02 1.284843444824218750e+02
8.599999237060546875e+01 9.370375061035156250e+01
8.300000000000000000e+01 8.737345886230468750e+01
8.800000000000000000e+01 8.960891723632812500e+01
8.400000000000000000e+01 8.938009643554687500e+01
9.650000000000000000e+01 9.900322723388671875e+01
1.170000000000000000e+02 9.770600891113281250e+01
1.290000000000000000e+02 1.269660491943359375e+02
1.420000000000000000e+02 1.361893005371093750e+02
1.550000000000000000e+02 1.507507629394531250e+02
1.620000000000000000e+02 1.620367736816406250e+02
1.690000000000000000e+02 1.705368194580078125e+02
1.780000000000000000e+02 1.661838684082031250e+02
1.940000000000000000e+02 1.744265747070312500e+02
2.070000000000000000e+02 1.814151763916015625e+02
2.020000000000000000e+02 2.025582580566406250e+02
1.930000000000000000e+02 2.071370697021484375e+02
1.820000000000000000e+02 1.877294006347656250e+02
1.690000000000000000e+02 1.854287719726562500e+02
1.610000000000000000e+02 1.726706085205078125e+02
1.580000000000000000e+02 1.582964172363281250e+02
1.730000000000000000e+02 1.544595794677734375e+02
1.695000000000000000e+02 1.485972900390625000e+02
1.670000000000000000e+02 1.682658843994140625e+02
1.660000000000000000e+02 1.609657287597656250e+02
1.650000000000000000e+02 1.609480285644531250e+02
1.850000000000000000e+02 1.614136962890625000e+02
1.850000000000000000e+02 1.879607543945312500e+02
1.800000000000000000e+02 1.834822387695312500e+02
1.720000000000000000e+02 1.711780853271484375e+02
1.790000000000000000e+02 1.829543914794921875e+02
2.010000000000000000e+02 1.776032257080078125e+02
2.230000000000000000e+02 2.021519927978515625e+02
2.340000000000000000e+02 2.169078674316406250e+02
2.390000000000000000e+02 2.196570892333984375e+02
2.360000000000000000e+02 2.224188690185546875e+02
2.260000000000000000e+02 2.234898529052734375e+02
2.150000000000000000e+02 2.175531768798828125e+02
1.810000000000000000e+02 2.224141845703125000e+02
1.630000000000000000e+02 1.821131744384765625e+02
1.470000000000000000e+02 1.648659667968750000e+02
1.300000000000000000e+02 1.475085449218750000e+02
1.160000000000000000e+02 1.294281768798828125e+02
1.120000000000000000e+02 1.114608306884765625e+02
1.110000000000000000e+02 9.576525115966796875e+01
1.010000000000000000e+02 1.039802780151367188e+02
9.600000000000000000e+01 1.068058471679687500e+02
1.070000000000000000e+02 9.224967956542968750e+01
1.280000000000000000e+02 1.063550567626953125e+02
1.540000000000000000e+02 1.314759368896484375e+02
1.770000000000000000e+02 1.525393524169921875e+02
1.900000000000000000e+02 1.758779907226562500e+02
1.930000000000000000e+02 1.897660827636718750e+02
1.860000000000000000e+02 2.046594238281250000e+02
1.730000000000000000e+02 1.976537170410156250e+02
1.700000000000000000e+02 1.799520721435546875e+02
1.730000000000000000e+02 1.664653015136718750e+02
1.700000000000000000e+02 1.708571624755859375e+02
1.660000000000000000e+02 1.661473999023437500e+02
1.600000000000000000e+02 1.555615539550781250e+02
1.580000000000000000e+02 1.560925292968750000e+02
1.640000000000000000e+02 1.511214294433593750e+02
1.640000000000000000e+02 1.566215515136718750e+02
1.540000000000000000e+02 1.681793212890625000e+02
1.480000000000000000e+02 1.581410217285156250e+02
1.450000000000000000e+02 1.458234558105468750e+02
1.445000000000000000e+02 1.456752624511718750e+02
1.430000000000000000e+02 1.418467712402343750e+02
1.380000000000000000e+02 1.420558166503906250e+02
1.310000000000000000e+02 1.389814300537109375e+02
1.280000000000000000e+02 1.335800476074218750e+02
1.280000000000000000e+02 1.273018341064453125e+02
1.430000000000000000e+02 1.282705688476562500e+02
1.520000000000000000e+02 1.285115051269531250e+02
1.510000000000000000e+02 1.518412475585937500e+02
1.530000000000000000e+02 1.554389953613281250e+02
1.600000000000000000e+02 1.540176239013671875e+02
1.650000000000000000e+02 1.622592773437500000e+02
1.560000000000000000e+02 1.802638854980468750e+02
1.440000000000000000e+02 1.752727966308593750e+02
1.350000000000000000e+02 1.551134948730468750e+02
1.355000000000000000e+02 1.387998504638671875e+02
1.390000000000000000e+02 1.259286956787109375e+02
1.450000000000000000e+02 1.257895965576171875e+02
1.470000000000000000e+02 1.350674133300781250e+02
1.450000000000000000e+02 1.446320953369140625e+02
1.380000000000000000e+02 1.461312255859375000e+02
1.270000000000000000e+02 1.460508575439453125e+02
1.150000000000000000e+02 1.356760864257812500e+02
1.070000000000000000e+02 1.228896789550781250e+02
1.079999923706054688e+02 1.082969055175781250e+02
1.130000000000000000e+02 1.020838165283203125e+02
1.120000000000000000e+02 1.094369201660156250e+02
1.140000000000000000e+02 1.165064010620117188e+02
1.250000000000000000e+02 1.125762710571289062e+02
1.380000000000000000e+02 1.261252441406250000e+02
1.450000000000000000e+02 1.427804260253906250e+02
1.470000000000000000e+02 1.515137176513671875e+02
1.350000000000000000e+02 1.515640869140625000e+02
1.440000000000000000e+02 1.309163818359375000e+02
1.500000000000000000e+02 1.347060546875000000e+02
1.500000000000000000e+02 1.467911682128906250e+02
1.530000000000000000e+02 1.473680725097656250e+02
1.530000000000000000e+02 1.477049713134765625e+02
1.480000000000000000e+02 1.574914093017578125e+02
1.450000000000000000e+02 1.503222045898437500e+02
1.460000000000000000e+02 1.434607543945312500e+02
1.460000000000000000e+02 1.431080780029296875e+02
1.460000000000000000e+02 1.450227050781250000e+02
1.500000000000000000e+02 1.423224945068359375e+02
1.560000000000000000e+02 1.447077178955078125e+02
1.630000000000000000e+02 1.529344329833984375e+02
1.650000000000000000e+02 1.586656188964843750e+02
1.680000000000000000e+02 1.667785797119140625e+02
1.730000000000000000e+02 1.630523529052734375e+02
1.750000000000000000e+02 1.708198089599609375e+02
1.780000000000000000e+02 1.745015563964843750e+02
1.780000000000000000e+02 1.723725738525390625e+02
1.870000000000000000e+02 1.790236206054687500e+02
1.890000000000000000e+02 1.737682952880859375e+02
1.770000000000000000e+02 1.778063507080078125e+02
1.700000000000000000e+02 1.737648620605468750e+02
1.740000000000000000e+02 1.906884613037109375e+02
1.890000000000000000e+02 1.844343261718750000e+02
2.010000000000000000e+02 2.028489379882812500e+02
1.980000000000000000e+02 2.045175933837890625e+02
1.860000000000000000e+02 1.929122619628906250e+02
1.750000000000000000e+02 1.820218505859375000e+02
1.630000000000000000e+02 1.650428466796875000e+02
1.450000000000000000e+02 1.565149383544921875e+02
1.280000000000000000e+02 1.436493682861328125e+02
1.190000000000000000e+02 1.237457427978515625e+02
1.090000000000000000e+02 1.165265808105468750e+02
9.899999237060546875e+01 1.105309753417968750e+02
8.800000000000000000e+01 9.800888824462890625e+01
7.850000000000000000e+01 9.170854187011718750e+01
7.900000000000000000e+01 8.531353759765625000e+01
8.400000000000000000e+01 8.476055908203125000e+01
9.400000000000000000e+01 9.422307586669921875e+01
1.090000000000000000e+02 9.950065612792968750e+01
1.280000000000000000e+02 1.164430389404296875e+02
1.460000000000000000e+02 1.375226440429687500e+02
1.540000000000000000e+02 1.582879638671875000e+02
1.700000000000000000e+02 1.644624786376953125e+02
1.810000000000000000e+02 1.887763824462890625e+02
1.890000000000000000e+02 1.965446014404296875e+02
1.910000000000000000e+02 1.960649261474609375e+02
1.890000000000000000e+02 1.909353790283203125e+02
1.880000000000000000e+02 1.866814880371093750e+02
1.830000000000000000e+02 1.828255920410156250e+02
1.770000000000000000e+02 1.838468627929687500e+02
1.710000000000000000e+02 1.733086242675781250e+02
1.675000000000000000e+02 1.713028259277343750e+02
1.580000000000000000e+02 1.647373809814453125e+02
1.550000000000000000e+02 1.552586364746093750e+02
1.510000000000000000e+02 1.533847503662109375e+02
1.450000000000000000e+02 1.515787658691406250e+02
1.410000000000000000e+02 1.450900726318359375e+02
1.410000000000000000e+02 1.398167724609375000e+02
1.420000000000000000e+02 1.389497375488281250e+02
1.410000000000000000e+02 1.385203552246093750e+02
1.510000000000000000e+02 1.420030670166015625e+02
1.650000000000000000e+02 1.398981018066406250e+02
1.730000000000000000e+02 1.631288146972656250e+02
1.725000000000000000e+02 1.666497344970703125e+02
1.610000000000000000e+02 1.749312286376953125e+02
1.600000000000000000e+02 1.669830322265625000e+02
1.630000000000000000e+02 1.561582489013671875e+02
1.680000000000000000e+02 1.622447509765625000e+02
1.760000000000000000e+02 1.624837493896484375e+02
1.860000000000000000e+02 1.739663543701171875e+02
1.930000000000000000e+02 1.830129089355468750e+02
1.990000000000000000e+02 1.926914978027343750e+02
2.050000000000000000e+02 2.048892211914062500e+02
2.060000000000000000e+02 1.934034576416015625e+02
2.215000000000000000e+02 2.001699218750000000e+02
2.280000000000000000e+02 1.952347412109375000e+02
2.320000000000000000e+02 2.107692413330078125e+02
2.300000000000000000e+02 2.252819213867187500e+02
2.220000000000000000e+02 2.265550537109375000e+02
2.100000000000000000e+02 2.168612365722656250e+02
1.940000000000000000e+02 2.081360778808593750e+02
1.820000000000000000e+02 1.934909210205078125e+02
1.750000000000000000e+02 1.767681121826171875e+02
1.180000000000000000e+02 1.286314697265625000e+02
1.130000000000000000e+02 1.134895935058593750e+02
1.120000000000000000e+02 1.161350708007812500e+02
1.090000000000000000e+02 1.147051696777343750e+02
1.130000000000000000e+02 1.158689270019531250e+02
1.270000000000000000e+02 1.104070739746093750e+02
1.220000000000000000e+02 1.257687225341796875e+02
1.130000000000000000e+02 1.453961029052734375e+02
1.250000000000000000e+02 1.194145660400390625e+02
1.270000000000000000e+02 1.421850585937500000e+02
1.590000000000000000e+02 1.324745178222656250e+02
1.580000000000000000e+02 1.580334472656250000e+02
1.500000000000000000e+02 1.653149261474609375e+02
1.450000000000000000e+02 1.517338104248046875e+02
1.480000000000000000e+02 1.468182220458984375e+02
1.560000000000000000e+02 1.431552734375000000e+02
1.540000000000000000e+02 1.487053680419921875e+02
1.470000000000000000e+02 1.565232086181640625e+02
1.640000000000000000e+02 1.449793090820312500e+02
1.890000000000000000e+02 1.420717620849609375e+02
1.860000000000000000e+02 1.904554901123046875e+02
1.760000000000000000e+02 1.825148010253906250e+02
1.620000000000000000e+02 1.848728942871093750e+02
2.150000000000000000e+02 1.714702453613281250e+02
2.245000000000000000e+02 1.931615295410156250e+02
1.950000000000000000e+02 2.105273437500000000e+02
2.030000000000000000e+02 2.030706329345703125e+02
2.620000000000000000e+02 2.180416259765625000e+02
2.670000000000000000e+02 2.656871948242187500e+02
2.450000000000000000e+02 2.592824707031250000e+02
2.190000000000000000e+02 2.439477844238281250e+02
1.950000000000000000e+02 2.113758544921875000e+02
1.780000000000000000e+02 1.889506072998046875e+02
1.650000000000000000e+02 1.695683288574218750e+02
1.500000000000000000e+02 1.595559844970703125e+02
1.360000000000000000e+02 1.450280761718750000e+02
1.260000000000000000e+02 1.285429992675781250e+02
1.215000000000000000e+02 1.175718994140625000e+02
1.170000000000000000e+02 1.082982635498046875e+02
1.280000000000000000e+02 1.071840438842773438e+02
1.460000000000000000e+02 1.391435852050781250e+02
1.620000000000000000e+02 1.534091033935546875e+02
1.780000000000000000e+02 1.795455474853515625e+02
1.910000000000000000e+02 1.796132812500000000e+02
1.990000000000000000e+02 1.947090454101562500e+02
1.960000000000000000e+02 1.968970642089843750e+02
1.980000000000000000e+02 1.987403411865234375e+02
2.050000000000000000e+02 1.904882049560546875e+02
2.110000000000000000e+02 1.948984375000000000e+02
2.140000000000000000e+02 2.073672332763671875e+02
2.150000000000000000e+02 2.059541778564453125e+02
2.140000000000000000e+02 2.089819335937500000e+02
2.090000000000000000e+02 2.081658630371093750e+02
2.030000000000000000e+02 2.057372436523437500e+02
1.950000000000000000e+02 1.975742187500000000e+02
1.880000000000000000e+02 1.928032989501953125e+02
1.835000000000000000e+02 1.822033996582031250e+02
1.820000000000000000e+02 1.787961120605468750e+02
1.800000000000000000e+02 1.752451477050781250e+02
1.820000000000000000e+02 1.762906951904296875e+02
1.900000000000000000e+02 1.734618530273437500e+02
2.050000000000000000e+02 1.823091583251953125e+02
2.090000000000000000e+02 1.939913635253906250e+02
2.000000000000000000e+02 2.123729095458984375e+02
2.000000000000000000e+02 1.981894073486328125e+02
2.450000000000000000e+02 2.015546112060546875e+02
2.750000000000000000e+02 2.294381408691406250e+02
3.060000000000000000e+02 2.428685302734375000e+02
3.290000000000000000e+02 2.736109619140625000e+02
3.450000000000000000e+02 3.442319335937500000e+02
3.510000000000000000e+02 3.497505798339843750e+02
3.440000000000000000e+02 3.391821899414062500e+02
3.330000000000000000e+02 3.461412963867187500e+02
3.265000000000000000e+02 3.216399536132812500e+02
3.130000000000000000e+02 3.063785400390625000e+02
3.210000000000000000e+02 2.940141296386718750e+02
3.130000000000000000e+02 3.054368286132812500e+02
2.970000000000000000e+02 3.049826965332031250e+02
2.770000000000000000e+02 2.917678527832031250e+02
2.550000000000000000e+02 2.618474121093750000e+02
2.255000000000000000e+02 2.426942138671875000e+02
2.180000000000000000e+02 2.213767242431640625e+02
1.840000000000000000e+02 2.075815429687500000e+02
1.500000000000000000e+02 1.966477966308593750e+02
1.220000000000000000e+02 1.186924743652343750e+02
1.140000000000000000e+02 1.327864837646484375e+02
1.079999923706054688e+02 1.130799560546875000e+02
9.899999237060546875e+01 1.164551467895507812e+02
9.499999237060546875e+01 1.112060775756835938e+02
1.039999923706054688e+02 1.001420516967773438e+02
1.160000000000000000e+02 1.031967010498046875e+02
1.030000000000000000e+02 1.338766479492187500e+02
8.900000000000000000e+01 1.264836196899414062e+02
9.800000000000000000e+01 1.191929855346679688e+02
1.250000000000000000e+02 1.160034484863281250e+02
1.340000000000000000e+02 1.114035797119140625e+02
1.410000000000000000e+02 1.303348388671875000e+02
1.450000000000000000e+02 1.504662780761718750e+02
1.530000000000000000e+02 1.474455718994140625e+02
1.570000000000000000e+02 1.544798126220703125e+02
1.440000000000000000e+02 1.606042175292968750e+02
1.330000000000000000e+02 1.564127044677734375e+02
1.370000000000000000e+02 1.312895965576171875e+02
1.390000000000000000e+02 1.273863677978515625e+02
1.380000000000000000e+02 1.404005279541015625e+02
1.500000000000000000e+02 1.319520263671875000e+02
1.590000000000000000e+02 1.347912597656250000e+02
1.790000000000000000e+02 1.763594665527343750e+02
1.890000000000000000e+02 1.811644592285156250e+02
1.990000000000000000e+02 1.758731994628906250e+02
2.050000000000000000e+02 1.974976654052734375e+02
2.080000000000000000e+02 2.225943908691406250e+02
1.980000000000000000e+02 2.051655731201171875e+02
1.470000000000000000e+02 1.869902648925781250e+02
1.205000000000000000e+02 1.451669769287109375e+02
1.220000000000000000e+02 1.394864196777343750e+02
1.110000000000000000e+02 1.190897064208984375e+02
9.400000000000000000e+01 1.086411132812500000e+02
8.700000000000000000e+01 9.083795166015625000e+01
8.199999237060546875e+01 7.511473083496093750e+01
7.799999237060546875e+01 8.350518798828125000e+01
8.500000000000000000e+01 8.050153350830078125e+01
9.099999237060546875e+01 8.751759338378906250e+01
8.500000000000000000e+01 1.064733963012695312e+02
8.500000000000000000e+01 1.051414184570312500e+02
8.700000000000000000e+01 9.511942291259765625e+01
8.800000000000000000e+01 1.087897033691406250e+02
9.700000000000000000e+01 1.050125808715820312e+02
1.090000000000000000e+02 1.069405288696289062e+02
1.170000000000000000e+02 1.239576416015625000e+02
1.250000000000000000e+02 1.312261199951171875e+02
1.340000000000000000e+02 1.343537902832031250e+02
1.490000000000000000e+02 1.430582885742187500e+02
1.590000000000000000e+02 1.519016265869140625e+02
1.480000000000000000e+02 1.794883575439453125e+02
1.470000000000000000e+02 1.487052154541015625e+02
1.450000000000000000e+02 1.532011871337890625e+02
1.440000000000000000e+02 1.435067138671875000e+02
1.430000000000000000e+02 1.379676666259765625e+02
1.405000000000000000e+02 1.371835937500000000e+02
1.380000000000000000e+02 1.378750915527343750e+02
1.360000000000000000e+02 1.365860748291015625e+02
1.380000000000000000e+02 1.395837402343750000e+02
1.450000000000000000e+02 1.363189392089843750e+02
1.510000000000000000e+02 1.415106506347656250e+02
1.510000000000000000e+02 1.494060668945312500e+02
1.460000000000000000e+02 1.531088256835937500e+02
1.410000000000000000e+02 1.490646209716796875e+02
1.390000000000000000e+02 1.423572692871093750e+02
1.355000000000000000e+02 1.375106964111328125e+02
1.370000000000000000e+02 1.299807434082031250e+02
1.240000000000000000e+02 1.434685058593750000e+02
1.090000000000000000e+02 1.372799377441406250e+02
9.700000000000000000e+01 1.134225921630859375e+02
8.999999237060546875e+01 9.982050323486328125e+01
8.300000000000000000e+01 8.768343353271484375e+01
7.200000000000000000e+01 8.457971191406250000e+01
6.899999237060546875e+01 7.367901611328125000e+01
6.799999237060546875e+01 7.903993988037109375e+01
1.340000000000000000e+02 1.302509155273437500e+02
1.350000000000000000e+02 1.312292175292968750e+02
1.350000000000000000e+02 1.475703735351562500e+02
1.420000000000000000e+02 1.377666931152343750e+02
1.500000000000000000e+02 1.409500732421875000e+02
1.550000000000000000e+02 1.518574066162109375e+02
1.540000000000000000e+02 1.563496398925781250e+02
1.490000000000000000e+02 1.588474273681640625e+02
1.480000000000000000e+02 1.542802429199218750e+02
1.480000000000000000e+02 1.484571838378906250e+02
1.525000000000000000e+02 1.484442749023437500e+02
1.520000000000000000e+02 1.505714263916015625e+02
1.580000000000000000e+02 1.546792907714843750e+02
1.640000000000000000e+02 1.565164642333984375e+02
1.740000000000000000e+02 1.641641693115234375e+02
1.860000000000000000e+02 1.683592529296875000e+02
1.950000000000000000e+02 1.818311920166015625e+02
1.980000000000000000e+02 1.919960479736328125e+02
1.960000000000000000e+02 1.953136444091796875e+02
2.000000000000000000e+02 1.941983489990234375e+02
2.000000000000000000e+02 1.903478088378906250e+02
1.910000000000000000e+02 2.030544433593750000e+02
1.830000000000000000e+02 1.939105682373046875e+02
1.910000000000000000e+02 1.791732025146484375e+02
2.120000000000000000e+02 1.801954956054687500e+02
2.200000000000000000e+02 1.995246429443359375e+02
2.020000000000000000e+02 2.154641265869140625e+02
1.930000000000000000e+02 1.934238586425781250e+02
1.890000000000000000e+02 1.974440612792968750e+02
2.000000000000000000e+02 2.064259185791015625e+02
2.130000000000000000e+02 2.033811798095703125e+02
2.300000000000000000e+02 2.291246032714843750e+02
2.330000000000000000e+02 2.139223632812500000e+02
2.140000000000000000e+02 2.200237731933593750e+02
1.840000000000000000e+02 2.116222229003906250e+02
1.640000000000000000e+02 1.734083404541015625e+02
1.540000000000000000e+02 1.388227539062500000e+02
1.220000076293945312e+02 1.291133117675781250e+02
1.060000076293945312e+02 1.233723297119140625e+02
1.070000076293945312e+02 9.711697387695312500e+01
1.060000076293945312e+02 8.461645507812500000e+01
1.030000076293945312e+02 9.184212493896484375e+01
9.800000762939453125e+01 9.201934051513671875e+01
9.100000762939453125e+01 9.577318572998046875e+01
8.400000762939453125e+01 9.908509826660156250e+01
8.200000762939453125e+01 9.786681365966796875e+01
8.100000762939453125e+01 9.594206237792968750e+01
8.600000762939453125e+01 9.905605316162109375e+01
1.040000076293945312e+02 9.569432067871093750e+01
1.380000000000000000e+02 1.335691223144531250e+02
1.680000000000000000e+02 1.569108886718750000e+02
2.110000000000000000e+02 1.922160644531250000e+02
2.280000000000000000e+02 2.064350433349609375e+02
2.600000000000000000e+02 2.395820007324218750e+02
2.580000000000000000e+02 2.591382141113281250e+02
2.450000000000000000e+02 2.629895629882812500e+02
2.220000000000000000e+02 2.515043640136718750e+02
2.040000000000000000e+02 2.197003326416015625e+02
1.870000000000000000e+02 1.973290100097656250e+02
1.700000000000000000e+02 1.844207153320312500e+02
1.540000000000000000e+02 1.683502044677734375e+02
1.420000000000000000e+02 1.484403686523437500e+02
1.350000000000000000e+02 1.309023437500000000e+02
1.310000000000000000e+02 1.212367553710937500e+02
1.250000076293945312e+02 1.194117279052734375e+02
1.200000000000000000e+02 1.200732040405273438e+02
1.170000076293945312e+02 1.169330825805664062e+02
1.150000000000000000e+02 1.180362701416015625e+02
1.130000000000000000e+02 1.209281158447265625e+02
1.120000076293945312e+02 1.225271835327148438e+02
1.140000000000000000e+02 1.220562286376953125e+02
1.140000000000000000e+02 1.260773773193359375e+02
1.150000000000000000e+02 1.309940185546875000e+02
1.220000076293945312e+02 1.113730392456054688e+02
1.340000000000000000e+02 1.350540618896484375e+02
1.510000000000000000e+02 1.576391143798828125e+02
1.720000000000000000e+02 1.729834899902343750e+02
1.840000000000000000e+02 1.903099060058593750e+02
1.870000000000000000e+02 2.003081207275390625e+02
1.930000000000000000e+02 1.855996551513671875e+02
1.970000000000000000e+02 1.783449859619140625e+02
1.935000000000000000e+02 1.905915832519531250e+02
1.940000000000000000e+02 1.889533691406250000e+02
1.780000000000000000e+02 1.796502380371093750e+02
1.640000000000000000e+02 1.922848510742187500e+02
1.550000000000000000e+02 1.634681396484375000e+02
1.410000000000000000e+02 1.655771789550781250e+02
1.250000076293945312e+02 1.539226226806640625e+02
1.110000076293945312e+02 1.341085510253906250e+02
1.030000076293945312e+02 1.165191345214843750e+02
1.180000076293945312e+02 1.157586975097656250e+02
1.170000076293945312e+02 1.057589263916015625e+02
1.070000076293945312e+02 9.775045013427734375e+01
9.200000762939453125e+01 1.004267959594726562e+02
9.400000762939453125e+01 8.820488739013671875e+01
1.110000076293945312e+02 7.696989440917968750e+01
1.130000000000000000e+02 9.893255615234375000e+01
1.040000076293945312e+02 1.177692260742187500e+02
1.060000076293945312e+02 1.235439910888671875e+02
1.080000076293945312e+02 1.133681640625000000e+02
1.080000076293945312e+02 1.217311935424804688e+02
1.070000076293945312e+02 1.172350616455078125e+02
1.100000076293945312e+02 1.164342498779296875e+02
1.150000000000000000e+02 1.146417846679687500e+02
1.210000000000000000e+02 1.215443115234375000e+02
1.230000076293945312e+02 1.258121871948242188e+02
1.270000000000000000e+02 1.320722503662109375e+02
1.320000000000000000e+02 1.295811614990234375e+02
1.200000000000000000e+02 1.360559997558593750e+02
1.130000000000000000e+02 1.380932617187500000e+02
1.400000000000000000e+02 1.148774337768554688e+02
1.370000000000000000e+02 1.361956787109375000e+02
1.920000000000000000e+02 1.442157287597656250e+02
1.930000000000000000e+02 1.677604217529296875e+02
1.880000000000000000e+02 1.905117492675781250e+02
1.850000000000000000e+02 1.891068878173828125e+02
1.980000000000000000e+02 1.900344085693359375e+02
2.240000000000000000e+02 1.966904296875000000e+02
2.430000000000000000e+02 2.089362640380859375e+02
2.460000000000000000e+02 2.302215728759765625e+02
2.400000000000000000e+02 2.293910217285156250e+02
2.320000000000000000e+02 2.255283355712890625e+02
2.190000000000000000e+02 2.134461669921875000e+02
2.000000000000000000e+02 2.066220092773437500e+02
1.820000000000000000e+02 1.909549407958984375e+02
1.700000000000000000e+02 1.737644805908203125e+02
1.570000000000000000e+02 1.579754943847656250e+02
1.430000000000000000e+02 1.476232452392578125e+02
1.350000000000000000e+02 1.345648498535156250e+02
1.320000000000000000e+02 1.225889739990234375e+02
1.290000000000000000e+02 1.193441085815429688e+02
1.215000000000000000e+02 1.219874267578125000e+02
1.130000000000000000e+02 1.229514160156250000e+02
1.110000076293945312e+02 1.183210449218750000e+02
1.210000000000000000e+02 1.116149978637695312e+02
1.390000000000000000e+02 1.219499969482421875e+02
1.670000000000000000e+02 1.424903869628906250e+02
2.030000000000000000e+02 1.631545104980468750e+02
2.300000000000000000e+02 1.905443267822265625e+02
2.270000000000000000e+02 2.361583709716796875e+02
2.310000000000000000e+02 2.104002075195312500e+02
2.370000000000000000e+02 1.941139221191406250e+02
2.370000000000000000e+02 2.220239715576171875e+02
2.350000000000000000e+02 2.254172973632812500e+02
2.300000000000000000e+02 2.150312805175781250e+02
2.250000000000000000e+02 2.142244110107421875e+02
2.210000000000000000e+02 2.083230895996093750e+02
2.120000000000000000e+02 2.056893005371093750e+02
2.050000000000000000e+02 2.034552154541015625e+02
2.010000000000000000e+02 1.928814849853515625e+02
1.960000000000000000e+02 1.901408081054687500e+02
1.920000000000000000e+02 1.882043457031250000e+02
1.930000000000000000e+02 1.823188476562500000e+02
1.870000000000000000e+02 1.817153625488281250e+02
1.780000000000000000e+02 1.865625305175781250e+02
1.770000000000000000e+02 1.799111785888671875e+02
1.790000000000000000e+02 1.712660827636718750e+02
1.700000000000000000e+02 1.806432189941406250e+02
1.630000000000000000e+02 1.807056884765625000e+02
1.650000000000000000e+02 1.701651306152343750e+02
1.650000000000000000e+02 1.623743591308593750e+02
1.700000000000000000e+02 1.746467742919921875e+02
1.750000000000000000e+02 1.574887390136718750e+02
1.640000000000000000e+02 1.870008544921875000e+02
1.680000000000000000e+02 1.652220916748046875e+02
1.680000000000000000e+02 1.675895385742187500e+02
1.610000000000000000e+02 1.659209289550781250e+02
1.620000000000000000e+02 1.450397949218750000e+02
1.590000000000000000e+02 1.445607757568359375e+02
1.540000000000000000e+02 1.460462646484375000e+02
1.470000000000000000e+02 1.458422546386718750e+02
1.460000000000000000e+02 1.461832275390625000e+02
1.460000000000000000e+02 1.446953125000000000e+02
1.430000000000000000e+02 1.492482147216796875e+02
1.410000000000000000e+02 1.497936706542968750e+02
1.350000000000000000e+02 1.432107238769531250e+02
1.250000076293945312e+02 1.437059020996093750e+02
1.170000076293945312e+02 1.343868408203125000e+02
1.140000000000000000e+02 1.232904434204101562e+02
1.150000000000000000e+02 1.180891036987304688e+02
1.140000000000000000e+02 1.190553436279296875e+02
1.080000076293945312e+02 1.233008422851562500e+02
1.060000076293945312e+02 1.206125488281250000e+02
1.140000000000000000e+02 1.127234802246093750e+02
1.200000000000000000e+02 1.173768920898437500e+02
1.250000076293945312e+02 1.331119079589843750e+02
1.360000000000000000e+02 1.310215759277343750e+02
1.430000000000000000e+02 1.378313293457031250e+02
1.360000000000000000e+02 1.505749511718750000e+02
1.270000000000000000e+02 1.482496337890625000e+02
1.280000000000000000e+02 1.340937652587890625e+02
1.400000000000000000e+02 1.256887359619140625e+02
1.040000076293945312e+02 1.574917907714843750e+02
1.140000000000000000e+02 1.183649749755859375e+02
1.280000000000000000e+02 1.201339416503906250e+02
1.410000000000000000e+02 1.257955856323242188e+02
1.350000000000000000e+02 1.542520294189453125e+02
1.410000000000000000e+02 1.371035461425781250e+02
1.530000000000000000e+02 1.399429016113281250e+02
1.680000000000000000e+02 1.452399597167968750e+02
1.750000000000000000e+02 1.576634826660156250e+02
1.670000000000000000e+02 1.735370788574218750e+02
1.660000000000000000e+02 1.756006317138671875e+02
1.800000000000000000e+02 1.614649047851562500e+02
1.810000000000000000e+02 1.718455810546875000e+02
1.850000000000000000e+02 1.965953216552734375e+02
1.870000000000000000e+02 1.756788177490234375e+02
1.950000000000000000e+02 1.880141296386718750e+02
2.160000000000000000e+02 1.845263214111328125e+02
2.340000000000000000e+02 1.978377075195312500e+02
2.420000000000000000e+02 2.272076721191406250e+02
2.390000000000000000e+02 2.374738464355468750e+02
2.290000000000000000e+02 2.330797576904296875e+02
2.180000000000000000e+02 2.216045837402343750e+02
2.000000000000000000e+02 2.050744323730468750e+02
1.840000000000000000e+02 1.969412231445312500e+02
1.750000000000000000e+02 1.812180938720703125e+02
1.630000000000000000e+02 1.659425354003906250e+02
1.490000000000000000e+02 1.557509155273437500e+02
1.320000000000000000e+02 1.415723419189453125e+02
1.215000076293945312e+02 1.281763153076171875e+02
1.080000076293945312e+02 1.129801177978515625e+02
1.150000000000000000e+02 1.091327056884765625e+02
1.580000000000000000e+02 1.262038574218750000e+02
1.800000000000000000e+02 1.592660369873046875e+02
1.990000000000000000e+02 1.884369354248046875e+02
2.200000000000000000e+02 2.138735809326171875e+02
2.410000000000000000e+02 2.148828887939453125e+02
2.610000000000000000e+02 2.243060302734375000e+02
2.680000000000000000e+02 2.380798339843750000e+02
2.410000000000000000e+02 2.553103942871093750e+02
2.250000000000000000e+02 2.245874786376953125e+02
2.140000000000000000e+02 2.132796020507812500e+02
2.040000000000000000e+02 1.951675262451171875e+02
2.000000000000000000e+02 1.959466400146484375e+02
1.970000000000000000e+02 1.872117004394531250e+02
1.950000000000000000e+02 1.880735321044921875e+02
1.900000000000000000e+02 1.828263244628906250e+02
1.900000000000000000e+02 1.841851806640625000e+02
1.910000000000000000e+02 1.802347717285156250e+02
1.800000000000000000e+02 1.873090057373046875e+02
1.790000000000000000e+02 1.875298461914062500e+02
1.850000000000000000e+02 1.670988464355468750e+02
1.820000000000000000e+02 1.672084045410156250e+02
1.810000000000000000e+02 1.819987792968750000e+02
1.860000000000000000e+02 1.789821472167968750e+02
1.940000000000000000e+02 1.791381530761718750e+02
1.920000000000000000e+02 1.894585571289062500e+02
1.910000000000000000e+02 1.900826721191406250e+02
1.920000000000000000e+02 1.791688385009765625e+02
1.910000000000000000e+02 1.873649291992187500e+02
1.870000000000000000e+02 2.008069305419921875e+02
1.890000000000000000e+02 1.871094055175781250e+02
1.970000000000000000e+02 1.766005859375000000e+02
2.030000000000000000e+02 2.035587310791015625e+02
2.090000000000000000e+02 1.986201171875000000e+02
2.080000000000000000e+02 1.987949676513671875e+02
1.910000000000000000e+02 1.997751007080078125e+02
1.740000000000000000e+02 1.884507751464843750e+02
1.560000000000000000e+02 1.560115966796875000e+02
1.520000000000000000e+02 1.464965209960937500e+02
1.550000000000000000e+02 1.244387359619140625e+02
1.480000000000000000e+02 1.320095825195312500e+02
1.420000000000000000e+02 1.382715148925781250e+02
1.590000000000000000e+02 1.321626281738281250e+02
1.620000000000000000e+02 1.326684875488281250e+02
7.750000762939453125e+01 7.650630950927734375e+01
7.950000762939453125e+01 1.054771881103515625e+02
7.500000762939453125e+01 9.147183990478515625e+01
9.000000762939453125e+01 1.002780532836914062e+02
1.055000076293945312e+02 9.935019683837890625e+01
1.090000076293945312e+02 1.327800598144531250e+02
1.100000076293945312e+02 1.044216613769531250e+02
1.420000000000000000e+02 1.421057128906250000e+02
1.500000000000000000e+02 1.432615051269531250e+02
1.540000000000000000e+02 1.493972015380859375e+02
1.700000000000000000e+02 1.535418395996093750e+02
1.810000000000000000e+02 1.551131744384765625e+02
1.810000000000000000e+02 1.790164184570312500e+02
1.740000000000000000e+02 1.818500823974609375e+02
1.930000000000000000e+02 1.818077545166015625e+02
1.890000000000000000e+02 1.793632049560546875e+02
1.820000000000000000e+02 1.886036834716796875e+02
1.750000000000000000e+02 1.796988220214843750e+02
1.730000000000000000e+02 1.722559967041015625e+02
1.700000000000000000e+02 1.792087860107421875e+02
1.520000000000000000e+02 1.649411621093750000e+02
1.640000000000000000e+02 1.516029357910156250e+02
1.710000000000000000e+02 1.508081359863281250e+02
1.800000000000000000e+02 1.737583618164062500e+02
1.865000000000000000e+02 1.735353088378906250e+02
1.840000000000000000e+02 1.833992462158203125e+02
1.720000000000000000e+02 1.812955322265625000e+02
1.590000000000000000e+02 1.725539550781250000e+02
1.120000076293945312e+02 1.464802398681640625e+02
1.005000000000000000e+02 1.309353637695312500e+02
8.600000762939453125e+01 1.137940826416015625e+02
7.400000762939453125e+01 1.003451690673828125e+02
6.300000762939453125e+01 7.406695556640625000e+01
6.450000000000000000e+01 7.002900695800781250e+01
8.200000762939453125e+01 7.665109252929687500e+01
1.050000076293945312e+02 9.475549316406250000e+01
1.260000076293945312e+02 1.166596527099609375e+02
1.000000000000000000e+02 1.354777679443359375e+02
1.130000000000000000e+02 1.240199584960937500e+02
1.370000000000000000e+02 1.271684036254882812e+02
1.520000000000000000e+02 1.615205383300781250e+02
1.670000000000000000e+02 1.741846313476562500e+02
1.900000000000000000e+02 1.701965179443359375e+02
2.180000000000000000e+02 1.863847503662109375e+02
2.330000000000000000e+02 2.037452850341796875e+02
2.380000000000000000e+02 2.281461486816406250e+02
2.385000000000000000e+02 2.416592407226562500e+02
2.290000000000000000e+02 2.398065185546875000e+02
2.220000000000000000e+02 2.257450561523437500e+02
2.160000000000000000e+02 2.202568054199218750e+02
2.020000000000000000e+02 2.036159973144531250e+02
1.930000000000000000e+02 1.996049194335937500e+02
1.700000000000000000e+02 1.820578460693359375e+02
1.660000000000000000e+02 1.639702758789062500e+02
1.600000000000000000e+02 1.505777435302734375e+02
1.550000000000000000e+02 1.480512695312500000e+02
1.490000000000000000e+02 1.433243255615234375e+02
1.330000000000000000e+02 1.433386077880859375e+02
1.265000000000000000e+02 1.422968750000000000e+02
1.340000000000000000e+02 1.236150207519531250e+02
1.410000000000000000e+02 1.290245971679687500e+02
1.410000000000000000e+02 1.426835937500000000e+02
1.360000000000000000e+02 1.524166412353515625e+02
1.320000000000000000e+02 1.503344726562500000e+02
1.250000076293945312e+02 1.377225646972656250e+02
8.300000762939453125e+01 1.333668823242187500e+02
6.100000000000000000e+01 7.215198516845703125e+01
7.900000762939453125e+01 7.319338226318359375e+01
1.000000000000000000e+02 8.707207489013671875e+01
1.095000076293945312e+02 1.030579528808593750e+02
1.130000000000000000e+02 1.322030944824218750e+02
1.210000000000000000e+02 1.415657348632812500e+02
1.300000000000000000e+02 1.424340057373046875e+02
1.340000000000000000e+02 1.577793579101562500e+02
1.340000000000000000e+02 1.563239288330078125e+02
1.385000000000000000e+02 1.558803710937500000e+02
1.400000000000000000e+02 1.454519958496093750e+02
1.370000000000000000e+02 1.480523223876953125e+02
1.390000000000000000e+02 1.354151611328125000e+02
1.440000000000000000e+02 1.363436737060546875e+02
1.450000000000000000e+02 1.409873657226562500e+02
1.430000000000000000e+02 1.485642852783203125e+02
1.400000000000000000e+02 1.470937500000000000e+02
1.400000000000000000e+02 1.450031280517578125e+02
1.430000000000000000e+02 1.418141326904296875e+02
1.420000000000000000e+02 1.423665771484375000e+02
1.410000000000000000e+02 1.479669342041015625e+02
1.430000000000000000e+02 1.489560546875000000e+02
1.410000000000000000e+02 1.406102294921875000e+02
1.350000000000000000e+02 1.488629913330078125e+02
1.300000000000000000e+02 1.417865295410156250e+02
1.310000000000000000e+02 1.348816223144531250e+02
1.330000000000000000e+02 1.313598632812500000e+02
1.370000000000000000e+02 1.366329345703125000e+02
1.410000000000000000e+02 1.375955505371093750e+02
1.360000000000000000e+02 1.442164001464843750e+02
1.330000000000000000e+02 1.471873626708984375e+02
1.410000000000000000e+02 1.353773498535156250e+02
1.510000000000000000e+02 1.364016113281250000e+02
1.500000000000000000e+02 1.506172790527343750e+02
1.585000000000000000e+02 1.542561035156250000e+02
1.420000000000000000e+02 1.496942596435546875e+02
1.490000000000000000e+02 1.369768981933593750e+02
1.660000000000000000e+02 1.469144287109375000e+02
1.750000000000000000e+02 1.580448150634765625e+02
1.750000000000000000e+02 1.781498413085937500e+02
1.720000000000000000e+02 1.777343444824218750e+02
1.720000000000000000e+02 1.716392974853515625e+02
1.740000000000000000e+02 1.709202270507812500e+02
1.900000000000000000e+02 1.758730926513671875e+02
1.925000000000000000e+02 1.771998291015625000e+02
2.070000000000000000e+02 2.162580718994140625e+02
1.970000000000000000e+02 1.967888946533203125e+02
1.880000000000000000e+02 2.078089141845703125e+02
1.860000000000000000e+02 1.909200134277343750e+02
1.830000000000000000e+02 1.829225463867187500e+02
1.800000000000000000e+02 1.697457427978515625e+02
1.770000000000000000e+02 1.587708282470703125e+02
1.690000000000000000e+02 1.583797454833984375e+02
1.600000000000000000e+02 1.557481689453125000e+02
1.540000000000000000e+02 1.413070526123046875e+02
1.470000000000000000e+02 1.351254730224609375e+02
1.310000000000000000e+02 1.347654113769531250e+02
1.240000000000000000e+02 1.308897705078125000e+02
1.190000000000000000e+02 1.259870452880859375e+02
1.150000000000000000e+02 1.245320434570312500e+02
1.125000000000000000e+02 1.180133361816406250e+02
1.000000000000000000e+02 1.160232009887695312e+02
1.000000000000000000e+02 1.125060729980468750e+02
1.420000000000000000e+02 1.204611053466796875e+02
1.550000000000000000e+02 1.478116149902343750e+02
1.640000000000000000e+02 1.695049133300781250e+02
1.770000000000000000e+02 1.821115570068359375e+02
1.775000000000000000e+02 1.781694183349609375e+02
1.860000000000000000e+02 1.857470397949218750e+02
1.920000000000000000e+02 1.689599761962890625e+02
1.850000000000000000e+02 1.879330139160156250e+02
1.750000000000000000e+02 1.857484588623046875e+02
1.670000000000000000e+02 1.743059997558593750e+02
1.640000000000000000e+02 1.720439147949218750e+02
1.570000000000000000e+02 1.689865417480468750e+02
1.470000000000000000e+02 1.696907653808593750e+02
1.375000000000000000e+02 1.511827697753906250e+02
1.355000000000000000e+02 1.404606628417968750e+02
1.270000000000000000e+02 1.367754821777343750e+02
1.230000076293945312e+02 1.291726837158203125e+02
1.210000000000000000e+02 1.226505584716796875e+02
1.170000076293945312e+02 1.258336029052734375e+02
1.200000000000000000e+02 1.250966949462890625e+02
1.350000000000000000e+02 1.203296432495117188e+02
1.950000000000000000e+02 1.569519958496093750e+02
1.780000000000000000e+02 2.033168487548828125e+02
1.660000000000000000e+02 1.902832489013671875e+02
1.600000000000000000e+02 1.669249267578125000e+02
1.540000000000000000e+02 1.671192016601562500e+02
1.510000000000000000e+02 1.656790771484375000e+02
1.595000000000000000e+02 1.540313415527343750e+02
1.535000000000000000e+02 1.503728027343750000e+02
1.530000000000000000e+02 1.516192626953125000e+02
1.650000000000000000e+02 1.589509277343750000e+02
1.900000000000000000e+02 1.596585693359375000e+02
2.150000000000000000e+02 1.902522888183593750e+02
2.270000000000000000e+02 2.210821380615234375e+02
2.180000000000000000e+02 2.248569641113281250e+02
1.980000000000000000e+02 2.105281829833984375e+02
1.940000000000000000e+02 1.843798522949218750e+02
1.940000000000000000e+02 1.604053192138671875e+02
1.860000000000000000e+02 1.791243438720703125e+02
1.760000000000000000e+02 1.825766754150390625e+02
1.535000000000000000e+02 1.623418884277343750e+02
1.410000000000000000e+02 1.568710327148437500e+02
1.380000000000000000e+02 1.456424713134765625e+02
1.905000000000000000e+02 1.698219909667968750e+02
2.050000000000000000e+02 1.707855072021484375e+02
2.050000000000000000e+02 1.957833251953125000e+02
2.030000000000000000e+02 1.914674682617187500e+02
2.050000000000000000e+02 2.069324340820312500e+02
1.905000000000000000e+02 2.023326721191406250e+02
1.750000000000000000e+02 2.098300170898437500e+02
1.630000000000000000e+02 1.818592529296875000e+02
1.580000000000000000e+02 1.629225006103515625e+02
1.710000000000000000e+02 1.509569244384765625e+02
1.850000000000000000e+02 1.483215332031250000e+02
1.850000000000000000e+02 1.751001281738281250e+02
1.850000000000000000e+02 1.923637084960937500e+02
1.860000000000000000e+02 1.824111785888671875e+02
1.810000000000000000e+02 1.901297607421875000e+02
1.820000000000000000e+02 1.909702758789062500e+02
1.870000000000000000e+02 1.795770111083984375e+02
1.900000000000000000e+02 1.891876525878906250e+02
1.950000000000000000e+02 1.936709289550781250e+02
2.130000000000000000e+02 1.928704528808593750e+02
2.350000000000000000e+02 2.009429931640625000e+02
2.410000000000000000e+02 2.299588623046875000e+02
2.100000000000000000e+02 2.413264007568359375e+02
2.130000000000000000e+02 1.848678588867187500e+02
2.220000000000000000e+02 1.989129638671875000e+02
2.260000000000000000e+02 2.056383056640625000e+02
2.240000000000000000e+02 2.201696166992187500e+02
2.250000000000000000e+02 2.243644409179687500e+02
2.090000000000000000e+02 2.175694580078125000e+02
2.050000000000000000e+02 2.084855041503906250e+02
2.000000000000000000e+02 2.105880126953125000e+02
1.940000000000000000e+02 2.040447692871093750e+02
2.000000000000000000e+02 2.022924041748046875e+02
2.290000000000000000e+02 2.008287506103515625e+02
2.320000000000000000e+02 2.121400146484375000e+02
2.220000000000000000e+02 2.186779632568359375e+02
2.070000000000000000e+02 2.047619628906250000e+02
1.910000000000000000e+02 1.760850067138671875e+02
1.750000000000000000e+02 1.769323272705078125e+02
1.550000000000000000e+02 1.556702117919921875e+02
1.350000000000000000e+02 1.529575653076171875e+02
1.350000000000000000e+02 1.281607208251953125e+02
1.330000000000000000e+02 1.108899765014648438e+02
8.799999237060546875e+01 1.203689575195312500e+02
8.799999237060546875e+01 7.439970397949218750e+01
1.060000000000000000e+02 9.160120391845703125e+01
1.570000000000000000e+02 1.423165435791015625e+02
1.820000000000000000e+02 1.855011444091796875e+02
2.030000000000000000e+02 2.047827301025390625e+02
2.250000000000000000e+02 2.202038269042968750e+02
2.460000000000000000e+02 2.279818725585937500e+02
2.520000000000000000e+02 2.481930694580078125e+02
2.490000000000000000e+02 2.640532836914062500e+02
2.450000000000000000e+02 2.470559082031250000e+02
2.490000000000000000e+02 2.296905517578125000e+02
2.610000000000000000e+02 2.237366027832031250e+02
2.610000000000000000e+02 2.370221710205078125e+02
2.650000000000000000e+02 2.662113647460937500e+02
2.710000000000000000e+02 2.469194030761718750e+02
2.580000000000000000e+02 2.567709655761718750e+02
2.680000000000000000e+02 2.557766113281250000e+02
2.770000000000000000e+02 2.364671630859375000e+02
2.610000000000000000e+02 2.709536437988281250e+02
2.510000000000000000e+02 2.494261169433593750e+02
2.440000000000000000e+02 2.362727966308593750e+02
2.420000000000000000e+02 2.245871124267578125e+02
2.380000000000000000e+02 2.207495117187500000e+02
2.290000000000000000e+02 2.213167419433593750e+02
2.170000000000000000e+02 2.221400604248046875e+02
2.090000000000000000e+02 2.124740142822265625e+02
2.020000000000000000e+02 2.267625122070312500e+02
1.980000000000000000e+02 2.155581817626953125e+02
1.880000000000000000e+02 1.972218017578125000e+02
1.800000000000000000e+02 1.905940093994140625e+02
1.850000000000000000e+02 1.711279449462890625e+02
1.930000000000000000e+02 1.650574035644531250e+02
2.140000000000000000e+02 1.819331817626953125e+02
2.240000000000000000e+02 2.028735351562500000e+02
2.250000000000000000e+02 2.303770751953125000e+02
2.050000000000000000e+02 2.268231201171875000e+02
1.900000000000000000e+02 2.241651611328125000e+02
1.680000000000000000e+02 1.733249969482421875e+02
1.540000000000000000e+02 1.611904602050781250e+02
1.380000000000000000e+02 1.435280761718750000e+02
1.240000000000000000e+02 1.262462005615234375e+02
1.100000000000000000e+02 1.130957717895507812e+02
1.010000000000000000e+02 1.053687057495117188e+02
1.660000000000000000e+02 1.581012878417968750e+02
1.660000000000000000e+02 1.528908081054687500e+02
1.630000000000000000e+02 1.592230987548828125e+02
1.600000000000000000e+02 1.639131622314453125e+02
1.610000000000000000e+02 1.614773559570312500e+02
1.690000000000000000e+02 1.619817657470703125e+02
1.790000000000000000e+02 1.668755340576171875e+02
1.810000000000000000e+02 1.924602355957031250e+02
1.790000000000000000e+02 1.953173980712890625e+02
1.750000000000000000e+02 1.698657073974609375e+02
1.730000000000000000e+02 1.912877197265625000e+02
1.720000000000000000e+02 1.751026153564453125e+02
1.750000000000000000e+02 1.773071899414062500e+02
1.880000000000000000e+02 1.746522979736328125e+02
2.010000000000000000e+02 1.813295440673828125e+02
2.050000000000000000e+02 2.010552215576171875e+02
2.000000000000000000e+02 2.107335052490234375e+02
1.960000000000000000e+02 2.063302154541015625e+02
1.890000000000000000e+02 1.952904510498046875e+02
1.840000000000000000e+02 1.961031188964843750e+02
1.900000000000000000e+02 1.821838836669921875e+02
1.890000000000000000e+02 1.798619079589843750e+02
1.830000000000000000e+02 1.946339416503906250e+02
1.900000000000000000e+02 1.821797027587890625e+02
2.030000000000000000e+02 1.773907012939453125e+02
2.070000000000000000e+02 1.993561248779296875e+02
2.225000000000000000e+02 2.153994750976562500e+02
2.090000000000000000e+02 2.073004760742187500e+02
2.020000000000000000e+02 2.279731445312500000e+02
1.960000000000000000e+02 2.070705261230468750e+02
2.000000000000000000e+02 1.929262084960937500e+02
2.140000000000000000e+02 2.036330871582031250e+02
2.230000000000000000e+02 2.140865783691406250e+02
2.230000000000000000e+02 2.221712951660156250e+02
2.170000000000000000e+02 2.080486755371093750e+02
2.110000000000000000e+02 1.966325988769531250e+02
2.000000000000000000e+02 1.876574401855468750e+02
1.850000000000000000e+02 1.849931488037109375e+02
1.700000000000000000e+02 1.682693481445312500e+02
1.540000000000000000e+02 1.548447418212890625e+02
1.390000000000000000e+02 1.412042541503906250e+02
1.270000000000000000e+02 1.326624908447265625e+02
1.050000000000000000e+02 1.015137786865234375e+02
1.050000000000000000e+02 1.176046218872070312e+02
1.060000000000000000e+02 9.650563049316406250e+01
1.120000000000000000e+02 1.178770141601562500e+02
1.200000000000000000e+02 1.072735290527343750e+02
1.290000000000000000e+02 1.370518798828125000e+02
1.460000000000000000e+02 1.388082885742187500e+02
1.590000000000000000e+02 1.495320587158203125e+02
1.690000000000000000e+02 1.812722320556640625e+02
1.800000000000000000e+02 1.767254791259765625e+02
1.830000000000000000e+02 1.859262695312500000e+02
1.760000000000000000e+02 1.970721435546875000e+02
1.660000000000000000e+02 1.876867065429687500e+02
1.620000000000000000e+02 1.750044555664062500e+02
1.640000000000000000e+02 1.679386596679687500e+02
1.650000000000000000e+02 1.660695800781250000e+02
1.600000000000000000e+02 1.670132904052734375e+02
1.550000000000000000e+02 1.692384185791015625e+02
1.530000000000000000e+02 1.604579772949218750e+02
1.510000000000000000e+02 1.578713378906250000e+02
1.470000000000000000e+02 1.568037872314453125e+02
1.450000000000000000e+02 1.529976043701171875e+02
1.410000000000000000e+02 1.467303771972656250e+02
1.400000000000000000e+02 1.469848480224609375e+02
1.410000000000000000e+02 1.402854919433593750e+02
1.440000000000000000e+02 1.422995147705078125e+02
1.540000000000000000e+02 1.437637481689453125e+02
1.740000000000000000e+02 1.479894866943359375e+02
1.920000000000000000e+02 1.624275665283203125e+02
2.040000000000000000e+02 1.892984924316406250e+02
2.090000000000000000e+02 2.104461822509765625e+02
2.060000000000000000e+02 2.148079223632812500e+02
1.990000000000000000e+02 2.138479766845703125e+02
1.950000000000000000e+02 1.941975250244140625e+02
1.850000000000000000e+02 2.036402130126953125e+02
1.740000000000000000e+02 2.043383331298828125e+02
1.670000000000000000e+02 1.764240264892578125e+02
1.740000000000000000e+02 1.675124511718750000e+02
2.300000000000000000e+02 1.763251190185546875e+02
2.440000000000000000e+02 2.158358154296875000e+02
2.520000000000000000e+02 2.458318176269531250e+02
2.690000000000000000e+02 2.517282409667968750e+02
2.860000000000000000e+02 2.564379272460937500e+02
2.910000000000000000e+02 2.785278625488281250e+02
2.910000000000000000e+02 2.910603637695312500e+02
3.000000000000000000e+02 2.839019165039062500e+02
2.930000000000000000e+02 2.783589477539062500e+02
3.080000000000000000e+02 2.928882141113281250e+02
3.200000000000000000e+02 2.883179321289062500e+02
3.180000000000000000e+02 3.003018798828125000e+02
3.060000000000000000e+02 3.103973693847656250e+02
2.890000000000000000e+02 3.016853942871093750e+02
2.790000000000000000e+02 2.841304321289062500e+02
2.760000000000000000e+02 2.595163574218750000e+02
2.710000000000000000e+02 2.529999084472656250e+02
2.570000000000000000e+02 2.539217529296875000e+02
2.630000000000000000e+02 2.443407592773437500e+02
2.560000000000000000e+02 2.209162597656250000e+02
2.110000000000000000e+02 2.265646362304687500e+02
2.040000000000000000e+02 1.998534698486328125e+02
2.300000000000000000e+02 1.889350585937500000e+02
2.250000000000000000e+02 2.083614959716796875e+02
1.890000000000000000e+02 2.184572753906250000e+02
1.760000000000000000e+02 1.898845672607421875e+02
1.830000000000000000e+02 1.743859252929687500e+02
2.020000000000000000e+02 1.705938415527343750e+02
2.200000000000000000e+02 1.854655303955078125e+02
2.290000000000000000e+02 2.103395385742187500e+02
2.360000000000000000e+02 2.289451446533203125e+02
2.290000000000000000e+02 2.359292907714843750e+02
2.130000000000000000e+02 2.459029541015625000e+02
2.110000000000000000e+02 2.158871765136718750e+02
2.325000000000000000e+02 1.910538635253906250e+02
2.140000000000000000e+02 2.072890930175781250e+02
2.340000000000000000e+02 2.161519927978515625e+02
2.500000000000000000e+02 2.279834899902343750e+02
2.510000000000000000e+02 2.495922698974609375e+02
2.415000000000000000e+02 2.415661773681640625e+02
2.290000000000000000e+02 2.190089721679687500e+02
2.190000000000000000e+02 2.020298309326171875e+02
2.130000000000000000e+02 1.911839294433593750e+02
2.020000000000000000e+02 1.936614532470703125e+02
1.940000000000000000e+02 1.906230468750000000e+02
1.870000000000000000e+02 1.814816131591796875e+02
1.740000000000000000e+02 1.813157958984375000e+02
1.640000000000000000e+02 1.787821960449218750e+02
1.550000000000000000e+02 1.598149871826171875e+02
1.400000000000000000e+02 1.553053283691406250e+02
1.300000000000000000e+02 1.440982971191406250e+02
1.270000000000000000e+02 1.239737930297851562e+02
1.190000000000000000e+02 1.225910186767578125e+02
1.100000000000000000e+02 1.240344772338867188e+02
1.140000000000000000e+02 1.098750457763671875e+02
1.290000000000000000e+02 1.064543151855468750e+02
1.420000000000000000e+02 1.242607727050781250e+02
1.530000000000000000e+02 1.456471862792968750e+02
1.730000000000000000e+02 1.614187011718750000e+02
1.955000000000000000e+02 1.704884948730468750e+02
2.010000000000000000e+02 2.009462585449218750e+02
1.990000000000000000e+02 2.043490142822265625e+02
2.030000000000000000e+02 2.183058776855468750e+02
2.100000000000000000e+02 2.121217346191406250e+02
2.060000000000000000e+02 2.130366210937500000e+02
2.030000000000000000e+02 2.006920623779296875e+02
2.020000000000000000e+02 1.947988891601562500e+02
2.030000000000000000e+02 1.936087799072265625e+02
2.170000000000000000e+02 1.939203338623046875e+02
2.330000000000000000e+02 2.020319213867187500e+02
2.330000000000000000e+02 2.304260864257812500e+02
2.280000000000000000e+02 2.436353759765625000e+02
2.260000000000000000e+02 2.174421997070312500e+02
2.690000000000000000e+02 2.805283203125000000e+02
2.660000000000000000e+02 2.818653869628906250e+02
2.530000000000000000e+02 2.645026245117187500e+02
2.370000000000000000e+02 2.519205780029296875e+02
2.110000000000000000e+02 2.251982116699218750e+02
1.840000000000000000e+02 2.062075042724609375e+02
1.740000000000000000e+02 1.766612548828125000e+02
1.620000000000000000e+02 1.569158630371093750e+02
1.350000000000000000e+02 1.514810943603515625e+02
1.110000000000000000e+02 1.355500640869140625e+02
9.800000000000000000e+01 1.107687530517578125e+02
9.400000000000000000e+01 9.329892730712890625e+01
1.580000000000000000e+02 1.609121704101562500e+02
1.440000000000000000e+02 1.663888244628906250e+02
1.420000000000000000e+02 1.439036865234375000e+02
1.410000000000000000e+02 1.303498992919921875e+02
1.310000000000000000e+02 1.410816955566406250e+02
1.300000000000000000e+02 1.367426757812500000e+02
1.750000000000000000e+02 1.345718078613281250e+02
1.770000000000000000e+02 1.625386810302734375e+02
1.650000000000000000e+02 1.765004882812500000e+02
1.650000000000000000e+02 1.705792846679687500e+02
1.680000000000000000e+02 1.739334106445312500e+02
1.680000000000000000e+02 1.719015045166015625e+02
1.770000000000000000e+02 1.762935333251953125e+02
1.950000000000000000e+02 1.725173645019531250e+02
2.110000000000000000e+02 1.903201904296875000e+02
2.120000000000000000e+02 2.100303802490234375e+02
1.960000000000000000e+02 2.224339904785156250e+02
1.780000000000000000e+02 2.096045074462890625e+02
1.800000000000000000e+02 1.824576568603515625e+02
2.100000000000000000e+02 1.887151184082031250e+02
2.050000000000000000e+02 2.113748168945312500e+02
2.080000000000000000e+02 2.146443481445312500e+02
2.400000000000000000e+02 2.146842651367187500e+02
2.410000000000000000e+02 2.388857421875000000e+02
2.290000000000000000e+02 2.367331848144531250e+02
2.290000000000000000e+02 2.353957824707031250e+02
2.270000000000000000e+02 2.075209197998046875e+02
2.380000000000000000e+02 2.310004882812500000e+02
2.620000000000000000e+02 2.505935974121093750e+02
2.830000000000000000e+02 2.523677978515625000e+02
2.830000000000000000e+02 2.636441345214843750e+02
2.450000000000000000e+02 2.578286437988281250e+02
2.220000000000000000e+02 2.240258483886718750e+02
1.980000000000000000e+02 2.006920318603515625e+02
1.790000000000000000e+02 1.762987365722656250e+02
1.630000000000000000e+02 1.616231384277343750e+02
1.490000000000000000e+02 1.493845214843750000e+02
1.400000000000000000e+02 1.364141845703125000e+02
1.320000000000000000e+02 1.246100769042968750e+02
1.240000000000000000e+02 1.187646789550781250e+02
1.220000000000000000e+02 1.183483352661132812e+02
1.195000000000000000e+02 1.128322601318359375e+02
1.100000000000000000e+02 1.192465286254882812e+02
1.120000000000000000e+02 1.178676757812500000e+02
1.270000000000000000e+02 1.055904388427734375e+02
1.580000000000000000e+02 1.242413177490234375e+02
1.890000000000000000e+02 1.446030120849609375e+02
2.110000000000000000e+02 1.895947113037109375e+02
2.370000000000000000e+02 2.293724060058593750e+02
2.610000000000000000e+02 2.330194396972656250e+02
2.710000000000000000e+02 2.613386840820312500e+02
2.670000000000000000e+02 2.752806091308593750e+02
2.520000000000000000e+02 2.680262756347656250e+02
2.370000000000000000e+02 2.469160156250000000e+02
2.230000000000000000e+02 2.196634063720703125e+02
2.170000000000000000e+02 2.043057861328125000e+02
2.130000000000000000e+02 1.923657379150390625e+02
2.020000000000000000e+02 1.985220031738281250e+02
1.930000000000000000e+02 1.927446899414062500e+02
1.900000000000000000e+02 1.831693725585937500e+02
1.790000000000000000e+02 1.804051818847656250e+02
1.790000000000000000e+02 1.804222717285156250e+02
1.770000000000000000e+02 1.689095458984375000e+02
1.820000000000000000e+02 1.801220397949218750e+02
2.080000000000000000e+02 1.800493927001953125e+02
2.720000000000000000e+02 2.255583190917968750e+02
2.870000000000000000e+02 2.949371032714843750e+02
2.790000000000000000e+02 2.900899963378906250e+02
2.720000000000000000e+02 2.849931335449218750e+02
2.730000000000000000e+02 2.609575195312500000e+02
2.810000000000000000e+02 2.827341003417968750e+02
2.890000000000000000e+02 3.075629577636718750e+02
2.780000000000000000e+02 3.059252929687500000e+02
2.550000000000000000e+02 2.970876159667968750e+02
2.400000000000000000e+02 2.623012084960937500e+02
2.320000000000000000e+02 2.706306457519531250e+02
2.190000000000000000e+02 2.013983459472656250e+02
2.120000000000000000e+02 2.050745544433593750e+02
2.000000000000000000e+02 1.974892578125000000e+02
1.990000000000000000e+02 1.926645507812500000e+02
2.010000000000000000e+02 1.832109680175781250e+02
2.000000000000000000e+02 1.918027954101562500e+02
1.960000000000000000e+02 1.964357604980468750e+02
1.930000000000000000e+02 1.954627838134765625e+02
1.955000000000000000e+02 1.916508026123046875e+02
1.890000000000000000e+02 1.922872772216796875e+02
1.820000000000000000e+02 2.005634307861328125e+02
1.840000000000000000e+02 1.818288116455078125e+02
1.920000000000000000e+02 1.796910095214843750e+02
1.860000000000000000e+02 1.891530303955078125e+02
1.450000000000000000e+02 1.777765502929687500e+02
1.860000000000000000e+02 1.476930084228515625e+02
1.900000000000000000e+02 1.812444458007812500e+02
1.920000000000000000e+02 1.956232452392578125e+02
1.960000000000000000e+02 1.913472442626953125e+02
1.940000000000000000e+02 1.973956909179687500e+02
1.840000000000000000e+02 2.031312866210937500e+02
1.830000000000000000e+02 1.925455780029296875e+02
1.920000000000000000e+02 1.769353942871093750e+02
1.910000000000000000e+02 1.874816589355468750e+02
1.900000000000000000e+02 2.001878814697265625e+02
1.890000000000000000e+02 1.848434143066406250e+02
1.870000000000000000e+02 1.904031524658203125e+02
1.870000000000000000e+02 1.890435943603515625e+02
2.120000000000000000e+02 1.867543182373046875e+02
2.140000000000000000e+02 1.894013824462890625e+02
1.980000000000000000e+02 2.084236755371093750e+02
2.050000000000000000e+02 1.880883331298828125e+02
2.090000000000000000e+02 1.978879852294921875e+02
2.100000000000000000e+02 2.104031829833984375e+02
2.220000000000000000e+02 2.059816894531250000e+02
2.125000000000000000e+02 2.051629791259765625e+02
2.190000000000000000e+02 2.305792236328125000e+02
2.310000000000000000e+02 2.183468170166015625e+02
2.710000000000000000e+02 2.717596740722656250e+02
1.750000000000000000e+02 1.873215637207031250e+02
1.640000000000000000e+02 1.524838256835937500e+02
1.580000000000000000e+02 1.511265869140625000e+02
1.490000000000000000e+02 1.380896606445312500e+02
1.370000000000000000e+02 1.359516601562500000e+02
1.330000000000000000e+02 1.288526153564453125e+02
1.280000000000000000e+02 1.209269180297851562e+02
1.190000000000000000e+02 1.289951934814453125e+02
1.120000000000000000e+02 1.209732055664062500e+02
1.090000000000000000e+02 1.136435546875000000e+02
1.070000000000000000e+02 1.128312377929687500e+02
1.260000000000000000e+02 1.138292541503906250e+02
2.250000000000000000e+02 1.547057495117187500e+02
2.710000000000000000e+02 2.129754943847656250e+02
3.060000000000000000e+02 2.623146667480468750e+02
3.260000000000000000e+02 3.055910644531250000e+02
3.420000000000000000e+02 3.315820312500000000e+02
3.640000000000000000e+02 3.391522216796875000e+02
3.780000000000000000e+02 3.460864868164062500e+02
3.780000000000000000e+02 3.601421203613281250e+02
3.690000000000000000e+02 3.674630126953125000e+02
3.650000000000000000e+02 3.658001098632812500e+02
3.490000000000000000e+02 3.564888000488281250e+02
2.850000000000000000e+02 3.323256835937500000e+02
2.660000000000000000e+02 2.854616699218750000e+02
2.460000000000000000e+02 2.474896240234375000e+02
2.490000000000000000e+02 2.330693206787109375e+02
2.530000000000000000e+02 2.071241455078125000e+02
2.110000000000000000e+02 2.319194030761718750e+02
1.920000000000000000e+02 1.940490112304687500e+02
1.760000000000000000e+02 1.872732849121093750e+02
1.670000000000000000e+02 1.734116668701171875e+02
1.660000000000000000e+02 1.579322662353515625e+02
1.585000000000000000e+02 1.535796813964843750e+02
1.630000000000000000e+02 1.599924774169921875e+02
1.780000000000000000e+02 1.552631378173828125e+02
2.120000000000000000e+02 1.746382751464843750e+02
2.390000000000000000e+02 1.949978942871093750e+02
2.470000000000000000e+02 2.579341125488281250e+02
2.500000000000000000e+02 2.426088867187500000e+02
2.430000000000000000e+02 2.329695129394531250e+02
2.280000000000000000e+02 2.353042907714843750e+02
2.070000000000000000e+02 2.128379211425781250e+02
1.850000000000000000e+02 1.945459899902343750e+02
1.620000000000000000e+02 1.754915771484375000e+02
1.440000000000000000e+02 1.564281616210937500e+02
1.310000000000000000e+02 1.321863708496093750e+02
1.210000000000000000e+02 1.196376190185546875e+02
1.040000000000000000e+02 1.102443389892578125e+02
8.399999237060546875e+01 1.071981811523437500e+02
6.800000762939453125e+01 7.213001251220703125e+01
7.500000762939453125e+01 7.289540100097656250e+01
8.100000762939453125e+01 9.311697387695312500e+01
8.200000762939453125e+01 9.539609527587890625e+01
7.900000762939453125e+01 9.916371917724609375e+01
7.600000762939453125e+01 9.589891052246093750e+01
7.200000762939453125e+01 9.160102844238281250e+01
7.400000762939453125e+01 7.697320556640625000e+01
9.600000000000000000e+01 7.441790008544921875e+01
9.700000762939453125e+01 9.541528320312500000e+01
8.500000762939453125e+01 9.785549926757812500e+01
8.300000000000000000e+01 1.060029754638671875e+02
8.900000000000000000e+01 9.111027526855468750e+01
8.100000762939453125e+01 9.465859985351562500e+01
8.100000762939453125e+01 1.037183990478515625e+02
1.070000000000000000e+02 9.384053039550781250e+01
1.040000000000000000e+02 1.075375213623046875e+02
1.200000000000000000e+02 1.114049530029296875e+02
1.210000000000000000e+02 1.282787170410156250e+02
1.230000000000000000e+02 1.229720306396484375e+02
1.380000000000000000e+02 1.258506240844726562e+02
1.650000000000000000e+02 1.344819335937500000e+02
1.970000000000000000e+02 1.554802551269531250e+02
1.420000000000000000e+02 1.540567474365234375e+02
1.280000000000000000e+02 1.520182495117187500e+02
1.170000000000000000e+02 1.234889373779296875e+02
1.060000000000000000e+02 1.206961517333984375e+02
1.010000000000000000e+02 1.133477630615234375e+02
9.800000000000000000e+01 1.041274642944335938e+02
9.300000000000000000e+01 1.051147232055664062e+02
9.200000000000000000e+01 1.023477172851562500e+02
9.000000000000000000e+01 9.735877990722656250e+01
8.300000000000000000e+01 1.003457565307617188e+02
8.100000762939453125e+01 9.684819793701171875e+01
8.300000000000000000e+01 8.941666412353515625e+01
8.100000762939453125e+01 9.121376037597656250e+01
7.700000762939453125e+01 9.493591308593750000e+01
7.900000762939453125e+01 9.055455017089843750e+01
8.600000000000000000e+01 8.745987701416015625e+01
9.400000762939453125e+01 9.242883300781250000e+01
1.400000000000000000e+02 1.153072204589843750e+02
1.290000000000000000e+02 1.515161895751953125e+02
1.295000000000000000e+02 1.390546875000000000e+02
1.190000000000000000e+02 1.258918838500976562e+02
1.120000000000000000e+02 1.350586853027343750e+02
1.120000000000000000e+02 1.127450256347656250e+02
1.190000000000000000e+02 1.170263595581054688e+02
1.260000000000000000e+02 1.176970062255859375e+02
1.260000000000000000e+02 1.303293609619140625e+02
1.260000000000000000e+02 1.327378997802734375e+02
1.240000000000000000e+02 1.272856979370117188e+02
1.200000000000000000e+02 1.318786010742187500e+02
1.300000000000000000e+02 1.440654602050781250e+02
1.750000000000000000e+02 1.568794403076171875e+02
1.880000000000000000e+02 1.737678070068359375e+02
1.900000000000000000e+02 1.871976013183593750e+02
1.840000000000000000e+02 1.915374603271484375e+02
1.740000000000000000e+02 1.816273193359375000e+02
1.650000000000000000e+02 1.734529113769531250e+02
1.570000000000000000e+02 1.603948822021484375e+02
1.470000000000000000e+02 1.522375183105468750e+02
1.370000000000000000e+02 1.447678527832031250e+02
1.270000000000000000e+02 1.338053588867187500e+02
1.180000000000000000e+02 1.280942687988281250e+02
1.120000000000000000e+02 1.217469177246093750e+02
1.135000000000000000e+02 1.145298461914062500e+02
1.150000000000000000e+02 1.132357177734375000e+02
1.150000000000000000e+02 1.199986114501953125e+02
1.210000000000000000e+02 1.197300033569335938e+02
1.490000000000000000e+02 1.193734283447265625e+02
1.730000000000000000e+02 1.391066131591796875e+02
1.900000000000000000e+02 1.716329803466796875e+02
2.050000000000000000e+02 1.867544708251953125e+02
2.420000000000000000e+02 2.524478454589843750e+02
2.240000000000000000e+02 2.432877197265625000e+02
2.050000000000000000e+02 2.272285003662109375e+02
1.930000000000000000e+02 2.024622039794921875e+02
1.820000000000000000e+02 1.871530456542968750e+02
1.730000000000000000e+02 1.810195922851562500e+02
1.680000000000000000e+02 1.686135711669921875e+02
1.690000000000000000e+02 1.602691497802734375e+02
1.760000000000000000e+02 1.571241302490234375e+02
1.840000000000000000e+02 1.638274536132812500e+02
1.860000000000000000e+02 1.773065338134765625e+02
1.660000000000000000e+02 1.846712951660156250e+02
1.490000000000000000e+02 1.760673828125000000e+02
1.420000000000000000e+02 1.408482513427734375e+02
1.440000000000000000e+02 1.376201629638671875e+02
1.490000000000000000e+02 1.329642944335937500e+02
1.520000000000000000e+02 1.464784851074218750e+02
1.470000000000000000e+02 1.503873596191406250e+02
1.360000000000000000e+02 1.515042572021484375e+02
1.260000000000000000e+02 1.400175323486328125e+02
1.210000000000000000e+02 1.294678649902343750e+02
1.210000000000000000e+02 1.234950332641601562e+02
1.250000000000000000e+02 1.225229873657226562e+02
1.310000000000000000e+02 1.255639953613281250e+02
1.320000000000000000e+02 1.319324951171875000e+02
1.380000000000000000e+02 1.383318634033203125e+02
1.480000000000000000e+02 1.329023590087890625e+02
1.500000000000000000e+02 1.496966094970703125e+02
1.530000000000000000e+02 1.577322845458984375e+02
1.520000000000000000e+02 1.483760070800781250e+02
1.470000000000000000e+02 1.598993988037109375e+02
1.410000000000000000e+02 1.484366760253906250e+02
1.390000000000000000e+02 1.438833770751953125e+02
1.420000000000000000e+02 1.379691162109375000e+02
1.440000000000000000e+02 1.408605346679687500e+02
1.400000000000000000e+02 1.467694396972656250e+02
1.390000000000000000e+02 1.449276123046875000e+02
1.430000000000000000e+02 1.366870422363281250e+02
1.510000000000000000e+02 1.430179290771484375e+02
1.640000000000000000e+02 1.485489196777343750e+02
1.730000000000000000e+02 1.595827484130859375e+02
1.640000000000000000e+02 1.760361480712890625e+02
1.330000000000000000e+02 1.287360839843750000e+02
1.340000000000000000e+02 1.371471862792968750e+02
1.350000000000000000e+02 1.279645538330078125e+02
1.420000000000000000e+02 1.411490936279296875e+02
1.540000000000000000e+02 1.346818542480468750e+02
1.710000000000000000e+02 1.534238739013671875e+02
2.010000000000000000e+02 1.652416534423828125e+02
2.150000000000000000e+02 1.857022857666015625e+02
2.110000000000000000e+02 2.072929077148437500e+02
2.070000000000000000e+02 2.013923339843750000e+02
2.030000000000000000e+02 2.050542297363281250e+02
2.080000000000000000e+02 1.964236450195312500e+02
2.080000000000000000e+02 1.946573791503906250e+02
1.960000000000000000e+02 2.096115112304687500e+02
1.760000000000000000e+02 1.971699523925781250e+02
1.600000000000000000e+02 1.795395660400390625e+02
1.500000000000000000e+02 1.582458343505859375e+02
1.380000000000000000e+02 1.429152221679687500e+02
1.280000000000000000e+02 1.371638641357421875e+02
1.240000000000000000e+02 1.235785903930664062e+02
1.210000000000000000e+02 1.212377624511718750e+02
1.190000000000000000e+02 1.252286071777343750e+02
1.200000000000000000e+02 1.208282470703125000e+02
1.200000000000000000e+02 1.218894958496093750e+02
1.190000000000000000e+02 1.253618698120117188e+02
1.140000000000000000e+02 1.229292755126953125e+02
1.110000000000000000e+02 1.228601150512695312e+02
1.120000000000000000e+02 1.146072082519531250e+02
1.230000000000000000e+02 1.162244491577148438e+02
1.530000000000000000e+02 1.185875396728515625e+02
1.495000000000000000e+02 1.286918792724609375e+02
1.670000000000000000e+02 1.494616394042968750e+02
1.770000000000000000e+02 1.774238739013671875e+02
1.880000000000000000e+02 1.670994262695312500e+02
1.890000000000000000e+02 1.844951171875000000e+02
1.850000000000000000e+02 1.906764068603515625e+02
1.840000000000000000e+02 1.866227264404296875e+02
1.760000000000000000e+02 1.763657073974609375e+02
1.670000000000000000e+02 1.759215393066406250e+02
1.590000000000000000e+02 1.625598754882812500e+02
1.540000000000000000e+02 1.532908935546875000e+02
1.600000000000000000e+02 1.486667633056640625e+02
1.640000000000000000e+02 1.388441162109375000e+02
1.520000000000000000e+02 1.587241210937500000e+02
1.460000000000000000e+02 1.481341552734375000e+02
1.410000000000000000e+02 1.459658508300781250e+02
1.230000000000000000e+02 1.398361358642578125e+02
1.140000000000000000e+02 1.375777893066406250e+02
1.390000000000000000e+02 1.175101928710937500e+02
1.530000000000000000e+02 1.428306884765625000e+02
1.520000000000000000e+02 1.600014343261718750e+02
1.560000000000000000e+02 1.554371643066406250e+02
1.600000000000000000e+02 1.498485412597656250e+02
1.580000000000000000e+02 1.642963104248046875e+02
1.490000000000000000e+02 1.598922576904296875e+02
1.390000000000000000e+02 1.533686218261718750e+02
1.340000000000000000e+02 1.403861389160156250e+02
1.280000000000000000e+02 1.336109924316406250e+02
1.350000000000000000e+02 1.339641265869140625e+02
1.440000000000000000e+02 1.248991699218750000e+02
1.340000000000000000e+02 1.491206970214843750e+02
1.410000000000000000e+02 1.300337066650390625e+02
1.510000000000000000e+02 1.389093017578125000e+02
1.550000000000000000e+02 1.516228485107421875e+02
1.660000000000000000e+02 1.625012207031250000e+02
1.170000000000000000e+02 1.398255004882812500e+02
1.050000000000000000e+02 1.201950683593750000e+02
2.000000000000000000e+02 1.544180908203125000e+02
2.170000000000000000e+02 2.150543975830078125e+02
2.270000000000000000e+02 2.118928222656250000e+02
2.290000000000000000e+02 2.127092132568359375e+02
2.280000000000000000e+02 2.269514770507812500e+02
2.150000000000000000e+02 2.202670745849609375e+02
2.030000000000000000e+02 2.197238159179687500e+02
1.990000000000000000e+02 1.947301788330078125e+02
1.980000000000000000e+02 1.913563232421875000e+02
1.960000000000000000e+02 1.927419586181640625e+02
1.900000000000000000e+02 1.912686462402343750e+02
1.790000000000000000e+02 1.877512817382812500e+02
1.660000000000000000e+02 1.786252746582031250e+02
1.570000000000000000e+02 1.644350891113281250e+02
1.480000000000000000e+02 1.494210052490234375e+02
1.430000000000000000e+02 1.445456237792968750e+02
1.470000000000000000e+02 1.346371765136718750e+02
1.530000000000000000e+02 1.368915252685546875e+02
1.600000000000000000e+02 1.514801330566406250e+02
1.690000000000000000e+02 1.544269866943359375e+02
1.730000000000000000e+02 1.642975921630859375e+02
1.710000000000000000e+02 1.739508361816406250e+02
1.660000000000000000e+02 1.692961120605468750e+02
1.560000000000000000e+02 1.642623291015625000e+02
1.520000000000000000e+02 1.573295440673828125e+02
1.585000000000000000e+02 1.487106018066406250e+02
1.710000000000000000e+02 1.490546264648437500e+02
1.790000000000000000e+02 2.013265686035156250e+02
2.080000000000000000e+02 1.921652221679687500e+02
2.030000000000000000e+02 1.965718688964843750e+02
1.910000000000000000e+02 2.076986694335937500e+02
1.810000000000000000e+02 1.870604248046875000e+02
1.720000000000000000e+02 1.776996154785156250e+02
1.680000000000000000e+02 1.693677673339843750e+02
1.580000000000000000e+02 1.584663696289062500e+02
1.390000000000000000e+02 1.590809631347656250e+02
1.240000000000000000e+02 1.406321105957031250e+02
1.270000000000000000e+02 1.206379699707031250e+02
1.330000000000000000e+02 1.152306213378906250e+02
1.310000000000000000e+02 1.379202117919921875e+02
1.250000000000000000e+02 1.356603546142578125e+02
1.200000000000000000e+02 1.285881500244140625e+02
1.180000000000000000e+02 1.250224304199218750e+02
1.190000000000000000e+02 1.213732604980468750e+02
1.190000000000000000e+02 1.218577499389648438e+02
1.190000000000000000e+02 1.244985275268554688e+02
1.190000000000000000e+02 1.223571166992187500e+02
1.130000000000000000e+02 1.239679107666015625e+02
1.060000000000000000e+02 1.232902297973632812e+02
1.050000000000000000e+02 1.126466217041015625e+02
1.090000000000000000e+02 1.090870513916015625e+02
1.140000000000000000e+02 1.121077270507812500e+02
1.170000000000000000e+02 1.180237274169921875e+02
1.240000000000000000e+02 1.220528488159179688e+02
1.255000000000000000e+02 1.242639312744140625e+02
1.300000000000000000e+02 1.357925262451171875e+02
1.380000000000000000e+02 1.296772308349609375e+02
1.450000000000000000e+02 1.348760223388671875e+02
1.440000000000000000e+02 1.508383636474609375e+02
1.390000000000000000e+02 1.499497070312500000e+02
1.380000000000000000e+02 1.426238250732421875e+02
1.390000000000000000e+02 1.380427246093750000e+02
1.400000000000000000e+02 1.417339019775390625e+02
1.410000000000000000e+02 1.413002929687500000e+02
1.480000000000000000e+02 1.426773529052734375e+02
1.450000000000000000e+02 1.657073059082031250e+02
1.510000000000000000e+02 1.487913360595703125e+02
1.590000000000000000e+02 1.454921112060546875e+02
1.620000000000000000e+02 1.576706848144531250e+02
1.540000000000000000e+02 1.630454254150390625e+02
1.340000000000000000e+02 1.600339965820312500e+02
1.160000000000000000e+02 1.438264007568359375e+02
1.060000000000000000e+02 1.207253417968750000e+02
1.000000076293945312e+02 1.114528198242187500e+02
9.700000762939453125e+01 1.063859786987304688e+02
9.700000762939453125e+01 1.025115737915039062e+02
9.800000000000000000e+01 1.022082519531250000e+02
9.900000000000000000e+01 1.042928771972656250e+02
9.800000000000000000e+01 1.055986022949218750e+02
1.000000076293945312e+02 1.067451782226562500e+02
1.060000000000000000e+02 1.044279251098632812e+02
1.090000000000000000e+02 1.099240264892578125e+02
1.070000000000000000e+02 1.172345504760742188e+02
1.010000000000000000e+02 1.152207031250000000e+02
1.010000000000000000e+02 1.116710205078125000e+02
1.080000000000000000e+02 1.045695877075195312e+02
1.100000000000000000e+02 1.105057983398437500e+02
1.050000000000000000e+02 1.200959777832031250e+02
1.080000000000000000e+02 1.139735260009765625e+02
1.280000000000000000e+02 1.082436981201171875e+02
1.500000000000000000e+02 1.200935211181640625e+02
1.610000000000000000e+02 1.540013427734375000e+02
1.590000000000000000e+02 1.674640045166015625e+02
1.520000000000000000e+02 1.664382171630859375e+02
1.580000000000000000e+02 1.558257751464843750e+02
1.440000000000000000e+02 1.478918762207031250e+02
1.360000000000000000e+02 1.582038269042968750e+02
1.310000000000000000e+02 1.257890930175781250e+02
1.240000000000000000e+02 1.447861022949218750e+02
1.210000000000000000e+02 1.254999313354492188e+02
1.190000000000000000e+02 1.230370330810546875e+02
1.160000000000000000e+02 1.241018753051757812e+02
1.120000000000000000e+02 1.210399322509765625e+02
1.090000000000000000e+02 1.183256225585937500e+02
1.120000000000000000e+02 1.144712982177734375e+02
1.120000000000000000e+02 1.131930084228515625e+02
1.120000000000000000e+02 1.212001037597656250e+02
1.110000000000000000e+02 1.148086395263671875e+02
1.125000000000000000e+02 1.174606628417968750e+02
1.220000000000000000e+02 1.161145629882812500e+02
1.380000000000000000e+02 1.210494842529296875e+02
1.510000000000000000e+02 1.350124359130859375e+02
1.560000000000000000e+02 1.556126556396484375e+02
1.370000000000000000e+02 1.673397979736328125e+02
1.290000000000000000e+02 1.412796478271484375e+02
1.250000000000000000e+02 1.353188018798828125e+02
1.260000000000000000e+02 1.251131134033203125e+02
1.250000000000000000e+02 1.279114227294921875e+02
1.240000000000000000e+02 1.305918426513671875e+02
1.240000000000000000e+02 1.259607849121093750e+02
1.255000000000000000e+02 1.270854110717773438e+02
1.310000000000000000e+02 1.277403640747070312e+02
1.250000000000000000e+02 1.300191040039062500e+02
1.220000000000000000e+02 1.401557617187500000e+02
1.200000000000000000e+02 1.190091552734375000e+02
1.170000000000000000e+02 1.292680358886718750e+02
1.220000000000000000e+02 1.210853424072265625e+02
1.340000000000000000e+02 1.200092773437500000e+02
1.370000000000000000e+02 1.331029968261718750e+02
1.330000000000000000e+02 1.471997375488281250e+02
1.340000000000000000e+02 1.357477264404296875e+02
1.280000000000000000e+02 1.338937835693359375e+02
1.150000000000000000e+02 1.406031494140625000e+02
1.110000000000000000e+02 1.229595642089843750e+02
1.150000000000000000e+02 1.124511413574218750e+02
1.160000000000000000e+02 1.170175323486328125e+02
1.190000000000000000e+02 1.232914962768554688e+02
1.230000000000000000e+02 1.188172302246093750e+02
1.240000000000000000e+02 1.277742233276367188e+02
1.220000000000000000e+02 1.290656738281250000e+02
1.230000000000000000e+02 1.275541763305664062e+02
1.330000000000000000e+02 1.245983734130859375e+02
1.390000000000000000e+02 1.296542358398437500e+02
1.450000000000000000e+02 1.587182617187500000e+02
1.510000000000000000e+02 1.415962524414062500e+02
1.410000000000000000e+02 1.531847839355468750e+02
1.300000000000000000e+02 1.553735809326171875e+02
1.220000000000000000e+02 1.295433502197265625e+02
1.160000000000000000e+02 1.292741241455078125e+02
1.120000000000000000e+02 1.204040527343750000e+02
1.100000000000000000e+02 1.169762802124023438e+02
1.160000000000000000e+02 1.146747741699218750e+02
1.400000000000000000e+02 1.142852172851562500e+02
1.680000000000000000e+02 1.276630401611328125e+02
1.850000000000000000e+02 1.888044586181640625e+02
1.870000000000000000e+02 1.827377166748046875e+02
1.860000000000000000e+02 1.828371582031250000e+02
1.880000000000000000e+02 1.829323272705078125e+02
1.890000000000000000e+02 1.782102203369140625e+02
1.800000000000000000e+02 1.849826049804687500e+02
1.640000000000000000e+02 1.818758697509765625e+02
1.510000000000000000e+02 1.644596252441406250e+02
1.400000000000000000e+02 1.454355316162109375e+02
1.310000000000000000e+02 1.370580902099609375e+02
1.260000000000000000e+02 1.277315979003906250e+02
1.240000000000000000e+02 1.241796722412109375e+02
1.250000000000000000e+02 1.257283325195312500e+02
1.300000000000000000e+02 1.253083038330078125e+02
1.430000000000000000e+02 1.293712768554687500e+02
1.610000000000000000e+02 1.374765777587890625e+02
1.770000000000000000e+02 1.590558013916015625e+02
1.860000000000000000e+02 1.773262329101562500e+02
1.925000000000000000e+02 1.887743225097656250e+02
1.710000000000000000e+02 1.780073699951171875e+02
1.600000000000000000e+02 1.717604064941406250e+02
1.480000000000000000e+02 1.548326568603515625e+02
1.340000000000000000e+02 1.456249847412109375e+02
1.150000000000000000e+02 1.333014526367187500e+02
1.010000000000000000e+02 1.210808563232421875e+02
9.100000762939453125e+01 1.052681732177734375e+02
9.100000762939453125e+01 1.002174911499023438e+02
1.030000076293945312e+02 9.270063018798828125e+01
1.310000000000000000e+02 9.940890502929687500e+01
1.630000000000000000e+02 1.205242309570312500e+02
1.810000000000000000e+02 1.637464447021484375e+02
2.000000000000000000e+02 1.891363220214843750e+02
2.150000000000000000e+02 1.895231323242187500e+02
2.140000000000000000e+02 2.092330627441406250e+02
2.020000000000000000e+02 2.145401763916015625e+02
1.950000000000000000e+02 2.005694580078125000e+02
2.290000000000000000e+02 1.877073059082031250e+02
2.360000000000000000e+02 2.258102111816406250e+02
2.450000000000000000e+02 2.156178588867187500e+02
2.530000000000000000e+02 2.412715759277343750e+02
2.560000000000000000e+02 2.441125488281250000e+02
1.670000000000000000e+02 1.582530975341796875e+02
1.680000000000000000e+02 1.586288299560546875e+02
1.730000000000000000e+02 1.601669464111328125e+02
1.810000000000000000e+02 1.618318939208984375e+02
1.850000000000000000e+02 1.721352233886718750e+02
1.880000000000000000e+02 1.806720123291015625e+02
1.950000000000000000e+02 1.784034881591796875e+02
1.950000000000000000e+02 1.840534973144531250e+02
1.880000000000000000e+02 1.952047424316406250e+02
1.780000000000000000e+02 1.842879028320312500e+02
1.820000000000000000e+02 1.760648498535156250e+02
1.920000000000000000e+02 1.645241088867187500e+02
1.910000000000000000e+02 1.843120880126953125e+02
1.900000000000000000e+02 1.926094360351562500e+02
1.900000000000000000e+02 1.779420623779296875e+02
1.900000000000000000e+02 1.850159912109375000e+02
1.890000000000000000e+02 1.832264862060546875e+02
1.900000000000000000e+02 1.833567962646484375e+02
1.855000000000000000e+02 1.812820892333984375e+02
1.540000000000000000e+02 1.733014984130859375e+02
1.720000000000000000e+02 1.517095947265625000e+02
1.730000000000000000e+02 1.645159149169921875e+02
1.720000000000000000e+02 1.720951690673828125e+02
1.700000000000000000e+02 1.622977905273437500e+02
1.700000000000000000e+02 1.662112884521484375e+02
1.730000000000000000e+02 1.613367156982421875e+02
1.770000000000000000e+02 1.648208465576171875e+02
1.780000000000000000e+02 1.697545318603515625e+02
1.750000000000000000e+02 1.732727966308593750e+02
1.730000000000000000e+02 1.705520324707031250e+02
1.710000000000000000e+02 1.651138458251953125e+02
1.700000000000000000e+02 1.657530822753906250e+02
1.680000000000000000e+02 1.621702117919921875e+02
1.700000000000000000e+02 1.628571014404296875e+02
1.730000000000000000e+02 1.588708190917968750e+02
1.720000000000000000e+02 1.672082977294921875e+02
1.650000000000000000e+02 1.679361114501953125e+02
1.610000000000000000e+02 1.627400512695312500e+02
1.640000000000000000e+02 1.518022613525390625e+02
1.650000000000000000e+02 1.541594848632812500e+02
1.610000000000000000e+02 1.632554016113281250e+02
1.530000000000000000e+02 1.574555664062500000e+02
1.470000000000000000e+02 1.516248321533203125e+02
1.440000000000000000e+02 1.424310302734375000e+02
1.390000000000000000e+02 1.418041992187500000e+02
1.350000000000000000e+02 1.415629272460937500e+02
1.320000000000000000e+02 1.342839660644531250e+02
1.310000000000000000e+02 1.328525238037109375e+02
1.970000000000000000e+02 1.869182739257812500e+02
1.950000000000000000e+02 1.888466339111328125e+02
1.970000000000000000e+02 1.931474609375000000e+02
1.950000000000000000e+02 1.852187957763671875e+02
1.900000000000000000e+02 1.945900421142578125e+02
1.880000000000000000e+02 1.845720977783203125e+02
1.860000000000000000e+02 1.801799011230468750e+02
1.870000000000000000e+02 1.815683135986328125e+02
1.950000000000000000e+02 1.773763122558593750e+02
1.950000000000000000e+02 1.823469848632812500e+02
1.920000000000000000e+02 1.969524536132812500e+02
2.000000000000000000e+02 1.832237396240234375e+02
2.210000000000000000e+02 1.841980743408203125e+02
2.360000000000000000e+02 2.048176574707031250e+02
2.380000000000000000e+02 2.365756835937500000e+02
2.310000000000000000e+02 2.326588439941406250e+02
2.250000000000000000e+02 2.287402191162109375e+02
2.290000000000000000e+02 2.177080383300781250e+02
2.330000000000000000e+02 2.144731292724609375e+02
2.320000000000000000e+02 2.293885803222656250e+02
2.260000000000000000e+02 2.275187683105468750e+02
2.310000000000000000e+02 2.226065673828125000e+02
2.480000000000000000e+02 2.131193542480468750e+02
2.610000000000000000e+02 2.337985534667968750e+02
2.620000000000000000e+02 2.563893432617187500e+02
2.590000000000000000e+02 2.638916015625000000e+02
2.570000000000000000e+02 2.580366821289062500e+02
2.170000000000000000e+02 1.934537200927734375e+02
1.940000000000000000e+02 1.986726379394531250e+02
1.940000000000000000e+02 2.103399047851562500e+02
1.750000000000000000e+02 1.978413543701171875e+02
1.670000000000000000e+02 1.711605834960937500e+02
1.590000000000000000e+02 1.678748321533203125e+02
1.490000000000000000e+02 1.613296966552734375e+02
1.430000000000000000e+02 1.527579803466796875e+02
1.420000000000000000e+02 1.417985229492187500e+02
1.320000000000000000e+02 1.410357818603515625e+02
1.150000000000000000e+02 1.437262573242187500e+02
1.080000000000000000e+02 1.241592712402343750e+02
1.100000000000000000e+02 1.103032531738281250e+02
1.150000000000000000e+02 1.146487426757812500e+02
7.400000762939453125e+01 1.174311523437500000e+02
1.070000076293945312e+02 8.659871673583984375e+01
1.180000076293945312e+02 1.139203033447265625e+02
1.140000076293945312e+02 1.301947174072265625e+02
1.150000000000000000e+02 1.266028289794921875e+02
1.285000000000000000e+02 1.165417633056640625e+02
1.400000000000000000e+02 1.233578872680664062e+02
1.440000000000000000e+02 1.529432067871093750e+02
1.430000000000000000e+02 1.494200592041015625e+02
1.420000000000000000e+02 1.471527099609375000e+02
1.410000000000000000e+02 1.458990631103515625e+02
1.380000000000000000e+02 1.446162109375000000e+02
1.340000000000000000e+02 1.432054138183593750e+02
1.290000000000000000e+02 1.379769592285156250e+02
1.300000000000000000e+02 1.345587615966796875e+02
1.330000000000000000e+02 1.291653442382812500e+02
1.310000000000000000e+02 1.382436218261718750e+02
1.270000076293945312e+02 1.382685089111328125e+02
1.160000076293945312e+02 1.317499237060546875e+02
1.120000000000000000e+02 1.291305847167968750e+02
1.190000076293945312e+02 1.130888977050781250e+02
1.180000076293945312e+02 1.202651367187500000e+02
1.170000000000000000e+02 1.322871093750000000e+02
1.200000076293945312e+02 1.177426452636718750e+02
1.130000076293945312e+02 1.256378631591796875e+02
1.030000076293945312e+02 1.278539733886718750e+02
1.030000076293945312e+02 1.204625701904296875e+02
1.040000000000000000e+02 1.127951202392578125e+02
1.070000076293945312e+02 1.109785919189453125e+02
1.150000000000000000e+02 1.025774002075195312e+02
1.280000000000000000e+02 1.272924957275390625e+02
1.380000000000000000e+02 1.220835189819335938e+02
1.360000000000000000e+02 1.396503601074218750e+02
1.260000076293945312e+02 1.543359985351562500e+02
1.140000076293945312e+02 1.385075836181640625e+02
1.010000000000000000e+02 1.243380432128906250e+02
9.300000000000000000e+01 1.123389739990234375e+02
9.350000000000000000e+01 1.060023193359375000e+02
1.100000000000000000e+02 9.979217529296875000e+01
1.310000000000000000e+02 1.219203262329101562e+02
1.900000152587890625e+02 1.717866668701171875e+02
2.125000152587890625e+02 1.839194641113281250e+02
2.030000152587890625e+02 2.299810333251953125e+02
1.930000000000000000e+02 2.009470062255859375e+02
1.700000000000000000e+02 1.930919799804687500e+02
1.530000000000000000e+02 1.825023651123046875e+02
1.450000000000000000e+02 1.531958160400390625e+02
1.350000000000000000e+02 1.441791534423828125e+02
1.245000000000000000e+02 1.393432312011718750e+02
1.070000076293945312e+02 1.278086547851562500e+02
1.130000076293945312e+02 1.124150390625000000e+02
1.580000000000000000e+02 1.301571502685546875e+02
1.280000000000000000e+02 1.610053405761718750e+02
1.700000000000000000e+02 1.263867721557617188e+02
1.900000152587890625e+02 1.741786041259765625e+02
2.080000000000000000e+02 1.911913452148437500e+02
2.150000000000000000e+02 2.016561584472656250e+02
2.150000000000000000e+02 2.162417297363281250e+02
2.170000000000000000e+02 2.107393798828125000e+02
2.180000000000000000e+02 2.005699005126953125e+02
2.260000000000000000e+02 2.188130187988281250e+02
2.440000000000000000e+02 2.112785339355468750e+02
2.510000152587890625e+02 2.281443786621093750e+02
2.440000000000000000e+02 2.497184143066406250e+02
2.350000152587890625e+02 2.464500122070312500e+02
2.160000000000000000e+02 2.326598358154296875e+02
1.960000000000000000e+02 2.226697998046875000e+02
1.910000000000000000e+02 1.952801666259765625e+02
1.720000000000000000e+02 1.636817626953125000e+02
1.790000000000000000e+02 1.729457397460937500e+02
1.930000000000000000e+02 1.713032226562500000e+02
1.980000152587890625e+02 1.842001037597656250e+02
1.860000152587890625e+02 2.015143127441406250e+02
1.650000000000000000e+02 1.931106414794921875e+02
1.600000000000000000e+02 1.721255493164062500e+02
1.550000000000000000e+02 1.510097198486328125e+02
1.200000076293945312e+02 1.487759094238281250e+02
1.180000076293945312e+02 1.220161666870117188e+02
1.210000076293945312e+02 1.165226287841796875e+02
1.200000076293945312e+02 1.256540298461914062e+02
1.120000000000000000e+02 1.279458923339843750e+02
1.090000076293945312e+02 1.229399871826171875e+02
1.190000076293945312e+02 1.125009307861328125e+02
1.290000000000000000e+02 1.172126617431640625e+02
1.320000000000000000e+02 1.364147949218750000e+02
1.330000000000000000e+02 1.371398162841796875e+02
1.320000000000000000e+02 1.368724822998046875e+02
1.330000000000000000e+02 1.383271026611328125e+02
1.320000000000000000e+02 1.345032501220703125e+02
1.340000000000000000e+02 1.395001983642578125e+02
1.400000000000000000e+02 1.335571136474609375e+02
1.480000000000000000e+02 1.422065887451171875e+02
1.520000000000000000e+02 1.451136474609375000e+02
1.810000000000000000e+02 1.588299102783203125e+02
1.885000000000000000e+02 1.644812622070312500e+02
1.930000000000000000e+02 1.909302673339843750e+02
1.960000000000000000e+02 2.109989013671875000e+02
2.210000000000000000e+02 1.978682250976562500e+02
2.110000152587890625e+02 2.156545104980468750e+02
1.610000000000000000e+02 1.943885345458984375e+02
1.490000000000000000e+02 1.635738067626953125e+02
1.430000000000000000e+02 1.486682586669921875e+02
1.420000000000000000e+02 1.432060699462890625e+02
1.400000000000000000e+02 1.398044433593750000e+02
1.340000000000000000e+02 1.434987182617187500e+02
1.300000000000000000e+02 1.389140167236328125e+02
1.270000076293945312e+02 1.313705749511718750e+02
1.260000076293945312e+02 1.324064178466796875e+02
1.280000000000000000e+02 1.289279327392578125e+02
1.290000000000000000e+02 1.310510559082031250e+02
1.260000076293945312e+02 1.348627014160156250e+02
1.230000076293945312e+02 1.330907440185546875e+02
1.290000000000000000e+02 1.274885177612304688e+02
1.400000000000000000e+02 1.273307037353515625e+02
1.410000000000000000e+02 1.417185668945312500e+02
1.190000076293945312e+02 1.277544479370117188e+02
1.220000076293945312e+02 1.332898254394531250e+02
1.220000076293945312e+02 1.145062332153320312e+02
1.190000076293945312e+02 1.384467926025390625e+02
1.230000076293945312e+02 1.208543777465820312e+02
1.290000000000000000e+02 1.247089538574218750e+02
1.320000000000000000e+02 1.336846923828125000e+02
1.290000000000000000e+02 1.371095581054687500e+02
1.250000076293945312e+02 1.372573242187500000e+02
1.220000076293945312e+02 1.294000396728515625e+02
1.300000000000000000e+02 1.279786529541015625e+02
2.030000152587890625e+02 1.466060638427734375e+02
2.290000000000000000e+02 2.035369262695312500e+02
2.420000000000000000e+02 2.295717468261718750e+02
2.530000152587890625e+02 2.380928955078125000e+02
2.650000000000000000e+02 2.410536346435546875e+02
2.650000000000000000e+02 2.520804901123046875e+02
2.500000000000000000e+02 2.641730041503906250e+02
2.550000000000000000e+02 2.575637207031250000e+02
2.610000000000000000e+02 2.358549194335937500e+02
2.560000000000000000e+02 2.531593780517578125e+02
2.550000000000000000e+02 2.567680664062500000e+02
2.690000000000000000e+02 2.460933837890625000e+02
2.760000000000000000e+02 2.483555297851562500e+02
2.590000000000000000e+02 2.715354919433593750e+02
2.620000000000000000e+02 2.559821472167968750e+02
2.690000000000000000e+02 2.492097473144531250e+02
2.690000000000000000e+02 2.575139465332031250e+02
2.735000000000000000e+02 2.676132812500000000e+02
2.690000000000000000e+02 2.617980651855468750e+02
2.630000000000000000e+02 2.624433288574218750e+02
2.520000000000000000e+02 2.617065734863281250e+02
2.400000152587890625e+02 2.558677978515625000e+02
2.330000000000000000e+02 2.395030212402343750e+02
2.300000000000000000e+02 2.265025024414062500e+02
2.220000000000000000e+02 2.217712860107421875e+02
2.180000000000000000e+02 2.223541564941406250e+02
2.140000152587890625e+02 2.092355957031250000e+02
2.060000152587890625e+02 2.116036834716796875e+02
1.950000000000000000e+02 2.052635650634765625e+02
1.570000000000000000e+02 1.694522705078125000e+02
1.380000000000000000e+02 1.571905822753906250e+02
1.190000076293945312e+02 1.516914367675781250e+02
1.060000000000000000e+02 1.251436614990234375e+02
1.030000076293945312e+02 1.124808959960937500e+02
1.070000076293945312e+02 1.064612503051757812e+02
1.160000076293945312e+02 1.118572998046875000e+02
1.190000076293945312e+02 1.176763839721679688e+02
1.240000076293945312e+02 1.297478332519531250e+02
1.300000000000000000e+02 1.226981658935546875e+02
1.300000000000000000e+02 1.365357360839843750e+02
1.330000000000000000e+02 1.372354125976562500e+02
1.390000000000000000e+02 1.322726440429687500e+02
1.400000000000000000e+02 1.427259063720703125e+02
1.420000000000000000e+02 1.474695739746093750e+02
1.440000000000000000e+02 1.419080047607421875e+02
1.440000000000000000e+02 1.491966247558593750e+02
1.480000000000000000e+02 1.479399719238281250e+02
1.580000000000000000e+02 1.465096130371093750e+02
1.660000000000000000e+02 1.566136779785156250e+02
1.700000000000000000e+02 1.705115509033203125e+02
1.690000000000000000e+02 1.716565856933593750e+02
1.670000000000000000e+02 1.725691986083984375e+02
1.650000000000000000e+02 1.670541992187500000e+02
1.600000000000000000e+02 1.659063415527343750e+02
1.640000000000000000e+02 1.635738983154296875e+02
1.670000000000000000e+02 1.557101593017578125e+02
1.600000000000000000e+02 1.719495086669921875e+02
1.570000000000000000e+02 1.665518798828125000e+02
1.600000000000000000e+02 1.530439453125000000e+02
1.610000000000000000e+02 1.581694183349609375e+02
1.506666717529296875e+02 1.641412658691406250e+02
1.520000000000000000e+02 1.605588989257812500e+02
1.600000000000000000e+02 1.732042846679687500e+02
1.590000000000000000e+02 1.512881469726562500e+02
1.570000000000000000e+02 1.689517822265625000e+02
1.710000000000000000e+02 1.577172851562500000e+02
1.900000152587890625e+02 1.569752655029296875e+02
1.990000152587890625e+02 1.907048950195312500e+02
2.030000152587890625e+02 1.994458312988281250e+02
2.080000000000000000e+02 1.984581756591796875e+02
2.170000000000000000e+02 2.005237579345703125e+02
2.300000000000000000e+02 2.071995391845703125e+02
2.360000152587890625e+02 2.185530090332031250e+02
2.325000000000000000e+02 2.328421020507812500e+02
2.110000152587890625e+02 2.316053771972656250e+02
2.020000152587890625e+02 2.225783843994140625e+02
2.040000000000000000e+02 1.982319793701171875e+02
2.040000152587890625e+02 1.988726959228515625e+02
2.080000000000000000e+02 1.919237670898437500e+02
2.010000000000000000e+02 2.035885314941406250e+02
1.920000000000000000e+02 2.041311035156250000e+02
1.830000000000000000e+02 1.878945312500000000e+02
1.700000000000000000e+02 1.845360717773437500e+02
1.580000000000000000e+02 1.740485534667968750e+02
1.480000000000000000e+02 1.597326354980468750e+02
1.330000000000000000e+02 1.480169372558593750e+02
1.260000076293945312e+02 1.416714019775390625e+02
1.250000076293945312e+02 1.301115722656250000e+02
1.370000000000000000e+02 1.225152893066406250e+02
1.480000000000000000e+02 1.306072540283203125e+02
1.190000076293945312e+02 1.750913696289062500e+02
1.140000076293945312e+02 1.196331176757812500e+02
1.120000000000000000e+02 1.200711593627929688e+02
1.090000076293945312e+02 1.201038208007812500e+02
1.060000000000000000e+02 1.167492523193359375e+02
1.120000000000000000e+02 1.143706512451171875e+02
1.380000000000000000e+02 1.119004211425781250e+02
1.665000000000000000e+02 1.183833618164062500e+02
1.970000000000000000e+02 1.736172332763671875e+02
1.970000000000000000e+02 2.010032043457031250e+02
2.310000152587890625e+02 2.220352783203125000e+02
2.630000000000000000e+02 2.586600341796875000e+02
2.670000000000000000e+02 2.567711181640625000e+02
2.640000000000000000e+02 2.537215423583984375e+02
2.540000152587890625e+02 2.638983459472656250e+02
2.525000000000000000e+02 2.553250274658203125e+02
2.580000000000000000e+02 2.424742736816406250e+02
2.500000000000000000e+02 2.458054199218750000e+02
2.330000000000000000e+02 2.544527587890625000e+02
1.530000000000000000e+02 1.598934936523437500e+02
1.440000000000000000e+02 1.621614837646484375e+02
1.370000000000000000e+02 1.503721313476562500e+02
1.290000000000000000e+02 1.388105773925781250e+02
1.230000076293945312e+02 1.347926788330078125e+02
1.230000076293945312e+02 1.259963684082031250e+02
1.280000000000000000e+02 1.248429641723632812e+02
1.280000000000000000e+02 1.301490783691406250e+02
1.270000076293945312e+02 1.373277282714843750e+02
1.250000076293945312e+02 1.293054504394531250e+02
1.270000076293945312e+02 1.325055236816406250e+02
1.380000000000000000e+02 1.274566650390625000e+02
1.470000000000000000e+02 1.358642578125000000e+02
1.480000000000000000e+02 1.545134124755859375e+02
1.470000000000000000e+02 1.547103576660156250e+02
1.470000000000000000e+02 1.502233581542968750e+02
1.490000000000000000e+02 1.495466613769531250e+02
1.470000000000000000e+02 1.499850769042968750e+02
1.410000000000000000e+02 1.536734313964843750e+02
1.360000000000000000e+02 1.456341552734375000e+02
1.350000000000000000e+02 1.381547088623046875e+02
1.410000000000000000e+02 1.358642272949218750e+02
1.460000000000000000e+02 1.389112091064453125e+02
1.480000000000000000e+02 1.521458892822265625e+02
1.490000000000000000e+02 1.510008392333984375e+02
1.480000000000000000e+02 1.523051452636718750e+02
1.400000000000000000e+02 1.268402252197265625e+02
1.520000000000000000e+02 1.461399078369140625e+02
1.710000000000000000e+02 1.380845642089843750e+02
1.540000000000000000e+02 1.849331054687500000e+02
1.430000000000000000e+02 1.646396179199218750e+02
1.370000000000000000e+02 1.429983673095703125e+02
1.300000000000000000e+02 1.390481872558593750e+02
1.210000076293945312e+02 1.349498291015625000e+02
1.150000000000000000e+02 1.271421585083007812e+02
1.170000000000000000e+02 1.197495117187500000e+02
1.200000076293945312e+02 1.187465515136718750e+02
1.140000076293945312e+02 1.269986267089843750e+02
1.070000076293945312e+02 1.261216430664062500e+02
1.070000076293945312e+02 1.139441680908203125e+02
1.060000000000000000e+02 1.117437210083007812e+02
1.030000076293945312e+02 1.164687042236328125e+02
1.030000076293945312e+02 1.113224792480468750e+02
1.060000000000000000e+02 1.094108734130859375e+02
1.250000076293945312e+02 1.121002349853515625e+02
1.510000000000000000e+02 1.158155822753906250e+02
1.720000000000000000e+02 1.532922058105468750e+02
1.900000152587890625e+02 1.755316467285156250e+02
1.960000000000000000e+02 1.885834045410156250e+02
1.960000000000000000e+02 2.026246643066406250e+02
1.960000000000000000e+02 1.939392395019531250e+02
1.790000000000000000e+02 1.912167816162109375e+02
1.600000000000000000e+02 1.928860778808593750e+02
1.690000000000000000e+02 1.487691040039062500e+02
2.480000152587890625e+02 2.504652709960937500e+02
2.430000152587890625e+02 2.444699401855468750e+02
2.330000000000000000e+02 2.385554199218750000e+02
2.160000000000000000e+02 2.332706298828125000e+02
2.110000152587890625e+02 2.190909118652343750e+02
2.190000000000000000e+02 1.972873535156250000e+02
2.230000000000000000e+02 1.987688293457031250e+02
2.020000152587890625e+02 1.999338226318359375e+02
2.050000000000000000e+02 1.966186828613281250e+02
1.980000152587890625e+02 1.973549957275390625e+02
1.810000000000000000e+02 2.037787780761718750e+02
1.510000000000000000e+02 1.855993957519531250e+02
1.180000076293945312e+02 1.670009155273437500e+02
9.400000762939453125e+01 1.340312500000000000e+02
8.200000762939453125e+01 1.075104827880859375e+02
7.800000762939453125e+01 9.224394226074218750e+01
7.500000000000000000e+01 8.928713226318359375e+01
7.000000762939453125e+01 8.903689575195312500e+01
7.200000000000000000e+01 8.206032562255859375e+01
7.400000762939453125e+01 8.251519775390625000e+01
7.900000762939453125e+01 8.604383087158203125e+01
8.800000000000000000e+01 8.697393798828125000e+01
9.200000000000000000e+01 9.293888092041015625e+01
9.600000000000000000e+01 1.032738647460937500e+02
1.040000000000000000e+02 1.014522933959960938e+02
1.080000000000000000e+02 1.081283264160156250e+02
1.100000000000000000e+02 1.177146148681640625e+02
1.130000076293945312e+02 1.151596069335937500e+02
1.160000076293945312e+02 1.189125442504882812e+02
1.250000076293945312e+02 1.225636596679687500e+02
1.310000000000000000e+02 1.249472808837890625e+02
1.330000000000000000e+02 1.357972564697265625e+02
1.340000000000000000e+02 1.390650177001953125e+02
1.380000000000000000e+02 1.370565795898437500e+02
1.470000000000000000e+02 1.395057525634765625e+02
1.550000000000000000e+02 1.464180755615234375e+02
1.470000000000000000e+02 1.602576293945312500e+02
1.320000000000000000e+02 1.658576660156250000e+02
1.200000076293945312e+02 1.133032302856445312e+02
1.140000076293945312e+02 1.274694213867187500e+02
1.090000076293945312e+02 1.193058319091796875e+02
1.060000000000000000e+02 1.181446075439453125e+02
1.040000000000000000e+02 1.128193359375000000e+02
1.050000000000000000e+02 1.126377868652343750e+02
1.040000000000000000e+02 1.106109390258789062e+02
1.000000000000000000e+02 1.143979492187500000e+02
9.400000762939453125e+01 1.099133911132812500e+02
9.400000000000000000e+01 1.081451110839843750e+02
9.700000000000000000e+01 1.001420440673828125e+02
1.120000000000000000e+02 1.019405059814453125e+02
1.280000000000000000e+02 1.102945251464843750e+02
1.380000000000000000e+02 1.319142456054687500e+02
1.380000000000000000e+02 1.423928222656250000e+02
1.270000076293945312e+02 1.476695251464843750e+02
1.330000000000000000e+02 1.386322479248046875e+02
1.430000000000000000e+02 1.219929962158203125e+02
1.550000000000000000e+02 1.529578094482421875e+02
1.590000000000000000e+02 1.500686798095703125e+02
1.660000000000000000e+02 1.720847015380859375e+02
1.770000000000000000e+02 1.605229949951171875e+02
1.770000000000000000e+02 1.763384094238281250e+02
1.570000000000000000e+02 1.850889739990234375e+02
1.380000000000000000e+02 1.722877349853515625e+02
1.370000000000000000e+02 1.422864074707031250e+02
1.110000076293945312e+02 1.229223098754882812e+02
1.230000076293945312e+02 1.169545593261718750e+02
1.470000000000000000e+02 1.170564727783203125e+02
1.660000000000000000e+02 1.445168609619140625e+02
1.800000152587890625e+02 1.739932403564453125e+02
1.870000000000000000e+02 1.798280181884765625e+02
1.870000000000000000e+02 1.912051086425781250e+02
1.780000152587890625e+02 1.884045715332031250e+02
1.710000000000000000e+02 1.830004577636718750e+02
1.650000000000000000e+02 1.685105285644531250e+02
1.570000000000000000e+02 1.669503631591796875e+02
1.490000000000000000e+02 1.601832733154296875e+02
1.390000000000000000e+02 1.508383636474609375e+02
1.340000000000000000e+02 1.440447692871093750e+02
1.330000000000000000e+02 1.325082397460937500e+02
1.250000076293945312e+02 1.346235046386718750e+02
1.170000000000000000e+02 1.359074249267578125e+02
1.210000076293945312e+02 1.210110168457031250e+02
1.200000076293945312e+02 1.194277267456054688e+02
1.140000076293945312e+02 1.341275939941406250e+02
1.100000000000000000e+02 1.196417083740234375e+02
1.080000000000000000e+02 1.174004364013671875e+02
1.070000076293945312e+02 1.153086090087890625e+02
1.060000000000000000e+02 1.144340209960937500e+02
1.060000000000000000e+02 1.139377441406250000e+02
1.060000000000000000e+02 1.128909225463867188e+02
1.080000000000000000e+02 1.139848785400390625e+02
1.110000076293945312e+02 1.133157196044921875e+02
1.600000000000000000e+02 1.205868301391601562e+02
1.820000152587890625e+02 1.450026092529296875e+02
2.010000000000000000e+02 1.880621643066406250e+02
1.990000152587890625e+02 2.082879333496093750e+02
1.980000152587890625e+02 1.960528869628906250e+02
1.980000152587890625e+02 1.926665344238281250e+02
1.930000000000000000e+02 1.942785339355468750e+02
1.880000152587890625e+02 1.939561614990234375e+02
1.860000152587890625e+02 1.844318847656250000e+02
1.880000152587890625e+02 1.824502563476562500e+02
1.890000000000000000e+02 1.826875305175781250e+02
1.840000152587890625e+02 1.875208740234375000e+02
1.920000000000000000e+02 1.855809173583984375e+02
2.010000000000000000e+02 1.764322662353515625e+02
1.770000000000000000e+02 2.000393524169921875e+02
1.170000000000000000e+02 1.146020965576171875e+02
1.240000076293945312e+02 1.196760711669921875e+02
1.480000000000000000e+02 1.240928955078125000e+02
1.860000000000000000e+02 1.341531829833984375e+02
2.060000000000000000e+02 1.725353546142578125e+02
1.940000000000000000e+02 2.153821105957031250e+02
1.750000000000000000e+02 1.971832122802734375e+02
1.600000000000000000e+02 1.854809570312500000e+02
9.700000762939453125e+01 1.313844909667968750e+02
8.800000762939453125e+01 1.055438690185546875e+02
8.100000762939453125e+01 1.005070495605468750e+02
7.800000762939453125e+01 9.501119995117187500e+01
7.800000762939453125e+01 9.186561584472656250e+01
7.800000762939453125e+01 9.145170593261718750e+01
8.100000762939453125e+01 9.137953186035156250e+01
8.400000000000000000e+01 9.071520233154296875e+01
8.800000762939453125e+01 9.501588439941406250e+01
8.800000762939453125e+01 9.517799377441406250e+01
8.700000762939453125e+01 1.002186355590820312e+02
8.700000762939453125e+01 9.605387115478515625e+01
8.700000762939453125e+01 9.815426635742187500e+01
8.500000762939453125e+01 9.695780181884765625e+01
8.200000762939453125e+01 9.700076293945312500e+01
8.500000762939453125e+01 9.434934997558593750e+01
9.000000000000000000e+01 9.322771453857421875e+01
9.500000762939453125e+01 9.861222839355468750e+01
9.800000762939453125e+01 1.000012817382812500e+02
9.800000762939453125e+01 1.058996429443359375e+02
9.800000762939453125e+01 1.060756988525390625e+02
9.600000762939453125e+01 1.051534729003906250e+02
9.400000762939453125e+01 1.059787292480468750e+02
9.700000762939453125e+01 1.020373382568359375e+02
1.000000076293945312e+02 1.025777130126953125e+02
1.010000076293945312e+02 1.079355926513671875e+02
1.030000076293945312e+02 1.073594970703125000e+02
1.120000076293945312e+02 1.084755554199218750e+02
1.170000000000000000e+02 1.115762100219726562e+02
1.140000000000000000e+02 1.257721939086914062e+02
1.140000000000000000e+02 1.202110748291015625e+02
1.200000000000000000e+02 1.302988433837890625e+02
1.280000000000000000e+02 1.219673461914062500e+02
1.520000000000000000e+02 1.301005859375000000e+02
1.670000000000000000e+02 2.403776397705078125e+02
1.430000000000000000e+02 1.565018768310546875e+02
1.240000076293945312e+02 1.594355621337890625e+02
1.090000076293945312e+02 1.260984954833984375e+02
9.500000762939453125e+01 1.168616714477539062e+02
8.400000000000000000e+01 1.056916580200195312e+02
7.400000762939453125e+01 9.672155761718750000e+01
7.000000762939453125e+01 9.308137512207031250e+01
7.200000762939453125e+01 8.694029235839843750e+01
7.600000762939453125e+01 8.860508728027343750e+01
8.100000762939453125e+01 8.848612213134765625e+01
8.700000762939453125e+01 9.825323486328125000e+01
1.080000076293945312e+02 9.934983062744140625e+01
1.930000000000000000e+02 1.366271667480468750e+02
2.090000000000000000e+02 1.901174316406250000e+02
2.180000000000000000e+02 2.021984863281250000e+02
2.170000000000000000e+02 2.151158599853515625e+02
2.130000000000000000e+02 2.219208679199218750e+02
2.150000000000000000e+02 2.077079010009765625e+02
2.180000000000000000e+02 2.074161834716796875e+02
2.140000000000000000e+02 2.128181457519531250e+02
2.010000000000000000e+02 2.138131713867187500e+02
1.880000000000000000e+02 2.056345214843750000e+02
1.900000000000000000e+02 1.894987335205078125e+02
1.930000000000000000e+02 1.808690185546875000e+02
1.860000000000000000e+02 1.918439483642578125e+02
1.760000000000000000e+02 1.848478546142578125e+02
1.680000000000000000e+02 1.805037994384765625e+02
1.610000000000000000e+02 1.661164245605468750e+02
1.540000000000000000e+02 1.620252075195312500e+02
1.560000000000000000e+02 1.424105377197265625e+02
1.570000000000000000e+02 1.463814544677734375e+02
1.530000000000000000e+02 1.655724639892578125e+02
1.560000000000000000e+02 1.490365600585937500e+02
1.550000000000000000e+02 1.536911468505859375e+02
1.470000000000000000e+02 1.596789855957031250e+02
1.410000000000000000e+02 1.520340576171875000e+02
1.360000000000000000e+02 1.418695068359375000e+02
1.330000000000000000e+02 1.397325134277343750e+02
1.310000000000000000e+02 1.339966125488281250e+02
1.290000000000000000e+02 1.344801635742187500e+02
1.280000000000000000e+02 1.318915405273437500e+02
1.300000000000000000e+02 1.307902679443359375e+02
1.310000000000000000e+02 1.308163452148437500e+02
1.280000000000000000e+02 1.352521057128906250e+02
1.380000000000000000e+02 1.300850524902343750e+02
1.390000000000000000e+02 1.362088470458984375e+02
1.420000000000000000e+02 1.473668823242187500e+02
1.480000000000000000e+02 1.378352661132812500e+02
1.490000000000000000e+02 1.498268127441406250e+02
1.470000000000000000e+02 1.523547363281250000e+02
1.390000000000000000e+02 1.497551574707031250e+02
1.360000000000000000e+02 1.466541748046875000e+02
1.400000000000000000e+02 1.331663513183593750e+02
1.370000000000000000e+02 1.399153747558593750e+02
1.310000000000000000e+02 1.449291992187500000e+02
1.300000000000000000e+02 1.336152954101562500e+02
1.260000000000000000e+02 1.309389953613281250e+02
1.190000000000000000e+02 1.336717071533203125e+02
1.190000000000000000e+02 1.242542495727539062e+02
1.180000000000000000e+02 1.190611724853515625e+02
1.170000000000000000e+02 1.266038055419921875e+02
1.140000000000000000e+02 1.188405609130859375e+02
1.120000076293945312e+02 1.226966629028320312e+02
1.100000076293945312e+02 1.149464416503906250e+02
1.070000000000000000e+02 1.183444061279296875e+02
1.070000000000000000e+02 1.129813842773437500e+02
1.280000000000000000e+02 1.119694519042968750e+02
1.980000000000000000e+02 1.657307281494140625e+02
2.120000000000000000e+02 2.013285522460937500e+02
2.160000000000000000e+02 2.008950805664062500e+02
2.110000000000000000e+02 2.156337432861328125e+02
2.055000000000000000e+02 2.122884368896484375e+02
2.000000000000000000e+02 2.029811859130859375e+02
1.940000000000000000e+02 1.987023773193359375e+02
1.860000000000000000e+02 1.926089324951171875e+02
1.790000000000000000e+02 1.882345275878906250e+02
1.720000000000000000e+02 1.776206054687500000e+02
1.640000000000000000e+02 1.726861419677734375e+02
1.600000000000000000e+02 1.650057220458984375e+02
1.570000000000000000e+02 1.568056335449218750e+02
1.470000000000000000e+02 1.576536712646484375e+02
1.320000000000000000e+02 1.534586791992187500e+02
1.210000076293945312e+02 1.384587402343750000e+02
1.200000000000000000e+02 1.199410400390625000e+02
1.250000076293945312e+02 1.194443664550781250e+02
1.140000000000000000e+02 1.345299987792968750e+02
1.050000076293945312e+02 1.219552841186523438e+02
1.060000076293945312e+02 1.122142181396484375e+02
1.235000000000000000e+02 1.092200393676757812e+02
1.280000000000000000e+02 1.137479400634765625e+02
1.290000000000000000e+02 1.359493103027343750e+02
1.220000076293945312e+02 1.248815231323242188e+02
1.210000000000000000e+02 1.342956237792968750e+02
1.480000000000000000e+02 1.388470916748046875e+02
1.420000000000000000e+02 1.545372009277343750e+02
1.360000000000000000e+02 1.527416076660156250e+02
1.450000000000000000e+02 1.348395690917968750e+02
1.620000000000000000e+02 1.382063903808593750e+02
1.670000000000000000e+02 1.567783355712890625e+02
1.660000000000000000e+02 1.750082550048828125e+02
1.640000000000000000e+02 1.663793792724609375e+02
1.600000000000000000e+02 1.658044128417968750e+02
1.620000000000000000e+02 1.614958496093750000e+02
1.620000000000000000e+02 1.568500518798828125e+02
1.620000000000000000e+02 1.654406585693359375e+02
1.650000000000000000e+02 1.592576751708984375e+02
1.600000000000000000e+02 1.631464233398437500e+02
1.540000000000000000e+02 1.667688446044921875e+02
1.765000000000000000e+02 1.783287658691406250e+02
1.610000000000000000e+02 1.753757476806640625e+02
1.510000000000000000e+02 1.587993774414062500e+02
1.410000000000000000e+02 1.572838745117187500e+02
1.350000000000000000e+02 1.420001983642578125e+02
1.320000000000000000e+02 1.356223297119140625e+02
1.290000000000000000e+02 1.337343292236328125e+02
1.265000000000000000e+02 1.324443359375000000e+02
1.400000000000000000e+02 1.293872070312500000e+02
1.490000000000000000e+02 1.284491577148437500e+02
1.280000000000000000e+02 1.512344055175781250e+02
1.090000076293945312e+02 1.423931884765625000e+02
9.500000762939453125e+01 1.170692749023437500e+02
8.500000762939453125e+01 1.062151794433593750e+02
8.200000762939453125e+01 9.696593475341796875e+01
8.200000762939453125e+01 9.376916503906250000e+01
8.500000762939453125e+01 9.502834320068359375e+01
9.200000000000000000e+01 9.309508514404296875e+01
9.300000000000000000e+01 9.736159515380859375e+01
9.100000000000000000e+01 1.045179977416992188e+02
9.200000000000000000e+01 9.912429046630859375e+01
9.300000000000000000e+01 1.009056625366210938e+02
9.800000762939453125e+01 1.020843048095703125e+02
1.020000076293945312e+02 1.011925964355468750e+02
1.020000076293945312e+02 1.103880310058593750e+02
1.030000076293945312e+02 1.088910293579101562e+02
1.095000076293945312e+02 1.082862243652343750e+02
1.210000076293945312e+02 1.114216308593750000e+02
1.250000076293945312e+02 1.208221130371093750e+02
1.230000076293945312e+02 1.332041015625000000e+02
1.300000000000000000e+02 1.264057006835937500e+02
1.330000000000000000e+02 1.262962112426757812e+02
1.230000076293945312e+02 1.425470123291015625e+02
1.210000076293945312e+02 1.331477813720703125e+02
1.240000076293945312e+02 1.178394927978515625e+02
1.010000076293945312e+02 1.166374969482421875e+02
9.050000000000000000e+01 1.105213012695312500e+02
8.600000762939453125e+01 1.017654724121093750e+02
9.400000762939453125e+01 9.823820495605468750e+01
1.105000000000000000e+02 9.407122039794921875e+01
1.300000000000000000e+02 1.103638153076171875e+02
1.280000000000000000e+02 1.350531311035156250e+02
1.220000076293945312e+02 1.377139434814453125e+02
1.240000076293945312e+02 1.261896514892578125e+02
1.180000000000000000e+02 1.236981048583984375e+02
1.080000076293945312e+02 1.328765258789062500e+02
1.000000076293945312e+02 1.127024841308593750e+02
8.900000762939453125e+01 1.109356994628906250e+02
8.800000762939453125e+01 1.032776641845703125e+02
1.000000076293945312e+02 9.395124816894531250e+01
1.100000076293945312e+02 9.430363464355468750e+01
1.200000000000000000e+02 1.140651855468750000e+02
1.310000000000000000e+02 1.177923736572265625e+02
1.390000000000000000e+02 1.346936187744140625e+02
1.400000000000000000e+02 1.391891174316406250e+02
1.340000000000000000e+02 1.467215270996093750e+02
1.300000000000000000e+02 1.389488525390625000e+02
1.280000000000000000e+02 1.303913116455078125e+02
1.350000000000000000e+02 1.314682769775390625e+02
1.380000000000000000e+02 1.585239257812500000e+02
1.330000000000000000e+02 1.453023376464843750e+02
1.325000000000000000e+02 1.413543701171875000e+02
1.320000000000000000e+02 1.320294952392578125e+02
1.270000000000000000e+02 1.346743164062500000e+02
1.170000000000000000e+02 1.349445953369140625e+02
1.050000076293945312e+02 1.236986160278320312e+02
9.400000762939453125e+01 1.141115875244140625e+02
1.280000000000000000e+02 1.464108886718750000e+02
1.310000000000000000e+02 1.274284057617187500e+02
1.400000000000000000e+02 1.315945129394531250e+02
1.400000000000000000e+02 1.371911773681640625e+02
1.370000000000000000e+02 1.499116973876953125e+02
1.410000000000000000e+02 1.373577575683593750e+02
1.480000000000000000e+02 1.391651000976562500e+02
1.610000000000000000e+02 1.475109405517578125e+02
1.630000000000000000e+02 1.543864440917968750e+02
1.560000000000000000e+02 1.728804168701171875e+02
1.540000000000000000e+02 1.595716552734375000e+02
1.470000000000000000e+02 1.517852478027343750e+02
1.430000000000000000e+02 1.549636383056640625e+02
1.410000000000000000e+02 1.399665832519531250e+02
1.410000000000000000e+02 1.448162231445312500e+02
1.440000000000000000e+02 1.395552215576171875e+02
1.410000000000000000e+02 1.442901763916015625e+02
1.360000000000000000e+02 1.478139648437500000e+02
1.360000000000000000e+02 1.379415588378906250e+02
1.430000000000000000e+02 1.359599304199218750e+02
1.650000000000000000e+02 1.397068023681640625e+02
1.980000000000000000e+02 1.515145874023437500e+02
2.250000000000000000e+02 1.842842254638671875e+02
2.320000000000000000e+02 2.187291564941406250e+02
2.330000000000000000e+02 2.362699890136718750e+02
2.280000000000000000e+02 2.258140869140625000e+02
2.160000000000000000e+02 2.285188293457031250e+02
2.040000000000000000e+02 2.185167541503906250e+02
1.860000000000000000e+02 2.048929443359375000e+02
1.530000000000000000e+02 7.911837005615234375e+01
1.330000000000000000e+02 1.455845642089843750e+02
1.250000076293945312e+02 1.397211608886718750e+02
1.220000076293945312e+02 1.263164978027343750e+02
1.220000076293945312e+02 1.249647293090820312e+02
1.250000076293945312e+02 1.242498779296875000e+02
1.360000000000000000e+02 1.263373031616210938e+02
1.520000000000000000e+02 1.311649780273437500e+02
1.610000000000000000e+02 1.490854187011718750e+02
1.680000000000000000e+02 1.646610565185546875e+02
1.740000000000000000e+02 1.658722381591796875e+02
1.740000000000000000e+02 1.736979522705078125e+02
1.730000000000000000e+02 1.765050811767578125e+02
1.690000000000000000e+02 1.718018188476562500e+02
1.600000000000000000e+02 1.719125671386718750e+02
1.600000000000000000e+02 1.640438079833984375e+02
2.120000000000000000e+02 1.634970397949218750e+02
2.060000000000000000e+02 2.083081359863281250e+02
1.970000000000000000e+02 2.038601531982421875e+02
1.960000000000000000e+02 2.007348785400390625e+02
2.070000000000000000e+02 1.873417968750000000e+02
2.210000000000000000e+02 1.950134887695312500e+02
2.320000000000000000e+02 2.107263183593750000e+02
2.450000000000000000e+02 2.221144714355468750e+02
2.560000000000000000e+02 2.305183410644531250e+02
2.570000000000000000e+02 2.448806152343750000e+02
2.570000000000000000e+02 2.498059692382812500e+02
2.560000000000000000e+02 2.524210968017578125e+02
1.560000000000000000e+02 1.694190826416015625e+02
1.470000000000000000e+02 1.553829803466796875e+02
1.390000000000000000e+02 1.500469360351562500e+02
1.380000000000000000e+02 1.400632019042968750e+02
1.400000000000000000e+02 1.353300781250000000e+02
1.420000000000000000e+02 1.412356109619140625e+02
1.420000000000000000e+02 1.423588104248046875e+02
1.410000000000000000e+02 1.452233123779296875e+02
1.420000000000000000e+02 1.426207580566406250e+02
1.440000000000000000e+02 1.422901458740234375e+02
1.655000000000000000e+02 1.448357543945312500e+02
1.930000000000000000e+02 1.467783813476562500e+02
2.060000000000000000e+02 1.748401489257812500e+02
1.670000000000000000e+02 2.020440063476562500e+02
1.580000000000000000e+02 1.771643218994140625e+02
1.510000000000000000e+02 1.544590454101562500e+02
1.400000000000000000e+02 1.550023193359375000e+02
1.370000000000000000e+02 1.438984527587890625e+02
1.270000000000000000e+02 1.327551574707031250e+02
1.120000076293945312e+02 1.404721221923828125e+02
1.140000000000000000e+02 1.179421234130859375e+02
1.230000076293945312e+02 1.099973297119140625e+02
1.170000000000000000e+02 1.273416442871093750e+02
1.040000076293945312e+02 1.303090362548828125e+02
1.090000076293945312e+02 1.115543975830078125e+02
1.270000000000000000e+02 1.056787338256835938e+02
1.360000000000000000e+02 1.226472167968750000e+02
1.380000000000000000e+02 1.425844268798828125e+02
1.445000000000000000e+02 1.471806793212890625e+02
1.590000000000000000e+02 1.517530212402343750e+02
1.530000000000000000e+02 1.468855743408203125e+02
1.450000000000000000e+02 1.248626861572265625e+02
1.380000000000000000e+02 1.456200103759765625e+02
1.320000000000000000e+02 1.411201324462890625e+02
1.260000000000000000e+02 1.373808593750000000e+02
1.240000076293945312e+02 1.296400451660156250e+02
1.290000000000000000e+02 1.259620590209960938e+02
1.300000000000000000e+02 1.273616027832031250e+02
1.270000000000000000e+02 1.377025451660156250e+02
1.310000000000000000e+02 1.300711975097656250e+02
1.370000000000000000e+02 1.288472442626953125e+02
1.260000000000000000e+02 1.398003845214843750e+02
1.360000000000000000e+02 1.422545623779296875e+02
1.970000000000000000e+02 1.611405792236328125e+02
2.110000000000000000e+02 1.890074310302734375e+02
2.190000000000000000e+02 2.164114227294921875e+02
2.230000000000000000e+02 2.131458435058593750e+02
2.220000000000000000e+02 2.189257202148437500e+02
2.160000000000000000e+02 2.188404846191406250e+02
2.080000000000000000e+02 2.156069793701171875e+02
1.960000000000000000e+02 2.075888977050781250e+02
1.810000000000000000e+02 1.998238830566406250e+02
1.750000000000000000e+02 1.855838623046875000e+02
1.570000000000000000e+02 1.697073516845703125e+02
1.370000000000000000e+02 1.714338073730468750e+02
1.300000000000000000e+02 1.393045501708984375e+02
1.250000076293945312e+02 1.268216705322265625e+02
1.170000000000000000e+02 1.307435913085937500e+02
1.180000000000000000e+02 1.221086425781250000e+02
1.250000076293945312e+02 1.164227523803710938e+02
1.250000076293945312e+02 1.274178695678710938e+02
1.220000076293945312e+02 1.325474548339843750e+02
1.230000076293945312e+02 1.264664535522460938e+02
1.265000000000000000e+02 1.265331344604492188e+02
1.300000000000000000e+02 1.279795684814453125e+02
1.460000000000000000e+02 1.331661529541015625e+02
1.770000000000000000e+02 1.342221984863281250e+02
1.960000000000000000e+02 1.646885375976562500e+02
2.010000000000000000e+02 1.994746856689453125e+02
1.950000000000000000e+02 2.053774108886718750e+02
1.880000000000000000e+02 1.988293762207031250e+02
2.010000000000000000e+02 1.874147949218750000e+02
2.200000000000000000e+02 1.823867492675781250e+02
2.220000000000000000e+02 2.110499420166015625e+02
2.265000000000000000e+02 2.164620666503906250e+02
2.320000000000000000e+02 2.141157836914062500e+02
2.270000000000000000e+02 2.282175140380859375e+02
2.170000000000000000e+02 2.262373809814453125e+02
1.980000000000000000e+02 2.174263153076171875e+02
1.750000000000000000e+02 1.599386138916015625e+02
1.900000000000000000e+02 1.558680114746093750e+02
1.970000000000000000e+02 1.851673889160156250e+02
2.020000000000000000e+02 2.027258148193359375e+02
1.920000000000000000e+02 1.999034729003906250e+02
1.790000000000000000e+02 2.006703491210937500e+02
1.730000000000000000e+02 1.796435089111328125e+02
1.690000000000000000e+02 1.702589416503906250e+02
9.400000762939453125e+01 1.046082687377929688e+02
1.010000076293945312e+02 9.988400268554687500e+01
1.130000076293945312e+02 1.055572280883789062e+02
1.310000000000000000e+02 1.122809295654296875e+02
1.530000000000000000e+02 1.274191131591796875e+02
1.680000000000000000e+02 1.481273193359375000e+02
1.650000000000000000e+02 1.705047912597656250e+02
1.540000000000000000e+02 1.771467285156250000e+02
1.640000000000000000e+02 1.583878479003906250e+02
1.780000000000000000e+02 1.476316375732421875e+02
1.850000000000000000e+02 1.836381225585937500e+02
1.960000000000000000e+02 1.741781311035156250e+02
1.990000000000000000e+02 1.917288055419921875e+02
2.110000000000000000e+02 1.984387969970703125e+02
2.320000000000000000e+02 1.959110412597656250e+02
2.440000000000000000e+02 2.174708251953125000e+02
2.470000000000000000e+02 2.368544464111328125e+02
2.420000000000000000e+02 2.401476287841796875e+02
2.290000000000000000e+02 2.404241943359375000e+02
2.130000000000000000e+02 2.317830657958984375e+02
1.930000000000000000e+02 2.164833984375000000e+02
1.800000000000000000e+02 2.011469421386718750e+02
1.800000000000000000e+02 1.797328948974609375e+02
1.920000000000000000e+02 1.718333129882812500e+02
2.070000000000000000e+02 1.795668792724609375e+02
2.080000000000000000e+02 1.968512573242187500e+02
1.970000000000000000e+02 2.098256072998046875e+02
3.180000000000000000e+02 2.994066162109375000e+02
3.100000000000000000e+02 2.991826782226562500e+02
5.590000000000000000e+02 2.914039916992187500e+02
1.950000000000000000e+02 3.152947692871093750e+02
1.780000000000000000e+02 2.332103576660156250e+02
1.620000000000000000e+02 1.550388488769531250e+02
1.380000000000000000e+02 1.478496398925781250e+02
1.280000000000000000e+02 1.296921539306640625e+02
1.230000076293945312e+02 1.399331359863281250e+02
1.220000076293945312e+02 1.140145187377929688e+02
1.160000000000000000e+02 1.295889892578125000e+02
1.140000000000000000e+02 1.164351654052734375e+02
1.230000076293945312e+02 1.109654006958007812e+02
1.300000000000000000e+02 1.193855209350585938e+02
1.250000076293945312e+02 1.368521118164062500e+02
1.140000000000000000e+02 1.275419692993164062e+02
1.480000000000000000e+02 1.102140121459960938e+02
1.510000000000000000e+02 1.767447357177734375e+02
1.830000000000000000e+02 1.461781158447265625e+02
2.000000000000000000e+02 1.739339599609375000e+02
2.030000000000000000e+02 2.007344055175781250e+02
2.070000000000000000e+02 1.945818939208984375e+02
2.105000000000000000e+02 2.008138580322265625e+02
2.170000152587890625e+02 2.011710357666015625e+02
2.360000000000000000e+02 2.100686798095703125e+02
3.030000000000000000e+02 2.358595275878906250e+02
3.130000000000000000e+02 2.664351196289062500e+02
3.100000000000000000e+02 2.872287902832031250e+02
2.950000000000000000e+02 2.932608032226562500e+02
2.800000000000000000e+02 2.915718383789062500e+02
2.580000000000000000e+02 2.817901916503906250e+02
2.460000000000000000e+02 2.652722473144531250e+02
2.290000000000000000e+02 2.267708740234375000e+02
1.810000000000000000e+02 1.977770385742187500e+02
1.640000000000000000e+02 1.821584167480468750e+02
1.520000000000000000e+02 1.642289428710937500e+02
1.430000000000000000e+02 1.532650299072265625e+02
1.400000000000000000e+02 1.447686767578125000e+02
1.410000000000000000e+02 1.370802612304687500e+02
1.430000000000000000e+02 1.395815124511718750e+02
1.390000000000000000e+02 1.396455230712890625e+02
1.340000000000000000e+02 1.434642486572265625e+02
1.350000000000000000e+02 1.319719696044921875e+02
1.360000000000000000e+02 1.570506896972656250e+02
1.320000000000000000e+02 1.358377685546875000e+02
1.360000000000000000e+02 1.329945983886718750e+02
1.790000000000000000e+02 1.385876007080078125e+02
1.920000000000000000e+02 1.769594573974609375e+02
1.995000000000000000e+02 1.869830627441406250e+02
1.850000000000000000e+02 1.892745361328125000e+02
1.790000000000000000e+02 1.898380432128906250e+02
1.690000000000000000e+02 1.619248809814453125e+02
1.640000000000000000e+02 1.709776000976562500e+02
1.580000000000000000e+02 1.621133575439453125e+02
1.570000000000000000e+02 1.580115661621093750e+02
1.600000000000000000e+02 1.511804504394531250e+02
1.590000000000000000e+02 1.567259979248046875e+02
1.500000000000000000e+02 1.592497406005859375e+02
1.410000000000000000e+02 1.515417480468750000e+02
1.400000000000000000e+02 1.381523742675781250e+02
1.410000000000000000e+02 1.337409210205078125e+02
1.500000000000000000e+02 1.416859436035156250e+02
2.045000000000000000e+02 1.648143920898437500e+02
2.290000000000000000e+02 2.163465881347656250e+02
2.350000152587890625e+02 2.097248687744140625e+02
1.970000000000000000e+02 1.911806640625000000e+02
1.880000000000000000e+02 1.908445587158203125e+02
1.840000000000000000e+02 1.812919006347656250e+02
1.810000000000000000e+02 1.757458343505859375e+02
1.850000000000000000e+02 1.772547760009765625e+02
1.845000000000000000e+02 1.721738586425781250e+02
1.770000000000000000e+02 1.928716125488281250e+02
1.730000000000000000e+02 1.711643066406250000e+02
1.630000000000000000e+02 1.694119415283203125e+02
1.490000000000000000e+02 1.704198760986328125e+02
1.400000000000000000e+02 1.503240966796875000e+02
1.350000000000000000e+02 1.382748413085937500e+02
1.210000076293945312e+02 1.352523651123046875e+02
1.090000000000000000e+02 1.298854064941406250e+02
1.170000000000000000e+02 1.079597320556640625e+02
1.240000000000000000e+02 1.080078048706054688e+02
1.200000000000000000e+02 1.169088745117187500e+02
1.120000000000000000e+02 1.232497634887695312e+02
1.000000076293945312e+02 1.210165252685546875e+02
9.400000000000000000e+01 1.062818603515625000e+02
1.100000000000000000e+02 9.651173400878906250e+01
1.240000000000000000e+02 9.556434631347656250e+01
1.130000000000000000e+02 1.284131774902343750e+02
1.040000000000000000e+02 1.234727478027343750e+02
1.250000076293945312e+02 1.083031387329101562e+02
1.490000000000000000e+02 1.486080474853515625e+02
1.510000000000000000e+02 1.658675842285156250e+02
1.510000000000000000e+02 1.471487274169921875e+02
1.420000000000000000e+02 1.523289184570312500e+02
1.355000000000000000e+02 1.497701110839843750e+02
1.230000076293945312e+02 1.348774566650390625e+02
1.210000076293945312e+02 1.221442947387695312e+02
1.310000000000000000e+02 1.219602127075195312e+02
1.430000000000000000e+02 1.247679367065429688e+02
1.460000000000000000e+02 1.451994018554687500e+02
1.410000000000000000e+02 1.514651489257812500e+02
1.360000000000000000e+02 1.458806457519531250e+02
1.320000000000000000e+02 1.370435943603515625e+02
1.300000000000000000e+02 1.345936584472656250e+02
1.450000000000000000e+02 1.291023101806640625e+02
1.530000000000000000e+02 1.296543884277343750e+02
1.460000000000000000e+02 1.513927307128906250e+02
1.550000000000000000e+02 1.508839874267578125e+02
1.570000000000000000e+02 1.395087738037109375e+02
1.430000000000000000e+02 1.454525299072265625e+02
1.450000000000000000e+02 1.371534423828125000e+02
1.600000000000000000e+02 1.410605926513671875e+02
1.890000000000000000e+02 1.555401611328125000e+02
2.090000152587890625e+02 1.685940399169921875e+02
2.120000152587890625e+02 2.007203674316406250e+02
2.100000000000000000e+02 2.017179870605468750e+02
2.080000000000000000e+02 1.968513488769531250e+02
1.970000000000000000e+02 2.008337249755859375e+02
1.840000000000000000e+02 1.967942962646484375e+02
1.680000000000000000e+02 1.770680847167968750e+02
1.510000000000000000e+02 1.719231262207031250e+02
1.430000000000000000e+02 1.611726989746093750e+02
1.630000000000000000e+02 9.663189697265625000e+01
1.490000000000000000e+02 1.504652709960937500e+02
1.400000000000000000e+02 1.448100128173828125e+02
1.360000000000000000e+02 1.376590423583984375e+02
1.340000000000000000e+02 1.322472534179687500e+02
1.340000000000000000e+02 1.338478240966796875e+02
1.390000000000000000e+02 1.313495483398437500e+02
1.510000000000000000e+02 1.348036956787109375e+02
1.640000000000000000e+02 1.619513244628906250e+02
1.690000000000000000e+02 1.611677551269531250e+02
1.750000000000000000e+02 1.748819580078125000e+02
1.950000000000000000e+02 1.674659576416015625e+02
2.270000152587890625e+02 1.776849365234375000e+02
2.460000000000000000e+02 2.093161315917968750e+02
2.470000000000000000e+02 2.376822204589843750e+02
2.430000000000000000e+02 2.411737823486328125e+02
2.410000152587890625e+02 2.328657989501953125e+02
2.390000000000000000e+02 2.328143310546875000e+02
2.490000000000000000e+02 2.323273315429687500e+02
2.510000152587890625e+02 2.287900390625000000e+02
2.370000000000000000e+02 2.368870086669921875e+02
2.380000152587890625e+02 2.274548950195312500e+02
2.400000000000000000e+02 2.293490295410156250e+02
2.330000000000000000e+02 2.331977844238281250e+02
2.220000152587890625e+02 2.324105072021484375e+02
2.150000000000000000e+02 2.138223419189453125e+02
2.070000000000000000e+02 2.094772644042968750e+02
1.980000000000000000e+02 2.063696594238281250e+02
1.935000000000000000e+02 1.934733428955078125e+02
1.400000000000000000e+02 2.360198059082031250e+02
1.200000000000000000e+02 1.316361541748046875e+02
1.110000000000000000e+02 1.174504623413085938e+02
1.030000000000000000e+02 1.124870529174804688e+02
9.100000000000000000e+01 1.059364929199218750e+02
8.500000762939453125e+01 9.866457366943359375e+01
9.800000000000000000e+01 8.577807617187500000e+01
1.150000000000000000e+02 8.667370605468750000e+01
1.010000000000000000e+02 1.294120178222656250e+02
1.010000000000000000e+02 1.039030914306640625e+02
9.200000000000000000e+01 1.129221343994140625e+02
9.600000000000000000e+01 9.552647399902343750e+01
1.060000000000000000e+02 9.089804077148437500e+01
1.070000000000000000e+02 1.086354064941406250e+02
1.000000076293945312e+02 1.132450561523437500e+02
1.070000000000000000e+02 1.040325927734375000e+02
1.230000076293945312e+02 9.747196960449218750e+01
1.220000076293945312e+02 1.361060943603515625e+02
1.190000000000000000e+02 1.190283584594726562e+02
1.190000000000000000e+02 1.293917846679687500e+02
1.250000076293945312e+02 1.186586990356445312e+02
1.260000076293945312e+02 1.264003601074218750e+02
1.220000076293945312e+02 1.353958282470703125e+02
1.180000000000000000e+02 1.236331787109375000e+02
1.160000000000000000e+02 1.232331695556640625e+02
1.140000000000000000e+02 1.184223861694335938e+02
1.130000000000000000e+02 1.184349975585937500e+02
1.240000000000000000e+02 1.137675704956054688e+02
1.190000000000000000e+02 1.149295501708984375e+02
1.210000076293945312e+02 1.463434295654296875e+02
1.380000000000000000e+02 1.378744812011718750e+02
1.400000000000000000e+02 1.336888275146484375e+02
1.330000000000000000e+02 1.512348937988281250e+02
1.280000000000000000e+02 1.404014892578125000e+02
1.260000076293945312e+02 1.292531738281250000e+02
1.230000076293945312e+02 1.292434692382812500e+02
1.215000000000000000e+02 1.262047882080078125e+02
1.160000000000000000e+02 1.211494674682617188e+02
1.110000000000000000e+02 1.163786621093750000e+02
1.090000000000000000e+02 1.180004501342773438e+02
1.070000000000000000e+02 1.062104034423828125e+02
1.050000076293945312e+02 1.140308837890625000e+02
1.050000076293945312e+02 1.037228775024414062e+02
1.030000000000000000e+02 1.077812500000000000e+02
1.040000000000000000e+02 1.065989074707031250e+02
1.480000000000000000e+02 1.092152862548828125e+02
1.760000000000000000e+02 1.206364669799804688e+02
1.640000000000000000e+02 1.988747100830078125e+02
1.620000000000000000e+02 1.592401733398437500e+02
1.480000000000000000e+02 1.620577087402343750e+02
1.360000000000000000e+02 1.437658691406250000e+02
1.360000000000000000e+02 1.252100601196289062e+02
1.370000000000000000e+02 1.216490859985351562e+02
1.370000000000000000e+02 1.413742675781250000e+02
1.320000000000000000e+02 1.262850036621093750e+02
1.240000000000000000e+02 1.371345672607421875e+02
1.040000000000000000e+02 1.263991088867187500e+02
1.130000000000000000e+02 1.168424987792968750e+02
9.700000000000000000e+01 1.092940368652343750e+02
9.300000000000000000e+01 1.006777572631835938e+02
1.580000000000000000e+02 1.099966125488281250e+02
1.770000000000000000e+02 1.548946380615234375e+02
1.840000000000000000e+02 1.749377288818359375e+02
1.880000000000000000e+02 1.852672119140625000e+02
1.960000000000000000e+02 1.834021606445312500e+02
2.040000152587890625e+02 1.891207885742187500e+02
2.170000152587890625e+02 1.984879150390625000e+02
2.130000000000000000e+02 2.019297180175781250e+02
2.030000000000000000e+02 1.972271118164062500e+02
2.070000000000000000e+02 2.214158020019531250e+02
1.620000000000000000e+02 1.832455902099609375e+02
1.630000000000000000e+02 1.586224975585937500e+02
1.750000000000000000e+02 1.439163055419921875e+02
1.450000000000000000e+02 1.771096649169921875e+02
1.370000000000000000e+02 1.494498291015625000e+02
1.340000000000000000e+02 1.267010116577148438e+02
1.350000000000000000e+02 1.409271392822265625e+02
1.570000000000000000e+02 1.413936614990234375e+02
1.520000000000000000e+02 1.499789581298828125e+02
1.590000000000000000e+02 1.453945770263671875e+02
1.280000000000000000e+02 1.819596862792968750e+02
1.000000076293945312e+02 1.141852111816406250e+02
8.700000000000000000e+01 1.098748474121093750e+02
7.800000000000000000e+01 9.214805603027343750e+01
7.100000000000000000e+01 8.426851654052734375e+01
6.600000762939453125e+01 7.771399688720703125e+01
6.500000000000000000e+01 7.382653045654296875e+01
6.400000000000000000e+01 7.169867706298828125e+01
6.100000000000000000e+01 7.118070983886718750e+01
6.400000000000000000e+01 7.080207824707031250e+01
6.700000762939453125e+01 7.043388366699218750e+01
7.500000000000000000e+01 7.044636535644531250e+01
1.060000000000000000e+02 7.169069671630859375e+01
1.410000000000000000e+02 8.079975128173828125e+01
1.700000000000000000e+02 1.390950775146484375e+02
1.930000000000000000e+02 1.734081115722656250e+02
2.090000152587890625e+02 1.973846282958984375e+02
2.100000000000000000e+02 2.058631591796875000e+02
2.050000000000000000e+02 2.138647003173828125e+02
2.000000000000000000e+02 1.998039703369140625e+02
1.970000000000000000e+02 1.965702972412109375e+02
1.960000000000000000e+02 1.919336090087890625e+02
1.930000000000000000e+02 1.916434478759765625e+02
1.870000000000000000e+02 1.913248596191406250e+02
1.790000000000000000e+02 1.846711730957031250e+02
1.760000000000000000e+02 1.785044250488281250e+02
1.680000000000000000e+02 1.700315399169921875e+02
1.490000000000000000e+02 1.752628784179687500e+02
1.410000000000000000e+02 1.563596954345703125e+02
1.830000000000000000e+02 1.359588623046875000e+02
2.170000152587890625e+02 1.755057373046875000e+02
2.270000152587890625e+02 2.138605041503906250e+02
2.380000152587890625e+02 2.218683624267578125e+02
2.330000000000000000e+02 2.174181823730468750e+02
1.970000000000000000e+02 2.060446624755859375e+02
1.820000000000000000e+02 1.962030334472656250e+02
1.630000000000000000e+02 1.811698760986328125e+02
1.450000000000000000e+02 1.696871948242187500e+02
1.260000076293945312e+02 1.471813507080078125e+02
1.160000000000000000e+02 1.345507659912109375e+02
1.030000000000000000e+02 1.147762756347656250e+02
1.000000076293945312e+02 1.160478515625000000e+02
1.510000000000000000e+02 1.098710708618164062e+02
1.865000000000000000e+02 1.487690734863281250e+02
2.000000000000000000e+02 1.781704254150390625e+02
2.090000152587890625e+02 2.084219970703125000e+02
2.000000000000000000e+02 1.948199462890625000e+02
1.700000000000000000e+02 1.754921569824218750e+02
1.690000000000000000e+02 1.631698760986328125e+02
1.580000000000000000e+02 1.662032318115234375e+02
1.580000000000000000e+02 1.617321014404296875e+02
1.560000000000000000e+02 1.477532958984375000e+02
1.530000000000000000e+02 1.620351562500000000e+02
1.560000000000000000e+02 1.466917419433593750e+02
1.560000000000000000e+02 1.489228210449218750e+02
1.610000000000000000e+02 1.577597656250000000e+02
1.740000000000000000e+02 1.477338714599609375e+02
1.780000000000000000e+02 1.663223419189453125e+02
1.810000000000000000e+02 1.812025756835937500e+02
1.710000000000000000e+02 1.668597106933593750e+02
1.590000000000000000e+02 1.830633392333984375e+02
1.550000000000000000e+02 1.501727142333984375e+02
1.420000000000000000e+02 1.628416290283203125e+02
1.320000000000000000e+02 1.429746856689453125e+02
1.280000000000000000e+02 1.290315246582031250e+02
1.260000076293945312e+02 1.269804611206054688e+02
1.250000076293945312e+02 1.267270584106445312e+02
1.235000000000000000e+02 1.233753051757812500e+02
1.280000000000000000e+02 1.247154693603515625e+02
1.400000000000000000e+02 1.231558609008789062e+02
1.530000000000000000e+02 1.347982330322265625e+02
1.540000000000000000e+02 1.602736206054687500e+02
1.500000000000000000e+02 1.588248138427734375e+02
1.490000000000000000e+02 1.503264617919921875e+02
1.510000000000000000e+02 1.478748016357421875e+02
1.490000000000000000e+02 1.477614440917968750e+02
1.450000000000000000e+02 1.504572448730468750e+02
1.490000000000000000e+02 1.412461853027343750e+02
9.700000000000000000e+01 9.263512420654296875e+01
9.700000000000000000e+01 1.054036102294921875e+02
9.800000000000000000e+01 9.300428771972656250e+01
9.600000000000000000e+01 1.015482101440429688e+02
9.200000000000000000e+01 9.803547668457031250e+01
9.100000000000000000e+01 9.540498352050781250e+01
1.010000000000000000e+02 9.128291320800781250e+01
1.050000076293945312e+02 9.367866516113281250e+01
9.800000000000000000e+01 9.935837554931640625e+01
1.010000000000000000e+02 9.149682617187500000e+01
1.020000000000000000e+02 1.126639404296875000e+02
1.030000000000000000e+02 9.677160644531250000e+01
1.080000000000000000e+02 1.091136169433593750e+02
1.170000000000000000e+02 1.030643310546875000e+02
1.210000076293945312e+02 1.202675018310546875e+02
1.240000000000000000e+02 1.257023849487304688e+02
1.300000000000000000e+02 1.219814453125000000e+02
1.410000000000000000e+02 1.341885681152343750e+02
1.430000000000000000e+02 1.399747009277343750e+02
1.430000000000000000e+02 1.570431518554687500e+02
1.500000000000000000e+02 1.422563781738281250e+02
1.560000000000000000e+02 1.473998565673828125e+02
1.660000000000000000e+02 1.572465515136718750e+02
1.870000000000000000e+02 1.554675598144531250e+02
2.190000000000000000e+02 1.741007843017578125e+02
2.420000152587890625e+02 2.008935089111328125e+02
2.480000152587890625e+02 2.320518646240234375e+02
2.450000152587890625e+02 2.416770782470703125e+02
2.400000000000000000e+02 1.723691406250000000e+02
2.710000000000000000e+02 2.172929077148437500e+02
2.970000000000000000e+02 2.523593902587890625e+02
3.070000000000000000e+02 2.683249511718750000e+02
3.030000000000000000e+02 2.842872314453125000e+02
2.870000000000000000e+02 2.895675048828125000e+02
2.630000000000000000e+02 2.872251281738281250e+02
2.450000152587890625e+02 2.746242980957031250e+02
2.450000000000000000e+02 2.245312805175781250e+02
1.870000000000000000e+02 2.227798614501953125e+02
1.680000000000000000e+02 2.077635192871093750e+02
1.360000000000000000e+02 1.480794830322265625e+02
1.170000000000000000e+02 1.362015380859375000e+02
1.050000076293945312e+02 1.118079071044921875e+02
9.300000000000000000e+01 1.022183761596679688e+02
8.600000000000000000e+01 9.885893249511718750e+01
8.700000000000000000e+01 8.420186614990234375e+01
7.700000762939453125e+01 8.546179962158203125e+01
7.500000000000000000e+01 7.481139373779296875e+01
9.300000000000000000e+01 7.286152648925781250e+01
1.030000000000000000e+02 8.080250549316406250e+01
1.080000000000000000e+02 1.088468246459960938e+02
1.140000000000000000e+02 1.015129623413085938e+02
1.180000000000000000e+02 1.174965744018554688e+02
1.210000076293945312e+02 1.168343658447265625e+02
1.190000000000000000e+02 1.230256652832031250e+02
1.100000000000000000e+02 1.270678558349609375e+02
1.160000000000000000e+02 1.188120269775390625e+02
1.280000000000000000e+02 1.072909393310546875e+02
1.120000000000000000e+02 1.336243743896484375e+02
1.050000076293945312e+02 1.199064636230468750e+02
1.150000000000000000e+02 1.085414733886718750e+02
1.300000000000000000e+02 1.080436401367187500e+02
1.720000000000000000e+02 1.501053924560546875e+02
1.850000000000000000e+02 1.572600555419921875e+02
1.620000000000000000e+02 1.765558166503906250e+02
1.630000000000000000e+02 1.580303649902343750e+02
1.650000000000000000e+02 1.529449005126953125e+02
1.660000000000000000e+02 1.683143157958984375e+02
1.660000000000000000e+02 1.584380187988281250e+02
1.690000000000000000e+02 1.642866363525390625e+02
1.730000000000000000e+02 1.612514648437500000e+02
1.740000000000000000e+02 1.697946929931640625e+02
1.760000000000000000e+02 1.705740509033203125e+02
1.710000000000000000e+02 1.687821655273437500e+02
1.590000000000000000e+02 1.752292327880859375e+02
1.450000000000000000e+02 1.590921936035156250e+02
1.250000076293945312e+02 1.469965362548828125e+02
1.160000000000000000e+02 1.337477722167968750e+02
1.480000000000000000e+02 1.203252334594726562e+02
1.630000000000000000e+02 1.508480834960937500e+02
1.650000000000000000e+02 1.580792083740234375e+02
1.610000000000000000e+02 1.708856353759765625e+02
1.600000000000000000e+02 1.594199218750000000e+02
1.600000000000000000e+02 1.547078094482421875e+02
1.590000000000000000e+02 1.591130676269531250e+02
1.590000000000000000e+02 1.556449432373046875e+02
1.620000000000000000e+02 1.543196868896484375e+02
1.600000000000000000e+02 1.505913238525390625e+02
1.565000000000000000e+02 1.723684234619140625e+02
1.520000000000000000e+02 1.531190185546875000e+02
1.560000000000000000e+02 1.530107727050781250e+02
1.660000000000000000e+02 1.456437835693359375e+02
1.810000000000000000e+02 1.602247772216796875e+02
1.920000000000000000e+02 1.684932556152343750e+02
1.910000000000000000e+02 1.885988769531250000e+02
1.840000000000000000e+02 1.861268768310546875e+02
1.780000000000000000e+02 1.800171966552734375e+02
1.970000000000000000e+02 1.737192993164062500e+02
1.990000152587890625e+02 1.712511444091796875e+02
1.120000000000000000e+02 1.115314636230468750e+02
1.040000076293945312e+02 1.156785125732421875e+02
9.800000000000000000e+01 1.168821258544921875e+02
9.600000000000000000e+01 1.045054168701171875e+02
9.600000000000000000e+01 1.046805572509765625e+02
9.500000000000000000e+01 1.035831756591796875e+02
9.800000000000000000e+01 1.047641906738281250e+02
1.000000000000000000e+02 1.023924636840820312e+02
9.800000000000000000e+01 1.098110198974609375e+02
9.800000000000000000e+01 1.073892593383789062e+02
1.020000076293945312e+02 1.042987518310546875e+02
1.060000000000000000e+02 1.074407196044921875e+02
1.060000000000000000e+02 1.130554809570312500e+02
1.010000000000000000e+02 1.147409820556640625e+02
9.700000000000000000e+01 1.114713439941406250e+02
1.020000076293945312e+02 1.049511871337890625e+02
1.120000000000000000e+02 1.042129364013671875e+02
1.150000000000000000e+02 1.162765502929687500e+02
1.140000000000000000e+02 1.252053680419921875e+02
1.120000000000000000e+02 1.180768585205078125e+02
1.140000000000000000e+02 1.203431167602539062e+02
1.210000000000000000e+02 1.137236328125000000e+02
1.230000000000000000e+02 1.238186645507812500e+02
1.210000000000000000e+02 1.307058258056640625e+02
1.210000000000000000e+02 1.259386215209960938e+02
1.160000000000000000e+02 1.237915496826171875e+02
1.080000000000000000e+02 1.274934844970703125e+02
1.100000000000000000e+02 1.146018295288085938e+02
1.140000000000000000e+02 1.109854888916015625e+02
1.140000000000000000e+02 1.226772308349609375e+02
1.150000000000000000e+02 1.199316711425781250e+02
1.135000000000000000e+02 1.218832778930664062e+02
1.280000000000000000e+02 1.228582305908203125e+02
1.460000000000000000e+02 1.163123168945312500e+02
1.920000000000000000e+02 1.552091674804687500e+02
2.075000000000000000e+02 1.529022979736328125e+02
2.160000000000000000e+02 1.919079895019531250e+02
1.920000000000000000e+02 1.942420196533203125e+02
1.880000000000000000e+02 1.827015991210937500e+02
1.890000000000000000e+02 1.762143249511718750e+02
1.870000000000000000e+02 1.777531585693359375e+02
1.810000000000000000e+02 1.803937683105468750e+02
1.730000000000000000e+02 1.735488281250000000e+02
1.690000000000000000e+02 1.678380889892578125e+02
1.690000000000000000e+02 1.594316406250000000e+02
1.750000000000000000e+02 1.611851654052734375e+02
1.710000000000000000e+02 1.618585205078125000e+02
1.660000000000000000e+02 1.737820129394531250e+02
1.580000000000000000e+02 1.541167907714843750e+02
1.490000000000000000e+02 1.594863433837890625e+02
1.400000000000000000e+02 1.432525482177734375e+02
1.370000000000000000e+02 1.403892669677734375e+02
1.410000000000000000e+02 1.310016021728515625e+02
1.470000000000000000e+02 1.404179229736328125e+02
1.480000000000000000e+02 1.475527343750000000e+02
1.545000000000000000e+02 1.584024353027343750e+02
1.590000000000000000e+02 1.446767883300781250e+02
1.570000000000000000e+02 1.558186340332031250e+02
1.460000000000000000e+02 1.592197113037109375e+02
1.320000000000000000e+02 1.498013763427734375e+02
1.220000000000000000e+02 1.358964843750000000e+02
1.130000000000000000e+02 1.240738601684570312e+02
1.010000000000000000e+02 1.228526153564453125e+02
9.000000000000000000e+01 1.118023376464843750e+02
8.400000762939453125e+01 1.023655090332031250e+02
8.200000762939453125e+01 9.518827819824218750e+01
8.300000762939453125e+01 9.059761047363281250e+01
8.600000762939453125e+01 9.794256591796875000e+01
9.200000000000000000e+01 9.083958435058593750e+01
9.700000000000000000e+01 9.976182556152343750e+01
9.700000000000000000e+01 1.038860931396484375e+02
9.400000000000000000e+01 1.080306930541992188e+02
9.200000000000000000e+01 1.034185333251953125e+02
9.600000000000000000e+01 1.011623077392578125e+02
1.005000000000000000e+02 9.978834533691406250e+01
1.150000000000000000e+02 1.095320510864257812e+02
1.270000000000000000e+02 1.089555664062500000e+02
1.085000000000000000e+02 1.355307006835937500e+02
9.800000000000000000e+01 1.072820129394531250e+02
1.000000000000000000e+02 1.073849716186523438e+02
9.900000000000000000e+01 1.039301605224609375e+02
9.800000000000000000e+01 1.117142944335937500e+02
1.000000000000000000e+02 1.038437042236328125e+02
1.040000076293945312e+02 1.070315170288085938e+02
1.450000000000000000e+02 1.481971435546875000e+02
1.310000000000000000e+02 1.481034851074218750e+02
1.190000000000000000e+02 1.355234069824218750e+02
1.130000000000000000e+02 1.225430755615234375e+02
1.160000000000000000e+02 1.183977661132812500e+02
1.140000000000000000e+02 1.163656616210937500e+02
1.070000000000000000e+02 1.274186553955078125e+02
9.900000000000000000e+01 1.132627716064453125e+02
9.300000000000000000e+01 1.103371124267578125e+02
9.400000000000000000e+01 1.023565597534179688e+02
9.900000000000000000e+01 9.971115112304687500e+01
1.060000000000000000e+02 1.050999145507812500e+02
1.140000000000000000e+02 1.104771270751953125e+02
1.210000000000000000e+02 1.181322326660156250e+02
1.200000000000000000e+02 1.252229309082031250e+02
1.140000000000000000e+02 1.296793518066406250e+02
1.120000000000000000e+02 1.202256774902343750e+02
1.160000000000000000e+02 1.162619552612304688e+02
1.190000000000000000e+02 1.190671005249023438e+02
1.210000000000000000e+02 1.260560302734375000e+02
1.280000000000000000e+02 1.239724578857421875e+02
1.330000000000000000e+02 1.280133972167968750e+02
1.290000000000000000e+02 1.395440979003906250e+02
1.290000000000000000e+02 1.359031219482421875e+02
1.310000000000000000e+02 1.269988555908203125e+02
1.340000000000000000e+02 1.423986053466796875e+02
1.310000000000000000e+02 1.368151245117187500e+02
1.230000000000000000e+02 1.357090148925781250e+02
1.160000000000000000e+02 1.304527893066406250e+02
1.170000000000000000e+02 1.205489349365234375e+02
1.180000000000000000e+02 1.186751098632812500e+02
1.170000000000000000e+02 1.264180450439453125e+02
1.190000000000000000e+02 1.211218185424804688e+02
1.250000000000000000e+02 1.221436462402343750e+02
1.270000000000000000e+02 1.268560714721679688e+02
1.280000000000000000e+02 1.343549804687500000e+02
1.220000000000000000e+02 1.284628143310546875e+02
1.180000000000000000e+02 1.343345489501953125e+02
1.180000000000000000e+02 1.180857543945312500e+02
1.240000000000000000e+02 1.251716461181640625e+02
1.340000000000000000e+02 1.223536224365234375e+02
1.350000000000000000e+02 1.369355163574218750e+02
1.210000000000000000e+02 1.432696838378906250e+02
1.190000000000000000e+02 1.329568786621093750e+02
1.250000000000000000e+02 1.135883636474609375e+02
1.300000000000000000e+02 1.337031860351562500e+02
1.400000000000000000e+02 1.300324554443359375e+02
1.570000000000000000e+02 1.377972412109375000e+02
1.660000000000000000e+02 1.517954406738281250e+02
1.630000000000000000e+02 1.706854858398437500e+02
1.490000000000000000e+02 1.641195526123046875e+02
1.385000000000000000e+02 1.670693359375000000e+02
1.240000000000000000e+02 1.346782073974609375e+02
1.190000000000000000e+02 1.295773620605468750e+02
1.250000000000000000e+02 1.206905670166015625e+02
1.370000000000000000e+02 1.335707702636718750e+02
1.410000000000000000e+02 1.377061157226562500e+02
1.395000000000000000e+02 1.434915466308593750e+02
1.380000000000000000e+02 1.412785949707031250e+02
1.400000000000000000e+02 1.384150390625000000e+02
1.360000000000000000e+02 1.386492004394531250e+02
1.320000000000000000e+02 1.445526733398437500e+02
1.300000000000000000e+02 1.304769592285156250e+02
1.140000000000000000e+02 1.180529937744140625e+02
1.170000000000000000e+02 1.199011688232421875e+02
1.290000000000000000e+02 1.207232131958007812e+02
1.560000000000000000e+02 1.254355392456054688e+02
1.960000000000000000e+02 1.468068389892578125e+02
2.120000000000000000e+02 1.811738433837890625e+02
2.190000000000000000e+02 1.977644348144531250e+02
2.100000000000000000e+02 2.050416870117187500e+02
2.000000000000000000e+02 2.068404693603515625e+02
1.890000000000000000e+02 1.854189605712890625e+02
1.760000000000000000e+02 1.856381378173828125e+02
1.670000000000000000e+02 1.696764068603515625e+02
1.660000000000000000e+02 1.601422576904296875e+02
1.750000000000000000e+02 1.555558013916015625e+02
1.880000000000000000e+02 1.613137512207031250e+02
1.950000000000000000e+02 1.768446044921875000e+02
1.950000000000000000e+02 1.858895874023437500e+02
1.930000000000000000e+02 1.851623229980468750e+02
1.810000000000000000e+02 1.822861938476562500e+02
1.660000000000000000e+02 1.808406524658203125e+02
1.540000000000000000e+02 1.600354003906250000e+02
1.510000000000000000e+02 1.508929748535156250e+02
1.640000000000000000e+02 1.407722625732421875e+02
1.890000000000000000e+02 1.491923828125000000e+02
2.000000000000000000e+02 1.751378631591796875e+02
1.610000000000000000e+02 1.857291107177734375e+02
1.440000000000000000e+02 1.556132202148437500e+02
1.380000000000000000e+02 1.500843505859375000e+02
1.300000000000000000e+02 1.325679626464843750e+02
1.470000000000000000e+02 1.252958755493164062e+02
1.890000000000000000e+02 1.735648040771484375e+02
1.910000000000000000e+02 1.790059814453125000e+02
1.880000000000000000e+02 1.813564300537109375e+02
1.870000000000000000e+02 1.807014770507812500e+02
1.890000000000000000e+02 1.742407989501953125e+02
1.830000000000000000e+02 1.788388214111328125e+02
1.790000000000000000e+02 1.799445190429687500e+02
1.720000000000000000e+02 1.658895416259765625e+02
1.540000000000000000e+02 1.715034179687500000e+02
1.490000000000000000e+02 1.560801849365234375e+02
1.520000000000000000e+02 1.351218414306640625e+02
1.540000000000000000e+02 1.505719146728515625e+02
1.530000000000000000e+02 1.487006072998046875e+02
1.490000000000000000e+02 1.526596221923828125e+02
1.510000000000000000e+02 1.480138092041015625e+02
1.440000000000000000e+02 1.438826904296875000e+02
1.370000000000000000e+02 1.552556304931640625e+02
1.350000000000000000e+02 1.320430755615234375e+02
1.360000000000000000e+02 1.385369567871093750e+02
1.350000000000000000e+02 1.348497314453125000e+02
1.360000000000000000e+02 1.400452575683593750e+02
1.430000000000000000e+02 1.338349761962890625e+02
1.540000000000000000e+02 1.415996856689453125e+02
1.600000000000000000e+02 1.505672149658203125e+02
1.580000000000000000e+02 1.620756530761718750e+02
1.580000000000000000e+02 1.588988647460937500e+02
1.530000000000000000e+02 1.527705383300781250e+02
1.500000000000000000e+02 1.583181610107421875e+02
9.700000000000000000e+01 1.091861648559570312e+02
9.700000000000000000e+01 1.024306335449218750e+02
9.700000000000000000e+01 1.066772918701171875e+02
9.900000000000000000e+01 1.045175628662109375e+02
9.800000000000000000e+01 1.056209411621093750e+02
9.300000000000000000e+01 1.087943878173828125e+02
9.300000000000000000e+01 1.041293182373046875e+02
1.030000076293945312e+02 9.898736572265625000e+01
1.260000000000000000e+02 1.037697067260742188e+02
1.360000000000000000e+02 1.207242965698242188e+02
1.110000000000000000e+02 1.322548217773437500e+02
1.210000000000000000e+02 1.157455444335937500e+02
1.350000000000000000e+02 1.218005371093750000e+02
1.440000000000000000e+02 1.328545837402343750e+02
1.580000000000000000e+02 1.499089813232421875e+02
1.760000000000000000e+02 1.459613494873046875e+02
1.860000000000000000e+02 1.742692413330078125e+02
2.040000000000000000e+02 1.824394378662109375e+02
2.270000000000000000e+02 1.825550537109375000e+02
2.310000000000000000e+02 2.106184082031250000e+02
2.260000000000000000e+02 2.231269531250000000e+02
2.220000000000000000e+02 2.114437866210937500e+02
2.110000000000000000e+02 2.070945434570312500e+02
1.920000000000000000e+02 2.056903076171875000e+02
1.840000000000000000e+02 1.872711029052734375e+02
1.880000000000000000e+02 1.687454528808593750e+02
1.910000000000000000e+02 1.760545959472656250e+02
1.910000000000000000e+02 1.820086364746093750e+02
1.600000000000000000e+02 1.807194213867187500e+02
1.480000000000000000e+02 1.434523315429687500e+02
1.420000000000000000e+02 1.656226501464843750e+02
1.310000000000000000e+02 1.485988311767578125e+02
1.260000000000000000e+02 1.292996063232421875e+02
1.210000000000000000e+02 1.308687286376953125e+02
1.170000000000000000e+02 1.258525695800781250e+02
1.170000000000000000e+02 1.218188247680664062e+02
1.220000000000000000e+02 1.201375122070312500e+02
1.280000000000000000e+02 1.237056732177734375e+02
1.220000000000000000e+02 1.312889862060546875e+02
1.100000000000000000e+02 1.343880615234375000e+02
1.060000000000000000e+02 1.168973999023437500e+02
1.150000000000000000e+02 1.102369079589843750e+02
1.300000000000000000e+02 1.138543090820312500e+02
1.420000000000000000e+02 1.323054351806640625e+02
1.440000000000000000e+02 1.437064056396484375e+02
1.420000000000000000e+02 1.494762725830078125e+02
1.440000000000000000e+02 1.423388214111328125e+02
1.510000000000000000e+02 1.425890502929687500e+02
1.550000000000000000e+02 1.484742431640625000e+02
1.550000000000000000e+02 1.572878112792968750e+02
1.520000000000000000e+02 1.541200866699218750e+02
1.540000000000000000e+02 1.535271148681640625e+02
1.610000000000000000e+02 1.476466064453125000e+02
1.560000000000000000e+02 1.583307800292968750e+02
1.570000000000000000e+02 1.638510284423828125e+02
1.550000000000000000e+02 1.440432586669921875e+02
1.510000000000000000e+02 1.638603210449218750e+02
1.480000000000000000e+02 1.441920776367187500e+02
1.490000000000000000e+02 1.503397521972656250e+02
1.360000000000000000e+02 1.434873046875000000e+02
1.310000000000000000e+02 1.365720062255859375e+02
1.270000000000000000e+02 1.314822692871093750e+02
1.260000000000000000e+02 1.302306823730468750e+02
1.280000000000000000e+02 1.308554840087890625e+02
1.300000000000000000e+02 1.264532089233398438e+02
1.285000000000000000e+02 1.354478454589843750e+02
1.250000000000000000e+02 1.321807708740234375e+02
1.290000000000000000e+02 1.294698181152343750e+02
1.510000000000000000e+02 1.262332305908203125e+02
1.860000000000000000e+02 1.398345031738281250e+02
2.020000000000000000e+02 1.754836883544921875e+02
1.940000000000000000e+02 1.924009857177734375e+02
1.940000000000000000e+02 1.829910736083984375e+02
1.950000000000000000e+02 1.792605438232421875e+02
1.950000000000000000e+02 1.844562072753906250e+02
1.810000000000000000e+02 1.841242828369140625e+02
1.690000000000000000e+02 1.820670013427734375e+02
1.620000000000000000e+02 1.597249755859375000e+02
1.600000000000000000e+02 1.576192779541015625e+02
1.600000000000000000e+02 1.507316284179687500e+02
1.600000000000000000e+02 1.554017486572265625e+02
1.610000000000000000e+02 1.532634582519531250e+02
1.660000000000000000e+02 1.548971557617187500e+02
1.720000000000000000e+02 1.563957214355468750e+02
1.810000000000000000e+02 1.654434661865234375e+02
1.890000000000000000e+02 1.694493408203125000e+02
1.930000000000000000e+02 1.845380096435546875e+02
1.890000000000000000e+02 1.781269836425781250e+02
1.760000000000000000e+02 1.868236846923828125e+02
1.490000000000000000e+02 1.712012176513671875e+02
1.365000000000000000e+02 1.651624450683593750e+02
1.240000000000000000e+02 1.291734619140625000e+02
1.140000000000000000e+02 1.273335723876953125e+02
1.070000000000000000e+02 1.244556808471679688e+02
1.120000000000000000e+02 1.114338836669921875e+02
1.220000000000000000e+02 1.120485229492187500e+02
1.300000000000000000e+02 1.261701202392578125e+02
1.290000000000000000e+02 1.323596343994140625e+02
1.270000000000000000e+02 1.309964904785156250e+02
1.260000000000000000e+02 1.314637451171875000e+02
1.220000000000000000e+02 1.268449096679687500e+02
1.270000000000000000e+02 1.313652648925781250e+02
1.450000000000000000e+02 1.205512008666992188e+02
1.560000000000000000e+02 1.428963775634765625e+02
1.620000000000000000e+02 1.610756530761718750e+02
1.720000000000000000e+02 1.564015655517578125e+02
1.860000000000000000e+02 1.663259582519531250e+02
2.000000000000000000e+02 1.767742156982421875e+02
2.060000000000000000e+02 1.885798950195312500e+02
2.000000000000000000e+02 1.964198760986328125e+02
1.880000000000000000e+02 1.938629913330078125e+02
1.840000000000000000e+02 1.810582885742187500e+02


==> figures/data/p_r_ega/P-EGA_BE_idiab.dat <==
1.180000000000000000e+02 1.612840576171875000e+02
1.210000000000000000e+02 1.062080917358398438e+02
1.790000000000000000e+02 1.871189575195312500e+02
1.570000000000000000e+02 1.039855728149414062e+02
1.510000000000000000e+02 1.272120361328125000e+02
1.250000000000000000e+02 1.507490844726562500e+02
1.900000000000000000e+02 1.423309020996093750e+02
1.950000000000000000e+02 1.949436798095703125e+02
1.580000000000000000e+02 1.247952957153320312e+02
1.060000000000000000e+02 1.406589965820312500e+02
9.800000000000000000e+01 1.078270721435546875e+02
9.200000000000000000e+01 9.049575042724609375e+01
1.450000000000000000e+02 1.520084381103515625e+02
1.460000000000000000e+02 1.253700714111328125e+02
1.120000000000000000e+02 9.297105407714843750e+01
1.410000000000000000e+02 1.769340057373046875e+02
1.570000000000000000e+02 1.838743896484375000e+02
1.530000000000000000e+02 1.543770904541015625e+02
1.510000000000000000e+02 1.732770996093750000e+02
1.120000000000000000e+02 1.646500854492187500e+02
8.000000000000000000e+01 6.358636093139648438e+01
1.830000000000000000e+02 1.335161437988281250e+02
1.530000000000000000e+02 1.251621704101562500e+02
1.580000000000000000e+02 1.111091156005859375e+02
1.570000000000000000e+02 1.830623779296875000e+02
1.230000000000000000e+02 1.516173553466796875e+02
1.450000000000000000e+02 1.376882019042968750e+02
1.430000000000000000e+02 1.646346130371093750e+02
1.180000000000000000e+02 1.340722656250000000e+02
1.350000000000000000e+02 1.285789489746093750e+02
1.720000000000000000e+02 1.803515319824218750e+02
1.910000000000000000e+02 1.803806304931640625e+02
8.100000000000000000e+01 7.009989929199218750e+01
1.290000000000000000e+02 1.303491516113281250e+02
1.400000000000000000e+02 1.249334106445312500e+02
1.350000000000000000e+02 1.532294464111328125e+02
1.590000000000000000e+02 1.669990081787109375e+02
9.900000000000000000e+01 1.183057403564453125e+02
1.880000000000000000e+02 1.948735351562500000e+02
1.780000000000000000e+02 1.679910430908203125e+02
1.020000000000000000e+02 1.314332122802734375e+02
1.010000000000000000e+02 1.379127655029296875e+02
1.050000000000000000e+02 1.106766204833984375e+02
1.400000000000000000e+02 1.537524261474609375e+02
7.900000000000000000e+01 7.166360473632812500e+01
1.730000000000000000e+02 1.445906982421875000e+02
1.840000000000000000e+02 1.887928771972656250e+02
1.110000000000000000e+02 9.237463378906250000e+01
8.700000000000000000e+01 1.044567489624023438e+02
1.410000000000000000e+02 1.557077331542968750e+02
1.430000000000000000e+02 1.232583541870117188e+02
1.500000000000000000e+02 1.650375823974609375e+02
1.050000000000000000e+02 1.181931686401367188e+02
2.240000000000000000e+02 1.604147644042968750e+02
1.635000000000000000e+02 1.294913482666015625e+02
1.540000000000000000e+02 1.590336456298828125e+02
1.330000000000000000e+02 1.006046371459960938e+02
1.430000000000000000e+02 1.331748809814453125e+02
2.310000000000000000e+02 2.040018310546875000e+02
1.830000000000000000e+02 1.637772064208984375e+02
1.119999923706054688e+02 8.273851776123046875e+01
1.170000000000000000e+02 1.179331054687500000e+02
1.540000000000000000e+02 9.363481140136718750e+01
1.880000000000000000e+02 1.862221374511718750e+02
2.570000000000000000e+02 2.706263732910156250e+02
2.680000000000000000e+02 2.349628906250000000e+02
1.520000000000000000e+02 1.314330596923828125e+02
1.940000000000000000e+02 2.133451080322265625e+02
1.830000000000000000e+02 1.682969512939453125e+02
1.805000000000000000e+02 1.540376586914062500e+02
1.530000000000000000e+02 1.792243347167968750e+02
2.310000000000000000e+02 2.026707305908203125e+02
2.200000000000000000e+02 2.284809570312500000e+02
1.670000000000000000e+02 1.580218048095703125e+02
1.650000000000000000e+02 1.992920074462890625e+02
1.090000076293945312e+02 9.529254150390625000e+01
1.070000000000000000e+02 9.658350372314453125e+01
1.270000076293945312e+02 1.497989654541015625e+02
1.600000000000000000e+02 1.567578735351562500e+02
2.155000000000000000e+02 1.967687377929687500e+02
2.740000000000000000e+02 2.889083862304687500e+02
1.620000000000000000e+02 1.583720245361328125e+02
2.630000000000000000e+02 2.583229064941406250e+02
3.320000000000000000e+02 2.885228576660156250e+02
3.130000000000000000e+02 3.123353881835937500e+02
2.900000000000000000e+02 3.250300292968750000e+02
2.820000000000000000e+02 2.713780517578125000e+02
1.570000000000000000e+02 1.758264465332031250e+02
1.235000076293945312e+02 1.513820953369140625e+02
9.600000762939453125e+01 1.217343978881835938e+02
1.430000000000000000e+02 1.730057983398437500e+02
1.200000000000000000e+02 1.131463470458984375e+02
1.770000000000000000e+02 1.094990768432617188e+02
1.740000000000000000e+02 1.715397033691406250e+02
1.390000000000000000e+02 1.592222900390625000e+02
1.530000000000000000e+02 1.367055053710937500e+02
3.000000000000000000e+02 2.840683593750000000e+02
1.370000000000000000e+02 1.129823074340820312e+02
1.260000000000000000e+02 1.128847045898437500e+02
1.700000000000000000e+02 1.367054595947265625e+02
1.580000000000000000e+02 1.612058410644531250e+02
1.130000000000000000e+02 1.382656555175781250e+02
1.070000000000000000e+02 1.260630493164062500e+02
1.540000000000000000e+02 1.844992828369140625e+02
1.880000000000000000e+02 1.972136077880859375e+02
1.340000000000000000e+02 1.730462341308593750e+02
1.560000000000000000e+02 1.821795806884765625e+02
1.610000000000000000e+02 1.556558227539062500e+02
2.250000000000000000e+02 2.332680664062500000e+02
2.020000000000000000e+02 1.993636779785156250e+02
1.940000000000000000e+02 1.499485015869140625e+02
2.110000000000000000e+02 2.218643798828125000e+02
2.240000000000000000e+02 1.841179199218750000e+02
1.350000000000000000e+02 1.314389190673828125e+02
1.580000000000000000e+02 1.240422973632812500e+02
2.030000000000000000e+02 1.708927154541015625e+02
2.000000000000000000e+02 2.346809844970703125e+02
1.710000000000000000e+02 2.004324645996093750e+02
1.840000000000000000e+02 1.973691101074218750e+02
1.930000000000000000e+02 2.263696441650390625e+02
1.870000000000000000e+02 1.826214599609375000e+02
2.090000000000000000e+02 2.284355316162109375e+02
1.430000000000000000e+02 1.632087554931640625e+02
1.870000000000000000e+02 2.166056365966796875e+02
1.169999923706054688e+02 1.188704376220703125e+02
2.150000000000000000e+02 2.232300720214843750e+02
1.660000000000000000e+02 1.193208007812500000e+02
1.770000000000000000e+02 1.727524566650390625e+02
1.635000000000000000e+02 1.938556213378906250e+02
2.460000000000000000e+02 1.909039611816406250e+02
1.150000000000000000e+02 1.229689178466796875e+02
1.580000000000000000e+02 1.650383453369140625e+02
1.310000000000000000e+02 1.279771041870117188e+02
1.090000000000000000e+02 1.391334686279296875e+02
9.999999237060546875e+01 1.282721710205078125e+02
8.050000000000000000e+01 1.119851150512695312e+02
2.670000000000000000e+02 2.720415954589843750e+02
2.150000000000000000e+02 2.262509918212890625e+02
2.215000000000000000e+02 2.002573699951171875e+02
1.100000000000000000e+02 8.195978546142578125e+01
1.180000000000000000e+02 1.340429077148437500e+02
1.790000000000000000e+02 1.702977752685546875e+02
2.150000000000000000e+02 1.886177825927734375e+02
2.200000000000000000e+02 1.923774414062500000e+02
8.900000762939453125e+01 9.860062408447265625e+01
1.995000000000000000e+02 2.485772399902343750e+02
1.400000000000000000e+02 1.440739440917968750e+02
1.790000000000000000e+02 1.336595153808593750e+02
1.850000000000000000e+02 1.732869110107421875e+02
2.420000000000000000e+02 2.148238372802734375e+02
2.136666717529296875e+02 2.139919128417968750e+02
1.740000000000000000e+02 2.166701812744140625e+02
1.880000000000000000e+02 1.784736480712890625e+02
1.870000000000000000e+02 1.356075744628906250e+02
1.850000000000000000e+02 2.080914001464843750e+02
2.000000000000000000e+02 2.253013305664062500e+02
2.040000000000000000e+02 1.932623443603515625e+02
1.700000000000000000e+02 1.531963500976562500e+02
1.270000000000000000e+02 1.197686920166015625e+02
1.290000000000000000e+02 1.459892578125000000e+02
1.692500000000000000e+02 1.324779968261718750e+02
1.580000000000000000e+02 1.533789367675781250e+02
2.180000000000000000e+02 1.846517333984375000e+02
2.330000000000000000e+02 1.775233001708984375e+02
2.390000000000000000e+02 2.143386535644531250e+02
2.250000000000000000e+02 2.487140808105468750e+02
2.230000000000000000e+02 2.137246856689453125e+02
2.070000000000000000e+02 2.483783569335937500e+02
2.010000000000000000e+02 1.893153991699218750e+02
1.820000000000000000e+02 1.609055938720703125e+02
2.230000000000000000e+02 1.668354034423828125e+02
9.300000762939453125e+01 8.931076049804687500e+01
2.660000000000000000e+02 2.075277404785156250e+02
1.470000000000000000e+02 1.698497924804687500e+02
1.220000000000000000e+02 1.363155822753906250e+02
1.560000000000000000e+02 1.563918457031250000e+02
2.690000000000000000e+02 2.834960632324218750e+02
1.370000000000000000e+02 1.470746765136718750e+02
1.410000000000000000e+02 1.204282073974609375e+02
1.460000000000000000e+02 1.249593200683593750e+02
1.830000000000000000e+02 2.069223785400390625e+02
1.680000000000000000e+02 1.873115386962890625e+02
1.530000000000000000e+02 1.205796356201171875e+02
9.300000000000000000e+01 1.065252456665039062e+02
1.370000000000000000e+02 1.597614746093750000e+02
1.230000000000000000e+02 1.319524993896484375e+02
1.450000000000000000e+02 1.430591125488281250e+02
1.550000000000000000e+02 1.744960632324218750e+02
1.570000000000000000e+02 1.677160949707031250e+02
1.750000000000000000e+02 1.548106994628906250e+02
2.170000000000000000e+02 1.637920684814453125e+02
1.040000000000000000e+02 1.016032867431640625e+02
1.540000000000000000e+02 1.555235290527343750e+02
1.800000000000000000e+02 1.527582550048828125e+02
3.110000000000000000e+02 2.496174468994140625e+02
3.640000000000000000e+02 3.458905029296875000e+02
2.770000000000000000e+02 3.272615356445312500e+02
2.670000000000000000e+02 2.601891174316406250e+02
2.330000000000000000e+02 2.118132781982421875e+02
2.030000000000000000e+02 1.951220397949218750e+02
1.420000000000000000e+02 1.497566528320312500e+02
1.740000000000000000e+02 1.824652709960937500e+02
2.030000000000000000e+02 1.398633270263671875e+02
1.350000000000000000e+02 8.819246673583984375e+01
1.700000000000000000e+02 1.662975158691406250e+02
2.380000000000000000e+02 2.602053222656250000e+02
1.405000000000000000e+02 1.175290145874023438e+02
1.990000000000000000e+02 1.672103424072265625e+02
9.499999237060546875e+01 1.015511169433593750e+02
9.199999237060546875e+01 6.165058135986328125e+01
9.299999237060546875e+01 1.045456237792968750e+02
1.179999923706054688e+02 1.003127899169921875e+02
2.330000000000000000e+02 1.791285858154296875e+02
1.820000000000000000e+02 1.338896484375000000e+02
2.150000000000000000e+02 1.990845642089843750e+02
2.120000000000000000e+02 2.001744384765625000e+02
2.590000000000000000e+02 2.764172058105468750e+02
2.820000000000000000e+02 2.989635620117187500e+02
2.540000000000000000e+02 2.591922302246093750e+02
1.149999923706054688e+02 1.168711090087890625e+02
2.750000000000000000e+02 2.768890686035156250e+02
1.089999923706054688e+02 6.024253082275390625e+01
8.399999237060546875e+01 9.388406372070312500e+01
1.560000000000000000e+02 1.052174224853515625e+02
1.600000000000000000e+02 1.506966705322265625e+02
1.580000000000000000e+02 1.889818572998046875e+02
1.710000000000000000e+02 1.487841491699218750e+02
2.390000000000000000e+02 2.680009155273437500e+02
1.460000000000000000e+02 1.276386871337890625e+02
1.680000000000000000e+02 1.880876159667968750e+02
1.830000000000000000e+02 1.577714538574218750e+02
1.330000000000000000e+02 1.714518127441406250e+02
1.480000000000000000e+02 1.351989440917968750e+02
1.740000000000000000e+02 1.234516906738281250e+02
1.580000000000000000e+02 1.789721374511718750e+02
9.700000000000000000e+01 7.159184265136718750e+01
1.300000000000000000e+02 1.516554260253906250e+02
2.330000000000000000e+02 2.318440551757812500e+02
2.900000000000000000e+02 2.933244018554687500e+02
9.700000000000000000e+01 1.316956329345703125e+02
8.900000000000000000e+01 6.612739562988281250e+01
1.830000000000000000e+02 2.123838500976562500e+02
1.450000000000000000e+02 1.338090820312500000e+02
1.670000000000000000e+02 1.873625946044921875e+02
1.790000000000000000e+02 1.740440368652343750e+02
1.400000000000000000e+02 1.175119476318359375e+02
2.360000000000000000e+02 2.390802307128906250e+02
1.210000000000000000e+02 1.006695327758789062e+02
1.650000000000000000e+02 1.572557373046875000e+02
1.500000000000000000e+02 1.310679321289062500e+02
1.670000000000000000e+02 1.620374603271484375e+02
2.290000000000000000e+02 2.338910522460937500e+02
1.300000000000000000e+02 1.249780883789062500e+02
1.900000000000000000e+02 1.889120025634765625e+02
1.120000000000000000e+02 1.304819488525390625e+02
1.780000000000000000e+02 1.440316619873046875e+02
1.450000000000000000e+02 9.722119140625000000e+01
1.530000000000000000e+02 1.574083557128906250e+02
1.620000000000000000e+02 1.744876403808593750e+02
1.940000000000000000e+02 2.147471923828125000e+02
1.750000000000000000e+02 1.916975097656250000e+02
1.820000000000000000e+02 1.411708831787109375e+02
1.800000000000000000e+02 1.753571014404296875e+02
1.640000000000000000e+02 1.658630981445312500e+02
1.700000000000000000e+02 1.241368179321289062e+02
3.410000000000000000e+02 3.547141113281250000e+02
3.080000000000000000e+02 3.589619445800781250e+02
1.960000000000000000e+02 1.490121765136718750e+02
3.460000000000000000e+02 3.591053466796875000e+02
1.160000000000000000e+02 6.683897399902343750e+01
1.840000000000000000e+02 7.593164062500000000e+01
1.550000000000000000e+02 1.487204742431640625e+02
1.280000000000000000e+02 1.564591369628906250e+02
1.210000000000000000e+02 1.073204803466796875e+02
2.480000000000000000e+02 1.772701416015625000e+02
1.640000000000000000e+02 1.201136932373046875e+02
2.700000000000000000e+02 1.967677764892578125e+02
3.130000000000000000e+02 2.997461242675781250e+02
2.180000000000000000e+02 1.372460021972656250e+02
2.115000000000000000e+02 1.955495147705078125e+02
1.820000000000000000e+02 1.875408172607421875e+02
2.300000000000000000e+02 1.902984466552734375e+02
2.340000000000000000e+02 2.490821228027343750e+02
1.700000000000000000e+02 1.137803039550781250e+02
2.870000000000000000e+02 2.994788208007812500e+02
1.990000000000000000e+02 1.317450408935546875e+02
2.560000000000000000e+02 2.287094268798828125e+02
2.490000000000000000e+02 2.984261169433593750e+02
2.385000000000000000e+02 2.489720153808593750e+02
1.810000000000000000e+02 1.278542556762695312e+02
4.340000000000000000e+02 3.483977050781250000e+02
4.030000000000000000e+02 3.487111816406250000e+02
1.460000000000000000e+02 1.119624023437500000e+02
2.490000000000000000e+02 2.232614135742187500e+02
1.720000000000000000e+02 2.329034118652343750e+02
1.750000000000000000e+02 1.980019378662109375e+02
2.040000000000000000e+02 1.877480773925781250e+02
3.200000000000000000e+02 3.305351257324218750e+02
1.680000000000000000e+02 1.250133819580078125e+02
1.820000000000000000e+02 1.961512756347656250e+02
1.870000000000000000e+02 2.435584106445312500e+02
1.870000000000000000e+02 1.197508621215820312e+02
1.500000000000000000e+02 1.613926086425781250e+02
2.610000000000000000e+02 2.536747589111328125e+02
1.640000000000000000e+02 1.607966918945312500e+02
1.700000000000000000e+02 1.327692413330078125e+02
2.160000000000000000e+02 1.404869842529296875e+02
2.440000000000000000e+02 2.842229614257812500e+02
2.560000000000000000e+02 2.541326293945312500e+02
2.655000000000000000e+02 2.140583038330078125e+02
2.780000000000000000e+02 2.807903137207031250e+02
1.450000000000000000e+02 1.564790039062500000e+02
1.250000000000000000e+02 6.333807373046875000e+01
1.880000000000000000e+02 7.650113677978515625e+01
2.420000000000000000e+02 2.390820007324218750e+02
2.330000000000000000e+02 2.220189208984375000e+02
1.650000000000000000e+02 1.240313873291015625e+02
1.860000000000000000e+02 1.750831298828125000e+02
1.020000000000000000e+02 1.858767242431640625e+02
1.320000000000000000e+02 7.965421295166015625e+01
8.799999237060546875e+01 1.250054016113281250e+02
8.399999237060546875e+01 8.670055389404296875e+01
1.430000000000000000e+02 1.563724517822265625e+02
1.290000000000000000e+02 2.042697601318359375e+02
2.130000000000000000e+02 1.465612487792968750e+02
2.290000000000000000e+02 2.434211883544921875e+02
2.180000000000000000e+02 1.985604400634765625e+02
2.750000000000000000e+02 2.278486328125000000e+02
1.880000000000000000e+02 1.257316436767578125e+02
2.420000000000000000e+02 1.697137451171875000e+02
2.370000000000000000e+02 2.059240570068359375e+02
1.810000000000000000e+02 2.174884185791015625e+02
2.440000000000000000e+02 1.950879516601562500e+02
9.999999237060546875e+01 1.134019012451171875e+02
2.430000000000000000e+02 1.916250762939453125e+02
2.380000000000000000e+02 2.270819396972656250e+02
1.660000000000000000e+02 1.868486022949218750e+02
1.770000000000000000e+02 2.297778472900390625e+02
3.515000000000000000e+02 3.603389282226562500e+02
1.530000000000000000e+02 1.744243774414062500e+02
2.270000000000000000e+02 1.954428710937500000e+02
1.420000000000000000e+02 1.688397064208984375e+02
1.560000000000000000e+02 1.733096466064453125e+02
1.560000000000000000e+02 2.044682006835937500e+02
1.660000000000000000e+02 1.755246124267578125e+02
1.480000000000000000e+02 1.589846496582031250e+02
1.990000000000000000e+02 1.439929504394531250e+02
2.950000000000000000e+02 3.031516113281250000e+02
2.360000000000000000e+02 2.208839569091796875e+02
2.160000000000000000e+02 1.780342407226562500e+02
2.870000000000000000e+02 2.753198242187500000e+02
2.630000000000000000e+02 2.899342956542968750e+02
2.270000000000000000e+02 2.458327789306640625e+02
2.580000000000000000e+02 2.118874511718750000e+02
1.300000000000000000e+02 1.595288085937500000e+02
1.380000000000000000e+02 1.377971649169921875e+02
1.960000000000000000e+02 1.751522827148437500e+02
2.080000000000000000e+02 2.254784698486328125e+02
3.065000000000000000e+02 2.640164184570312500e+02
2.980000000000000000e+02 3.194808959960937500e+02
1.870000000000000000e+02 2.080837554931640625e+02
3.020000000000000000e+02 3.168771362304687500e+02
2.250000000000000000e+02 2.580640258789062500e+02
2.280000000000000000e+02 2.146755218505859375e+02
2.380000000000000000e+02 2.371740722656250000e+02
2.765000000000000000e+02 2.278531951904296875e+02
1.180000076293945312e+02 8.343330383300781250e+01
1.110000076293945312e+02 1.352432250976562500e+02
1.350000000000000000e+02 1.353345489501953125e+02
2.610000000000000000e+02 2.649974365234375000e+02
1.610000000000000000e+02 8.429328155517578125e+01
9.500000762939453125e+01 8.121174621582031250e+01
2.060000000000000000e+02 2.442106323242187500e+02
2.080000000000000000e+02 1.905969085693359375e+02
1.710000000000000000e+02 2.026901550292968750e+02
2.290000000000000000e+02 2.506362609863281250e+02
1.920000000000000000e+02 2.652883911132812500e+02
1.630000000000000000e+02 1.463577270507812500e+02
1.560000000000000000e+02 1.375354461669921875e+02
1.640000000000000000e+02 1.116254043579101562e+02
1.850000000000000000e+02 2.271908416748046875e+02
1.280000000000000000e+02 1.798792266845703125e+02
1.220000076293945312e+02 1.244195022583007812e+02
1.550000000000000000e+02 1.640243682861328125e+02
1.950000000000000000e+02 2.311354370117187500e+02
2.250000000000000000e+02 2.087175292968750000e+02
1.710000000000000000e+02 2.045524902343750000e+02
1.260000000000000000e+02 1.430742797851562500e+02
2.400000000000000000e+02 2.626826782226562500e+02
1.830000000000000000e+02 8.442085266113281250e+01
1.920000000000000000e+02 1.868618469238281250e+02
3.030000000000000000e+02 2.942917785644531250e+02
2.043333282470703125e+02 2.204650115966796875e+02
2.410000000000000000e+02 2.254814147949218750e+02
9.100000000000000000e+01 1.245561523437500000e+02
2.080000000000000000e+02 1.052227020263671875e+02
1.440000000000000000e+02 9.993184661865234375e+01
1.920000000000000000e+02 2.651616516113281250e+02
7.600000762939453125e+01 1.095039978027343750e+02
8.500000762939453125e+01 5.141819000244140625e+01
1.350000000000000000e+02 1.632240753173828125e+02
2.480000000000000000e+02 2.548852081298828125e+02
2.200000000000000000e+02 2.416299133300781250e+02
2.280000000000000000e+02 1.837855072021484375e+02
2.130000000000000000e+02 2.123539123535156250e+02
1.890000000000000000e+02 1.253518142700195312e+02
1.910000000000000000e+02 1.773313140869140625e+02
2.440000000000000000e+02 2.545703430175781250e+02
2.790000000000000000e+02 2.440154724121093750e+02
2.640000000000000000e+02 2.767120666503906250e+02
1.950000000000000000e+02 2.085072479248046875e+02
1.840000000000000000e+02 1.601369171142578125e+02
1.680000000000000000e+02 1.269495391845703125e+02
1.850000000000000000e+02 2.039482727050781250e+02
2.100000000000000000e+02 1.716861114501953125e+02
2.000000000000000000e+02 2.140999755859375000e+02
2.160000000000000000e+02 1.805721130371093750e+02
9.400000000000000000e+01 1.400892181396484375e+02
8.500000762939453125e+01 9.275315093994140625e+01
2.170000000000000000e+02 9.055331420898437500e+01
2.620000000000000000e+02 3.431338500976562500e+02
1.340000000000000000e+02 1.026720046997070312e+02
1.540000000000000000e+02 1.692948760986328125e+02
1.690000000000000000e+02 1.315291595458984375e+02
2.720000000000000000e+02 1.707157440185546875e+02
2.860000000000000000e+02 2.747709350585937500e+02
1.790000000000000000e+02 2.123642578125000000e+02
2.570000000000000000e+02 2.704826049804687500e+02
1.390000000000000000e+02 7.611608123779296875e+01
2.820000000000000000e+02 2.302586059570312500e+02
2.950000000000000000e+02 2.992925415039062500e+02
1.765000000000000000e+02 1.488316497802734375e+02
1.560000000000000000e+02 2.332535705566406250e+02
1.610000000000000000e+02 1.781110229492187500e+02
1.179999923706054688e+02 1.617898406982421875e+02
2.260000000000000000e+02 2.132264862060546875e+02
2.030000000000000000e+02 2.262567443847656250e+02
1.340000000000000000e+02 1.516831665039062500e+02
1.300000000000000000e+02 1.255390167236328125e+02
1.830000000000000000e+02 2.143773040771484375e+02
1.980000000000000000e+02 1.632490997314453125e+02
2.410000000000000000e+02 1.714086303710937500e+02
2.890000000000000000e+02 3.148739013671875000e+02
2.930000000000000000e+02 2.772155761718750000e+02
2.250000000000000000e+02 2.295997009277343750e+02
2.470000000000000000e+02 2.085141754150390625e+02
2.720000000000000000e+02 2.582646789550781250e+02
1.690000000000000000e+02 1.535001525878906250e+02
2.450000000000000000e+02 2.588733520507812500e+02
2.880000000000000000e+02 2.307367553710937500e+02
3.560000000000000000e+02 3.337701416015625000e+02
3.420000000000000000e+02 3.611204833984375000e+02
2.160000000000000000e+02 1.849927368164062500e+02
2.050000000000000000e+02 2.202439880371093750e+02
1.440000000000000000e+02 1.956654357910156250e+02
1.400000000000000000e+02 1.500645446777343750e+02
1.390000000000000000e+02 1.294957122802734375e+02
1.179999923706054688e+02 1.134147262573242188e+02
1.249999923706054688e+02 2.131295166015625000e+02
1.199999923706054688e+02 1.492130126953125000e+02
1.320000000000000000e+02 1.170394744873046875e+02
1.700000000000000000e+02 1.209680023193359375e+02
2.200000000000000000e+02 1.334402618408203125e+02
2.640000000000000000e+02 2.638706665039062500e+02
2.490000000000000000e+02 2.930001525878906250e+02
1.320000000000000000e+02 9.778242492675781250e+01
1.500000000000000000e+02 1.460794677734375000e+02
1.780000000000000000e+02 1.713830261230468750e+02
2.920000000000000000e+02 2.943354492187500000e+02
1.500000000000000000e+02 1.188478240966796875e+02
1.670000000000000000e+02 1.979530334472656250e+02
1.760000000000000000e+02 1.673584442138671875e+02
2.130000000000000000e+02 1.825871887207031250e+02
2.630000000000000000e+02 1.874398498535156250e+02
3.240000000000000000e+02 2.848876647949218750e+02
1.620000000000000000e+02 1.035587768554687500e+02
1.680000000000000000e+02 1.872454833984375000e+02
1.650000000000000000e+02 1.554724884033203125e+02
1.300000000000000000e+02 1.414188385009765625e+02
1.610000000000000000e+02 1.692171630859375000e+02
1.730000000000000000e+02 1.915743560791015625e+02
1.680000000000000000e+02 1.479332885742187500e+02
2.020000000000000000e+02 1.826799011230468750e+02
2.770000000000000000e+02 2.711223754882812500e+02
1.010000000000000000e+02 7.861235046386718750e+01
2.070000000000000000e+02 2.019421234130859375e+02
1.850000000000000000e+02 1.660999145507812500e+02
8.100000000000000000e+01 1.272706604003906250e+02
1.620000000000000000e+02 1.858412780761718750e+02
2.120000000000000000e+02 2.334928283691406250e+02
2.020000000000000000e+02 2.168360900878906250e+02
1.700000000000000000e+02 1.308477478027343750e+02
2.560000000000000000e+02 2.758770751953125000e+02
1.740000000000000000e+02 2.062527008056640625e+02
1.770000000000000000e+02 1.729559631347656250e+02
1.940000000000000000e+02 2.205583953857421875e+02
1.950000000000000000e+02 1.795959014892578125e+02
2.030000000000000000e+02 2.223032531738281250e+02
1.790000000000000000e+02 1.521761932373046875e+02
1.050000000000000000e+02 9.036562347412109375e+01
1.610000000000000000e+02 1.390385284423828125e+02
1.520000000000000000e+02 1.739008941650390625e+02
1.600000000000000000e+02 1.210404968261718750e+02
1.670000000000000000e+02 1.872979736328125000e+02
1.690000000000000000e+02 1.560010070800781250e+02
1.790000000000000000e+02 1.872943420410156250e+02
1.880000000000000000e+02 1.728750610351562500e+02
1.630000000000000000e+02 2.025992126464843750e+02
1.260000000000000000e+02 1.360923004150390625e+02
1.860000000000000000e+02 1.361044006347656250e+02
1.260000000000000000e+02 1.389806671142578125e+02
1.280000000000000000e+02 1.630647888183593750e+02
1.290000000000000000e+02 1.286698303222656250e+02
1.710000000000000000e+02 1.787203369140625000e+02
1.190000000000000000e+02 1.425814208984375000e+02
1.390000000000000000e+02 1.302469482421875000e+02
1.980000000000000000e+02 2.196005249023437500e+02
1.430000000000000000e+02 1.600929718017578125e+02
1.930000000000000000e+02 2.032320098876953125e+02
2.610000000000000000e+02 2.320503540039062500e+02
1.490000000000000000e+02 1.650954284667968750e+02
1.180000000000000000e+02 1.558736267089843750e+02
1.180000000000000000e+02 1.173812255859375000e+02
1.590000000000000000e+02 1.641697082519531250e+02
1.680000000000000000e+02 1.739147949218750000e+02
2.110000000000000000e+02 1.780234069824218750e+02
2.540000000000000000e+02 2.410115051269531250e+02
2.760000000000000000e+02 2.775115966796875000e+02
1.340000000000000000e+02 1.484612579345703125e+02
1.440000000000000000e+02 1.239490051269531250e+02
1.840000000000000000e+02 1.970139160156250000e+02
1.610000000000000000e+02 1.644256591796875000e+02
1.900000000000000000e+02 2.014692535400390625e+02
2.160000000000000000e+02 2.150854034423828125e+02
1.870000000000000000e+02 1.736394042968750000e+02
1.815000000000000000e+02 1.223799896240234375e+02
1.560000000000000000e+02 1.473098449707031250e+02
1.060000000000000000e+02 1.007870788574218750e+02
1.460000000000000000e+02 1.806025085449218750e+02
1.710000000000000000e+02 1.650759124755859375e+02
1.190000000000000000e+02 9.681490325927734375e+01
2.470000000000000000e+02 2.724915771484375000e+02
2.050000000000000000e+02 1.847618408203125000e+02
1.580000000000000000e+02 1.277496337890625000e+02
1.720000000000000000e+02 1.826330108642578125e+02
1.530000000000000000e+02 1.616922760009765625e+02
1.870000000000000000e+02 2.059188995361328125e+02
1.230000000000000000e+02 1.175751495361328125e+02
1.930000000000000000e+02 1.834561920166015625e+02
1.760000000000000000e+02 1.633521118164062500e+02
1.960000000000000000e+02 1.498307800292968750e+02
2.100000000000000000e+02 2.221285705566406250e+02
2.730000000000000000e+02 2.647718505859375000e+02
3.400000000000000000e+02 3.185039062500000000e+02
1.090000000000000000e+02 9.297458648681640625e+01
1.700000000000000000e+02 2.126527709960937500e+02
1.520000000000000000e+02 1.802332305908203125e+02
2.110000000000000000e+02 2.237861328125000000e+02
2.350000000000000000e+02 2.749337768554687500e+02
2.490000000000000000e+02 2.452909545898437500e+02
1.090000076293945312e+02 1.373970947265625000e+02
1.340000000000000000e+02 1.577207336425781250e+02
1.685000000000000000e+02 1.342269134521484375e+02
1.930000000000000000e+02 1.997864379882812500e+02
2.340000000000000000e+02 2.368358001708984375e+02
1.700000000000000000e+02 1.885709991455078125e+02
1.100000076293945312e+02 9.707794189453125000e+01
1.370000000000000000e+02 1.539512634277343750e+02
1.350000000000000000e+02 9.618145751953125000e+01
2.360000000000000000e+02 2.131487731933593750e+02
1.590000000000000000e+02 1.718724212646484375e+02
7.300000762939453125e+01 5.706505584716796875e+01
1.220000076293945312e+02 1.523763275146484375e+02
1.320000000000000000e+02 1.192981185913085938e+02
1.350000000000000000e+02 1.546115264892578125e+02
1.280000000000000000e+02 1.825328826904296875e+02
1.125000076293945312e+02 1.466712036132812500e+02
1.830000000000000000e+02 1.319108886718750000e+02
1.950000000000000000e+02 2.211862792968750000e+02
2.280000000000000000e+02 2.539507751464843750e+02
2.080000000000000000e+02 2.048571929931640625e+02
2.150000000000000000e+02 1.813737945556640625e+02
1.320000000000000000e+02 7.948816680908203125e+01
2.710000000000000000e+02 2.656734008789062500e+02
2.010000000000000000e+02 1.569104156494140625e+02
2.160000000000000000e+02 1.793174743652343750e+02
2.045000000000000000e+02 2.227052612304687500e+02
1.810000000000000000e+02 1.766360015869140625e+02
2.210000000000000000e+02 2.388234710693359375e+02
2.120000000000000000e+02 1.944589843750000000e+02
2.100000000000000000e+02 1.925507659912109375e+02
2.600000000000000000e+02 3.320991821289062500e+02
2.680000000000000000e+02 2.856641845703125000e+02
1.490000000000000000e+02 1.227623748779296875e+02
1.680000000000000000e+02 1.918494262695312500e+02
1.980000000000000000e+02 1.688563690185546875e+02
2.380000000000000000e+02 2.566111145019531250e+02
2.660000000000000000e+02 2.784113769531250000e+02
2.490000000000000000e+02 1.887714233398437500e+02
2.840000000000000000e+02 2.898858642578125000e+02
2.270000000000000000e+02 2.173037261962890625e+02
1.530000000000000000e+02 1.987867736816406250e+02
2.020000000000000000e+02 2.328345031738281250e+02
2.150000000000000000e+02 1.907501373291015625e+02
2.600000000000000000e+02 2.076071624755859375e+02
2.730000000000000000e+02 2.612443847656250000e+02
1.930000000000000000e+02 2.374256591796875000e+02
1.730000000000000000e+02 1.121948242187500000e+02
3.140000000000000000e+02 3.529735107421875000e+02
2.040000000000000000e+02 1.811239624023437500e+02
2.460000000000000000e+02 2.500557708740234375e+02
9.300000000000000000e+01 1.278014907836914062e+02
1.040000000000000000e+02 1.305982055664062500e+02
1.360000000000000000e+02 1.426107177734375000e+02
1.600000000000000000e+02 1.603777770996093750e+02
2.130000000000000000e+02 2.230700683593750000e+02
1.420000000000000000e+02 1.918089447021484375e+02
1.560000000000000000e+02 1.306173400878906250e+02
1.690000000000000000e+02 1.892161102294921875e+02
1.680000000000000000e+02 1.509005279541015625e+02
1.590000000000000000e+02 1.778741302490234375e+02
1.350000000000000000e+02 1.708656616210937500e+02
1.450000000000000000e+02 1.244440155029296875e+02
1.380000000000000000e+02 1.492563629150390625e+02
1.700000000000000000e+02 1.016445922851562500e+02
1.780000000000000000e+02 2.175859985351562500e+02
1.810000000000000000e+02 1.709705505371093750e+02
2.140000000000000000e+02 1.862769165039062500e+02
2.280000000000000000e+02 2.350884704589843750e+02
1.590000000000000000e+02 1.851186218261718750e+02
1.620000000000000000e+02 1.333436126708984375e+02
2.400000000000000000e+02 2.395581970214843750e+02
2.000000000000000000e+02 1.756257934570312500e+02
1.870000000000000000e+02 1.998724060058593750e+02
7.800000762939453125e+01 1.287994384765625000e+02
1.030000076293945312e+02 1.406846618652343750e+02
1.130000076293945312e+02 1.004937820434570312e+02
1.660000000000000000e+02 1.690912322998046875e+02
2.090000000000000000e+02 2.152144165039062500e+02
1.430000000000000000e+02 1.089484252929687500e+02
1.430000000000000000e+02 1.292009277343750000e+02
1.760000152587890625e+02 2.103598175048828125e+02
1.780000152587890625e+02 1.753396301269531250e+02
1.350000000000000000e+02 1.622958831787109375e+02
2.090000000000000000e+02 1.857887878417968750e+02
1.840000152587890625e+02 2.216259918212890625e+02
1.610000000000000000e+02 1.253749008178710938e+02
2.670000000000000000e+02 2.701823730468750000e+02
1.975000000000000000e+02 1.860384216308593750e+02
1.150000000000000000e+02 1.256092529296875000e+02
1.830000000000000000e+02 2.094543762207031250e+02
2.635000000000000000e+02 2.815713500976562500e+02
1.620000000000000000e+02 1.777933807373046875e+02
1.700000000000000000e+02 1.767296905517578125e+02
1.640000000000000000e+02 1.624235839843750000e+02
1.970000000000000000e+02 2.074585876464843750e+02
1.900000152587890625e+02 2.011934814453125000e+02
2.050000000000000000e+02 2.110438690185546875e+02
1.960000000000000000e+02 1.375832366943359375e+02
1.560000000000000000e+02 9.587026214599609375e+01
1.690000000000000000e+02 1.145324401855468750e+02
1.450000000000000000e+02 1.584028320312500000e+02
1.440000000000000000e+02 1.588909759521484375e+02
1.830000000000000000e+02 1.526844482421875000e+02
2.160000000000000000e+02 2.003469390869140625e+02
2.100000000000000000e+02 2.259104919433593750e+02
1.380000000000000000e+02 1.397205352783203125e+02
1.420000000000000000e+02 1.535872802734375000e+02
1.780000000000000000e+02 1.780838623046875000e+02
5.840000610351562500e+02 2.959249877929687500e+02
3.195000000000000000e+02 3.147197265625000000e+02
2.110000000000000000e+02 3.147758178710937500e+02
1.680000000000000000e+02 1.669150085449218750e+02
1.450000000000000000e+02 1.698304748535156250e+02
1.465000000000000000e+02 1.217178421020507812e+02
1.480000000000000000e+02 1.683993835449218750e+02
1.930000000000000000e+02 1.953280334472656250e+02
2.740000000000000000e+02 2.173238677978515625e+02
2.040000152587890625e+02 2.403064117431640625e+02
1.570000000000000000e+02 1.194305648803710938e+02
1.770000000000000000e+02 1.569735717773437500e+02
1.730000000000000000e+02 1.889940490722656250e+02
1.830000000000000000e+02 1.382151184082031250e+02
2.150000000000000000e+02 2.234223022460937500e+02
1.920000000000000000e+02 2.316495971679687500e+02
1.920000000000000000e+02 1.963652191162109375e+02
2.020000000000000000e+02 1.598838500976562500e+02
2.030000000000000000e+02 1.981421508789062500e+02
1.230000076293945312e+02 1.378000183105468750e+02
1.260000076293945312e+02 1.400888519287109375e+02
1.300000000000000000e+02 1.542016296386718750e+02
1.450000000000000000e+02 1.177409744262695312e+02
1.520000000000000000e+02 1.702304229736328125e+02
1.480000000000000000e+02 1.688552551269531250e+02
1.580000000000000000e+02 1.620193023681640625e+02
2.430000000000000000e+02 2.536162719726562500e+02
1.310000000000000000e+02 1.291017150878906250e+02
1.100000000000000000e+02 1.176602249145507812e+02
1.040000000000000000e+02 9.671347045898437500e+01
1.250000076293945312e+02 1.302961425781250000e+02
1.290000000000000000e+02 1.100284423828125000e+02
1.710000000000000000e+02 1.899216613769531250e+02
1.660000000000000000e+02 1.635792388916015625e+02
9.100000000000000000e+01 1.356952972412109375e+02
8.800000000000000000e+01 8.927981567382812500e+01
1.820000000000000000e+02 1.910045776367187500e+02
2.080000000000000000e+02 1.729447631835937500e+02
1.680000000000000000e+02 1.737654571533203125e+02
1.510000000000000000e+02 1.716354217529296875e+02
1.140000000000000000e+02 1.363762512207031250e+02
1.590000000000000000e+02 1.526026916503906250e+02
1.790000000000000000e+02 1.367455291748046875e+02
9.600000000000000000e+01 1.174362487792968750e+02
2.490000000000000000e+02 2.334438934326171875e+02
1.550000000000000000e+02 1.600360260009765625e+02
1.250000076293945312e+02 1.404303741455078125e+02
1.750000000000000000e+02 1.966324920654296875e+02
1.310000000000000000e+02 1.105711669921875000e+02
1.540000000000000000e+02 1.572347106933593750e+02
2.140000000000000000e+02 2.096764221191406250e+02
2.040000000000000000e+02 2.157999725341796875e+02
1.170000000000000000e+02 1.400004425048828125e+02
2.150000000000000000e+02 2.191098175048828125e+02
1.380000000000000000e+02 1.260731506347656250e+02
1.990000000000000000e+02 2.061697845458984375e+02
1.280000000000000000e+02 1.261083602905273438e+02


==> figures/data/p_r_ega/P-EGA_BE_ohio.dat <==
1.130000000000000000e+02 1.172024307250976562e+02
1.530000000000000000e+02 1.571995697021484375e+02
2.120000000000000000e+02 2.347498474121093750e+02
2.050000000000000000e+02 2.041137695312500000e+02
2.040000000000000000e+02 2.002606201171875000e+02
2.070000000000000000e+02 1.929343872070312500e+02
2.090000000000000000e+02 2.073557739257812500e+02
2.100000000000000000e+02 2.193370361328125000e+02
2.370000000000000000e+02 2.221169433593750000e+02
2.470000000000000000e+02 2.218079833984375000e+02
2.650000000000000000e+02 2.163799133300781250e+02
2.720000000000000000e+02 2.775568237304687500e+02
2.680000000000000000e+02 2.859342651367187500e+02
2.580000000000000000e+02 2.814067382812500000e+02
2.140000000000000000e+02 2.101688690185546875e+02
2.990000000000000000e+02 2.606107177734375000e+02
2.990000000000000000e+02 2.885416870117187500e+02
2.930000000000000000e+02 2.969912109375000000e+02
2.640000000000000000e+02 3.048847961425781250e+02
1.350000000000000000e+02 1.720553283691406250e+02
1.340000000000000000e+02 1.437889862060546875e+02
7.700000000000000000e+01 9.984645843505859375e+01
7.500000000000000000e+01 8.503237915039062500e+01
9.300000000000000000e+01 8.540873718261718750e+01
9.100000000000000000e+01 9.436705017089843750e+01
8.800000000000000000e+01 1.081823272705078125e+02
9.000000000000000000e+01 9.447274017333984375e+01
1.040000000000000000e+02 1.053701248168945312e+02
1.080000000000000000e+02 1.348198547363281250e+02
1.610000000000000000e+02 1.577784118652343750e+02
1.670000000000000000e+02 1.901050567626953125e+02
1.920000000000000000e+02 1.872393188476562500e+02
2.700000000000000000e+02 2.745435180664062500e+02
1.430000000000000000e+02 1.467029113769531250e+02
1.310000000000000000e+02 1.381662292480468750e+02
1.150000000000000000e+02 1.207660827636718750e+02
1.500000000000000000e+02 1.068986816406250000e+02
1.650000000000000000e+02 1.634360351562500000e+02
2.320000000000000000e+02 2.233360137939453125e+02
2.410000000000000000e+02 2.219402465820312500e+02
3.530000000000000000e+02 3.663283081054687500e+02
3.500000000000000000e+02 3.466529846191406250e+02
3.570000000000000000e+02 3.285333862304687500e+02
3.470000000000000000e+02 3.291429443359375000e+02
3.420000000000000000e+02 3.344853515625000000e+02
3.320000000000000000e+02 3.366407470703125000e+02
3.220000000000000000e+02 3.390080871582031250e+02
2.940000000000000000e+02 3.000435180664062500e+02
2.910000000000000000e+02 2.811458740234375000e+02
2.740000000000000000e+02 2.512730407714843750e+02
2.390000000000000000e+02 2.510470581054687500e+02
1.340000000000000000e+02 1.843597869873046875e+02
1.000000000000000000e+02 9.856841278076171875e+01
1.120000000000000000e+02 9.558338165283203125e+01
1.080000000000000000e+02 1.116618957519531250e+02
9.600000000000000000e+01 9.430139160156250000e+01
8.000000000000000000e+01 8.738056945800781250e+01
7.400000000000000000e+01 6.992774963378906250e+01
7.000000000000000000e+01 7.085045623779296875e+01
3.590000000000000000e+02 2.388918457031250000e+02
3.540000000000000000e+02 2.491052093505859375e+02
3.500000000000000000e+02 2.632987365722656250e+02
3.500000000000000000e+02 2.411047973632812500e+02
3.530000000000000000e+02 3.374374084472656250e+02
3.430000000000000000e+02 3.320777587890625000e+02
3.370000000000000000e+02 3.038681640625000000e+02
3.360000000000000000e+02 2.916488647460937500e+02
2.930000000000000000e+02 2.681383056640625000e+02
2.930000000000000000e+02 2.525160827636718750e+02
2.810000000000000000e+02 2.536144866943359375e+02
2.760000000000000000e+02 2.741866455078125000e+02
2.720000000000000000e+02 2.580529174804687500e+02
2.260000000000000000e+02 2.075470581054687500e+02
2.240000000000000000e+02 2.399536132812500000e+02
2.110000000000000000e+02 2.244965667724609375e+02
2.810000000000000000e+02 2.074139404296875000e+02
2.810000000000000000e+02 2.311264343261718750e+02
7.200000000000000000e+01 1.029758682250976562e+02
8.800000000000000000e+01 1.112689514160156250e+02
8.800000000000000000e+01 1.266880874633789062e+02
1.300000000000000000e+02 9.850683593750000000e+01
1.310000000000000000e+02 1.330330657958984375e+02
1.290000000000000000e+02 1.439782714843750000e+02
1.250000000000000000e+02 1.535535125732421875e+02
1.360000000000000000e+02 1.550005035400390625e+02
1.430000000000000000e+02 1.296550445556640625e+02
1.430000000000000000e+02 1.420433044433593750e+02
1.430000000000000000e+02 1.280581054687500000e+02
1.420000000000000000e+02 1.447174377441406250e+02
1.360000000000000000e+02 1.345797729492187500e+02
1.340000000000000000e+02 1.200169982910156250e+02
1.330000000000000000e+02 1.311653442382812500e+02
1.560000000000000000e+02 1.395027313232421875e+02
1.650000000000000000e+02 1.369922332763671875e+02
1.840000000000000000e+02 1.647284851074218750e+02
1.920000000000000000e+02 1.611029815673828125e+02
2.300000000000000000e+02 1.815046539306640625e+02
2.310000000000000000e+02 1.949903869628906250e+02
2.010000000000000000e+02 2.321121368408203125e+02
1.800000000000000000e+02 2.358038787841796875e+02
1.640000000000000000e+02 2.369911499023437500e+02
1.410000000000000000e+02 1.833474884033203125e+02
1.400000000000000000e+02 1.528825531005859375e+02
1.440000000000000000e+02 1.331884613037109375e+02
1.510000000000000000e+02 1.229689331054687500e+02
1.490000000000000000e+02 1.472936401367187500e+02
1.450000000000000000e+02 1.639427032470703125e+02
2.160000000000000000e+02 2.205391540527343750e+02
2.170000000000000000e+02 2.142678527832031250e+02
2.090000000000000000e+02 2.211774902343750000e+02
2.160000000000000000e+02 2.169028015136718750e+02
2.290000000000000000e+02 1.953594665527343750e+02
2.310000000000000000e+02 1.836834411621093750e+02
2.290000000000000000e+02 2.238417053222656250e+02
2.400000000000000000e+02 2.357212219238281250e+02
2.550000000000000000e+02 2.475767669677734375e+02
2.540000000000000000e+02 2.597420349121093750e+02
2.420000000000000000e+02 2.565480346679687500e+02
2.280000000000000000e+02 2.493159790039062500e+02
2.360000000000000000e+02 2.341760101318359375e+02
2.390000000000000000e+02 2.194540100097656250e+02
2.400000000000000000e+02 2.058282318115234375e+02
2.390000000000000000e+02 2.313042755126953125e+02
2.350000000000000000e+02 2.374252624511718750e+02
3.290000000000000000e+02 3.115458374023437500e+02
3.260000000000000000e+02 2.888892517089843750e+02
3.230000000000000000e+02 2.709932861328125000e+02
3.230000000000000000e+02 2.368519592285156250e+02
2.820000000000000000e+02 2.623840026855468750e+02
2.660000000000000000e+02 2.653201293945312500e+02
2.310000000000000000e+02 2.208033447265625000e+02
2.280000000000000000e+02 2.040465393066406250e+02
2.150000000000000000e+02 1.943796386718750000e+02
2.020000000000000000e+02 1.905182495117187500e+02
1.950000000000000000e+02 1.831504974365234375e+02
2.380000000000000000e+02 1.817290802001953125e+02
1.330000000000000000e+02 9.328706359863281250e+01
1.600000000000000000e+02 9.416758728027343750e+01
1.940000000000000000e+02 9.117700958251953125e+01
2.420000000000000000e+02 2.158651275634765625e+02
2.450000000000000000e+02 2.545847167968750000e+02
2.450000000000000000e+02 2.657559204101562500e+02
2.480000000000000000e+02 2.483992309570312500e+02
2.120000000000000000e+02 2.268209075927734375e+02
1.760000000000000000e+02 1.860437774658203125e+02
1.820000000000000000e+02 1.711689758300781250e+02
1.480000000000000000e+02 1.014118728637695312e+02
1.450000000000000000e+02 1.156652374267578125e+02
1.420000000000000000e+02 1.407327117919921875e+02
1.370000000000000000e+02 1.983781280517578125e+02
1.270000000000000000e+02 1.807268981933593750e+02
9.400000000000000000e+01 1.055762786865234375e+02
1.390000000000000000e+02 1.550612182617187500e+02
1.390000000000000000e+02 1.408026733398437500e+02
1.260000000000000000e+02 1.400371398925781250e+02
1.110000000000000000e+02 1.214178314208984375e+02
9.900000000000000000e+01 9.174938964843750000e+01
9.000000000000000000e+01 9.087074279785156250e+01
9.000000000000000000e+01 1.013531723022460938e+02
1.030000000000000000e+02 1.145643386840820312e+02
9.200000762939453125e+01 9.859606170654296875e+01
9.200000762939453125e+01 1.032667694091796875e+02
9.600000000000000000e+01 1.341209564208984375e+02
1.110000000000000000e+02 1.117129058837890625e+02
1.250000000000000000e+02 1.155423507690429688e+02
1.430000000000000000e+02 1.202063903808593750e+02
1.990000000000000000e+02 2.085620117187500000e+02
2.250000000000000000e+02 2.211313781738281250e+02
2.420000000000000000e+02 2.014897766113281250e+02
2.450000000000000000e+02 2.210848999023437500e+02
2.450000000000000000e+02 2.437518920898437500e+02
2.670000000000000000e+02 2.532500610351562500e+02
2.620000000000000000e+02 2.650594482421875000e+02
2.650000000000000000e+02 2.779739379882812500e+02
2.660000000000000000e+02 2.688415832519531250e+02
2.790000000000000000e+02 2.471633453369140625e+02
2.750000000000000000e+02 2.661667175292968750e+02
2.760000000000000000e+02 2.893923645019531250e+02
2.770000000000000000e+02 2.818493041992187500e+02
2.750000000000000000e+02 2.668689880371093750e+02
2.730000000000000000e+02 2.863372802734375000e+02
2.260000000000000000e+02 2.756068115234375000e+02
1.660000000000000000e+02 1.876256866455078125e+02
1.620000000000000000e+02 1.662828521728515625e+02
1.320000000000000000e+02 1.227856292724609375e+02
9.000000000000000000e+01 8.443221282958984375e+01
7.800000000000000000e+01 8.457803344726562500e+01
8.500000762939453125e+01 8.120554351806640625e+01
9.400000000000000000e+01 7.826573181152343750e+01
1.260000000000000000e+02 7.195805358886718750e+01
1.410000000000000000e+02 7.565361785888671875e+01
1.990000000000000000e+02 1.864752960205078125e+02
1.990000000000000000e+02 2.044389038085937500e+02
1.980000000000000000e+02 2.217866058349609375e+02
1.660000000000000000e+02 1.799648895263671875e+02
1.440000000000000000e+02 1.549716491699218750e+02
1.410000000000000000e+02 1.391497497558593750e+02
1.520000000000000000e+02 1.452691650390625000e+02
1.600000000000000000e+02 1.430108184814453125e+02
1.920000000000000000e+02 1.923388366699218750e+02
1.920000000000000000e+02 2.172357788085937500e+02
1.940000000000000000e+02 2.374674682617187500e+02
1.790000000000000000e+02 1.955072784423828125e+02
1.300000000000000000e+02 1.405101776123046875e+02
9.900000000000000000e+01 8.993714141845703125e+01
9.900000000000000000e+01 1.011810455322265625e+02
1.010000000000000000e+02 1.140287857055664062e+02
1.030000000000000000e+02 1.035602874755859375e+02
1.640000000000000000e+02 1.630502777099609375e+02
1.300000000000000000e+02 1.654357452392578125e+02
9.800000000000000000e+01 1.493433074951171875e+02
8.900000000000000000e+01 1.163037261962890625e+02
9.400000000000000000e+01 1.069989471435546875e+02
9.600000000000000000e+01 9.341033935546875000e+01
9.600000000000000000e+01 7.733573150634765625e+01
1.090000000000000000e+02 1.067932281494140625e+02
1.080000000000000000e+02 9.987402343750000000e+01
8.600000000000000000e+01 8.027159881591796875e+01
9.400000000000000000e+01 7.637452697753906250e+01
1.130000000000000000e+02 7.703736877441406250e+01
1.260000000000000000e+02 1.087244644165039062e+02
1.240000000000000000e+02 1.270368423461914062e+02
1.210000000000000000e+02 1.374372863769531250e+02
9.900000000000000000e+01 8.427715301513671875e+01
1.170000000000000000e+02 8.276140594482421875e+01
1.360000000000000000e+02 8.304744720458984375e+01
2.380000000000000000e+02 2.423137969970703125e+02
2.650000000000000000e+02 2.396261596679687500e+02
2.670000000000000000e+02 2.523674316406250000e+02
3.070000000000000000e+02 2.989664916992187500e+02
3.050000000000000000e+02 3.099711914062500000e+02
2.680000000000000000e+02 2.736715087890625000e+02
1.900000000000000000e+02 1.517016754150390625e+02
1.930000000000000000e+02 1.444034118652343750e+02
2.350000000000000000e+02 1.655590972900390625e+02
2.410000000000000000e+02 1.980922546386718750e+02
2.430000000000000000e+02 2.112663116455078125e+02
2.370000000000000000e+02 2.161551513671875000e+02
2.320000000000000000e+02 2.628596191406250000e+02
2.320000000000000000e+02 2.430208740234375000e+02
2.310000000000000000e+02 2.253601226806640625e+02
2.350000000000000000e+02 2.078019256591796875e+02
2.320000000000000000e+02 2.154776458740234375e+02
2.310000000000000000e+02 2.150485382080078125e+02
3.210000000000000000e+02 3.147904052734375000e+02
3.200000000000000000e+02 3.275252685546875000e+02
2.440000000000000000e+02 2.166203002929687500e+02
1.750000000000000000e+02 1.963191375732421875e+02
1.750000000000000000e+02 2.075858764648437500e+02
1.740000000000000000e+02 1.929074249267578125e+02
1.750000000000000000e+02 2.021243438720703125e+02
1.720000000000000000e+02 2.043172302246093750e+02
1.030000000000000000e+02 1.482652435302734375e+02
1.250000000000000000e+02 9.482707977294921875e+01
1.250000000000000000e+02 8.363835906982421875e+01
1.150000000000000000e+02 1.133853454589843750e+02
1.450000000000000000e+02 8.679640960693359375e+01
2.250000000000000000e+02 2.011640930175781250e+02
2.220000000000000000e+02 2.070205688476562500e+02
2.110000000000000000e+02 2.167170257568359375e+02
1.760000000000000000e+02 2.208788146972656250e+02
1.270000000000000000e+02 2.312285308837890625e+02
2.800000000000000000e+02 2.184636688232421875e+02
2.810000000000000000e+02 2.318920593261718750e+02
2.840000000000000000e+02 2.851885986328125000e+02
2.840000000000000000e+02 3.120309753417968750e+02
2.680000000000000000e+02 2.713308715820312500e+02
2.720000000000000000e+02 2.611651306152343750e+02
2.820000000000000000e+02 2.539586486816406250e+02
2.780000000000000000e+02 2.289068450927734375e+02
2.740000000000000000e+02 2.295233764648437500e+02
2.060000000000000000e+02 2.388598480224609375e+02
2.130000000000000000e+02 2.382700195312500000e+02
2.250000000000000000e+02 2.379070434570312500e+02
2.360000000000000000e+02 1.781854400634765625e+02
2.360000000000000000e+02 1.963412628173828125e+02
1.790000000000000000e+02 2.498418273925781250e+02
2.320000000000000000e+02 2.582638549804687500e+02
1.880000000000000000e+02 1.954335021972656250e+02
3.640000000000000000e+02 3.440213623046875000e+02
3.300000000000000000e+02 3.019676818847656250e+02
1.670000000000000000e+02 2.534812469482421875e+02
7.700000000000000000e+01 7.340177917480468750e+01
6.700000000000000000e+01 7.246682739257812500e+01
1.160000000000000000e+02 8.578504943847656250e+01
1.310000000000000000e+02 8.596855926513671875e+01
1.330000000000000000e+02 1.184294509887695312e+02
7.400000000000000000e+01 8.731890869140625000e+01
6.500000000000000000e+01 6.978904724121093750e+01
7.500000000000000000e+01 9.548939514160156250e+01
7.400000000000000000e+01 8.229340362548828125e+01
1.480000000000000000e+02 1.692120666503906250e+02
1.470000000000000000e+02 1.569705963134765625e+02
2.250000000000000000e+02 1.668044891357421875e+02
2.520000000000000000e+02 2.127701416015625000e+02
2.800000000000000000e+02 2.483097534179687500e+02
2.880000000000000000e+02 2.643947753906250000e+02
2.480000000000000000e+02 2.661437377929687500e+02
1.180000000000000000e+02 1.248485717773437500e+02
1.300000000000000000e+02 7.950860595703125000e+01
1.470000000000000000e+02 8.237261962890625000e+01
3.150000000000000000e+02 2.599575805664062500e+02
3.110000000000000000e+02 2.849661560058593750e+02
3.450000000000000000e+02 3.147782897949218750e+02
3.410000000000000000e+02 3.222550048828125000e+02
3.640000000000000000e+02 3.165875244140625000e+02
3.420000000000000000e+02 3.330986938476562500e+02
3.240000000000000000e+02 3.033121948242187500e+02
3.550000000000000000e+02 2.844434204101562500e+02
3.620000000000000000e+02 3.080873718261718750e+02
3.510000000000000000e+02 3.115167236328125000e+02
1.680000000000000000e+02 1.626580963134765625e+02
1.880000000000000000e+02 1.648154602050781250e+02
1.990000000000000000e+02 1.945790100097656250e+02
2.040000000000000000e+02 1.608283843994140625e+02
2.230000000000000000e+02 1.802449035644531250e+02
2.890000000000000000e+02 2.965759277343750000e+02
2.850000000000000000e+02 2.867701416015625000e+02
2.680000000000000000e+02 3.079688110351562500e+02
2.770000000000000000e+02 2.972184448242187500e+02
2.810000000000000000e+02 2.656839904785156250e+02
1.250000000000000000e+02 1.608468017578125000e+02
8.100000000000000000e+01 7.068937683105468750e+01
1.140000000000000000e+02 7.096356201171875000e+01
1.030000000000000000e+02 7.211344909667968750e+01
1.190000000000000000e+02 1.393643188476562500e+02
1.440000000000000000e+02 1.296334686279296875e+02
1.430000000000000000e+02 1.421257171630859375e+02
1.600000000000000000e+02 1.614317169189453125e+02
1.600000000000000000e+02 1.836990966796875000e+02
2.060000000000000000e+02 1.592588653564453125e+02
2.890000000000000000e+02 2.571108398437500000e+02
1.870000000000000000e+02 1.817797241210937500e+02
1.880000000000000000e+02 2.116811370849609375e+02
1.840000000000000000e+02 1.578727569580078125e+02
1.880000000000000000e+02 1.721758270263671875e+02
1.890000000000000000e+02 1.837523803710937500e+02
1.880000000000000000e+02 1.653838043212890625e+02
1.890000000000000000e+02 1.845642395019531250e+02
1.980000000000000000e+02 1.823992004394531250e+02
2.110000000000000000e+02 2.149015045166015625e+02
2.100000000000000000e+02 2.286235656738281250e+02
2.160000000000000000e+02 2.242654571533203125e+02
2.210000000000000000e+02 2.095731658935546875e+02
2.250000000000000000e+02 2.049836273193359375e+02
2.350000000000000000e+02 2.222968139648437500e+02
2.350000000000000000e+02 2.471562347412109375e+02
2.320000000000000000e+02 2.255083007812500000e+02
2.470000000000000000e+02 2.159899902343750000e+02
2.430000000000000000e+02 2.282814636230468750e+02
2.390000000000000000e+02 2.387492218017578125e+02
2.510000000000000000e+02 2.270886077880859375e+02
2.320000000000000000e+02 2.406284942626953125e+02
2.240000000000000000e+02 2.242017364501953125e+02
1.720000000000000000e+02 2.168922882080078125e+02
1.860000000000000000e+02 1.951975402832031250e+02
1.850000000000000000e+02 1.732498626708984375e+02
1.850000000000000000e+02 1.603114624023437500e+02
1.950000000000000000e+02 1.494248657226562500e+02
2.100000000000000000e+02 1.834376831054687500e+02
2.210000000000000000e+02 2.108194274902343750e+02
1.800000000000000000e+02 2.132386932373046875e+02
1.760000000000000000e+02 1.774630432128906250e+02
2.000000000000000000e+02 1.719020538330078125e+02
2.110000000000000000e+02 1.728630371093750000e+02
2.230000000000000000e+02 2.032249755859375000e+02
1.990000000000000000e+02 2.258048706054687500e+02
1.600000000000000000e+02 2.132476654052734375e+02
1.510000000000000000e+02 2.170028839111328125e+02
8.300000000000000000e+01 8.653171539306640625e+01
9.500000000000000000e+01 7.931333160400390625e+01
1.070000000000000000e+02 9.644581604003906250e+01
1.070000000000000000e+02 9.225617218017578125e+01
1.040000000000000000e+02 1.064973602294921875e+02
1.120000000000000000e+02 1.019134368896484375e+02
1.400000000000000000e+02 1.223398437500000000e+02
1.480000000000000000e+02 1.493347930908203125e+02
7.199998474121093750e+01 8.357946777343750000e+01
1.119999847412109375e+02 1.136197509765625000e+02
1.620000000000000000e+02 1.604230957031250000e+02
1.670000000000000000e+02 1.781727447509765625e+02
1.770000000000000000e+02 1.680789337158203125e+02
1.810000000000000000e+02 1.983310394287109375e+02
1.780000000000000000e+02 1.849548797607421875e+02
1.740000000000000000e+02 1.820522918701171875e+02
1.640000000000000000e+02 1.569343261718750000e+02
1.630000000000000000e+02 1.559563751220703125e+02
1.740000000000000000e+02 1.583176422119140625e+02
1.850000000000000000e+02 2.121816864013671875e+02
2.410000000000000000e+02 2.370621948242187500e+02
2.380000000000000000e+02 1.924310607910156250e+02
2.220000000000000000e+02 2.326441955566406250e+02
1.740000000000000000e+02 1.972002868652343750e+02
1.279999923706054688e+02 2.043881225585937500e+02
1.089999923706054688e+02 1.516824645996093750e+02
1.049999923706054688e+02 1.327170562744140625e+02
1.009999923706054688e+02 1.024434280395507812e+02
1.350000000000000000e+02 9.285481262207031250e+01
1.520000000000000000e+02 9.079138946533203125e+01
1.680000000000000000e+02 8.684735870361328125e+01
2.480000000000000000e+02 2.015842590332031250e+02
2.470000000000000000e+02 2.106646728515625000e+02
1.810000000000000000e+02 2.061520233154296875e+02
1.850000000000000000e+02 1.964007110595703125e+02
1.890000000000000000e+02 1.886442718505859375e+02
1.289999847412109375e+02 1.276305465698242188e+02
1.810000000000000000e+02 1.216532440185546875e+02
1.710000000000000000e+02 1.920736389160156250e+02
1.750000000000000000e+02 1.763821105957031250e+02
2.060000000000000000e+02 1.734933776855468750e+02
1.990000000000000000e+02 1.781734008789062500e+02
1.900000000000000000e+02 2.148635711669921875e+02
1.900000000000000000e+02 1.914786071777343750e+02
2.000000000000000000e+02 1.726512451171875000e+02
2.010000000000000000e+02 1.975020294189453125e+02
2.130000000000000000e+02 1.964401397705078125e+02
2.150000000000000000e+02 2.203915252685546875e+02
2.180000000000000000e+02 2.128972167968750000e+02
1.880000000000000000e+02 1.623407592773437500e+02
1.890000000000000000e+02 1.889685211181640625e+02
1.910000000000000000e+02 1.580103302001953125e+02
1.960000000000000000e+02 1.737979431152343750e+02
1.930000000000000000e+02 1.831793060302734375e+02
1.830000000000000000e+02 1.859025421142578125e+02
1.730000000000000000e+02 1.759961090087890625e+02
1.770000000000000000e+02 1.666194152832031250e+02
2.480000000000000000e+02 2.242755432128906250e+02
2.700000000000000000e+02 2.542613067626953125e+02
2.720000000000000000e+02 2.691611633300781250e+02
2.910000000000000000e+02 2.659027709960937500e+02
2.920000000000000000e+02 2.810733032226562500e+02
3.060000000000000000e+02 2.868965148925781250e+02
3.080000000000000000e+02 2.773081970214843750e+02
3.100000000000000000e+02 2.998585815429687500e+02
3.090000000000000000e+02 2.551172943115234375e+02
3.040000000000000000e+02 2.795956420898437500e+02
2.750000000000000000e+02 2.757696533203125000e+02
2.270000000000000000e+02 2.151596679687500000e+02
2.090000000000000000e+02 1.813585357666015625e+02
1.840000000000000000e+02 1.884780883789062500e+02
1.740000000000000000e+02 1.828372039794921875e+02
1.380000000000000000e+02 1.470121917724609375e+02
1.410000000000000000e+02 1.333507385253906250e+02
1.460000000000000000e+02 1.275801086425781250e+02
1.370000000000000000e+02 1.498246765136718750e+02
1.269999923706054688e+02 1.502912139892578125e+02
1.480000000000000000e+02 1.416148529052734375e+02
1.620000000000000000e+02 1.429851684570312500e+02
1.570000000000000000e+02 1.488778228759765625e+02
1.600000000000000000e+02 1.683014373779296875e+02
1.650000000000000000e+02 1.559125213623046875e+02
1.650000000000000000e+02 1.776060180664062500e+02
1.640000000000000000e+02 2.009311218261718750e+02
1.900000000000000000e+02 1.972578277587890625e+02
1.990000000000000000e+02 1.776194152832031250e+02
2.020000000000000000e+02 1.947391815185546875e+02
2.070000000000000000e+02 1.819775085449218750e+02
1.960000000000000000e+02 1.966996612548828125e+02
1.970000000000000000e+02 1.830505065917968750e+02
1.680000000000000000e+02 2.101498718261718750e+02
1.730000000000000000e+02 1.739225006103515625e+02
2.030000000000000000e+02 1.498971862792968750e+02
2.490000000000000000e+02 2.005880889892578125e+02
2.520000000000000000e+02 2.169962463378906250e+02
2.850000000000000000e+02 2.956030883789062500e+02
2.820000000000000000e+02 3.067089843750000000e+02
2.780000000000000000e+02 2.823659667968750000e+02
2.770000000000000000e+02 2.918487548828125000e+02
2.530000000000000000e+02 2.366122741699218750e+02
2.550000000000000000e+02 2.462756652832031250e+02
2.570000000000000000e+02 2.339342956542968750e+02
2.620000000000000000e+02 2.162435150146484375e+02
2.300000000000000000e+02 2.174338684082031250e+02
1.900000000000000000e+02 1.939910736083984375e+02
1.930000000000000000e+02 1.632838745117187500e+02
1.620000000000000000e+02 1.475700683593750000e+02
1.510000000000000000e+02 1.521334533691406250e+02
1.169999847412109375e+02 1.050905532836914062e+02
1.269999923706054688e+02 1.174903411865234375e+02
1.310000000000000000e+02 1.339369506835937500e+02
1.350000000000000000e+02 1.127383422851562500e+02
1.340000000000000000e+02 1.510464935302734375e+02
1.370000000000000000e+02 1.087994842529296875e+02
1.410000000000000000e+02 1.376684875488281250e+02
1.380000000000000000e+02 1.507576751708984375e+02
1.550000000000000000e+02 1.496611328125000000e+02
1.470000000000000000e+02 1.757236328125000000e+02
1.680000000000000000e+02 1.581647949218750000e+02
1.970000000000000000e+02 2.007694396972656250e+02
1.950000000000000000e+02 2.150372009277343750e+02
1.960000000000000000e+02 2.462219238281250000e+02
2.000000000000000000e+02 2.391083221435546875e+02
2.050000000000000000e+02 2.175379943847656250e+02
2.700000000000000000e+02 2.067621154785156250e+02
2.730000000000000000e+02 2.366730957031250000e+02
2.190000000000000000e+02 2.309377746582031250e+02
2.200000000000000000e+02 2.189883422851562500e+02
2.030000000000000000e+02 1.891550140380859375e+02
1.910000000000000000e+02 2.130590209960937500e+02
1.910000000000000000e+02 2.244171295166015625e+02
1.920000000000000000e+02 1.812308044433593750e+02
1.950000000000000000e+02 1.993174133300781250e+02
1.980000000000000000e+02 1.682579345703125000e+02
2.090000000000000000e+02 1.978734283447265625e+02
2.090000000000000000e+02 2.157769165039062500e+02
1.850000000000000000e+02 1.942895965576171875e+02
1.730000000000000000e+02 1.726916656494140625e+02
1.760000000000000000e+02 1.492930908203125000e+02
1.720000000000000000e+02 1.565089263916015625e+02
1.680000000000000000e+02 1.649937896728515625e+02
1.590000000000000000e+02 1.725659790039062500e+02
1.620000000000000000e+02 1.602225341796875000e+02
1.740000000000000000e+02 1.556806640625000000e+02
1.560000000000000000e+02 1.644520568847656250e+02
1.550000000000000000e+02 1.856811828613281250e+02
1.550000000000000000e+02 1.492486724853515625e+02
1.580000000000000000e+02 1.570845031738281250e+02
1.520000000000000000e+02 1.548208618164062500e+02
1.990000000000000000e+02 1.755043182373046875e+02
2.200000000000000000e+02 2.140111999511718750e+02
2.210000000000000000e+02 2.438363800048828125e+02
2.210000000000000000e+02 1.980104370117187500e+02
2.220000000000000000e+02 2.432264709472656250e+02
1.950000000000000000e+02 2.190845336914062500e+02
1.920000000000000000e+02 2.039673461914062500e+02
1.510000000000000000e+02 1.699905700683593750e+02
1.179999923706054688e+02 1.444175872802734375e+02
9.999999237060546875e+01 1.117367553710937500e+02
9.999999237060546875e+01 1.007198867797851562e+02
1.139999923706054688e+02 1.032657699584960938e+02
1.450000000000000000e+02 1.568218688964843750e+02
1.440000000000000000e+02 1.383551483154296875e+02
1.410000000000000000e+02 1.490910797119140625e+02
1.370000000000000000e+02 1.606507720947265625e+02
1.410000000000000000e+02 1.548381958007812500e+02
1.440000000000000000e+02 1.404171142578125000e+02
1.189999923706054688e+02 1.334536132812500000e+02
1.169999847412109375e+02 1.267455291748046875e+02
1.039999923706054688e+02 1.049898300170898438e+02
9.299999237060546875e+01 1.033990936279296875e+02
7.399999237060546875e+01 7.804343414306640625e+01
1.039999923706054688e+02 7.576597595214843750e+01
1.149999847412109375e+02 7.373731994628906250e+01
1.119999847412109375e+02 9.447580718994140625e+01
1.089999923706054688e+02 1.131473846435546875e+02
1.059999923706054688e+02 1.250988540649414062e+02
1.019999923706054688e+02 1.386053771972656250e+02
1.009999923706054688e+02 1.069682922363281250e+02
9.899999237060546875e+01 1.233768920898437500e+02
1.610000000000000000e+02 1.530022430419921875e+02
1.710000000000000000e+02 1.534675750732421875e+02
1.049999923706054688e+02 1.023256607055664062e+02
9.199998474121093750e+01 9.361817932128906250e+01
9.799999237060546875e+01 1.117364501953125000e+02
1.380000000000000000e+02 1.602292480468750000e+02
1.390000000000000000e+02 1.377522277832031250e+02
1.560000000000000000e+02 1.385049133300781250e+02
1.730000000000000000e+02 1.397353668212890625e+02
1.510000000000000000e+02 1.434337768554687500e+02
2.690000000000000000e+02 1.834152526855468750e+02
2.900000000000000000e+02 2.681954650878906250e+02
2.910000000000000000e+02 2.822366943359375000e+02
2.880000000000000000e+02 2.895622558593750000e+02
2.820000000000000000e+02 3.042316284179687500e+02
2.350000000000000000e+02 1.857221984863281250e+02
2.200000000000000000e+02 1.812733764648437500e+02
2.140000000000000000e+02 1.735850830078125000e+02
2.170000000000000000e+02 2.117322082519531250e+02
2.400000000000000000e+02 1.985765533447265625e+02
2.350000000000000000e+02 2.251061553955078125e+02
2.310000000000000000e+02 2.283232574462890625e+02
1.300000000000000000e+02 1.331376037597656250e+02
1.410000000000000000e+02 1.537010650634765625e+02
1.540000000000000000e+02 1.410075531005859375e+02
1.400000000000000000e+02 1.359206542968750000e+02
1.360000000000000000e+02 1.451695556640625000e+02
1.129999923706054688e+02 1.216777572631835938e+02
7.699999237060546875e+01 1.106874542236328125e+02
9.199998474121093750e+01 9.387547302246093750e+01
9.399999237060546875e+01 7.200234985351562500e+01
1.300000000000000000e+02 1.301592407226562500e+02
1.570000000000000000e+02 1.422792358398437500e+02
7.599999237060546875e+01 7.013307189941406250e+01
1.199999923706054688e+02 1.219941558837890625e+02
1.149999847412109375e+02 1.264079895019531250e+02
1.159999923706054688e+02 1.056348266601562500e+02
1.149999847412109375e+02 1.184798889160156250e+02
1.149999847412109375e+02 1.251390151977539062e+02
9.699999237060546875e+01 9.377728271484375000e+01
7.599999237060546875e+01 7.982286834716796875e+01
8.999999237060546875e+01 7.643466949462890625e+01
1.159999923706054688e+02 7.339582824707031250e+01
2.270000000000000000e+02 2.188252563476562500e+02
2.230000000000000000e+02 2.396516723632812500e+02
2.100000000000000000e+02 2.045732116699218750e+02
1.700000000000000000e+02 1.760230865478515625e+02
1.690000000000000000e+02 1.565027008056640625e+02
1.670000000000000000e+02 1.443768157958984375e+02
1.169999847412109375e+02 1.484431152343750000e+02
1.149999847412109375e+02 1.168167037963867188e+02
1.069999847412109375e+02 1.022022552490234375e+02
8.999999237060546875e+01 1.040963821411132812e+02
8.999999237060546875e+01 9.176759338378906250e+01
8.499998474121093750e+01 8.523394012451171875e+01
6.999999237060546875e+01 7.829432678222656250e+01
1.720000000000000000e+02 1.627388763427734375e+02
1.940000000000000000e+02 1.742924041748046875e+02
2.030000000000000000e+02 1.703230285644531250e+02
2.080000000000000000e+02 1.741098937988281250e+02
1.760000000000000000e+02 1.761640472412109375e+02
1.730000000000000000e+02 1.903308868408203125e+02
1.670000000000000000e+02 1.734022674560546875e+02
1.670000000000000000e+02 1.597319488525390625e+02
1.830000000000000000e+02 1.511329040527343750e+02
1.820000000000000000e+02 1.462050170898437500e+02
1.670000000000000000e+02 1.718476409912109375e+02
1.370000000000000000e+02 1.982253112792968750e+02
1.320000000000000000e+02 2.138473968505859375e+02
1.289999847412109375e+02 1.520650024414062500e+02
1.340000000000000000e+02 1.462662811279296875e+02
1.279999923706054688e+02 1.263477554321289062e+02
1.370000000000000000e+02 1.103188934326171875e+02
1.279999923706054688e+02 1.138568572998046875e+02
1.440000000000000000e+02 1.772741699218750000e+02
1.480000000000000000e+02 1.277600555419921875e+02
1.560000000000000000e+02 1.490734558105468750e+02
1.700000000000000000e+02 1.748187713623046875e+02
2.400000000000000000e+02 1.627178497314453125e+02
2.510000000000000000e+02 1.964046783447265625e+02
8.199998474121093750e+01 8.608247375488281250e+01
6.699999237060546875e+01 7.945407104492187500e+01
7.699999237060546875e+01 7.267733764648437500e+01
1.950000000000000000e+02 1.612420196533203125e+02
2.430000000000000000e+02 2.309335479736328125e+02
2.250000000000000000e+02 2.384744567871093750e+02
2.220000000000000000e+02 2.553658752441406250e+02
2.180000000000000000e+02 2.390887145996093750e+02
1.850000000000000000e+02 2.265983886718750000e+02
2.000000000000000000e+02 1.997566986083984375e+02
2.030000000000000000e+02 1.659821624755859375e+02
2.010000000000000000e+02 1.890010681152343750e+02
2.000000000000000000e+02 2.042021942138671875e+02
1.990000000000000000e+02 1.849028778076171875e+02
1.980000000000000000e+02 2.086063690185546875e+02
2.030000000000000000e+02 1.867518310546875000e+02
2.140000000000000000e+02 1.770824279785156250e+02
2.100000000000000000e+02 2.014809875488281250e+02
2.070000000000000000e+02 1.768379669189453125e+02
2.080000000000000000e+02 2.104328002929687500e+02
2.060000000000000000e+02 2.018032989501953125e+02
2.320000000000000000e+02 2.036603851318359375e+02
4.000000000000000000e+02 3.431392211914062500e+02
3.520000000000000000e+02 3.585444030761718750e+02
3.220000000000000000e+02 3.432586669921875000e+02
2.820000000000000000e+02 3.296728210449218750e+02
2.610000000000000000e+02 3.062478637695312500e+02
2.460000000000000000e+02 3.077678833007812500e+02
1.850000000000000000e+02 2.159853668212890625e+02
1.510000000000000000e+02 1.739348449707031250e+02
1.450000000000000000e+02 1.372835235595703125e+02
1.380000000000000000e+02 9.455298614501953125e+01
1.320000000000000000e+02 1.071190185546875000e+02
1.229999923706054688e+02 1.246113586425781250e+02
1.209999923706054688e+02 1.011187820434570312e+02
9.699999237060546875e+01 1.204662322998046875e+02
3.240000000000000000e+02 2.804420776367187500e+02
3.220000000000000000e+02 3.168375244140625000e+02
3.170000000000000000e+02 3.250126342773437500e+02
3.010000000000000000e+02 3.030357055664062500e+02
3.040000000000000000e+02 2.736127014160156250e+02
1.880000000000000000e+02 1.800821380615234375e+02
1.179999923706054688e+02 1.321394195556640625e+02
1.099999847412109375e+02 1.194563980102539062e+02
1.069999847412109375e+02 9.058139038085937500e+01
1.059999923706054688e+02 1.014165191650390625e+02
1.049999923706054688e+02 8.851218414306640625e+01
9.099999237060546875e+01 9.494441986083984375e+01
1.560000000000000000e+02 1.527971801757812500e+02
1.600000000000000000e+02 1.887183074951171875e+02
1.480000000000000000e+02 1.652094573974609375e+02
1.009999923706054688e+02 1.346732940673828125e+02
8.699999237060546875e+01 1.014818344116210938e+02
8.699999237060546875e+01 9.000453948974609375e+01
6.999999237060546875e+01 8.004594421386718750e+01
1.089999923706054688e+02 1.054815521240234375e+02
9.999999237060546875e+01 1.201078796386718750e+02
9.299999237060546875e+01 9.136731719970703125e+01
1.380000000000000000e+02 1.387730407714843750e+02
1.400000000000000000e+02 1.687646636962890625e+02
1.380000000000000000e+02 1.751374206542968750e+02
1.400000000000000000e+02 1.665204162597656250e+02
1.410000000000000000e+02 1.430824890136718750e+02
1.480000000000000000e+02 1.328481292724609375e+02
1.480000000000000000e+02 1.606383666992187500e+02
1.470000000000000000e+02 1.487684478759765625e+02
1.310000000000000000e+02 1.300261383056640625e+02
1.770000000000000000e+02 1.288996124267578125e+02
1.930000000000000000e+02 1.813726501464843750e+02
1.900000000000000000e+02 1.954282226562500000e+02
9.899999237060546875e+01 1.106475524902343750e+02
9.799999237060546875e+01 9.917541503906250000e+01
9.799999237060546875e+01 1.100720520019531250e+02
1.089999923706054688e+02 1.217584762573242188e+02
1.109999923706054688e+02 1.359248352050781250e+02
1.279999923706054688e+02 1.462615356445312500e+02
1.920000000000000000e+02 1.841909637451171875e+02
2.250000000000000000e+02 1.926564025878906250e+02
2.020000000000000000e+02 1.936399536132812500e+02
2.050000000000000000e+02 2.175903625488281250e+02
2.050000000000000000e+02 2.060847473144531250e+02
1.890000000000000000e+02 1.972169799804687500e+02
1.650000000000000000e+02 1.701097564697265625e+02
1.670000000000000000e+02 1.461087951660156250e+02
1.650000000000000000e+02 1.300380859375000000e+02
1.630000000000000000e+02 1.118254241943359375e+02
1.590000000000000000e+02 1.530341949462890625e+02
1.580000000000000000e+02 1.204239501953125000e+02
1.560000000000000000e+02 1.444636077880859375e+02
1.520000000000000000e+02 1.288080902099609375e+02
1.219999847412109375e+02 1.326373138427734375e+02
1.029999923706054688e+02 9.935588836669921875e+01
9.899999237060546875e+01 1.141758575439453125e+02
9.499999237060546875e+01 8.793831634521484375e+01
9.899999237060546875e+01 8.498189544677734375e+01
9.999999237060546875e+01 1.027177276611328125e+02
9.299999237060546875e+01 1.031896362304687500e+02
1.069999847412109375e+02 9.855630493164062500e+01
1.390000000000000000e+02 9.558016204833984375e+01
1.550000000000000000e+02 1.291779022216796875e+02
1.550000000000000000e+02 1.422585906982421875e+02
1.600000000000000000e+02 1.271046295166015625e+02
1.790000000000000000e+02 2.052473602294921875e+02
2.040000000000000000e+02 2.134837646484375000e+02
2.000000000000000000e+02 2.271500854492187500e+02
2.130000000000000000e+02 2.198282928466796875e+02
2.150000000000000000e+02 2.417614440917968750e+02
2.130000000000000000e+02 2.024430999755859375e+02
2.120000000000000000e+02 2.189553985595703125e+02
2.110000000000000000e+02 1.997411193847656250e+02
2.110000000000000000e+02 2.237751464843750000e+02
2.130000000000000000e+02 2.019555358886718750e+02
2.150000000000000000e+02 1.984050598144531250e+02
2.130000000000000000e+02 2.134619903564453125e+02
2.230000000000000000e+02 2.021383666992187500e+02
2.150000000000000000e+02 2.088273315429687500e+02
2.110000000000000000e+02 2.018696136474609375e+02
2.070000000000000000e+02 2.109871215820312500e+02
2.070000000000000000e+02 1.959232330322265625e+02
1.910000000000000000e+02 1.957147369384765625e+02
1.900000000000000000e+02 2.062396545410156250e+02
1.920000000000000000e+02 1.845585174560546875e+02
1.770000000000000000e+02 2.039254913330078125e+02
2.000000000000000000e+02 1.948363647460937500e+02
1.960000000000000000e+02 2.032295227050781250e+02
1.980000000000000000e+02 2.293967742919921875e+02
1.960000000000000000e+02 2.415314941406250000e+02
2.000000000000000000e+02 2.113174438476562500e+02
1.259999923706054688e+02 9.930872344970703125e+01
1.119999847412109375e+02 1.118422393798828125e+02
1.259999923706054688e+02 9.438996124267578125e+01
1.259999923706054688e+02 1.049246978759765625e+02
1.279999923706054688e+02 1.280025787353515625e+02
1.550000000000000000e+02 1.069030609130859375e+02
2.950000000000000000e+02 2.771862182617187500e+02
2.880000000000000000e+02 2.782728881835937500e+02
2.870000000000000000e+02 2.896396179199218750e+02
2.810000000000000000e+02 2.530585937500000000e+02
2.710000000000000000e+02 2.824772338867187500e+02
2.620000000000000000e+02 3.140742187500000000e+02
1.120000000000000000e+02 1.167599029541015625e+02
9.999999237060546875e+01 1.173987045288085938e+02
9.099999237060546875e+01 1.171250000000000000e+02
7.400000000000000000e+01 7.784934997558593750e+01
1.280000000000000000e+02 8.225028991699218750e+01
1.249999923706054688e+02 9.804582977294921875e+01
1.340000000000000000e+02 1.604648437500000000e+02
1.350000000000000000e+02 1.875753479003906250e+02
1.370000000000000000e+02 1.518876800537109375e+02
1.370000000000000000e+02 1.344329223632812500e+02
1.140000000000000000e+02 1.885284881591796875e+02
1.490000000000000000e+02 1.671937103271484375e+02
1.670000000000000000e+02 1.717347259521484375e+02
2.520000000000000000e+02 2.436875305175781250e+02
2.610000000000000000e+02 3.042301940917968750e+02
2.640000000000000000e+02 2.924883117675781250e+02
2.680000000000000000e+02 3.210015258789062500e+02
2.610000000000000000e+02 2.485943145751953125e+02
2.510000000000000000e+02 2.350277099609375000e+02
2.610000000000000000e+02 2.343828430175781250e+02
2.840000000000000000e+02 2.381988067626953125e+02
2.880000000000000000e+02 2.076632537841796875e+02
2.900000000000000000e+02 2.222193450927734375e+02
2.850000000000000000e+02 3.261965332031250000e+02
3.000000000000000000e+02 3.257322387695312500e+02
3.140000000000000000e+02 2.740859375000000000e+02
3.150000000000000000e+02 2.438994750976562500e+02
3.180000000000000000e+02 2.630331420898437500e+02
3.200000000000000000e+02 2.859453430175781250e+02
3.250000000000000000e+02 3.120661010742187500e+02
3.260000000000000000e+02 3.381363830566406250e+02
3.300000000000000000e+02 3.592171630859375000e+02
3.330000000000000000e+02 3.780128784179687500e+02
3.380000000000000000e+02 3.605370483398437500e+02
3.120000000000000000e+02 3.527036743164062500e+02
2.950000000000000000e+02 3.482599182128906250e+02
3.080000000000000000e+02 3.473969421386718750e+02
2.910000000000000000e+02 2.831011047363281250e+02
1.450000000000000000e+02 1.170375213623046875e+02
1.440000000000000000e+02 1.323610534667968750e+02
1.350000000000000000e+02 1.194204254150390625e+02
2.020000000000000000e+02 1.952722167968750000e+02
3.640000000000000000e+02 3.322416381835937500e+02
3.420000000000000000e+02 3.459614257812500000e+02
3.320000000000000000e+02 3.477614746093750000e+02
3.200000000000000000e+02 3.106625366210937500e+02
3.160000000000000000e+02 2.907353515625000000e+02
2.650000000000000000e+02 2.694853515625000000e+02
2.680000000000000000e+02 2.453263702392578125e+02
2.380000000000000000e+02 2.519237518310546875e+02
2.330000000000000000e+02 2.332300720214843750e+02
1.730000000000000000e+02 1.957384948730468750e+02
1.750000000000000000e+02 1.809756774902343750e+02
1.760000000000000000e+02 2.077845306396484375e+02
1.730000000000000000e+02 1.700470428466796875e+02
7.299999237060546875e+01 1.403541412353515625e+02
7.699999237060546875e+01 1.262479705810546875e+02
8.199999237060546875e+01 1.208815460205078125e+02
8.800000000000000000e+01 1.129045257568359375e+02
1.490000000000000000e+02 1.421635131835937500e+02
1.380000000000000000e+02 1.658448944091796875e+02
8.399999237060546875e+01 7.835923004150390625e+01
1.150000000000000000e+02 8.098600769042968750e+01
1.450000000000000000e+02 1.144683151245117188e+02
1.490000000000000000e+02 1.327360687255859375e+02
9.199999237060546875e+01 1.344097900390625000e+02
1.249999923706054688e+02 8.558211517333984375e+01
1.380000000000000000e+02 1.342969970703125000e+02
1.340000000000000000e+02 1.589001159667968750e+02
1.370000000000000000e+02 1.528020629882812500e+02
1.620000000000000000e+02 1.540283508300781250e+02
1.950000000000000000e+02 1.466432189941406250e+02
1.970000000000000000e+02 1.707240447998046875e+02
2.150000000000000000e+02 2.115209960937500000e+02
2.190000000000000000e+02 2.039864044189453125e+02
2.390000000000000000e+02 2.413078002929687500e+02
2.230000000000000000e+02 2.329499969482421875e+02
2.080000000000000000e+02 2.343571472167968750e+02
2.230000000000000000e+02 2.626036376953125000e+02
2.280000000000000000e+02 2.249762115478515625e+02
2.510000000000000000e+02 2.961737060546875000e+02
1.790000000000000000e+02 1.631709594726562500e+02
1.660000000000000000e+02 1.950798034667968750e+02
1.610000000000000000e+02 1.993162689208984375e+02
1.590000000000000000e+02 1.816338653564453125e+02
1.560000000000000000e+02 1.391396331787109375e+02
1.350000000000000000e+02 1.605915069580078125e+02
1.360000000000000000e+02 1.369372558593750000e+02
1.480000000000000000e+02 1.324192504882812500e+02
1.400000000000000000e+02 1.774688262939453125e+02
1.450000000000000000e+02 1.640053710937500000e+02
1.500000000000000000e+02 1.465084533691406250e+02
1.720000000000000000e+02 1.370588073730468750e+02
1.950000000000000000e+02 1.422659606933593750e+02
2.070000000000000000e+02 2.360858459472656250e+02
2.020000000000000000e+02 2.220927734375000000e+02
2.090000000000000000e+02 2.233426208496093750e+02
2.130000000000000000e+02 2.020833282470703125e+02
2.150000000000000000e+02 1.813288726806640625e+02
2.370000000000000000e+02 2.068058929443359375e+02
2.380000000000000000e+02 2.177076721191406250e+02
2.870000000000000000e+02 2.654833374023437500e+02
3.030000000000000000e+02 3.031299743652343750e+02
3.010000000000000000e+02 2.884888305664062500e+02
3.000000000000000000e+02 3.031799926757812500e+02
2.080000000000000000e+02 2.356394042968750000e+02
1.800000000000000000e+02 2.126318054199218750e+02
9.399999237060546875e+01 9.751078033447265625e+01
8.599999237060546875e+01 8.325009918212890625e+01
1.220000000000000000e+02 8.216042327880859375e+01
1.440000000000000000e+02 8.519088745117187500e+01
1.700000000000000000e+02 1.974135131835937500e+02
1.720000000000000000e+02 2.146628112792968750e+02
1.760000000000000000e+02 2.034734649658203125e+02
1.780000000000000000e+02 1.947351226806640625e+02
2.250000000000000000e+02 2.049511260986328125e+02
2.250000000000000000e+02 2.155163879394531250e+02
2.550000000000000000e+02 2.387983856201171875e+02
2.740000000000000000e+02 2.646696777343750000e+02
2.720000000000000000e+02 2.457637786865234375e+02
2.630000000000000000e+02 2.490755920410156250e+02
2.150000000000000000e+02 2.345411682128906250e+02
2.020000000000000000e+02 2.340098876953125000e+02
1.400000000000000000e+02 1.574587097167968750e+02
1.039999923706054688e+02 1.057237167358398438e+02
7.400000000000000000e+01 7.728076934814453125e+01
6.499999237060546875e+01 7.296250915527343750e+01
9.099999237060546875e+01 1.122143020629882812e+02
9.699999237060546875e+01 1.023953323364257812e+02
1.860000000000000000e+02 1.828392944335937500e+02
7.299999237060546875e+01 9.672319030761718750e+01
7.500000000000000000e+01 8.832714843750000000e+01
9.000000000000000000e+01 8.367651367187500000e+01
1.159999923706054688e+02 1.107116088867187500e+02
1.530000000000000000e+02 1.787688293457031250e+02
1.430000000000000000e+02 1.836976013183593750e+02
1.360000000000000000e+02 1.612077636718750000e+02
1.800000000000000000e+02 1.517127380371093750e+02
1.760000000000000000e+02 1.255891571044921875e+02
1.750000000000000000e+02 1.338542480468750000e+02
1.740000000000000000e+02 2.173728027343750000e+02
1.740000000000000000e+02 2.283883666992187500e+02
1.740000000000000000e+02 1.889551696777343750e+02
1.740000000000000000e+02 1.993988647460937500e+02
1.720000000000000000e+02 1.753003387451171875e+02
1.910000000000000000e+02 1.465236511230468750e+02
1.950000000000000000e+02 1.336321258544921875e+02
1.980000000000000000e+02 2.404808959960937500e+02
2.140000000000000000e+02 2.408347015380859375e+02
2.330000000000000000e+02 2.428676757812500000e+02
2.930000000000000000e+02 2.454392395019531250e+02
2.930000000000000000e+02 2.583799133300781250e+02
2.940000000000000000e+02 2.779209594726562500e+02
2.940000000000000000e+02 3.148929443359375000e+02
3.170000000000000000e+02 2.830251159667968750e+02
3.050000000000000000e+02 2.748325195312500000e+02
2.970000000000000000e+02 2.844859619140625000e+02
2.970000000000000000e+02 2.729537658691406250e+02
2.950000000000000000e+02 2.415697937011718750e+02
2.970000000000000000e+02 2.756918640136718750e+02
1.950000000000000000e+02 1.922711486816406250e+02
1.670000000000000000e+02 1.918395538330078125e+02
1.700000000000000000e+02 1.704585418701171875e+02
1.500000000000000000e+02 1.627117614746093750e+02
1.400000000000000000e+02 1.662656097412109375e+02
1.380000000000000000e+02 1.408762207031250000e+02
1.300000000000000000e+02 1.319019775390625000e+02
1.320000000000000000e+02 1.145153350830078125e+02
1.290000000000000000e+02 1.263163986206054688e+02
1.280000000000000000e+02 1.422241821289062500e+02
1.260000000000000000e+02 1.285892639160156250e+02
1.270000000000000000e+02 1.167106018066406250e+02
1.310000000000000000e+02 1.491935729980468750e+02
1.340000000000000000e+02 1.745551605224609375e+02
1.380000000000000000e+02 1.658793029785156250e+02
1.600000000000000000e+02 1.597051086425781250e+02
1.580000000000000000e+02 1.725955810546875000e+02
1.550000000000000000e+02 1.571991882324218750e+02
1.530000000000000000e+02 1.215770492553710938e+02
1.470000000000000000e+02 1.420170898437500000e+02
1.380000000000000000e+02 1.237485580444335938e+02
1.179999923706054688e+02 1.140457611083984375e+02
9.799999237060546875e+01 1.171149902343750000e+02
1.009999923706054688e+02 7.454526519775390625e+01
1.099999923706054688e+02 1.215690689086914062e+02
1.430000000000000000e+02 1.490232849121093750e+02
1.550000000000000000e+02 1.722487640380859375e+02
1.510000000000000000e+02 2.159884643554687500e+02
1.480000000000000000e+02 1.837251281738281250e+02
1.490000000000000000e+02 1.703863830566406250e+02
1.590000000000000000e+02 1.465792236328125000e+02
1.560000000000000000e+02 1.520916290283203125e+02
1.600000000000000000e+02 1.413317260742187500e+02
1.610000000000000000e+02 1.586774444580078125e+02
1.580000000000000000e+02 1.772464294433593750e+02
1.520000000000000000e+02 1.669770355224609375e+02
1.950000000000000000e+02 1.667067718505859375e+02
1.970000000000000000e+02 2.177523498535156250e+02
1.940000000000000000e+02 2.369707641601562500e+02
1.890000000000000000e+02 2.486093750000000000e+02
1.790000000000000000e+02 2.101312561035156250e+02
1.760000000000000000e+02 1.948293609619140625e+02
1.680000000000000000e+02 1.534742126464843750e+02
1.620000000000000000e+02 1.579842376708984375e+02
1.550000000000000000e+02 1.295961456298828125e+02
1.520000000000000000e+02 1.425096588134765625e+02
1.109999923706054688e+02 1.127450103759765625e+02
9.999999237060546875e+01 9.107981109619140625e+01
9.599999237060546875e+01 9.997822570800781250e+01
8.900000000000000000e+01 1.227301940917968750e+02
9.000000000000000000e+01 9.637438201904296875e+01
8.599999237060546875e+01 9.988081359863281250e+01
1.070000000000000000e+02 7.734150695800781250e+01
1.150000000000000000e+02 1.104933776855468750e+02
1.109999923706054688e+02 1.295858612060546875e+02
1.070000000000000000e+02 1.369064178466796875e+02
1.490000000000000000e+02 1.778645019531250000e+02
1.350000000000000000e+02 1.400673522949218750e+02
1.590000000000000000e+02 1.131700744628906250e+02
1.640000000000000000e+02 1.077148742675781250e+02
1.660000000000000000e+02 1.309278564453125000e+02
1.760000000000000000e+02 1.918732757568359375e+02
1.720000000000000000e+02 1.655847015380859375e+02
1.520000000000000000e+02 1.529415893554687500e+02
1.390000000000000000e+02 1.559485626220703125e+02
1.070000000000000000e+02 1.097447128295898438e+02
9.199999237060546875e+01 7.673607635498046875e+01
1.049999923706054688e+02 7.786979675292968750e+01
1.080000000000000000e+02 1.012353973388671875e+02
1.080000000000000000e+02 1.152086486816406250e+02
1.070000000000000000e+02 1.331278991699218750e+02
9.199999237060546875e+01 9.643487548828125000e+01
1.070000000000000000e+02 1.180619583129882812e+02
1.130000000000000000e+02 1.189967193603515625e+02
1.159999923706054688e+02 1.251339035034179688e+02
1.500000000000000000e+02 1.248450164794921875e+02
1.860000000000000000e+02 1.760531158447265625e+02
1.880000000000000000e+02 1.997426605224609375e+02
1.940000000000000000e+02 1.672325592041015625e+02
1.880000000000000000e+02 1.716178131103515625e+02
1.860000000000000000e+02 1.983234863281250000e+02
1.870000000000000000e+02 1.874290313720703125e+02
1.870000000000000000e+02 2.098390197753906250e+02
1.890000000000000000e+02 1.987957000732421875e+02
1.910000000000000000e+02 1.901091918945312500e+02
1.960000000000000000e+02 1.808756103515625000e+02
2.050000000000000000e+02 1.886756744384765625e+02
1.520000000000000000e+02 1.505680236816406250e+02
1.590000000000000000e+02 1.612433166503906250e+02
1.580000000000000000e+02 1.730715179443359375e+02
1.610000000000000000e+02 1.669453125000000000e+02
2.100000000000000000e+02 1.686961669921875000e+02
2.690000000000000000e+02 1.687807922363281250e+02
2.830000000000000000e+02 2.262128143310546875e+02
2.810000000000000000e+02 2.402696228027343750e+02
2.350000000000000000e+02 3.245681762695312500e+02
2.230000000000000000e+02 2.763539733886718750e+02
7.099999237060546875e+01 9.371080780029296875e+01
8.399999237060546875e+01 8.626784515380859375e+01
8.099999237060546875e+01 9.917569732666015625e+01
7.599999237060546875e+01 1.072338256835937500e+02
7.599999237060546875e+01 9.347547149658203125e+01
1.140000000000000000e+02 8.440100860595703125e+01
1.290000000000000000e+02 8.766141510009765625e+01
1.590000000000000000e+02 1.411544189453125000e+02
1.620000000000000000e+02 1.706828918457031250e+02
1.660000000000000000e+02 1.867635192871093750e+02
1.440000000000000000e+02 1.601582183837890625e+02
1.280000000000000000e+02 1.369365234375000000e+02
1.060000000000000000e+02 1.280776214599609375e+02
9.799999237060546875e+01 1.114515304565429688e+02
8.199999237060546875e+01 8.651718139648437500e+01
9.199999237060546875e+01 8.323001098632812500e+01
1.159999923706054688e+02 8.057321166992187500e+01
1.640000000000000000e+02 1.220546417236328125e+02
1.680000000000000000e+02 1.844819793701171875e+02
1.710000000000000000e+02 2.244905395507812500e+02
1.730000000000000000e+02 2.035277404785156250e+02
1.120000000000000000e+02 1.306677246093750000e+02
1.260000000000000000e+02 1.058518905639648438e+02
1.500000000000000000e+02 1.093616790771484375e+02
1.760000000000000000e+02 1.100964965820312500e+02
2.390000000000000000e+02 1.289234313964843750e+02
2.920000000000000000e+02 2.866382446289062500e+02
2.470000000000000000e+02 2.864533691406250000e+02
1.159999923706054688e+02 1.598966369628906250e+02
8.599999237060546875e+01 1.120503845214843750e+02
8.900000000000000000e+01 7.159401702880859375e+01
1.380000000000000000e+02 1.125020141601562500e+02
1.400000000000000000e+02 1.471596832275390625e+02
1.440000000000000000e+02 1.624763183593750000e+02
1.690000000000000000e+02 1.529686431884765625e+02
2.470000000000000000e+02 2.627018432617187500e+02
2.470000000000000000e+02 2.478929748535156250e+02
2.350000000000000000e+02 2.515695343017578125e+02
2.220000000000000000e+02 2.498202056884765625e+02
2.680000000000000000e+02 2.517934875488281250e+02
2.890000000000000000e+02 2.601275024414062500e+02
3.050000000000000000e+02 2.892666931152343750e+02
2.610000000000000000e+02 2.870679321289062500e+02
1.560000000000000000e+02 1.518361511230468750e+02
1.530000000000000000e+02 1.407725677490234375e+02
1.049999923706054688e+02 1.278035354614257812e+02
1.029999923706054688e+02 1.075625228881835938e+02
1.220000000000000000e+02 1.161237335205078125e+02
7.799999237060546875e+01 1.021237335205078125e+02
7.999999237060546875e+01 1.194007568359375000e+02
9.599999237060546875e+01 1.147478790283203125e+02
1.109999923706054688e+02 1.124478607177734375e+02
1.229999923706054688e+02 1.109252243041992188e+02
1.390000000000000000e+02 1.105485076904296875e+02
3.150000000000000000e+02 3.252113037109375000e+02
3.200000000000000000e+02 2.989920043945312500e+02
3.190000000000000000e+02 2.625602722167968750e+02
3.180000000000000000e+02 2.432070465087890625e+02
2.670000000000000000e+02 2.569226989746093750e+02
2.390000000000000000e+02 8.816234588623046875e+01
2.360000000000000000e+02 2.264619445800781250e+02
2.040000000000000000e+02 2.115127105712890625e+02
1.520000000000000000e+02 1.853000488281250000e+02
1.070000000000000000e+02 1.159637069702148438e+02
1.830000000000000000e+02 1.463898162841796875e+02
1.680000000000000000e+02 1.434188842773437500e+02
1.860000000000000000e+02 2.327484741210937500e+02
1.870000000000000000e+02 2.496625518798828125e+02
1.890000000000000000e+02 1.975067749023437500e+02
1.900000000000000000e+02 2.165841217041015625e+02
1.910000000000000000e+02 1.873444366455078125e+02
1.500000000000000000e+02 1.551333312988281250e+02
1.510000000000000000e+02 1.443940429687500000e+02
1.740000000000000000e+02 1.773380279541015625e+02
1.790000000000000000e+02 1.607969207763671875e+02
2.090000000000000000e+02 2.028471984863281250e+02
2.140000000000000000e+02 1.942680664062500000e+02
2.120000000000000000e+02 2.026959381103515625e+02
2.030000000000000000e+02 2.064665222167968750e+02
1.870000000000000000e+02 2.082050781250000000e+02
1.770000000000000000e+02 2.119879455566406250e+02
1.420000000000000000e+02 1.453788909912109375e+02
7.500000000000000000e+01 7.010520172119140625e+01
8.900000000000000000e+01 6.992744445800781250e+01
1.029999923706054688e+02 6.827899932861328125e+01
1.690000000000000000e+02 1.817024230957031250e+02
1.420000000000000000e+02 1.570489501953125000e+02
1.460000000000000000e+02 1.462211761474609375e+02
1.510000000000000000e+02 1.579191436767578125e+02
1.730000000000000000e+02 1.564356842041015625e+02
1.770000000000000000e+02 1.775841217041015625e+02
1.810000000000000000e+02 2.266601409912109375e+02
1.840000000000000000e+02 1.846590423583984375e+02
1.940000000000000000e+02 1.963065185546875000e+02
2.480000000000000000e+02 2.190360717773437500e+02
2.540000000000000000e+02 2.349771423339843750e+02
2.490000000000000000e+02 2.496334838867187500e+02
2.440000000000000000e+02 2.690708618164062500e+02
2.430000000000000000e+02 2.310860290527343750e+02
2.360000000000000000e+02 2.505894775390625000e+02
2.270000000000000000e+02 2.699548950195312500e+02
1.820000000000000000e+02 1.972066192626953125e+02
1.800000000000000000e+02 1.823012390136718750e+02
1.830000000000000000e+02 2.019870300292968750e+02
1.870000000000000000e+02 1.800469818115234375e+02
1.950000000000000000e+02 1.610379028320312500e+02
1.970000000000000000e+02 1.799524230957031250e+02
1.770000000000000000e+02 2.226975402832031250e+02
1.470000000000000000e+02 1.485119934082031250e+02
1.370000000000000000e+02 1.282381591796875000e+02
1.350000000000000000e+02 1.130581893920898438e+02
1.320000000000000000e+02 1.228635330200195312e+02
9.499999237060546875e+01 9.934928131103515625e+01
1.019999923706054688e+02 9.095249176025390625e+01
1.220000000000000000e+02 1.366525268554687500e+02
1.230000000000000000e+02 1.287486724853515625e+02
1.670000000000000000e+02 1.401378021240234375e+02
1.590000000000000000e+02 1.435252227783203125e+02
1.540000000000000000e+02 1.647331085205078125e+02
1.510000000000000000e+02 1.432207946777343750e+02
1.490000000000000000e+02 1.648965454101562500e+02
1.480000000000000000e+02 1.947226104736328125e+02
1.470000000000000000e+02 1.586468353271484375e+02
1.220000000000000000e+02 1.144209594726562500e+02
2.260000000000000000e+02 2.330886383056640625e+02
2.410000000000000000e+02 2.417297668457031250e+02
2.520000000000000000e+02 2.201064910888671875e+02
2.530000000000000000e+02 2.377116394042968750e+02
2.530000000000000000e+02 2.560108032226562500e+02
2.630000000000000000e+02 2.532629699707031250e+02
2.780000000000000000e+02 2.839518127441406250e+02
2.510000000000000000e+02 2.627316284179687500e+02
2.210000000000000000e+02 2.067018127441406250e+02
1.480000000000000000e+02 1.726378326416015625e+02
1.410000000000000000e+02 1.512020111083984375e+02
1.370000000000000000e+02 1.271120300292968750e+02
1.260000000000000000e+02 1.311003723144531250e+02
8.400000000000000000e+01 1.052032623291015625e+02
8.299999237060546875e+01 9.581722259521484375e+01
8.900000000000000000e+01 9.572294616699218750e+01
1.260000000000000000e+02 1.005529479980468750e+02
1.380000000000000000e+02 1.020970077514648438e+02
2.010000000000000000e+02 2.128751068115234375e+02
2.150000000000000000e+02 2.293620452880859375e+02
2.180000000000000000e+02 2.073905181884765625e+02
2.640000000000000000e+02 2.471076965332031250e+02
2.680000000000000000e+02 2.362328796386718750e+02
2.540000000000000000e+02 2.382653961181640625e+02
2.080000000000000000e+02 1.983135986328125000e+02
2.120000000000000000e+02 1.842690582275390625e+02
2.090000000000000000e+02 2.158937072753906250e+02
2.020000000000000000e+02 2.041500549316406250e+02
1.880000000000000000e+02 2.023336791992187500e+02
1.830000000000000000e+02 1.983466491699218750e+02
1.830000000000000000e+02 1.766191253662109375e+02
1.780000000000000000e+02 1.929606628417968750e+02
1.670000000000000000e+02 1.853077392578125000e+02
1.660000000000000000e+02 2.020172424316406250e+02
1.630000000000000000e+02 1.854112091064453125e+02
1.620000000000000000e+02 1.948474884033203125e+02
1.630000000000000000e+02 1.815381011962890625e+02
1.650000000000000000e+02 1.716039581298828125e+02
1.540000000000000000e+02 1.735010375976562500e+02
1.560000000000000000e+02 1.475680999755859375e+02
1.590000000000000000e+02 1.666570587158203125e+02
1.600000000000000000e+02 1.574401855468750000e+02
1.920000000000000000e+02 1.979965820312500000e+02
1.740000000000000000e+02 1.885939025878906250e+02
1.820000000000000000e+02 1.960341949462890625e+02
1.840000000000000000e+02 1.805608367919921875e+02
1.800000000000000000e+02 1.886376647949218750e+02
2.350000000000000000e+02 2.334134826660156250e+02
2.290000000000000000e+02 2.092302246093750000e+02
2.020000000000000000e+02 2.021345520019531250e+02
2.070000000000000000e+02 1.886356506347656250e+02
2.040000000000000000e+02 1.962016601562500000e+02
2.060000000000000000e+02 1.907019195556640625e+02
2.170000000000000000e+02 2.188027343750000000e+02
2.160000000000000000e+02 2.102633666992187500e+02
2.100000000000000000e+02 2.138249206542968750e+02
2.240000000000000000e+02 2.050475616455078125e+02
2.130000000000000000e+02 2.009512023925781250e+02
2.070000000000000000e+02 2.117854919433593750e+02
2.050000000000000000e+02 2.301410827636718750e+02
9.100000000000000000e+01 9.757215881347656250e+01
1.660000000000000000e+02 1.108947448730468750e+02
2.230000000000000000e+02 2.093749389648437500e+02
2.400000000000000000e+02 2.243498077392578125e+02
2.550000000000000000e+02 2.274269409179687500e+02
2.840000000000000000e+02 2.752967224121093750e+02
2.740000000000000000e+02 2.728149108886718750e+02
2.740000000000000000e+02 2.855490722656250000e+02
2.720000000000000000e+02 3.032977905273437500e+02
2.630000000000000000e+02 2.485332641601562500e+02
2.030000000000000000e+02 2.152657165527343750e+02
8.299999237060546875e+01 1.094443664550781250e+02
8.200000000000000000e+01 7.887258911132812500e+01
1.340000000000000000e+02 1.087661895751953125e+02
1.390000000000000000e+02 1.011138763427734375e+02
1.500000000000000000e+02 1.002266235351562500e+02
1.790000000000000000e+02 1.505514831542968750e+02
1.760000000000000000e+02 1.637680969238281250e+02
1.750000000000000000e+02 1.725084838867187500e+02
1.790000000000000000e+02 1.957867889404296875e+02
1.900000000000000000e+02 1.824030609130859375e+02
1.880000000000000000e+02 1.982586059570312500e+02
2.160000000000000000e+02 1.940204162597656250e+02
2.190000000000000000e+02 2.094509735107421875e+02
1.340000000000000000e+02 1.537627563476562500e+02
1.190000000000000000e+02 8.144297027587890625e+01
1.240000000000000000e+02 9.644213104248046875e+01
1.200000000000000000e+02 1.143711547851562500e+02
1.130000000000000000e+02 1.373546295166015625e+02
1.440000000000000000e+02 1.114794769287109375e+02
1.910000000000000000e+02 1.586272583007812500e+02
2.190000000000000000e+02 1.478982391357421875e+02
2.370000000000000000e+02 2.215036163330078125e+02
2.330000000000000000e+02 2.572319030761718750e+02
2.060000000000000000e+02 2.286823120117187500e+02
1.730000000000000000e+02 1.564940490722656250e+02
1.370000000000000000e+02 1.541913146972656250e+02
1.040000000000000000e+02 1.646199951171875000e+02
1.160000000000000000e+02 1.193731994628906250e+02
1.390000000000000000e+02 8.434947204589843750e+01
1.380000000000000000e+02 1.208914184570312500e+02
1.340000000000000000e+02 1.427050781250000000e+02
1.520000000000000000e+02 1.318893737792968750e+02
1.670000000000000000e+02 1.270678100585937500e+02
1.650000000000000000e+02 1.470137634277343750e+02
1.680000000000000000e+02 1.803395996093750000e+02
1.920000000000000000e+02 1.686454315185546875e+02
2.050000000000000000e+02 1.653957214355468750e+02
2.170000000000000000e+02 2.510255737304687500e+02
2.160000000000000000e+02 2.318273468017578125e+02
1.970000000000000000e+02 1.871188812255859375e+02
2.000000000000000000e+02 2.053352050781250000e+02
2.030000000000000000e+02 1.911149444580078125e+02
2.020000000000000000e+02 2.070819091796875000e+02
2.220000000000000000e+02 2.235941619873046875e+02
2.200000000000000000e+02 1.929647064208984375e+02
2.150000000000000000e+02 1.986421356201171875e+02
2.070000000000000000e+02 2.181004943847656250e+02
1.820000000000000000e+02 2.165482330322265625e+02
1.680000000000000000e+02 1.835589447021484375e+02
1.660000000000000000e+02 1.690581054687500000e+02
1.750000000000000000e+02 1.655652008056640625e+02
1.840000000000000000e+02 1.994368438720703125e+02
1.850000000000000000e+02 2.108324432373046875e+02
1.850000000000000000e+02 1.811911315917968750e+02
2.230000000000000000e+02 2.034350891113281250e+02
1.960000000000000000e+02 1.812640380859375000e+02
1.870000000000000000e+02 1.836691894531250000e+02
1.980000000000000000e+02 1.769365844726562500e+02
2.020000000000000000e+02 2.001724243164062500e+02
2.230000000000000000e+02 2.188316650390625000e+02
2.150000000000000000e+02 2.643999328613281250e+02
2.120000000000000000e+02 2.485360717773437500e+02
1.150000000000000000e+02 1.223901519775390625e+02
1.150000000000000000e+02 1.063106307983398438e+02
1.040000000000000000e+02 9.959052276611328125e+01
1.000000000000000000e+02 1.102819213867187500e+02
2.860000000000000000e+02 2.540541839599609375e+02
2.830000000000000000e+02 2.792745666503906250e+02
2.840000000000000000e+02 2.695798645019531250e+02
2.800000000000000000e+02 3.063155517578125000e+02
2.090000000000000000e+02 2.205592651367187500e+02
1.440000000000000000e+02 1.543848724365234375e+02
9.700000000000000000e+01 1.208086242675781250e+02
7.100000000000000000e+01 1.055393676757812500e+02
7.700000000000000000e+01 8.734255218505859375e+01
2.250000000000000000e+02 1.438777770996093750e+02
2.340000000000000000e+02 2.095641632080078125e+02
2.690000000000000000e+02 2.379231414794921875e+02
2.940000000000000000e+02 2.669145202636718750e+02
3.290000000000000000e+02 2.968593750000000000e+02
3.400000000000000000e+02 2.985405578613281250e+02
3.420000000000000000e+02 3.201644287109375000e+02
3.570000000000000000e+02 3.249482421875000000e+02
3.430000000000000000e+02 3.601188659667968750e+02
3.410000000000000000e+02 3.384192810058593750e+02
2.610000000000000000e+02 2.691364135742187500e+02
2.580000000000000000e+02 2.396321105957031250e+02
2.230000000000000000e+02 2.118696746826171875e+02
1.880000000000000000e+02 1.684400634765625000e+02
1.910000000000000000e+02 1.585737304687500000e+02
1.980000000000000000e+02 1.660848541259765625e+02
1.700000000000000000e+02 1.951174163818359375e+02
1.700000000000000000e+02 1.824020080566406250e+02
1.710000000000000000e+02 1.954541778564453125e+02
1.740000000000000000e+02 1.882231445312500000e+02
1.740000000000000000e+02 1.769290771484375000e+02
1.720000000000000000e+02 1.500106048583984375e+02
1.700000000000000000e+02 1.811355590820312500e+02
1.440000000000000000e+02 1.916157531738281250e+02
1.470000000000000000e+02 1.656340789794921875e+02
1.630000000000000000e+02 1.369570312500000000e+02
1.570000000000000000e+02 1.635318908691406250e+02
1.550000000000000000e+02 1.441590881347656250e+02
1.470000000000000000e+02 1.586042785644531250e+02
1.490000000000000000e+02 1.711928253173828125e+02
1.540000000000000000e+02 1.651381835937500000e+02
1.050000000000000000e+02 1.579697113037109375e+02
8.200000000000000000e+01 1.165672607421875000e+02
2.680000000000000000e+02 2.270570068359375000e+02
2.670000000000000000e+02 2.425638122558593750e+02
2.820000000000000000e+02 2.589180908203125000e+02
3.040000000000000000e+02 2.583735046386718750e+02
4.000000000000000000e+02 3.617581176757812500e+02
4.000000000000000000e+02 3.464358520507812500e+02
4.000000000000000000e+02 3.737597656250000000e+02
3.860000000000000000e+02 3.583908691406250000e+02
3.230000000000000000e+02 3.428807067871093750e+02
2.700000000000000000e+02 2.912970581054687500e+02
1.570000000000000000e+02 1.671940307617187500e+02
1.860000000000000000e+02 1.442508239746093750e+02
1.930000000000000000e+02 1.683766479492187500e+02
1.900000000000000000e+02 1.823540191650390625e+02
1.860000000000000000e+02 1.960636596679687500e+02
1.580000000000000000e+02 2.000841369628906250e+02
8.700000000000000000e+01 1.319731597900390625e+02
7.300000000000000000e+01 8.712955474853515625e+01
6.300000000000000000e+01 7.063658905029296875e+01
1.110000000000000000e+02 7.166206359863281250e+01
1.300000000000000000e+02 7.061626434326171875e+01
1.260000000000000000e+02 1.002423019409179688e+02
1.080000000000000000e+02 1.662383880615234375e+02
9.800000000000000000e+01 1.377260437011718750e+02
9.500000000000000000e+01 1.168798828125000000e+02
8.600000000000000000e+01 7.451639556884765625e+01
9.600000000000000000e+01 1.076801757812500000e+02
8.100000000000000000e+01 9.875423431396484375e+01
8.299999237060546875e+01 7.942182922363281250e+01
1.040000000000000000e+02 9.490588378906250000e+01
1.020000000000000000e+02 1.069206161499023438e+02
9.900000000000000000e+01 1.151706085205078125e+02
9.199999237060546875e+01 1.200455474853515625e+02
1.150000000000000000e+02 6.772361755371093750e+01
1.290000000000000000e+02 6.371877288818359375e+01
2.010000000000000000e+02 1.953034362792968750e+02
1.980000000000000000e+02 2.053512878417968750e+02
1.950000000000000000e+02 2.516210937500000000e+02
1.920000000000000000e+02 2.297473602294921875e+02
1.860000000000000000e+02 2.052977294921875000e+02
1.590000000000000000e+02 1.708789367675781250e+02
9.300000000000000000e+01 8.767783355712890625e+01
9.700000000000000000e+01 1.042134246826171875e+02
7.600000000000000000e+01 7.395963287353515625e+01
7.100000000000000000e+01 8.639472198486328125e+01
1.990000000000000000e+02 2.062453765869140625e+02
3.190000000000000000e+02 3.210666503906250000e+02
3.180000000000000000e+02 3.030278320312500000e+02
3.150000000000000000e+02 3.154090881347656250e+02
2.140000000000000000e+02 2.230347595214843750e+02
1.940000000000000000e+02 2.186412048339843750e+02
1.610000000000000000e+02 1.653427734375000000e+02
1.800000000000000000e+02 1.271826782226562500e+02
1.390000000000000000e+02 1.834302978515625000e+02
1.300000000000000000e+02 1.543377685546875000e+02
1.290000000000000000e+02 1.346707611083984375e+02
9.000000000000000000e+01 1.262003021240234375e+02
8.200000000000000000e+01 1.112000274658203125e+02
8.400000000000000000e+01 7.894118499755859375e+01
1.190000000000000000e+02 8.922485351562500000e+01
1.430000000000000000e+02 1.265893859863281250e+02
1.670000000000000000e+02 1.519355621337890625e+02
1.700000000000000000e+02 1.610001983642578125e+02
1.670000000000000000e+02 1.755856018066406250e+02
1.360000000000000000e+02 1.468549346923828125e+02
1.350000000000000000e+02 1.583312683105468750e+02
1.400000000000000000e+02 1.352111511230468750e+02
1.430000000000000000e+02 1.266167907714843750e+02
1.490000000000000000e+02 1.610452117919921875e+02
1.520000000000000000e+02 1.765403594970703125e+02
1.550000000000000000e+02 1.575023803710937500e+02
1.590000000000000000e+02 1.464194335937500000e+02
1.830000000000000000e+02 1.644876098632812500e+02
1.830000000000000000e+02 1.743274383544921875e+02
2.120000000000000000e+02 1.811298675537109375e+02
2.120000000000000000e+02 1.877103271484375000e+02
2.100000000000000000e+02 2.027567596435546875e+02
2.190000000000000000e+02 2.065552978515625000e+02
2.150000000000000000e+02 2.167622375488281250e+02
1.790000000000000000e+02 1.953054199218750000e+02
1.930000000000000000e+02 1.457999267578125000e+02
1.950000000000000000e+02 1.741172790527343750e+02
1.970000000000000000e+02 1.867342071533203125e+02
2.040000000000000000e+02 1.862113342285156250e+02
2.080000000000000000e+02 2.014725646972656250e+02
1.970000000000000000e+02 2.047232360839843750e+02
1.970000000000000000e+02 1.773785247802734375e+02
1.990000000000000000e+02 2.000507354736328125e+02
2.120000000000000000e+02 1.972300262451171875e+02
1.450000000000000000e+02 1.542102813720703125e+02
9.900000000000000000e+01 1.201976852416992188e+02
6.300000000000000000e+01 6.567234802246093750e+01
7.700000000000000000e+01 6.508777618408203125e+01
9.100000000000000000e+01 6.515940093994140625e+01
1.040000000000000000e+02 6.659164428710937500e+01
1.190000000000000000e+02 9.228813934326171875e+01
1.190000000000000000e+02 1.082719573974609375e+02
1.200000000000000000e+02 1.223597793579101562e+02
1.290000000000000000e+02 2.064094085693359375e+02
1.390000000000000000e+02 1.627364501953125000e+02
1.390000000000000000e+02 1.820598144531250000e+02
1.480000000000000000e+02 1.636909942626953125e+02
1.520000000000000000e+02 1.524311676025390625e+02
1.600000000000000000e+02 1.486327056884765625e+02
1.520000000000000000e+02 1.465302886962890625e+02
1.490000000000000000e+02 1.614283142089843750e+02
1.510000000000000000e+02 1.440965576171875000e+02
1.530000000000000000e+02 1.700026245117187500e+02
1.260000000000000000e+02 1.586280212402343750e+02
1.320000000000000000e+02 1.274602355957031250e+02
1.350000000000000000e+02 1.180018920898437500e+02
1.340000000000000000e+02 1.273062896728515625e+02
1.380000000000000000e+02 1.693950958251953125e+02
1.380000000000000000e+02 1.565573425292968750e+02
1.360000000000000000e+02 1.337591247558593750e+02
1.240000000000000000e+02 1.311296234130859375e+02
1.520000000000000000e+02 1.593389434814453125e+02
1.610000000000000000e+02 1.498485107421875000e+02
1.740000000000000000e+02 1.456908569335937500e+02
1.140000000000000000e+02 9.036383056640625000e+01
1.130000000000000000e+02 1.009137115478515625e+02
1.090000000000000000e+02 1.197186660766601562e+02
1.060000000000000000e+02 1.300851135253906250e+02
1.070000000000000000e+02 1.037504043579101562e+02
1.040000000000000000e+02 1.203765106201171875e+02
8.600000000000000000e+01 7.751833343505859375e+01
1.560000000000000000e+02 1.410187988281250000e+02
1.580000000000000000e+02 1.643919067382812500e+02
1.400000000000000000e+02 1.413966979980468750e+02
1.370000000000000000e+02 1.329023742675781250e+02
1.120000000000000000e+02 1.201472625732421875e+02
1.040000000000000000e+02 9.922921752929687500e+01
1.140000000000000000e+02 1.131643981933593750e+02
1.200000000000000000e+02 1.247266082763671875e+02
1.210000000000000000e+02 1.320095214843750000e+02
1.260000000000000000e+02 1.213542480468750000e+02
1.460000000000000000e+02 1.138119888305664062e+02
1.880000000000000000e+02 2.193969726562500000e+02
1.910000000000000000e+02 1.891537170410156250e+02
1.960000000000000000e+02 2.090818023681640625e+02
1.970000000000000000e+02 1.813554229736328125e+02
1.990000000000000000e+02 2.235197753906250000e+02
1.730000000000000000e+02 1.841734619140625000e+02
3.110000000000000000e+02 3.366117553710937500e+02
2.790000000000000000e+02 2.910490112304687500e+02
2.750000000000000000e+02 3.030989074707031250e+02
2.730000000000000000e+02 2.893542480468750000e+02
2.730000000000000000e+02 2.471684722900390625e+02
2.670000000000000000e+02 2.593513793945312500e+02
2.660000000000000000e+02 2.464944305419921875e+02
2.590000000000000000e+02 2.547299194335937500e+02
2.230000000000000000e+02 2.401031494140625000e+02
1.880000000000000000e+02 2.084461212158203125e+02
2.090000000000000000e+02 2.094050903320312500e+02
2.180000000000000000e+02 1.896971588134765625e+02
2.150000000000000000e+02 1.778941802978515625e+02
2.290000000000000000e+02 1.804481964111328125e+02
2.390000000000000000e+02 1.796963806152343750e+02
2.360000000000000000e+02 2.131248779296875000e+02
2.190000000000000000e+02 2.442851867675781250e+02
1.940000000000000000e+02 1.950020446777343750e+02
1.740000000000000000e+02 1.870048828125000000e+02
1.890000000000000000e+02 2.033937072753906250e+02
1.880000000000000000e+02 1.817537841796875000e+02
1.890000000000000000e+02 1.706254119873046875e+02
1.970000000000000000e+02 1.943402404785156250e+02
1.900000000000000000e+02 1.822961883544921875e+02
2.020000000000000000e+02 1.777379455566406250e+02
2.050000000000000000e+02 2.089261779785156250e+02
1.910000000000000000e+02 1.975970153808593750e+02
1.910000000000000000e+02 1.969581146240234375e+02
2.740000000000000000e+02 2.724002685546875000e+02
2.770000000000000000e+02 2.610870666503906250e+02
2.690000000000000000e+02 2.696576538085937500e+02
2.680000000000000000e+02 2.403095703125000000e+02
2.670000000000000000e+02 2.563343200683593750e+02
2.660000000000000000e+02 2.661493225097656250e+02
2.620000000000000000e+02 2.431688232421875000e+02
2.530000000000000000e+02 2.597314758300781250e+02
2.500000000000000000e+02 2.433692321777343750e+02
2.440000000000000000e+02 2.474966125488281250e+02
2.350000000000000000e+02 2.491166076660156250e+02
2.290000000000000000e+02 2.150922851562500000e+02
2.180000000000000000e+02 2.067105407714843750e+02
1.260000076293945312e+02 1.990690765380859375e+02
1.000000076293945312e+02 1.394322509765625000e+02
9.700000762939453125e+01 1.639732055664062500e+02
1.200000000000000000e+02 1.013312683105468750e+02
1.250000000000000000e+02 8.866459655761718750e+01
1.290000000000000000e+02 1.141716156005859375e+02
1.250000000000000000e+02 1.360207214355468750e+02
1.180000000000000000e+02 1.391886749267578125e+02
1.100000076293945312e+02 1.496625061035156250e+02
1.060000000000000000e+02 1.312056121826171875e+02
1.060000000000000000e+02 1.197275848388671875e+02
1.050000076293945312e+02 1.060505676269531250e+02
1.040000000000000000e+02 1.029360733032226562e+02
1.030000076293945312e+02 9.636016845703125000e+01
1.070000076293945312e+02 1.064937591552734375e+02
1.040000000000000000e+02 1.349864807128906250e+02
1.010000076293945312e+02 1.422169647216796875e+02
1.030000076293945312e+02 1.571555328369140625e+02
1.040000000000000000e+02 1.401741180419921875e+02
1.040000000000000000e+02 1.286980590820312500e+02
1.060000000000000000e+02 1.144628524780273438e+02
1.090000000000000000e+02 1.056336364746093750e+02
1.020000076293945312e+02 1.116172637939453125e+02
1.620000000000000000e+02 1.656967773437500000e+02
1.890000000000000000e+02 1.463996429443359375e+02
1.900000000000000000e+02 1.632736968994140625e+02
1.970000000000000000e+02 1.943139648437500000e+02
1.720000000000000000e+02 1.939513244628906250e+02
1.830000000000000000e+02 1.925908203125000000e+02
1.910000000000000000e+02 1.937952270507812500e+02
1.880000000000000000e+02 1.779082489013671875e+02
1.860000000000000000e+02 1.833515319824218750e+02
1.860000000000000000e+02 1.989464111328125000e+02
1.880000000000000000e+02 1.978199768066406250e+02
1.980000000000000000e+02 1.962872619628906250e+02
2.010000000000000000e+02 1.878412170410156250e+02
2.020000000000000000e+02 1.822978668212890625e+02
2.220000000000000000e+02 1.966184539794921875e+02
2.400000000000000000e+02 1.907995300292968750e+02
2.460000000000000000e+02 2.221855926513671875e+02
2.490000000000000000e+02 2.294729919433593750e+02
2.550000000000000000e+02 2.030664215087890625e+02
2.540000000000000000e+02 2.663955078125000000e+02
2.550000000000000000e+02 2.436742858886718750e+02
2.780000000000000000e+02 2.437369689941406250e+02
2.830000000000000000e+02 2.798649291992187500e+02
3.360000000000000000e+02 2.768804931640625000e+02
2.920000000000000000e+02 3.075997924804687500e+02
2.910000000000000000e+02 3.322742004394531250e+02
2.860000000000000000e+02 3.473766479492187500e+02
2.770000000000000000e+02 3.504640197753906250e+02
1.830000000000000000e+02 2.027620544433593750e+02
1.880000000000000000e+02 1.844692840576171875e+02
1.860000000000000000e+02 1.674043731689453125e+02
1.290000000000000000e+02 1.517754058837890625e+02
1.300000000000000000e+02 1.274947814941406250e+02
1.290000000000000000e+02 1.063025360107421875e+02
1.290000000000000000e+02 9.611352539062500000e+01
2.970000000000000000e+02 2.757168579101562500e+02
3.090000000000000000e+02 2.746430358886718750e+02
3.120000000000000000e+02 2.504659576416015625e+02
3.440000000000000000e+02 3.044664611816406250e+02
3.430000000000000000e+02 3.231762390136718750e+02
3.630000000000000000e+02 3.210227355957031250e+02
3.780000000000000000e+02 3.246478881835937500e+02
4.000000000000000000e+02 3.336542053222656250e+02
8.000000762939453125e+01 9.176206970214843750e+01
8.300000762939453125e+01 1.003958282470703125e+02
8.800000000000000000e+01 9.472290039062500000e+01
9.000000762939453125e+01 8.647109222412109375e+01
9.000000762939453125e+01 7.512749481201171875e+01
9.700000762939453125e+01 1.042889480590820312e+02
1.290000000000000000e+02 1.439860229492187500e+02
1.390000000000000000e+02 1.191217651367187500e+02
1.420000000000000000e+02 1.325278015136718750e+02
1.300000000000000000e+02 1.337868194580078125e+02
1.280000000000000000e+02 1.509035797119140625e+02
1.350000000000000000e+02 1.207603759765625000e+02
1.340000000000000000e+02 1.344612884521484375e+02
1.330000000000000000e+02 1.499792633056640625e+02
1.260000076293945312e+02 1.166551666259765625e+02
1.300000000000000000e+02 1.397776031494140625e+02
1.300000000000000000e+02 1.266829528808593750e+02
1.670000000000000000e+02 2.029432678222656250e+02
2.410000000000000000e+02 1.856174621582031250e+02
2.430000000000000000e+02 1.978794097900390625e+02
2.450000000000000000e+02 2.331080322265625000e+02
2.490000000000000000e+02 2.739045410156250000e+02
2.540000000000000000e+02 2.609816894531250000e+02
2.380000000000000000e+02 2.494556579589843750e+02
2.290000000000000000e+02 2.594009094238281250e+02
2.260000000000000000e+02 2.446146545410156250e+02
1.810000000000000000e+02 1.746442565917968750e+02
1.710000000000000000e+02 1.776172637939453125e+02
1.610000000000000000e+02 1.801218261718750000e+02
1.230000000000000000e+02 1.566305694580078125e+02
1.200000000000000000e+02 1.380316925048828125e+02
1.110000000000000000e+02 1.160929641723632812e+02
9.100000762939453125e+01 1.041091461181640625e+02
9.000000762939453125e+01 8.305405426025390625e+01
1.080000000000000000e+02 7.807891845703125000e+01
1.300000000000000000e+02 7.445183563232421875e+01
1.640000000000000000e+02 8.369084167480468750e+01
2.180000000000000000e+02 2.079368896484375000e+02
2.000000000000000000e+02 2.606717529296875000e+02
1.640000000000000000e+02 1.766582336425781250e+02
1.620000000000000000e+02 1.612757110595703125e+02
2.010000000000000000e+02 1.512459869384765625e+02
2.380000000000000000e+02 2.117699279785156250e+02
2.360000000000000000e+02 2.024211730957031250e+02
2.450000000000000000e+02 2.349478149414062500e+02
2.620000000000000000e+02 2.356760101318359375e+02
2.460000000000000000e+02 2.522666625976562500e+02
2.410000000000000000e+02 2.576504516601562500e+02
2.360000000000000000e+02 2.692134399414062500e+02
2.390000000000000000e+02 2.593196105957031250e+02
2.390000000000000000e+02 2.349022674560546875e+02
2.970000000000000000e+02 2.233736724853515625e+02
2.800000000000000000e+02 2.823324584960937500e+02
2.570000000000000000e+02 2.871722412109375000e+02
2.480000000000000000e+02 2.358960876464843750e+02
2.490000000000000000e+02 2.497695922851562500e+02
2.510000000000000000e+02 2.368379058837890625e+02
2.550000000000000000e+02 1.972265472412109375e+02
2.590000000000000000e+02 1.908859100341796875e+02
2.620000000000000000e+02 2.265091857910156250e+02
2.590000000000000000e+02 2.302143249511718750e+02
2.050000000000000000e+02 2.401007080078125000e+02
2.010000000000000000e+02 2.036626281738281250e+02
1.880000000000000000e+02 1.949729156494140625e+02
1.900000000000000000e+02 1.759364318847656250e+02
1.270000000000000000e+02 1.397169799804687500e+02
1.430000000000000000e+02 1.547858428955078125e+02
1.370000000000000000e+02 1.418053283691406250e+02
1.360000000000000000e+02 1.296681823730468750e+02
1.360000000000000000e+02 1.176628875732421875e+02
1.370000000000000000e+02 1.047192077636718750e+02
9.100000762939453125e+01 8.251150512695312500e+01
9.700000762939453125e+01 9.721173095703125000e+01
9.500000762939453125e+01 1.079989624023437500e+02
1.170000076293945312e+02 9.918020629882812500e+01
1.170000076293945312e+02 1.143139266967773438e+02
1.160000000000000000e+02 1.252549591064453125e+02
9.800000762939453125e+01 8.994213104248046875e+01
1.270000000000000000e+02 1.156866149902343750e+02
1.320000000000000000e+02 1.410204925537109375e+02
1.340000000000000000e+02 1.368147583007812500e+02
1.080000000000000000e+02 1.262892532348632812e+02
1.150000076293945312e+02 1.128381729125976562e+02
1.170000076293945312e+02 1.007015686035156250e+02
1.150000076293945312e+02 1.107265777587890625e+02
1.160000000000000000e+02 9.751715087890625000e+01
1.340000000000000000e+02 1.024052810668945312e+02
1.680000000000000000e+02 1.754110260009765625e+02
1.570000000000000000e+02 1.478908843994140625e+02
1.520000000000000000e+02 1.569896087646484375e+02
1.510000000000000000e+02 1.465563201904296875e+02
1.510000000000000000e+02 1.608939208984375000e+02
1.400000000000000000e+02 1.719309844970703125e+02
1.400000000000000000e+02 1.605898895263671875e+02
1.420000000000000000e+02 1.518646850585937500e+02
1.440000000000000000e+02 1.419575347900390625e+02
1.340000000000000000e+02 1.659878997802734375e+02
1.330000000000000000e+02 1.525918121337890625e+02
1.190000076293945312e+02 1.069831619262695312e+02
1.280000000000000000e+02 1.035788497924804688e+02
1.460000000000000000e+02 1.158960266113281250e+02
1.870000000000000000e+02 2.376091766357421875e+02
1.470000000000000000e+02 1.347734222412109375e+02
1.350000000000000000e+02 1.210612335205078125e+02
1.290000000000000000e+02 1.211718902587890625e+02
1.150000076293945312e+02 1.203473205566406250e+02
1.040000000000000000e+02 9.628984832763671875e+01
9.800000762939453125e+01 8.969800567626953125e+01
1.080000000000000000e+02 8.636588287353515625e+01
1.330000000000000000e+02 8.996944427490234375e+01
1.430000000000000000e+02 1.166988525390625000e+02
1.430000000000000000e+02 1.431714172363281250e+02
1.400000000000000000e+02 1.626516723632812500e+02
1.880000000000000000e+02 1.390333251953125000e+02
1.920000000000000000e+02 1.739998931884765625e+02
1.960000000000000000e+02 2.044472961425781250e+02
1.810000000000000000e+02 2.182558593750000000e+02
1.780000000000000000e+02 1.940990295410156250e+02
1.580000000000000000e+02 2.155580444335937500e+02
8.500000762939453125e+01 1.264184036254882812e+02
8.500000762939453125e+01 9.306123352050781250e+01
7.600000762939453125e+01 8.542667388916015625e+01
9.800000762939453125e+01 8.480718994140625000e+01
1.520000000000000000e+02 1.289949645996093750e+02
1.610000000000000000e+02 1.279835815429687500e+02
3.430000000000000000e+02 3.113961181640625000e+02
2.240000000000000000e+02 2.309251556396484375e+02
1.410000000000000000e+02 1.768403015136718750e+02
8.100000762939453125e+01 1.048040542602539062e+02
8.900000762939453125e+01 9.636280822753906250e+01
8.700000762939453125e+01 1.048604354858398438e+02
9.200000762939453125e+01 9.554791259765625000e+01
9.600000762939453125e+01 1.075918121337890625e+02
1.010000076293945312e+02 1.006923370361328125e+02
1.040000000000000000e+02 9.102722167968750000e+01
1.040000000000000000e+02 1.094570922851562500e+02
1.230000000000000000e+02 1.463129272460937500e+02
1.500000000000000000e+02 1.386833648681640625e+02
1.670000000000000000e+02 1.726455688476562500e+02
1.350000000000000000e+02 1.756958923339843750e+02
1.340000000000000000e+02 1.534474639892578125e+02
1.360000000000000000e+02 1.402361145019531250e+02
1.340000000000000000e+02 1.105450286865234375e+02
1.280000000000000000e+02 1.215456008911132812e+02
1.100000076293945312e+02 1.207781829833984375e+02
1.050000076293945312e+02 9.616015625000000000e+01
9.900000762939453125e+01 1.060370788574218750e+02
9.300000000000000000e+01 9.248075866699218750e+01
1.660000000000000000e+02 1.134378433227539062e+02
1.750000000000000000e+02 1.486079101562500000e+02
2.140000000000000000e+02 2.005973815917968750e+02
2.050000000000000000e+02 2.260085449218750000e+02
2.000000000000000000e+02 2.451634826660156250e+02
8.200000762939453125e+01 8.981645965576171875e+01
1.150000076293945312e+02 9.939865112304687500e+01
1.370000000000000000e+02 1.184477310180664062e+02
2.360000000000000000e+02 2.273859405517578125e+02
2.340000000000000000e+02 2.412716369628906250e+02
2.050000000000000000e+02 1.863392181396484375e+02
2.010000000000000000e+02 1.955304260253906250e+02
2.090000000000000000e+02 1.934393768310546875e+02
2.070000000000000000e+02 2.162081146240234375e+02
2.330000000000000000e+02 1.767295227050781250e+02
2.270000000000000000e+02 1.794765777587890625e+02
1.670000000000000000e+02 2.103489837646484375e+02
1.260000076293945312e+02 1.490315551757812500e+02
1.270000000000000000e+02 1.392138824462890625e+02
1.310000000000000000e+02 1.287646179199218750e+02
1.300000000000000000e+02 1.112704162597656250e+02
1.170000076293945312e+02 1.150207672119140625e+02
1.130000000000000000e+02 1.233558349609375000e+02
1.140000076293945312e+02 1.126748199462890625e+02
1.130000000000000000e+02 1.046717529296875000e+02
1.090000000000000000e+02 1.087345886230468750e+02
1.600000000000000000e+02 1.042663421630859375e+02
1.600000000000000000e+02 1.174101257324218750e+02
1.660000000000000000e+02 1.495930023193359375e+02
1.700000000000000000e+02 1.679419860839843750e+02
2.200000000000000000e+02 1.708598022460937500e+02
2.720000000000000000e+02 2.355596618652343750e+02
2.770000000000000000e+02 2.532034912109375000e+02
2.930000000000000000e+02 2.854622802734375000e+02
3.040000000000000000e+02 2.829098510742187500e+02
3.220000000000000000e+02 3.258474731445312500e+02
3.160000000000000000e+02 3.308124694824218750e+02
2.580000000000000000e+02 2.476783142089843750e+02
2.590000000000000000e+02 2.286829681396484375e+02
2.900000000000000000e+02 2.581856079101562500e+02
2.910000000000000000e+02 2.733978271484375000e+02
2.640000000000000000e+02 2.012019042968750000e+02
2.890000000000000000e+02 2.520696716308593750e+02
2.870000000000000000e+02 2.705597534179687500e+02
2.470000000000000000e+02 2.404795074462890625e+02
1.530000000000000000e+02 1.498745117187500000e+02
9.300000000000000000e+01 1.091236267089843750e+02
8.800000000000000000e+01 1.058495864868164062e+02
8.800000000000000000e+01 9.322308349609375000e+01
1.230000000000000000e+02 9.416496276855468750e+01
1.600000000000000000e+02 1.545230407714843750e+02
2.390000000000000000e+02 2.439659729003906250e+02
2.580000000000000000e+02 2.410869445800781250e+02
2.850000000000000000e+02 2.831425170898437500e+02
2.860000000000000000e+02 2.942368774414062500e+02
2.430000000000000000e+02 2.857602233886718750e+02
2.290000000000000000e+02 2.826182250976562500e+02
2.210000000000000000e+02 2.522390289306640625e+02
2.230000000000000000e+02 2.224032592773437500e+02
2.280000000000000000e+02 1.933199768066406250e+02
1.810000000000000000e+02 1.925093688964843750e+02
1.900000000000000000e+02 1.844424591064453125e+02
1.760000000000000000e+02 1.731824798583984375e+02
1.670000000000000000e+02 1.749050140380859375e+02
1.620000000000000000e+02 1.835728149414062500e+02
1.250000000000000000e+02 1.544747009277343750e+02
9.900000762939453125e+01 1.067381744384765625e+02
9.400000762939453125e+01 7.453860473632812500e+01
1.660000000000000000e+02 1.784387359619140625e+02
1.240000076293945312e+02 1.058524169921875000e+02
1.380000000000000000e+02 1.270383453369140625e+02
1.310000000000000000e+02 1.464657897949218750e+02
1.320000000000000000e+02 1.390587768554687500e+02
2.470000000000000000e+02 1.992904815673828125e+02
2.790000000000000000e+02 2.312155609130859375e+02
3.160000000000000000e+02 2.844914855957031250e+02
3.270000000000000000e+02 3.157827453613281250e+02
3.590000000000000000e+02 3.414977722167968750e+02
3.310000000000000000e+02 3.376150817871093750e+02
2.530000000000000000e+02 2.574371948242187500e+02
1.870000000000000000e+02 2.282028656005859375e+02
8.300000762939453125e+01 8.457857513427734375e+01
9.300000000000000000e+01 1.193490524291992188e+02
2.510000000000000000e+02 2.497877502441406250e+02
2.520000000000000000e+02 2.434933471679687500e+02
2.590000000000000000e+02 2.671144714355468750e+02
2.620000000000000000e+02 2.484218444824218750e+02
2.600000000000000000e+02 2.654849853515625000e+02
2.340000000000000000e+02 2.673305053710937500e+02
2.250000000000000000e+02 2.509344787597656250e+02
2.340000000000000000e+02 2.496070556640625000e+02
2.360000000000000000e+02 2.192947692871093750e+02
2.400000000000000000e+02 2.124125976562500000e+02
2.390000000000000000e+02 2.254284057617187500e+02
2.310000000000000000e+02 2.289920654296875000e+02
2.260000000000000000e+02 2.352488098144531250e+02
2.260000000000000000e+02 2.467736206054687500e+02
2.370000000000000000e+02 2.274212341308593750e+02
2.350000000000000000e+02 2.486986694335937500e+02
2.520000000000000000e+02 2.462259216308593750e+02
2.600000000000000000e+02 2.442718963623046875e+02
2.740000000000000000e+02 2.836374816894531250e+02
2.750000000000000000e+02 2.667955322265625000e+02
2.730000000000000000e+02 2.516302947998046875e+02
2.680000000000000000e+02 2.623146362304687500e+02
2.840000000000000000e+02 2.656274108886718750e+02
2.680000000000000000e+02 2.550373840332031250e+02
2.700000000000000000e+02 2.923240356445312500e+02
2.700000000000000000e+02 3.093647155761718750e+02
2.660000000000000000e+02 2.787270812988281250e+02
2.620000000000000000e+02 2.598900146484375000e+02
2.590000000000000000e+02 2.299972686767578125e+02
1.920000000000000000e+02 2.018795166015625000e+02
1.790000000000000000e+02 1.989464111328125000e+02
2.240000000000000000e+02 2.501327209472656250e+02
2.110000000000000000e+02 2.014300231933593750e+02
2.130000000000000000e+02 1.922534790039062500e+02
2.100000000000000000e+02 2.013953552246093750e+02
2.070000000000000000e+02 1.867907409667968750e+02
1.980000000000000000e+02 1.756533660888671875e+02
1.940000000000000000e+02 2.053126525878906250e+02
1.930000000000000000e+02 1.915506286621093750e+02
1.750000000000000000e+02 1.887611999511718750e+02
1.190000000000000000e+02 1.470485839843750000e+02
1.130000000000000000e+02 1.142014617919921875e+02
1.160000000000000000e+02 1.220076904296875000e+02
7.500000762939453125e+01 8.892259216308593750e+01
1.020000000000000000e+02 7.462185668945312500e+01
1.910000000000000000e+02 1.922933044433593750e+02
1.870000000000000000e+02 2.025840759277343750e+02
1.670000000000000000e+02 2.022381286621093750e+02
1.360000000000000000e+02 1.541011810302734375e+02
1.340000000000000000e+02 1.392107849121093750e+02
1.320000000000000000e+02 1.195694122314453125e+02
1.240000000000000000e+02 1.246251220703125000e+02
1.380000000000000000e+02 1.345924987792968750e+02
1.340000000000000000e+02 1.356995544433593750e+02
1.680000000000000000e+02 1.687042083740234375e+02
1.810000000000000000e+02 2.012917022705078125e+02
1.710000000000000000e+02 1.673980712890625000e+02
1.660000000000000000e+02 1.611222381591796875e+02
1.690000000000000000e+02 1.681830902099609375e+02
1.920000000000000000e+02 1.924428100585937500e+02
1.830000000000000000e+02 2.116918029785156250e+02
1.870000000000000000e+02 1.953439025878906250e+02
1.880000000000000000e+02 1.852893066406250000e+02
1.620000000000000000e+02 1.789622955322265625e+02
1.540000000000000000e+02 1.448756256103515625e+02
1.030000000000000000e+02 1.013709411621093750e+02
9.500000000000000000e+01 9.227258300781250000e+01
1.020000000000000000e+02 1.052660369873046875e+02
1.230000000000000000e+02 1.232322540283203125e+02
1.500000000000000000e+02 1.285471191406250000e+02
1.900000000000000000e+02 1.575416412353515625e+02
1.930000000000000000e+02 1.788764953613281250e+02
2.210000000000000000e+02 2.082238159179687500e+02
2.250000000000000000e+02 2.065865173339843750e+02
1.850000000000000000e+02 1.962301788330078125e+02
1.710000000000000000e+02 1.590155029296875000e+02
1.470000000000000000e+02 1.593314666748046875e+02
1.380000000000000000e+02 1.386977996826171875e+02
5.200000000000000000e+01 6.047521972656250000e+01
8.300000000000000000e+01 7.024990081787109375e+01
9.400000000000000000e+01 6.838832855224609375e+01
1.590000000000000000e+02 1.245471267700195312e+02
1.680000000000000000e+02 1.712537994384765625e+02
1.700000000000000000e+02 1.638641967773437500e+02
1.500000000000000000e+02 1.666321258544921875e+02
1.490000000000000000e+02 1.503908386230468750e+02
1.540000000000000000e+02 1.318175506591796875e+02
1.550000000000000000e+02 1.419552917480468750e+02
1.520000000000000000e+02 1.502181549072265625e+02
1.490000000000000000e+02 1.587666320800781250e+02
1.330000000000000000e+02 1.413917541503906250e+02
1.500000000000000000e+02 1.219640197753906250e+02
1.920000000000000000e+02 1.841773834228515625e+02
1.830000000000000000e+02 2.124931335449218750e+02
1.810000000000000000e+02 2.220736389160156250e+02
1.830000000000000000e+02 1.717984008789062500e+02
1.850000000000000000e+02 1.864854583740234375e+02
1.810000000000000000e+02 1.872205505371093750e+02
1.680000000000000000e+02 1.754632263183593750e+02
1.180000000000000000e+02 1.138505172729492188e+02
1.160000000000000000e+02 1.268881378173828125e+02
1.130000000000000000e+02 1.061362762451171875e+02
9.400000000000000000e+01 1.229689407348632812e+02
1.000000000000000000e+02 1.144069976806640625e+02
7.700000762939453125e+01 9.736758422851562500e+01
7.700000762939453125e+01 8.287850952148437500e+01
8.200000000000000000e+01 7.445593261718750000e+01
7.100000000000000000e+01 8.520099639892578125e+01
7.400000000000000000e+01 7.566422271728515625e+01
9.900000000000000000e+01 8.833384704589843750e+01
1.050000000000000000e+02 9.588922119140625000e+01
1.140000000000000000e+02 9.228334045410156250e+01
1.040000000000000000e+02 1.235724029541015625e+02
1.050000000000000000e+02 1.017466735839843750e+02
1.400000000000000000e+02 1.149381103515625000e+02
1.450000000000000000e+02 1.587396545410156250e+02
1.530000000000000000e+02 1.479032592773437500e+02
1.620000000000000000e+02 1.429684600830078125e+02
1.490000000000000000e+02 1.818811187744140625e+02
1.690000000000000000e+02 1.728255310058593750e+02
1.680000000000000000e+02 1.868163604736328125e+02
1.510000000000000000e+02 1.387197113037109375e+02
1.220000000000000000e+02 1.404156494140625000e+02
1.230000000000000000e+02 1.206016387939453125e+02
1.220000000000000000e+02 1.082375640869140625e+02
1.020000000000000000e+02 1.183609619140625000e+02
1.070000000000000000e+02 9.646735382080078125e+01
1.150000000000000000e+02 9.973580932617187500e+01
9.800000000000000000e+01 1.230514907836914062e+02
9.600000000000000000e+01 1.028480377197265625e+02
1.010000000000000000e+02 1.033952789306640625e+02
1.310000000000000000e+02 1.427349090576171875e+02
1.400000000000000000e+02 1.495931854248046875e+02
1.520000000000000000e+02 1.405878295898437500e+02
1.520000000000000000e+02 1.567714385986328125e+02
1.630000000000000000e+02 1.604325714111328125e+02
2.010000000000000000e+02 1.662086944580078125e+02
2.030000000000000000e+02 1.580999145507812500e+02
1.880000000000000000e+02 1.767794799804687500e+02
1.850000000000000000e+02 2.138759765625000000e+02
1.300000000000000000e+02 1.676634216308593750e+02
1.350000000000000000e+02 1.484863586425781250e+02
1.370000000000000000e+02 1.394873657226562500e+02
1.110000000000000000e+02 1.078724136352539062e+02
1.110000000000000000e+02 1.257467727661132812e+02
1.120000000000000000e+02 9.622430419921875000e+01
1.070000000000000000e+02 1.071468353271484375e+02
1.110000000000000000e+02 1.222399368286132812e+02
1.130000000000000000e+02 1.089566650390625000e+02
1.120000000000000000e+02 1.169175262451171875e+02
1.100000000000000000e+02 1.137166290283203125e+02
2.050000000000000000e+02 2.054143981933593750e+02
2.150000000000000000e+02 2.037897796630859375e+02
1.070000000000000000e+02 1.054871826171875000e+02
1.180000000000000000e+02 1.031819305419921875e+02
1.230000000000000000e+02 1.211761245727539062e+02
1.120000000000000000e+02 1.296624145507812500e+02
1.150000000000000000e+02 1.163865509033203125e+02
1.340000000000000000e+02 1.281139831542968750e+02
1.540000000000000000e+02 1.174805068969726562e+02
2.380000000000000000e+02 2.414505157470703125e+02
2.150000000000000000e+02 2.316754760742187500e+02
2.040000000000000000e+02 2.340478210449218750e+02
1.770000000000000000e+02 2.093753356933593750e+02
1.850000000000000000e+02 1.609682617187500000e+02
1.880000000000000000e+02 1.798098907470703125e+02
2.060000000000000000e+02 1.893482971191406250e+02
2.530000000000000000e+02 2.228931884765625000e+02
2.430000000000000000e+02 2.502979125976562500e+02
2.340000000000000000e+02 2.543474731445312500e+02
2.100000000000000000e+02 2.114017028808593750e+02
2.240000000000000000e+02 1.821253662109375000e+02
1.930000000000000000e+02 2.268587646484375000e+02
1.820000000000000000e+02 1.953834075927734375e+02
1.810000000000000000e+02 1.785969848632812500e+02
1.590000000000000000e+02 1.555067596435546875e+02
1.240000000000000000e+02 1.253127670288085938e+02
1.070000000000000000e+02 7.982099914550781250e+01
1.030000000000000000e+02 9.561197662353515625e+01
9.800000000000000000e+01 1.039752044677734375e+02
1.010000000000000000e+02 1.206666870117187500e+02
1.030000000000000000e+02 9.673501586914062500e+01
1.350000000000000000e+02 1.112939071655273438e+02
1.400000000000000000e+02 1.341209716796875000e+02
1.460000000000000000e+02 1.450914154052734375e+02
1.470000000000000000e+02 1.294807128906250000e+02
1.480000000000000000e+02 1.515876617431640625e+02
2.170000000000000000e+02 2.186206970214843750e+02
2.280000000000000000e+02 2.373438873291015625e+02
2.430000000000000000e+02 2.448279113769531250e+02
2.390000000000000000e+02 2.502975463867187500e+02
2.360000000000000000e+02 2.306420593261718750e+02
2.370000000000000000e+02 2.215616912841796875e+02
2.240000000000000000e+02 2.226566162109375000e+02
2.240000000000000000e+02 2.260200195312500000e+02
2.050000000000000000e+02 2.106942749023437500e+02
2.000000000000000000e+02 2.003041534423828125e+02
1.870000000000000000e+02 1.896693115234375000e+02
1.690000000000000000e+02 1.894772338867187500e+02
1.490000000000000000e+02 1.709292602539062500e+02
1.250000000000000000e+02 1.164144287109375000e+02
1.060000000000000000e+02 1.084097900390625000e+02
1.080000000000000000e+02 9.777804565429687500e+01
1.050000000000000000e+02 1.136152801513671875e+02
1.430000000000000000e+02 1.418117523193359375e+02
1.230000000000000000e+02 1.195822296142578125e+02
9.900000000000000000e+01 1.089717864990234375e+02
9.600000000000000000e+01 1.043248519897460938e+02
9.600000000000000000e+01 9.353955078125000000e+01
1.060000000000000000e+02 9.532575988769531250e+01
1.100000000000000000e+02 1.148976135253906250e+02
1.160000000000000000e+02 1.104923858642578125e+02
1.260000000000000000e+02 1.198271026611328125e+02
1.280000000000000000e+02 1.390202484130859375e+02
1.350000000000000000e+02 1.313710784912109375e+02
1.400000000000000000e+02 1.387348175048828125e+02
1.580000000000000000e+02 1.443961486816406250e+02
1.770000000000000000e+02 1.768126373291015625e+02
1.780000000000000000e+02 1.935598297119140625e+02
1.820000000000000000e+02 1.749667053222656250e+02
1.900000000000000000e+02 1.955948181152343750e+02
1.930000000000000000e+02 2.350368347167968750e+02
9.500000000000000000e+01 1.002787475585937500e+02
1.220000000000000000e+02 1.017541122436523438e+02
2.890000000000000000e+02 2.257160034179687500e+02
2.740000000000000000e+02 3.008630371093750000e+02
2.530000000000000000e+02 2.788778686523437500e+02
2.270000000000000000e+02 2.234927978515625000e+02
2.190000000000000000e+02 1.905849304199218750e+02
2.250000000000000000e+02 1.730939331054687500e+02
2.280000000000000000e+02 2.186287841796875000e+02
2.290000000000000000e+02 2.092143554687500000e+02
2.300000000000000000e+02 1.972209167480468750e+02
2.290000000000000000e+02 1.847518920898437500e+02
2.250000000000000000e+02 2.122742919921875000e+02
2.390000000000000000e+02 2.130932006835937500e+02
2.510000000000000000e+02 2.103421325683593750e+02
2.640000000000000000e+02 2.116086425781250000e+02
2.910000000000000000e+02 2.274658203125000000e+02
2.880000000000000000e+02 2.641826477050781250e+02
3.500000000000000000e+02 2.710295104980468750e+02
3.640000000000000000e+02 3.268228759765625000e+02
4.000000000000000000e+02 3.406627807617187500e+02
4.000000000000000000e+02 3.435974731445312500e+02
3.880000000000000000e+02 3.511772460937500000e+02
3.510000000000000000e+02 3.500614318847656250e+02
2.880000000000000000e+02 3.519557800292968750e+02
2.540000000000000000e+02 3.079520568847656250e+02
2.540000000000000000e+02 2.787973632812500000e+02
2.550000000000000000e+02 2.622499694824218750e+02
2.590000000000000000e+02 2.359201354980468750e+02
2.610000000000000000e+02 2.518168487548828125e+02
2.430000000000000000e+02 2.580597534179687500e+02
2.420000000000000000e+02 2.450090332031250000e+02
1.920000000000000000e+02 2.136457366943359375e+02
1.650000000000000000e+02 1.625529785156250000e+02
1.650000000000000000e+02 1.428632812500000000e+02
1.530000000000000000e+02 1.554487304687500000e+02
1.470000000000000000e+02 1.399300689697265625e+02
1.210000000000000000e+02 1.033548278808593750e+02
1.220000000000000000e+02 1.170591888427734375e+02
1.670000000000000000e+02 1.537365722656250000e+02
7.400000000000000000e+01 7.183620452880859375e+01
8.900000000000000000e+01 7.253458404541015625e+01
1.030000000000000000e+02 7.378453063964843750e+01
1.140000000000000000e+02 7.328110504150390625e+01
1.590000000000000000e+02 1.454253997802734375e+02
2.350000000000000000e+02 1.835777740478515625e+02
2.640000000000000000e+02 2.229875030517578125e+02
2.530000000000000000e+02 2.614004516601562500e+02
2.570000000000000000e+02 2.375419769287109375e+02
2.570000000000000000e+02 2.506486816406250000e+02
2.580000000000000000e+02 2.561923522949218750e+02
2.460000000000000000e+02 2.290440063476562500e+02
2.460000000000000000e+02 2.421939697265625000e+02
2.450000000000000000e+02 2.275628356933593750e+02
2.440000000000000000e+02 2.238413696289062500e+02
2.430000000000000000e+02 2.114208984375000000e+02
2.410000000000000000e+02 2.173814392089843750e+02
2.060000000000000000e+02 1.954058227539062500e+02
2.020000000000000000e+02 2.074899139404296875e+02
1.740000000000000000e+02 1.722710571289062500e+02
1.660000000000000000e+02 1.739099578857421875e+02
1.970000000000000000e+02 2.082360076904296875e+02
2.090000000000000000e+02 1.964084930419921875e+02
2.050000000000000000e+02 2.034533386230468750e+02
2.010000000000000000e+02 2.192978668212890625e+02
1.760000000000000000e+02 2.046414337158203125e+02
1.210000000000000000e+02 1.350817108154296875e+02
1.170000000000000000e+02 1.201995162963867188e+02
8.800000000000000000e+01 1.055088043212890625e+02
7.700000762939453125e+01 6.570182800292968750e+01
1.440000000000000000e+02 1.098465805053710938e+02
1.610000000000000000e+02 1.798018188476562500e+02
1.530000000000000000e+02 1.544850616455078125e+02
1.430000000000000000e+02 1.540002746582031250e+02
1.450000000000000000e+02 1.441292266845703125e+02
1.430000000000000000e+02 1.196216735839843750e+02
1.440000000000000000e+02 1.449175415039062500e+02
1.210000000000000000e+02 1.392090301513671875e+02
1.430000000000000000e+02 1.203761978149414062e+02
2.310000000000000000e+02 2.045921325683593750e+02
2.250000000000000000e+02 2.400458374023437500e+02
2.180000000000000000e+02 2.432227783203125000e+02
1.830000000000000000e+02 1.968859558105468750e+02
1.800000000000000000e+02 1.777749633789062500e+02
1.460000000000000000e+02 1.188638458251953125e+02
1.710000000000000000e+02 1.659496154785156250e+02
1.670000000000000000e+02 1.847651214599609375e+02
1.350000000000000000e+02 1.400636749267578125e+02
2.210000000000000000e+02 2.196730499267578125e+02
2.390000000000000000e+02 2.309582672119140625e+02
2.390000000000000000e+02 2.203826599121093750e+02
2.290000000000000000e+02 2.250720520019531250e+02
2.260000000000000000e+02 2.233656616210937500e+02
2.210000000000000000e+02 2.373042907714843750e+02
1.710000000000000000e+02 1.784550628662109375e+02
1.680000000000000000e+02 1.574560394287109375e+02
2.340000000000000000e+02 2.490718078613281250e+02
2.410000000000000000e+02 2.354441833496093750e+02
2.490000000000000000e+02 2.138520202636718750e+02
2.500000000000000000e+02 2.359431457519531250e+02
2.500000000000000000e+02 2.481922302246093750e+02
2.500000000000000000e+02 2.583400573730468750e+02
2.450000000000000000e+02 2.393827819824218750e+02
2.430000000000000000e+02 2.294235534667968750e+02
2.410000000000000000e+02 2.156488647460937500e+02
1.760000000000000000e+02 1.632344055175781250e+02
2.600000000000000000e+02 2.445351562500000000e+02
2.570000000000000000e+02 2.614666137695312500e+02
2.550000000000000000e+02 2.716746826171875000e+02
1.220000000000000000e+02 1.952458343505859375e+02
8.500000000000000000e+01 1.928434906005859375e+02
9.000000000000000000e+01 6.552978515625000000e+01
1.040000000000000000e+02 6.606769561767578125e+01
1.060000000000000000e+02 8.251742553710937500e+01
8.300000000000000000e+01 1.255332412719726562e+02
4.000000762939453125e+01 6.858974456787109375e+01
2.220000000000000000e+02 2.347092590332031250e+02
2.050000000000000000e+02 2.199929809570312500e+02
2.100000000000000000e+02 1.661327667236328125e+02
1.430000000000000000e+02 1.355858917236328125e+02
1.340000000000000000e+02 1.359772186279296875e+02
1.320000000000000000e+02 1.511408691406250000e+02
1.190000000000000000e+02 1.364160766601562500e+02
1.210000000000000000e+02 1.244135513305664062e+02
1.250000000000000000e+02 1.237100296020507812e+02
1.330000000000000000e+02 1.303833465576171875e+02
1.470000000000000000e+02 1.352663421630859375e+02
1.460000000000000000e+02 1.211262283325195312e+02
1.460000000000000000e+02 1.362422180175781250e+02
1.480000000000000000e+02 1.483882446289062500e+02
1.490000000000000000e+02 1.612822875976562500e+02
1.520000000000000000e+02 1.548205261230468750e+02
1.510000000000000000e+02 1.568575592041015625e+02
1.630000000000000000e+02 1.506297760009765625e+02
1.680000000000000000e+02 1.557748718261718750e+02
1.690000000000000000e+02 1.395553894042968750e+02
1.640000000000000000e+02 1.510120849609375000e+02
1.590000000000000000e+02 1.724998474121093750e+02
1.550000000000000000e+02 1.786286315917968750e+02
1.600000000000000000e+02 1.615619812011718750e+02
1.640000000000000000e+02 1.562784423828125000e+02
1.610000000000000000e+02 1.640048675537109375e+02
1.510000000000000000e+02 1.688608551025390625e+02
9.000000000000000000e+01 7.827426147460937500e+01
1.820000000000000000e+02 1.694990081787109375e+02
1.780000000000000000e+02 1.810787506103515625e+02
1.740000000000000000e+02 1.884370269775390625e+02
1.180000000000000000e+02 1.111599884033203125e+02
1.490000000000000000e+02 1.207956390380859375e+02
1.630000000000000000e+02 1.234716262817382812e+02
1.980000000000000000e+02 1.583917083740234375e+02
2.430000000000000000e+02 2.141584167480468750e+02
2.640000000000000000e+02 2.338166198730468750e+02
2.410000000000000000e+02 2.469584960937500000e+02
2.300000000000000000e+02 2.479447937011718750e+02
2.110000000000000000e+02 2.059561004638671875e+02
2.080000000000000000e+02 1.906834106445312500e+02
2.000000000000000000e+02 1.943330230712890625e+02
1.480000000000000000e+02 1.758069458007812500e+02
1.450000000000000000e+02 1.438384094238281250e+02
1.970000000000000000e+02 1.779605865478515625e+02
2.110000000000000000e+02 1.953472442626953125e+02
1.530000000000000000e+02 1.688336334228515625e+02
1.490000000000000000e+02 1.430060729980468750e+02
1.670000000000000000e+02 1.393152770996093750e+02
1.670000000000000000e+02 1.541206207275390625e+02
1.840000000000000000e+02 1.523694610595703125e+02
2.090000000000000000e+02 1.751414794921875000e+02
2.040000000000000000e+02 1.897100830078125000e+02
2.000000000000000000e+02 1.993502197265625000e+02
2.310000000000000000e+02 1.826167907714843750e+02
2.340000000000000000e+02 2.059966278076171875e+02
2.350000000000000000e+02 2.233593139648437500e+02
2.350000000000000000e+02 2.346057128906250000e+02
2.200000000000000000e+02 2.272759552001953125e+02
1.830000000000000000e+02 1.743078308105468750e+02
6.800000000000000000e+01 7.095874786376953125e+01
7.700000000000000000e+01 1.011470794677734375e+02
7.300000000000000000e+01 8.119326782226562500e+01
8.900000000000000000e+01 7.641897583007812500e+01
1.290000000000000000e+02 1.468691253662109375e+02
1.640000000000000000e+02 1.357492523193359375e+02
1.600000000000000000e+02 1.540404357910156250e+02
1.860000000000000000e+02 1.763003234863281250e+02
1.880000000000000000e+02 1.646184539794921875e+02
1.850000000000000000e+02 1.776014099121093750e+02
1.730000000000000000e+02 1.775685119628906250e+02
1.680000000000000000e+02 1.857500762939453125e+02
1.480000000000000000e+02 1.620000152587890625e+02
1.470000000000000000e+02 1.499273986816406250e+02
1.270000000000000000e+02 1.351293182373046875e+02
1.330000000000000000e+02 1.286374206542968750e+02
1.200000000000000000e+02 1.109833068847656250e+02
1.320000000000000000e+02 1.080453491210937500e+02
1.360000000000000000e+02 1.019284057617187500e+02
1.690000000000000000e+02 1.544912414550781250e+02
1.690000000000000000e+02 1.594692993164062500e+02
1.660000000000000000e+02 1.802336425781250000e+02
1.660000000000000000e+02 1.492843475341796875e+02
1.690000000000000000e+02 1.724837341308593750e+02
2.040000000000000000e+02 1.725571594238281250e+02
2.060000000000000000e+02 1.851585693359375000e+02
2.090000000000000000e+02 1.734942169189453125e+02
2.130000000000000000e+02 1.928434753417968750e+02
1.630000000000000000e+02 1.892908935546875000e+02
1.590000000000000000e+02 1.635574798583984375e+02
1.560000000000000000e+02 1.488072509765625000e+02
1.450000000000000000e+02 1.389244995117187500e+02
1.030000000000000000e+02 1.222411727905273438e+02
9.700000000000000000e+01 1.009409027099609375e+02
1.130000000000000000e+02 1.196912918090820312e+02
1.270000000000000000e+02 1.213257293701171875e+02
1.360000000000000000e+02 1.299727478027343750e+02
1.790000000000000000e+02 1.772609863281250000e+02
1.930000000000000000e+02 1.989848327636718750e+02
2.440000000000000000e+02 2.212644653320312500e+02
2.420000000000000000e+02 2.420428466796875000e+02
2.380000000000000000e+02 2.449869689941406250e+02
2.370000000000000000e+02 2.304757995605468750e+02
2.150000000000000000e+02 2.122825012207031250e+02
1.980000000000000000e+02 2.237522277832031250e+02
1.860000000000000000e+02 1.881027221679687500e+02
1.430000000000000000e+02 1.510213623046875000e+02
1.360000000000000000e+02 1.182771911621093750e+02
1.370000000000000000e+02 1.412112579345703125e+02
1.370000000000000000e+02 1.545057220458984375e+02
1.970000000000000000e+02 1.843321838378906250e+02
2.270000000000000000e+02 1.831773986816406250e+02
2.350000000000000000e+02 1.800316467285156250e+02
2.490000000000000000e+02 2.041851501464843750e+02
2.520000000000000000e+02 2.183094787597656250e+02
2.530000000000000000e+02 2.295985107421875000e+02
2.520000000000000000e+02 2.395603637695312500e+02
2.380000000000000000e+02 2.447934417724609375e+02
2.080000000000000000e+02 2.041724090576171875e+02
2.430000000000000000e+02 2.036375122070312500e+02
2.400000000000000000e+02 2.504340972900390625e+02
2.390000000000000000e+02 2.342366027832031250e+02
2.430000000000000000e+02 2.373466796875000000e+02
2.410000000000000000e+02 2.159099884033203125e+02
1.280000000000000000e+02 1.184797821044921875e+02
1.550000000000000000e+02 1.781502380371093750e+02
2.240000000000000000e+02 2.229875488281250000e+02
2.080000000000000000e+02 2.312108001708984375e+02
1.320000000000000000e+02 1.225422668457031250e+02
9.400000000000000000e+01 1.129478912353515625e+02
9.300000000000000000e+01 8.079295349121093750e+01
1.450000000000000000e+02 1.460241546630859375e+02
1.390000000000000000e+02 1.613694458007812500e+02
1.410000000000000000e+02 1.403557281494140625e+02
1.430000000000000000e+02 1.324418640136718750e+02
1.380000000000000000e+02 1.605656890869140625e+02
1.300000000000000000e+02 1.409247436523437500e+02
1.350000000000000000e+02 1.318541259765625000e+02
1.580000000000000000e+02 1.422170104980468750e+02
2.400000000000000000e+02 2.100185089111328125e+02
2.570000000000000000e+02 2.282169647216796875e+02
2.610000000000000000e+02 2.386319122314453125e+02
2.240000000000000000e+02 2.535222320556640625e+02
7.100000000000000000e+01 1.003841857910156250e+02
7.700000000000000000e+01 7.487188720703125000e+01
1.120000000000000000e+02 1.345325927734375000e+02
2.530000000000000000e+02 2.353642578125000000e+02
2.260000000000000000e+02 2.475610656738281250e+02
1.490000000000000000e+02 1.326135864257812500e+02
1.890000000000000000e+02 1.654747619628906250e+02
1.640000000000000000e+02 1.687266387939453125e+02
1.670000000000000000e+02 1.606813354492187500e+02
1.650000000000000000e+02 1.803700256347656250e+02
1.610000000000000000e+02 1.872013244628906250e+02
1.540000000000000000e+02 1.148696136474609375e+02
1.650000000000000000e+02 1.540392303466796875e+02
1.780000000000000000e+02 1.917348480224609375e+02
1.650000000000000000e+02 1.696579132080078125e+02
1.530000000000000000e+02 1.463936920166015625e+02
1.570000000000000000e+02 1.351168212890625000e+02
1.730000000000000000e+02 1.466984710693359375e+02
1.840000000000000000e+02 1.657474822998046875e+02
1.860000000000000000e+02 1.831296081542968750e+02
2.030000000000000000e+02 1.836127319335937500e+02
2.390000000000000000e+02 2.092916564941406250e+02
1.220000000000000000e+02 1.247505340576171875e+02
1.840000000000000000e+02 2.160833435058593750e+02
1.830000000000000000e+02 2.344878997802734375e+02
1.800000000000000000e+02 1.444639892578125000e+02
1.750000000000000000e+02 1.595438232421875000e+02
1.480000000000000000e+02 1.594663391113281250e+02
1.450000000000000000e+02 1.429268493652343750e+02
1.420000000000000000e+02 1.500376434326171875e+02
1.360000000000000000e+02 1.444159240722656250e+02
1.540000000000000000e+02 1.644949493408203125e+02
1.350000000000000000e+02 1.290730285644531250e+02
1.400000000000000000e+02 1.508502197265625000e+02
1.380000000000000000e+02 1.385795593261718750e+02
1.150000000000000000e+02 1.218118057250976562e+02
1.160000000000000000e+02 1.081596221923828125e+02
1.180000000000000000e+02 1.185612640380859375e+02
2.080000000000000000e+02 2.114586791992187500e+02
2.080000000000000000e+02 1.785286865234375000e+02
2.180000000000000000e+02 1.693581237792968750e+02
2.230000000000000000e+02 1.933197174072265625e+02
1.960000000000000000e+02 1.849179382324218750e+02
2.020000000000000000e+02 2.136055145263671875e+02
2.510000000000000000e+02 2.241725006103515625e+02
2.460000000000000000e+02 2.414292602539062500e+02
8.800000762939453125e+01 8.559915161132812500e+01
1.310000000000000000e+02 1.141423645019531250e+02
1.330000000000000000e+02 1.383913574218750000e+02
1.500000000000000000e+02 1.573829040527343750e+02
1.620000000000000000e+02 1.797359771728515625e+02
1.610000000000000000e+02 1.622671661376953125e+02
1.680000000000000000e+02 1.565930633544921875e+02
1.970000000000000000e+02 2.027264251708984375e+02
1.560000000000000000e+02 1.567922058105468750e+02
1.570000000000000000e+02 1.431126708984375000e+02
1.580000000000000000e+02 1.545573120117187500e+02
1.230000076293945312e+02 1.579399566650390625e+02
1.040000076293945312e+02 1.191755905151367188e+02
9.900000762939453125e+01 9.706071472167968750e+01
1.000000076293945312e+02 7.336873626708984375e+01
1.160000076293945312e+02 1.021309661865234375e+02
1.180000076293945312e+02 1.220115509033203125e+02
1.190000076293945312e+02 1.063582916259765625e+02
1.180000076293945312e+02 1.174548034667968750e+02
1.150000076293945312e+02 1.254944610595703125e+02
1.490000000000000000e+02 1.458187103271484375e+02
1.530000000000000000e+02 1.357764129638671875e+02
2.080000000000000000e+02 2.017177886962890625e+02
1.690000000000000000e+02 1.637944335937500000e+02
1.690000000000000000e+02 1.506522064208984375e+02
1.600000000000000000e+02 1.575932312011718750e+02
1.350000000000000000e+02 1.553848571777343750e+02
1.450000000000000000e+02 1.360159912109375000e+02
1.420000000000000000e+02 1.750816345214843750e+02
1.390000000000000000e+02 1.589947509765625000e+02
8.000000762939453125e+01 1.006103820800781250e+02
5.800000762939453125e+01 6.821006774902343750e+01
7.500000762939453125e+01 1.021356277465820312e+02
1.410000000000000000e+02 1.440445098876953125e+02
1.430000000000000000e+02 1.584325866699218750e+02
1.480000000000000000e+02 1.508393554687500000e+02
1.520000000000000000e+02 1.417866363525390625e+02
1.560000000000000000e+02 1.738298034667968750e+02
1.560000000000000000e+02 1.675405883789062500e+02
1.610000000000000000e+02 1.562245788574218750e+02
1.900000000000000000e+02 1.531155090332031250e+02
1.730000000000000000e+02 1.720664367675781250e+02
1.730000000000000000e+02 1.979644470214843750e+02
1.300000000000000000e+02 1.310373077392578125e+02
1.260000076293945312e+02 1.137264556884765625e+02
1.270000076293945312e+02 1.026263122558593750e+02
1.300000000000000000e+02 1.366819610595703125e+02
1.430000000000000000e+02 1.322365264892578125e+02
1.670000000000000000e+02 1.528623046875000000e+02
1.630000000000000000e+02 1.719172668457031250e+02
1.790000000000000000e+02 1.681655731201171875e+02
1.900000000000000000e+02 1.770824890136718750e+02
1.860000000000000000e+02 1.851965637207031250e+02
1.870000000000000000e+02 1.980151672363281250e+02
1.470000000000000000e+02 1.334653320312500000e+02
1.260000076293945312e+02 1.329300537109375000e+02
1.100000076293945312e+02 1.167699279785156250e+02
1.110000076293945312e+02 9.824684143066406250e+01
1.410000000000000000e+02 1.106596984863281250e+02
1.490000000000000000e+02 1.063114929199218750e+02
1.630000000000000000e+02 1.390216979980468750e+02
1.520000000000000000e+02 1.852388153076171875e+02
1.490000000000000000e+02 1.491990814208984375e+02
1.430000000000000000e+02 1.387301025390625000e+02
1.410000000000000000e+02 1.471407012939453125e+02
1.340000000000000000e+02 1.170918045043945312e+02
1.360000000000000000e+02 1.301371459960937500e+02
1.610000000000000000e+02 1.407755889892578125e+02
1.690000000000000000e+02 1.675308837890625000e+02
1.890000000000000000e+02 1.738900604248046875e+02
1.910000000000000000e+02 1.937802276611328125e+02
1.700000000000000000e+02 2.034244689941406250e+02
1.450000000000000000e+02 1.777916870117187500e+02
1.430000000000000000e+02 1.591609802246093750e+02
1.410000000000000000e+02 1.436450347900390625e+02
7.000000762939453125e+01 9.385576629638671875e+01
7.800000762939453125e+01 6.593298339843750000e+01
1.010000076293945312e+02 9.353018188476562500e+01
1.310000000000000000e+02 1.337873992919921875e+02
1.360000000000000000e+02 1.330330810546875000e+02
1.820000000000000000e+02 1.874111175537109375e+02
2.080000000000000000e+02 1.984293060302734375e+02
2.080000000000000000e+02 2.280828552246093750e+02
2.030000000000000000e+02 1.907454833984375000e+02
2.010000152587890625e+02 1.670283508300781250e+02
1.970000000000000000e+02 1.908677673339843750e+02
1.730000000000000000e+02 1.639289703369140625e+02
1.660000000000000000e+02 1.662140960693359375e+02
1.550000000000000000e+02 1.513701477050781250e+02
1.630000000000000000e+02 1.623896484375000000e+02
1.650000000000000000e+02 1.538712768554687500e+02
1.900000000000000000e+02 1.912075195312500000e+02
1.890000000000000000e+02 1.818742065429687500e+02
1.910000000000000000e+02 1.911086425781250000e+02
1.910000000000000000e+02 1.786305084228515625e+02
1.920000000000000000e+02 2.006822204589843750e+02
1.670000000000000000e+02 1.856058959960937500e+02
1.960000000000000000e+02 2.096911010742187500e+02
2.000000000000000000e+02 1.759653015136718750e+02
2.030000000000000000e+02 1.899931335449218750e+02
2.330000000000000000e+02 2.003529815673828125e+02
2.520000000000000000e+02 2.270292663574218750e+02
2.420000000000000000e+02 2.375186462402343750e+02
2.370000000000000000e+02 2.104895935058593750e+02
2.290000000000000000e+02 2.244852294921875000e+02
2.170000000000000000e+02 2.248821105957031250e+02
2.100000000000000000e+02 2.145210876464843750e+02
2.040000152587890625e+02 1.854834899902343750e+02
2.010000152587890625e+02 1.983661041259765625e+02
1.880000000000000000e+02 1.885493469238281250e+02
1.450000000000000000e+02 1.467716979980468750e+02
7.900000762939453125e+01 7.671345520019531250e+01
8.900000762939453125e+01 7.615823364257812500e+01
1.000000076293945312e+02 7.349144744873046875e+01
1.180000076293945312e+02 9.282289886474609375e+01
1.180000076293945312e+02 1.042300872802734375e+02
1.180000076293945312e+02 1.214466857910156250e+02
7.900000762939453125e+01 1.304410247802734375e+02
8.400001525878906250e+01 1.211771011352539062e+02
1.070000076293945312e+02 1.066871185302734375e+02
1.250000076293945312e+02 1.072414016723632812e+02
1.280000000000000000e+02 1.447151336669921875e+02
1.230000076293945312e+02 1.548189544677734375e+02
2.590000000000000000e+02 2.314224395751953125e+02
2.500000000000000000e+02 2.417547912597656250e+02
2.320000000000000000e+02 2.463705139160156250e+02
2.280000000000000000e+02 2.240445556640625000e+02
2.080000000000000000e+02 2.142491149902343750e+02
2.040000152587890625e+02 2.218047180175781250e+02
1.850000000000000000e+02 1.887266082763671875e+02
1.900000000000000000e+02 1.670206604003906250e+02
1.740000000000000000e+02 2.003486633300781250e+02
1.660000000000000000e+02 1.742074432373046875e+02
1.390000000000000000e+02 1.399789123535156250e+02
1.170000076293945312e+02 1.096614532470703125e+02
1.010000076293945312e+02 1.168440551757812500e+02
1.040000076293945312e+02 1.105636749267578125e+02
1.000000076293945312e+02 1.075094833374023438e+02
9.600000762939453125e+01 1.194603271484375000e+02
1.350000000000000000e+02 1.017868576049804688e+02
2.120000000000000000e+02 1.634281616210937500e+02
2.610000000000000000e+02 2.296079406738281250e+02
2.510000152587890625e+02 2.447346801757812500e+02
2.280000000000000000e+02 2.083583374023437500e+02
2.120000000000000000e+02 2.113770446777343750e+02
1.880000000000000000e+02 1.958664398193359375e+02
1.900000000000000000e+02 1.782787170410156250e+02
1.750000000000000000e+02 1.760753021240234375e+02
1.720000152587890625e+02 1.594524993896484375e+02
1.700000000000000000e+02 1.694326782226562500e+02
1.710000000000000000e+02 1.514969177246093750e+02
1.900000000000000000e+02 1.582924499511718750e+02
2.080000000000000000e+02 1.576827850341796875e+02
2.240000000000000000e+02 2.136695556640625000e+02
2.210000000000000000e+02 2.218382263183593750e+02
2.160000000000000000e+02 2.434789428710937500e+02
2.130000000000000000e+02 2.246720428466796875e+02
1.800000000000000000e+02 1.693350524902343750e+02
1.700000000000000000e+02 1.378677368164062500e+02
1.690000000000000000e+02 1.496571044921875000e+02
1.730000000000000000e+02 1.643909912109375000e+02
1.750000000000000000e+02 1.486347961425781250e+02
1.760000000000000000e+02 1.654434661865234375e+02
1.980000000000000000e+02 1.913340606689453125e+02
1.910000000000000000e+02 2.007344818115234375e+02
1.910000000000000000e+02 2.090230407714843750e+02
2.380000000000000000e+02 2.278066711425781250e+02
2.620000000000000000e+02 2.437808837890625000e+02
2.490000000000000000e+02 2.458652496337890625e+02
2.310000000000000000e+02 2.467211303710937500e+02
1.950000000000000000e+02 2.515246276855468750e+02
1.790000000000000000e+02 2.478100738525390625e+02
1.080000076293945312e+02 1.037723846435546875e+02
1.050000076293945312e+02 8.837260437011718750e+01
1.060000076293945312e+02 9.978609466552734375e+01
1.450000000000000000e+02 1.366669921875000000e+02
1.560000000000000000e+02 1.423195190429687500e+02
1.400000000000000000e+02 1.721381072998046875e+02
1.310000000000000000e+02 1.300323181152343750e+02
9.800000762939453125e+01 1.152738494873046875e+02
1.340000000000000000e+02 1.226286468505859375e+02
1.720000152587890625e+02 1.655990447998046875e+02
1.600000000000000000e+02 1.839793701171875000e+02
9.400000762939453125e+01 9.072866058349609375e+01
1.270000076293945312e+02 8.897337341308593750e+01
2.410000000000000000e+02 2.168128967285156250e+02
2.530000000000000000e+02 2.229730834960937500e+02
2.780000000000000000e+02 2.391624908447265625e+02
2.580000000000000000e+02 2.444373474121093750e+02
2.180000000000000000e+02 2.208204650878906250e+02
1.740000000000000000e+02 1.707131805419921875e+02
1.330000000000000000e+02 1.225886688232421875e+02
1.330000000000000000e+02 1.414494171142578125e+02
1.180000076293945312e+02 1.095123062133789062e+02
1.040000076293945312e+02 1.289486694335937500e+02
1.050000076293945312e+02 1.151474761962890625e+02
1.080000076293945312e+02 1.205901031494140625e+02
1.150000076293945312e+02 1.118379364013671875e+02
1.210000076293945312e+02 1.214226608276367188e+02
1.300000000000000000e+02 1.218501129150390625e+02
1.310000000000000000e+02 1.400738525390625000e+02
1.300000000000000000e+02 1.220769805908203125e+02
1.260000076293945312e+02 1.297794189453125000e+02
8.300000762939453125e+01 1.106246337890625000e+02
8.900000762939453125e+01 8.105451965332031250e+01
1.440000000000000000e+02 1.359896697998046875e+02
1.450000000000000000e+02 1.508771972656250000e+02
1.480000000000000000e+02 1.532463836669921875e+02
1.520000000000000000e+02 1.466901397705078125e+02
1.590000000000000000e+02 1.555853576660156250e+02
1.590000000000000000e+02 1.709700927734375000e+02
1.680000000000000000e+02 1.570288543701171875e+02
1.660000000000000000e+02 1.743945007324218750e+02
1.690000000000000000e+02 1.620540161132812500e+02
1.730000000000000000e+02 1.764044342041015625e+02
1.760000000000000000e+02 1.647188873291015625e+02
1.790000000000000000e+02 1.785485992431640625e+02
1.920000000000000000e+02 1.740379333496093750e+02
1.820000000000000000e+02 1.977168426513671875e+02
1.700000000000000000e+02 1.654715423583984375e+02
1.620000000000000000e+02 1.718837738037109375e+02
1.590000000000000000e+02 1.569123382568359375e+02
1.490000000000000000e+02 1.622228851318359375e+02
1.740000000000000000e+02 1.307564544677734375e+02
2.160000000000000000e+02 1.943901062011718750e+02
2.280000000000000000e+02 2.233997497558593750e+02
1.880000000000000000e+02 2.171391296386718750e+02
9.900000762939453125e+01 8.564851379394531250e+01
1.060000076293945312e+02 8.227062988281250000e+01
1.030000076293945312e+02 1.227740554809570312e+02
1.020000076293945312e+02 1.101382141113281250e+02
1.610000000000000000e+02 1.570983581542968750e+02
1.860000000000000000e+02 1.969208984375000000e+02
1.740000000000000000e+02 1.826647186279296875e+02
1.900000000000000000e+02 1.738468170166015625e+02
1.920000000000000000e+02 1.510617980957031250e+02
1.910000000000000000e+02 1.829765777587890625e+02
1.920000000000000000e+02 2.051198883056640625e+02
1.570000000000000000e+02 1.657928924560546875e+02
8.400001525878906250e+01 9.585058593750000000e+01
1.120000076293945312e+02 9.840937042236328125e+01
1.090000076293945312e+02 1.132183532714843750e+02
1.010000076293945312e+02 1.299479370117187500e+02
9.200000762939453125e+01 1.189908065795898438e+02
1.060000076293945312e+02 1.197592163085937500e+02
1.220000076293945312e+02 1.110940551757812500e+02
1.850000000000000000e+02 1.772661895751953125e+02
1.410000000000000000e+02 1.388615264892578125e+02
1.450000000000000000e+02 1.229559860229492188e+02
1.610000000000000000e+02 1.446547088623046875e+02
2.120000000000000000e+02 2.053156127929687500e+02
2.600000000000000000e+02 2.348467102050781250e+02
2.600000000000000000e+02 2.202908782958984375e+02
2.570000000000000000e+02 2.285773620605468750e+02
2.340000000000000000e+02 2.327000885009765625e+02
2.320000000000000000e+02 2.162994384765625000e+02
1.930000000000000000e+02 1.803684997558593750e+02
2.170000000000000000e+02 1.779253845214843750e+02
2.190000000000000000e+02 1.907572326660156250e+02
2.230000000000000000e+02 2.104309692382812500e+02
2.090000000000000000e+02 2.408150787353515625e+02
8.900000762939453125e+01 8.193148803710937500e+01
1.080000076293945312e+02 1.003164825439453125e+02
9.300000000000000000e+01 9.538232421875000000e+01
9.800000762939453125e+01 9.992749786376953125e+01
1.140000076293945312e+02 1.130486450195312500e+02
1.080000076293945312e+02 1.197887649536132812e+02
9.500000762939453125e+01 1.077499084472656250e+02
1.080000076293945312e+02 9.984315490722656250e+01
1.080000076293945312e+02 1.081122970581054688e+02
1.070000076293945312e+02 1.251850967407226562e+02
1.220000076293945312e+02 1.329739379882812500e+02
1.210000076293945312e+02 1.213701782226562500e+02
1.310000000000000000e+02 1.383585662841796875e+02
1.270000076293945312e+02 1.447378845214843750e+02
1.390000000000000000e+02 1.377240142822265625e+02
2.070000152587890625e+02 1.933852844238281250e+02
2.050000000000000000e+02 2.068249969482421875e+02
2.380000000000000000e+02 1.972934112548828125e+02
2.330000000000000000e+02 2.387201080322265625e+02
2.340000000000000000e+02 2.226451110839843750e+02
2.270000000000000000e+02 2.096751403808593750e+02
2.140000000000000000e+02 1.978144531250000000e+02
2.000000000000000000e+02 1.903128814697265625e+02
1.830000000000000000e+02 1.677134399414062500e+02
8.900000762939453125e+01 1.036340026855468750e+02
9.100000762939453125e+01 8.814195251464843750e+01
1.220000076293945312e+02 8.535466766357421875e+01
1.440000000000000000e+02 8.691873168945312500e+01
1.790000000000000000e+02 1.561663513183593750e+02
1.760000000000000000e+02 1.742330017089843750e+02
1.730000000000000000e+02 1.940511474609375000e+02
1.400000000000000000e+02 1.462520141601562500e+02
1.230000076293945312e+02 1.268771209716796875e+02
1.780000000000000000e+02 1.208048400878906250e+02
2.240000000000000000e+02 2.056617584228515625e+02
2.240000000000000000e+02 2.207930145263671875e+02
2.310000000000000000e+02 2.075882873535156250e+02
2.300000000000000000e+02 2.283963317871093750e+02
2.330000000000000000e+02 2.166141967773437500e+02
2.390000000000000000e+02 2.298466491699218750e+02
2.360000000000000000e+02 2.377612915039062500e+02
1.790000000000000000e+02 1.888968811035156250e+02
1.220000076293945312e+02 1.329750671386718750e+02
1.070000076293945312e+02 1.129300384521484375e+02
1.320000000000000000e+02 9.844795227050781250e+01
1.470000000000000000e+02 1.353084869384765625e+02
1.260000076293945312e+02 1.355809783935546875e+02
1.990000000000000000e+02 1.983254699707031250e+02
2.110000000000000000e+02 2.162511291503906250e+02
2.180000000000000000e+02 2.054843444824218750e+02
1.810000000000000000e+02 1.883275604248046875e+02
1.690000000000000000e+02 1.604831237792968750e+02
1.730000000000000000e+02 1.597938385009765625e+02
1.810000000000000000e+02 1.705592956542968750e+02
1.840000000000000000e+02 1.622947692871093750e+02
2.250000000000000000e+02 2.109721679687500000e+02
2.150000000000000000e+02 2.320514221191406250e+02
2.130000000000000000e+02 2.188531188964843750e+02
1.420000000000000000e+02 1.340907440185546875e+02
1.400000000000000000e+02 1.700627746582031250e+02
1.350000000000000000e+02 1.751009979248046875e+02
1.330000000000000000e+02 1.314572448730468750e+02
1.280000000000000000e+02 1.545807189941406250e+02
1.190000000000000000e+02 1.181735458374023438e+02
1.180000000000000000e+02 1.287730407714843750e+02
1.370000000000000000e+02 1.442852783203125000e+02
1.200000000000000000e+02 1.189268188476562500e+02
1.240000000000000000e+02 1.173148269653320312e+02
1.680000000000000000e+02 1.697511138916015625e+02
1.430000000000000000e+02 1.368515472412109375e+02
1.370000000000000000e+02 1.481164245605468750e+02
9.600000000000000000e+01 9.021634674072265625e+01
1.480000000000000000e+02 1.510727844238281250e+02
1.490000000000000000e+02 1.393174743652343750e+02
1.090000000000000000e+02 1.688485870361328125e+02
1.000000000000000000e+02 1.366000518798828125e+02
1.010000000000000000e+02 8.483605957031250000e+01
9.300000000000000000e+01 1.050512542724609375e+02
9.300000000000000000e+01 1.167542419433593750e+02
9.100000000000000000e+01 9.899961853027343750e+01
1.030000000000000000e+02 8.384307098388671875e+01
1.060000000000000000e+02 1.115877532958984375e+02
1.090000000000000000e+02 9.914558410644531250e+01
1.070000000000000000e+02 1.121937561035156250e+02
1.110000000000000000e+02 1.179892883300781250e+02
1.150000000000000000e+02 1.080542602539062500e+02
1.150000000000000000e+02 1.303672943115234375e+02
1.130000000000000000e+02 1.080570220947265625e+02
1.160000000000000000e+02 1.198442916870117188e+02
1.550000000000000000e+02 1.261632919311523438e+02
1.550000000000000000e+02 1.371051177978515625e+02
1.500000000000000000e+02 1.491106567382812500e+02
1.460000000000000000e+02 1.600907592773437500e+02
1.430000000000000000e+02 1.755862579345703125e+02
1.410000000000000000e+02 1.565609130859375000e+02
1.460000000000000000e+02 1.505368499755859375e+02
1.350000000000000000e+02 1.497550201416015625e+02
1.240000000000000000e+02 1.274545288085937500e+02
1.200000000000000000e+02 1.336903381347656250e+02
1.150000000000000000e+02 1.250375518798828125e+02
1.260000000000000000e+02 1.161477508544921875e+02
1.630000000000000000e+02 1.099859390258789062e+02
1.540000000000000000e+02 1.259738693237304688e+02
1.430000000000000000e+02 1.721074218750000000e+02
1.510000000000000000e+02 1.639074859619140625e+02
1.450000000000000000e+02 1.294629974365234375e+02
1.460000000000000000e+02 1.421283416748046875e+02
1.460000000000000000e+02 1.592616729736328125e+02
1.450000000000000000e+02 1.419426727294921875e+02
1.020000000000000000e+02 1.166064910888671875e+02
6.300000000000000000e+01 6.657515716552734375e+01
8.500000000000000000e+01 5.828095245361328125e+01
9.800000000000000000e+01 5.964603424072265625e+01
1.540000000000000000e+02 1.101627349853515625e+02
1.570000000000000000e+02 1.271131744384765625e+02
1.660000000000000000e+02 1.737617950439453125e+02
1.780000000000000000e+02 1.852783508300781250e+02
1.770000000000000000e+02 1.711040344238281250e+02
8.900000000000000000e+01 9.881773376464843750e+01
9.100000000000000000e+01 8.326773834228515625e+01
8.299999237060546875e+01 1.004228515625000000e+02
9.300000000000000000e+01 8.342210388183593750e+01
9.300000000000000000e+01 9.032194519042968750e+01
1.040000000000000000e+02 9.792602539062500000e+01
1.240000000000000000e+02 9.792979431152343750e+01
1.250000000000000000e+02 1.287922668457031250e+02
1.160000000000000000e+02 1.272453613281250000e+02
1.570000000000000000e+02 1.221191787719726562e+02
1.950000000000000000e+02 1.754166259765625000e+02
2.250000000000000000e+02 2.377581176757812500e+02
1.510000000000000000e+02 1.836016693115234375e+02
7.000000000000000000e+01 7.797964477539062500e+01
6.900000000000000000e+01 7.088706970214843750e+01
8.199999237060546875e+01 6.683463287353515625e+01
1.170000000000000000e+02 9.712784576416015625e+01
1.430000000000000000e+02 1.433865814208984375e+02
1.410000000000000000e+02 1.301139984130859375e+02
1.400000000000000000e+02 1.442976531982421875e+02
1.350000000000000000e+02 1.668539733886718750e+02
1.290000000000000000e+02 1.192761535644531250e+02
1.540000000000000000e+02 1.568987274169921875e+02
1.570000000000000000e+02 1.483646392822265625e+02
1.550000000000000000e+02 1.578770904541015625e+02
1.770000000000000000e+02 1.873757324218750000e+02
1.850000000000000000e+02 1.841762542724609375e+02
1.950000000000000000e+02 1.596811370849609375e+02
1.840000000000000000e+02 1.666736907958984375e+02
1.810000000000000000e+02 1.506843872070312500e+02
1.840000000000000000e+02 1.877639312744140625e+02
1.890000000000000000e+02 1.764190063476562500e+02
1.820000000000000000e+02 1.587723083496093750e+02
1.760000000000000000e+02 1.637484588623046875e+02
1.710000000000000000e+02 1.782756042480468750e+02
1.660000000000000000e+02 1.847546386718750000e+02
1.360000000000000000e+02 1.477255401611328125e+02
1.300000000000000000e+02 1.069756774902343750e+02
1.310000000000000000e+02 1.184412918090820312e+02
1.000000000000000000e+02 1.041566772460937500e+02
1.150000000000000000e+02 1.177673187255859375e+02
1.530000000000000000e+02 1.183509063720703125e+02
1.900000000000000000e+02 1.474369049072265625e+02
1.880000000000000000e+02 1.691544952392578125e+02
1.830000000000000000e+02 1.838785400390625000e+02
1.790000000000000000e+02 1.906379699707031250e+02
1.750000000000000000e+02 1.737827606201171875e+02
1.840000000000000000e+02 1.510719299316406250e+02
1.890000000000000000e+02 1.723206176757812500e+02
1.960000000000000000e+02 1.969898223876953125e+02
1.190000000000000000e+02 1.168436050415039062e+02
1.070000000000000000e+02 1.011436767578125000e+02
9.100000000000000000e+01 9.216345214843750000e+01
9.500000000000000000e+01 1.013008728027343750e+02
9.300000000000000000e+01 1.106486358642578125e+02
9.200000000000000000e+01 9.878392028808593750e+01
1.040000000000000000e+02 1.101298522949218750e+02
1.170000000000000000e+02 1.287141113281250000e+02
1.190000000000000000e+02 1.066793441772460938e+02
1.870000000000000000e+02 1.609552917480468750e+02
1.890000000000000000e+02 1.746124877929687500e+02
2.040000000000000000e+02 2.158358154296875000e+02
1.720000000000000000e+02 1.580173950195312500e+02
1.740000000000000000e+02 1.518807830810546875e+02
1.670000000000000000e+02 1.648984222412109375e+02
1.320000000000000000e+02 1.282489471435546875e+02
1.310000000000000000e+02 1.413269348144531250e+02
1.430000000000000000e+02 1.326757354736328125e+02
1.620000000000000000e+02 1.634126586914062500e+02
2.160000000000000000e+02 1.824877319335937500e+02
2.240000000000000000e+02 2.025828552246093750e+02
2.160000000000000000e+02 2.109817504882812500e+02
2.020000000000000000e+02 1.983374481201171875e+02
2.010000000000000000e+02 1.758756866455078125e+02
1.970000000000000000e+02 1.854175415039062500e+02
1.690000000000000000e+02 1.747296142578125000e+02
1.070000000000000000e+02 8.125782012939453125e+01
1.070000000000000000e+02 9.434648132324218750e+01
1.090000000000000000e+02 1.213883666992187500e+02
1.630000000000000000e+02 1.636301727294921875e+02
1.730000000000000000e+02 1.712027282714843750e+02
1.890000000000000000e+02 1.821945343017578125e+02
1.800000000000000000e+02 1.935422821044921875e+02
1.820000000000000000e+02 1.792563171386718750e+02
1.850000000000000000e+02 1.717978820800781250e+02
1.890000000000000000e+02 1.577493896484375000e+02
1.920000000000000000e+02 1.801850585937500000e+02
1.140000000000000000e+02 1.137326354980468750e+02
1.560000000000000000e+02 1.285066680908203125e+02
1.540000000000000000e+02 1.381018981933593750e+02
1.520000000000000000e+02 1.553321533203125000e+02
1.960000000000000000e+02 1.739826812744140625e+02
2.170000000000000000e+02 2.002136993408203125e+02
1.730000000000000000e+02 1.708635253906250000e+02
1.340000000000000000e+02 1.321792755126953125e+02
8.400000000000000000e+01 8.733262634277343750e+01
9.300000000000000000e+01 8.521983337402343750e+01
9.400000000000000000e+01 1.145039520263671875e+02
9.000000000000000000e+01 1.116621627807617188e+02
8.900000000000000000e+01 9.708961486816406250e+01
1.490000000000000000e+02 1.544796600341796875e+02
1.460000000000000000e+02 1.782982788085937500e+02
1.460000000000000000e+02 1.615944976806640625e+02
1.020000000000000000e+02 1.305623931884765625e+02
1.000000000000000000e+02 1.111514282226562500e+02
9.700000000000000000e+01 9.701846313476562500e+01
1.050000000000000000e+02 1.107844085693359375e+02
9.300000000000000000e+01 1.144524002075195312e+02
8.900000000000000000e+01 1.011466674804687500e+02
9.400000000000000000e+01 9.517268371582031250e+01
9.000000000000000000e+01 8.848114013671875000e+01
9.600000000000000000e+01 8.680809020996093750e+01
1.050000000000000000e+02 1.086020660400390625e+02
1.090000000000000000e+02 9.338635253906250000e+01
1.200000000000000000e+02 1.189578247070312500e+02
1.240000000000000000e+02 1.014280853271484375e+02
1.210000000000000000e+02 1.214962158203125000e+02
1.250000000000000000e+02 1.225927963256835938e+02
1.250000000000000000e+02 1.110340576171875000e+02
1.320000000000000000e+02 1.531071929931640625e+02
1.330000000000000000e+02 1.295926208496093750e+02
1.360000000000000000e+02 1.281700286865234375e+02
1.280000000000000000e+02 1.373503417968750000e+02
1.310000000000000000e+02 1.427647705078125000e+02
1.360000000000000000e+02 1.329806518554687500e+02
1.410000000000000000e+02 1.229724655151367188e+02
1.780000000000000000e+02 1.560659179687500000e+02
1.780000000000000000e+02 1.740081176757812500e+02
1.640000000000000000e+02 1.589093475341796875e+02
1.650000000000000000e+02 1.492145690917968750e+02
1.470000000000000000e+02 1.646438751220703125e+02
1.490000000000000000e+02 1.432770843505859375e+02
1.520000000000000000e+02 1.355680236816406250e+02
1.590000000000000000e+02 1.464804840087890625e+02
1.790000000000000000e+02 1.423598022460937500e+02
1.830000000000000000e+02 1.588186950683593750e+02
1.800000000000000000e+02 1.684376831054687500e+02
1.490000000000000000e+02 1.481972961425781250e+02
1.440000000000000000e+02 1.538117370605468750e+02
1.340000000000000000e+02 1.318339996337890625e+02
1.680000000000000000e+02 1.285395355224609375e+02
1.650000000000000000e+02 1.491055603027343750e+02
1.620000000000000000e+02 1.622574615478515625e+02
1.580000000000000000e+02 1.714498291015625000e+02
1.360000000000000000e+02 1.812230682373046875e+02
1.040000000000000000e+02 1.111336975097656250e+02
1.520000000000000000e+02 1.194711456298828125e+02
1.630000000000000000e+02 1.583755950927734375e+02
1.660000000000000000e+02 1.591529235839843750e+02
1.760000000000000000e+02 1.590592803955078125e+02
1.810000000000000000e+02 1.518900756835937500e+02
1.790000000000000000e+02 1.667023925781250000e+02
1.750000000000000000e+02 1.807294921875000000e+02
1.750000000000000000e+02 1.743760375976562500e+02
1.740000000000000000e+02 1.597246856689453125e+02
1.660000000000000000e+02 1.647554321289062500e+02
1.630000000000000000e+02 1.722853393554687500e+02
1.480000000000000000e+02 1.484443664550781250e+02
1.440000000000000000e+02 1.650847930908203125e+02
1.450000000000000000e+02 1.356787261962890625e+02
1.150000000000000000e+02 1.116954193115234375e+02
1.390000000000000000e+02 1.333349304199218750e+02
1.400000000000000000e+02 1.471838073730468750e+02
1.530000000000000000e+02 1.446375122070312500e+02
1.540000000000000000e+02 1.583348388671875000e+02
1.650000000000000000e+02 1.461549377441406250e+02
1.740000000000000000e+02 1.742575683593750000e+02
1.810000000000000000e+02 1.621925506591796875e+02
1.880000000000000000e+02 1.763810424804687500e+02
1.870000000000000000e+02 1.628157501220703125e+02
1.850000000000000000e+02 1.872989349365234375e+02
1.790000000000000000e+02 1.848448333740234375e+02
1.830000000000000000e+02 1.738289184570312500e+02
1.690000000000000000e+02 1.603445434570312500e+02
1.710000000000000000e+02 1.774938812255859375e+02
1.810000000000000000e+02 1.559083862304687500e+02
1.790000000000000000e+02 1.701085968017578125e+02
1.240000000000000000e+02 1.246078338623046875e+02
1.170000000000000000e+02 1.161791534423828125e+02
1.150000000000000000e+02 1.177927322387695312e+02
1.160000000000000000e+02 9.865505981445312500e+01
1.160000000000000000e+02 1.258264389038085938e+02
1.210000000000000000e+02 1.220628738403320312e+02
1.130000000000000000e+02 1.261172256469726562e+02
1.150000000000000000e+02 1.250782775878906250e+02
1.120000000000000000e+02 1.127187805175781250e+02
1.230000000000000000e+02 1.139770812988281250e+02
1.140000000000000000e+02 1.497839508056640625e+02
1.110000000000000000e+02 1.261148910522460938e+02
1.200000000000000000e+02 1.239492187500000000e+02
1.150000000000000000e+02 1.342970275878906250e+02
1.120000000000000000e+02 1.218476791381835938e+02
1.020000000000000000e+02 9.587284851074218750e+01
1.410000000000000000e+02 1.147064285278320312e+02
1.530000000000000000e+02 1.931372375488281250e+02
1.570000000000000000e+02 1.720924224853515625e+02
1.560000000000000000e+02 1.351833343505859375e+02
1.520000000000000000e+02 1.101772384643554688e+02
1.170000000000000000e+02 1.329586791992187500e+02
9.400000000000000000e+01 1.147417449951171875e+02
8.900000000000000000e+01 9.831903839111328125e+01
8.000000000000000000e+01 8.991642761230468750e+01
1.050000000000000000e+02 8.804665374755859375e+01
1.090000000000000000e+02 8.189456176757812500e+01
1.080000000000000000e+02 1.016118698120117188e+02
1.010000000000000000e+02 1.097362594604492188e+02
7.399999237060546875e+01 1.111701431274414062e+02
6.399999237060546875e+01 8.544299316406250000e+01
7.200000000000000000e+01 6.827025604248046875e+01
6.499999237060546875e+01 6.496775054931640625e+01
7.600000000000000000e+01 6.174816131591796875e+01
8.800000000000000000e+01 6.092321014404296875e+01
1.160000000000000000e+02 8.834272766113281250e+01
1.160000000000000000e+02 1.016619262695312500e+02
1.140000000000000000e+02 1.139233398437500000e+02
1.120000000000000000e+02 1.410097351074218750e+02
1.110000000000000000e+02 1.293987121582031250e+02
8.900000000000000000e+01 9.060110473632812500e+01
9.300000000000000000e+01 8.425986480712890625e+01
1.010000000000000000e+02 1.023001098632812500e+02
9.800000000000000000e+01 1.259729995727539062e+02
9.500000000000000000e+01 1.070960693359375000e+02
9.500000000000000000e+01 1.050844268798828125e+02
9.800000000000000000e+01 1.009213256835937500e+02
1.310000000000000000e+02 1.448095397949218750e+02
1.330000000000000000e+02 1.308233337402343750e+02
1.390000000000000000e+02 1.460683898925781250e+02
1.460000000000000000e+02 1.577938385009765625e+02
1.460000000000000000e+02 1.420815734863281250e+02
1.460000000000000000e+02 1.562052917480468750e+02
1.640000000000000000e+02 1.483651580810546875e+02
1.780000000000000000e+02 1.554333801269531250e+02
1.820000000000000000e+02 1.753231811523437500e+02
1.850000000000000000e+02 1.887095642089843750e+02
1.850000000000000000e+02 1.698248596191406250e+02
1.660000000000000000e+02 1.689955139160156250e+02
1.440000000000000000e+02 1.380578460693359375e+02
1.240000000000000000e+02 1.121782379150390625e+02
1.210000000000000000e+02 1.245042877197265625e+02
1.180000000000000000e+02 1.063260498046875000e+02
1.280000000000000000e+02 1.055274124145507812e+02
1.370000000000000000e+02 1.036464080810546875e+02
1.210000000000000000e+02 1.021732025146484375e+02
9.700000000000000000e+01 1.317258300781250000e+02
9.800000000000000000e+01 1.196599502563476562e+02
9.900000000000000000e+01 1.064331207275390625e+02
9.300000000000000000e+01 1.070549697875976562e+02
1.080000000000000000e+02 7.876010894775390625e+01
1.210000000000000000e+02 1.107158279418945312e+02
1.230000000000000000e+02 1.263012542724609375e+02
1.290000000000000000e+02 1.185374221801757812e+02
1.290000000000000000e+02 1.333195953369140625e+02
2.190000000000000000e+02 2.067887420654296875e+02
2.380000000000000000e+02 1.939364318847656250e+02
2.410000000000000000e+02 2.172186889648437500e+02
2.500000000000000000e+02 1.977946166992187500e+02
2.490000000000000000e+02 2.133406372070312500e+02
2.500000000000000000e+02 2.235342712402343750e+02
2.480000000000000000e+02 2.384543151855468750e+02
2.420000000000000000e+02 2.162254943847656250e+02
1.980000000000000000e+02 1.786208038330078125e+02
1.840000000000000000e+02 1.629462585449218750e+02
1.570000000000000000e+02 1.403636016845703125e+02
1.550000000000000000e+02 1.513512420654296875e+02
1.570000000000000000e+02 1.377509460449218750e+02
1.600000000000000000e+02 1.382467651367187500e+02
1.590000000000000000e+02 1.512106323242187500e+02
1.520000000000000000e+02 1.627144622802734375e+02
1.020000000000000000e+02 9.475358581542968750e+01
7.600000000000000000e+01 8.820063781738281250e+01
8.600000000000000000e+01 8.084270477294921875e+01
8.800000000000000000e+01 1.179197769165039062e+02
1.130000000000000000e+02 1.122678680419921875e+02
1.760000000000000000e+02 1.857576293945312500e+02
1.810000000000000000e+02 1.686555328369140625e+02
1.870000000000000000e+02 1.556012573242187500e+02
1.820000000000000000e+02 1.311186370849609375e+02
1.590000000000000000e+02 1.645282287597656250e+02
1.600000000000000000e+02 1.450610809326171875e+02
1.610000000000000000e+02 1.339774475097656250e+02
1.210000000000000000e+02 1.340777587890625000e+02
9.100000000000000000e+01 6.975953674316406250e+01
8.400000000000000000e+01 8.312703704833984375e+01
9.600000000000000000e+01 6.673276519775390625e+01
1.060000000000000000e+02 6.589354705810546875e+01
6.600000000000000000e+01 8.709136962890625000e+01
1.010000000000000000e+02 1.031825408935546875e+02
1.030000000000000000e+02 1.168205871582031250e+02
1.170000000000000000e+02 1.220502929687500000e+02
1.370000000000000000e+02 1.185124740600585938e+02
1.450000000000000000e+02 1.375794525146484375e+02
1.760000000000000000e+02 1.583704833984375000e+02
1.850000000000000000e+02 1.554881896972656250e+02
1.880000000000000000e+02 1.593031005859375000e+02
1.830000000000000000e+02 1.893774719238281250e+02
2.030000000000000000e+02 1.801948699951171875e+02
2.190000000000000000e+02 2.158164672851562500e+02
2.120000000000000000e+02 1.912072753906250000e+02
1.390000000000000000e+02 1.413097381591796875e+02
1.220000000000000000e+02 1.138309936523437500e+02
1.060000000000000000e+02 1.186412658691406250e+02
1.010000000000000000e+02 1.289555053710937500e+02
9.800000000000000000e+01 1.044220886230468750e+02
8.800000000000000000e+01 9.335969543457031250e+01
9.300000000000000000e+01 1.018616409301757812e+02
9.200000000000000000e+01 1.069417572021484375e+02
9.200000000000000000e+01 8.350784301757812500e+01
1.180000000000000000e+02 1.120530700683593750e+02
1.530000000000000000e+02 1.012711639404296875e+02
1.640000000000000000e+02 1.498663482666015625e+02
1.630000000000000000e+02 1.662751464843750000e+02
1.580000000000000000e+02 1.732039794921875000e+02
1.710000000000000000e+02 1.587239532470703125e+02
1.630000000000000000e+02 1.689049530029296875e+02
1.600000000000000000e+02 1.809040069580078125e+02
1.550000000000000000e+02 1.863582305908203125e+02
1.380000000000000000e+02 1.560350341796875000e+02
8.100000000000000000e+01 9.792990112304687500e+01
7.900000000000000000e+01 8.477233123779296875e+01
8.199999237060546875e+01 7.270096588134765625e+01
8.500000000000000000e+01 8.378267669677734375e+01
9.300000000000000000e+01 8.896273803710937500e+01
1.040000000000000000e+02 8.547787475585937500e+01
1.330000000000000000e+02 1.270280761718750000e+02
1.290000000000000000e+02 1.506705474853515625e+02
1.080000000000000000e+02 1.583262329101562500e+02
9.300000000000000000e+01 1.173935699462890625e+02
9.000000000000000000e+01 8.103353118896484375e+01
1.150000000000000000e+02 9.042899322509765625e+01
1.830000000000000000e+02 1.834714355468750000e+02
1.830000000000000000e+02 2.073782348632812500e+02
2.080000000000000000e+02 1.946616516113281250e+02
1.920000000000000000e+02 1.741879119873046875e+02
1.910000000000000000e+02 1.974836425781250000e+02
1.930000000000000000e+02 1.636641540527343750e+02
1.970000000000000000e+02 1.509729919433593750e+02
2.020000000000000000e+02 1.714406127929687500e+02
1.420000000000000000e+02 1.382345733642578125e+02
1.380000000000000000e+02 1.566108245849609375e+02
1.350000000000000000e+02 1.307749176025390625e+02
1.300000000000000000e+02 1.520725708007812500e+02
1.280000000000000000e+02 1.624712524414062500e+02
1.280000000000000000e+02 1.483645782470703125e+02
1.360000000000000000e+02 1.556460723876953125e+02
1.410000000000000000e+02 1.485835113525390625e+02
1.480000000000000000e+02 1.704091491699218750e+02
1.630000000000000000e+02 1.423462066650390625e+02
1.710000000000000000e+02 1.645300445556640625e+02
1.710000000000000000e+02 1.775448455810546875e+02
1.870000000000000000e+02 1.823362731933593750e+02
1.930000000000000000e+02 1.775827636718750000e+02
1.680000000000000000e+02 2.844949645996093750e+02
9.700000000000000000e+01 1.000331420898437500e+02
1.000000000000000000e+02 8.972860717773437500e+01
1.370000000000000000e+02 1.362804107666015625e+02
9.400000000000000000e+01 1.241924057006835938e+02
8.900000000000000000e+01 7.956871032714843750e+01
8.700000000000000000e+01 9.430859375000000000e+01
1.100000000000000000e+02 1.158419799804687500e+02
1.500000000000000000e+02 1.578287963867187500e+02
1.650000000000000000e+02 1.631419982910156250e+02
2.530000000000000000e+02 2.188232727050781250e+02
2.140000000000000000e+02 2.334654235839843750e+02
9.800000000000000000e+01 8.848712158203125000e+01
1.060000000000000000e+02 1.192400207519531250e+02
9.200000000000000000e+01 9.854141998291015625e+01
1.110000000000000000e+02 1.246260070800781250e+02
1.050000000000000000e+02 1.150483398437500000e+02
1.060000000000000000e+02 1.036215515136718750e+02
1.410000000000000000e+02 1.904405059814453125e+02
1.360000000000000000e+02 1.377114562988281250e+02
1.390000000000000000e+02 1.493335723876953125e+02
1.410000000000000000e+02 1.291307220458984375e+02
1.590000000000000000e+02 1.628747100830078125e+02
1.890000000000000000e+02 1.530854034423828125e+02
1.670000000000000000e+02 1.931437377929687500e+02
1.680000000000000000e+02 1.771827392578125000e+02
1.660000000000000000e+02 1.428304290771484375e+02
1.590000000000000000e+02 1.710916748046875000e+02
1.470000000000000000e+02 1.494730834960937500e+02
1.490000000000000000e+02 1.332009582519531250e+02
1.710000000000000000e+02 1.363119049072265625e+02
1.740000000000000000e+02 1.516806182861328125e+02
1.690000000000000000e+02 1.770787353515625000e+02
1.680000000000000000e+02 1.686965026855468750e+02
1.630000000000000000e+02 1.485644836425781250e+02
1.620000000000000000e+02 1.721358337402343750e+02
1.510000000000000000e+02 1.441248626708984375e+02
1.410000000000000000e+02 1.454364929199218750e+02
1.350000000000000000e+02 1.580267333984375000e+02
1.360000000000000000e+02 1.445577087402343750e+02
1.380000000000000000e+02 1.273463058471679688e+02
1.380000000000000000e+02 1.395856475830078125e+02
1.390000000000000000e+02 1.509936828613281250e+02
1.280000000000000000e+02 1.358396148681640625e+02
1.350000000000000000e+02 1.566198577880859375e+02
1.270000000000000000e+02 1.307933807373046875e+02
1.290000000000000000e+02 1.109508514404296875e+02
1.230000000000000000e+02 1.320400695800781250e+02
1.200000000000000000e+02 1.194200057983398438e+02
1.220000000000000000e+02 1.094185943603515625e+02
1.220000000000000000e+02 1.223343734741210938e+02
1.250000000000000000e+02 1.408699493408203125e+02
1.060000000000000000e+02 1.092980346679687500e+02
1.190000000000000000e+02 1.117083740234375000e+02
1.290000000000000000e+02 1.080902862548828125e+02
1.430000000000000000e+02 1.089862670898437500e+02
1.290000000000000000e+02 1.127138824462890625e+02
1.600000000000000000e+02 1.593551330566406250e+02
2.210000000000000000e+02 2.332179107666015625e+02
2.270000000000000000e+02 2.246154785156250000e+02
2.500000000000000000e+02 2.442168426513671875e+02
8.800000000000000000e+01 9.915029144287109375e+01
8.300000000000000000e+01 1.123617782592773438e+02
1.300000000000000000e+02 8.925834655761718750e+01
1.460000000000000000e+02 9.418765258789062500e+01
1.940000000000000000e+02 1.819474182128906250e+02
2.040000000000000000e+02 2.104081573486328125e+02
1.470000000000000000e+02 2.072030181884765625e+02
1.180000000000000000e+02 1.754080810546875000e+02
1.080000000000000000e+02 1.390494079589843750e+02
1.410000000000000000e+02 1.478278656005859375e+02
1.400000000000000000e+02 1.548720245361328125e+02
1.410000000000000000e+02 1.415414733886718750e+02
1.410000000000000000e+02 1.709516601562500000e+02
1.350000000000000000e+02 1.307914886474609375e+02
1.380000000000000000e+02 1.248995132446289062e+02
1.380000000000000000e+02 1.409520263671875000e+02
1.390000000000000000e+02 1.299664306640625000e+02
1.440000000000000000e+02 1.438184814453125000e+02
1.840000000000000000e+02 1.772733154296875000e+02
2.120000000000000000e+02 1.817669677734375000e+02
2.470000000000000000e+02 1.993219604492187500e+02
3.320000000000000000e+02 2.776726989746093750e+02
3.290000000000000000e+02 2.943468017578125000e+02
3.290000000000000000e+02 3.074617004394531250e+02
3.240000000000000000e+02 3.199403686523437500e+02
3.150000000000000000e+02 3.214372558593750000e+02
3.050000000000000000e+02 3.258645324707031250e+02
2.720000000000000000e+02 3.118322753906250000e+02
7.200000000000000000e+01 7.030097961425781250e+01
9.300000000000000000e+01 7.139129638671875000e+01
1.060000000000000000e+02 7.235569763183593750e+01
1.310000000000000000e+02 1.208766937255859375e+02
1.270000000000000000e+02 1.343209381103515625e+02
1.240000000000000000e+02 1.467292938232421875e+02
1.200000000000000000e+02 1.241733474731445312e+02
1.220000000000000000e+02 1.206635818481445312e+02
1.420000000000000000e+02 1.425389099121093750e+02
1.540000000000000000e+02 1.432560882568359375e+02
1.950000000000000000e+02 1.859738922119140625e+02
2.160000000000000000e+02 1.989166107177734375e+02
2.190000000000000000e+02 1.890124816894531250e+02
2.190000000000000000e+02 2.057326660156250000e+02
2.240000000000000000e+02 1.894652252197265625e+02
2.280000000000000000e+02 2.207185058593750000e+02
2.280000000000000000e+02 2.064929351806640625e+02
1.910000000000000000e+02 2.201436767578125000e+02
1.810000000000000000e+02 1.962638854980468750e+02
1.790000000000000000e+02 1.791849670410156250e+02
1.380000000000000000e+02 1.600144348144531250e+02
1.270000000000000000e+02 1.291282806396484375e+02
9.900000000000000000e+01 1.107852020263671875e+02
1.210000000000000000e+02 1.033031616210937500e+02
1.220000000000000000e+02 1.168378601074218750e+02
1.220000000000000000e+02 1.332090454101562500e+02
9.000000000000000000e+01 1.078964996337890625e+02
9.600000000000000000e+01 8.382786560058593750e+01
9.300000000000000000e+01 1.043607788085937500e+02
9.400000000000000000e+01 1.013439331054687500e+02
9.900000000000000000e+01 9.305181884765625000e+01
1.000000000000000000e+02 1.158400268554687500e+02
1.070000000000000000e+02 1.564965057373046875e+02
1.130000000000000000e+02 1.061607055664062500e+02
1.440000000000000000e+02 1.383357543945312500e+02
1.580000000000000000e+02 1.603342590332031250e+02
1.690000000000000000e+02 1.779307250976562500e+02
1.710000000000000000e+02 1.669209289550781250e+02
1.700000000000000000e+02 1.873525695800781250e+02
1.690000000000000000e+02 1.402139129638671875e+02
1.690000000000000000e+02 1.571287078857421875e+02
1.980000000000000000e+02 1.602727966308593750e+02
1.860000000000000000e+02 1.815969696044921875e+02
1.870000000000000000e+02 2.220725402832031250e+02
1.830000000000000000e+02 1.927584381103515625e+02
1.170000000000000000e+02 1.051370773315429688e+02
1.340000000000000000e+02 1.369449768066406250e+02
1.460000000000000000e+02 1.645645751953125000e+02
1.450000000000000000e+02 1.524815063476562500e+02
1.700000000000000000e+02 1.463442687988281250e+02
1.570000000000000000e+02 1.472681427001953125e+02
9.500000000000000000e+01 1.000150222778320312e+02
1.100000000000000000e+02 1.294846191406250000e+02
1.140000000000000000e+02 1.232156829833984375e+02
1.300000000000000000e+02 1.201275863647460938e+02
1.480000000000000000e+02 1.213040466308593750e+02
1.500000000000000000e+02 1.383353576660156250e+02
1.730000000000000000e+02 1.531841735839843750e+02
2.350000000000000000e+02 1.921631622314453125e+02
2.380000000000000000e+02 2.478597412109375000e+02
2.430000000000000000e+02 2.078322753906250000e+02
2.340000000000000000e+02 2.313351135253906250e+02
1.920000000000000000e+02 2.044802703857421875e+02
1.940000000000000000e+02 1.786462249755859375e+02
1.950000000000000000e+02 1.417479400634765625e+02
1.950000000000000000e+02 1.669510345458984375e+02
1.930000000000000000e+02 1.773996734619140625e+02
2.030000000000000000e+02 1.979433288574218750e+02
2.030000000000000000e+02 1.824896240234375000e+02
2.100000000000000000e+02 1.824319763183593750e+02
2.220000000000000000e+02 2.033927459716796875e+02
2.130000000000000000e+02 2.201391601562500000e+02
2.220000000000000000e+02 2.102561340332031250e+02
2.230000000000000000e+02 1.935811767578125000e+02
1.860000000000000000e+02 1.684970245361328125e+02
2.200000000000000000e+02 1.951836700439453125e+02
2.230000000000000000e+02 1.656588287353515625e+02
2.260000000000000000e+02 1.495802307128906250e+02
2.300000000000000000e+02 1.684949340820312500e+02
2.310000000000000000e+02 2.164103393554687500e+02
2.220000000000000000e+02 1.835249786376953125e+02
2.200000000000000000e+02 2.000055236816406250e+02
2.160000000000000000e+02 2.149376220703125000e+02
1.880000000000000000e+02 2.090075378417968750e+02
1.660000000000000000e+02 1.679603729248046875e+02
1.710000000000000000e+02 1.522691497802734375e+02
1.760000000000000000e+02 1.333826751708984375e+02
1.780000000000000000e+02 1.192064743041992188e+02
1.780000000000000000e+02 1.363003692626953125e+02
1.770000000000000000e+02 1.545129089355468750e+02
1.730000000000000000e+02 1.649671020507812500e+02
1.680000000000000000e+02 1.772126312255859375e+02
1.550000000000000000e+02 1.770500793457031250e+02
1.500000000000000000e+02 1.825357971191406250e+02
1.290000000000000000e+02 1.230222473144531250e+02
1.250000000000000000e+02 1.488636169433593750e+02
8.500000000000000000e+01 1.111466064453125000e+02
7.200000000000000000e+01 8.266743469238281250e+01
7.700000000000000000e+01 7.865869140625000000e+01
8.400000000000000000e+01 9.250559234619140625e+01
7.800000000000000000e+01 9.662397003173828125e+01
6.300000762939453125e+01 8.193660736083984375e+01
6.700000000000000000e+01 7.956879425048828125e+01
9.200000000000000000e+01 8.227781677246093750e+01
9.500000000000000000e+01 9.210314941406250000e+01
1.020000000000000000e+02 9.371527099609375000e+01
1.050000000000000000e+02 1.257531127929687500e+02
1.080000000000000000e+02 1.134096984863281250e+02
1.080000000000000000e+02 1.157348785400390625e+02
1.220000000000000000e+02 1.076116333007812500e+02
1.300000000000000000e+02 1.235427856445312500e+02
1.650000000000000000e+02 1.424732971191406250e+02
1.570000000000000000e+02 1.435763244628906250e+02
1.660000000000000000e+02 1.551061706542968750e+02
1.630000000000000000e+02 1.627741699218750000e+02
1.350000000000000000e+02 1.446563262939453125e+02
1.250000000000000000e+02 1.333973083496093750e+02
1.220000000000000000e+02 1.309959411621093750e+02
1.090000000000000000e+02 1.095662384033203125e+02
1.100000000000000000e+02 9.783353424072265625e+01
1.370000000000000000e+02 1.381610412597656250e+02
1.600000000000000000e+02 1.374104919433593750e+02
1.600000000000000000e+02 1.526335144042968750e+02
2.130000000000000000e+02 1.659758605957031250e+02
2.130000000000000000e+02 1.858537292480468750e+02
2.130000000000000000e+02 1.973943481445312500e+02
1.930000000000000000e+02 2.171965637207031250e+02
1.470000000000000000e+02 1.703890991210937500e+02
1.750000000000000000e+02 1.905317840576171875e+02
1.380000000000000000e+02 1.357258911132812500e+02
1.410000000000000000e+02 1.271675262451171875e+02
1.330000000000000000e+02 1.294309692382812500e+02
1.280000000000000000e+02 1.373162536621093750e+02
1.300000000000000000e+02 1.272697448730468750e+02
1.320000000000000000e+02 1.299530334472656250e+02
1.200000000000000000e+02 1.225674209594726562e+02
1.290000000000000000e+02 1.442829895019531250e+02
1.380000000000000000e+02 1.343656616210937500e+02
1.420000000000000000e+02 1.573964691162109375e+02
1.350000000000000000e+02 1.355542602539062500e+02
1.370000000000000000e+02 1.391899566650390625e+02
1.350000000000000000e+02 1.549889831542968750e+02
1.490000000000000000e+02 1.411040496826171875e+02
1.420000000000000000e+02 1.489439544677734375e+02
1.420000000000000000e+02 1.754192352294921875e+02
1.430000000000000000e+02 1.460514831542968750e+02
1.420000000000000000e+02 1.559456481933593750e+02
1.410000000000000000e+02 1.433360290527343750e+02
1.400000000000000000e+02 1.525678100585937500e+02
1.450000000000000000e+02 1.458957977294921875e+02
1.440000000000000000e+02 1.332026214599609375e+02
1.890000000000000000e+02 1.421994171142578125e+02
1.880000000000000000e+02 1.619715728759765625e+02
1.900000000000000000e+02 2.174505462646484375e+02
1.930000000000000000e+02 1.836215362548828125e+02
1.780000000000000000e+02 1.825324554443359375e+02
1.730000000000000000e+02 1.910592346191406250e+02
1.260000000000000000e+02 1.572912597656250000e+02
1.260000000000000000e+02 1.371633453369140625e+02
1.080000000000000000e+02 1.174062805175781250e+02
1.180000000000000000e+02 1.201676483154296875e+02
1.100000000000000000e+02 1.169856109619140625e+02
1.140000000000000000e+02 1.070359191894531250e+02
1.270000000000000000e+02 1.143677291870117188e+02
1.200000000000000000e+02 1.273342895507812500e+02
1.160000000000000000e+02 1.396908569335937500e+02
1.270000000000000000e+02 1.355724945068359375e+02
1.460000000000000000e+02 1.336793823242187500e+02
1.760000000000000000e+02 1.625735015869140625e+02
1.750000000000000000e+02 1.722475891113281250e+02
1.740000000000000000e+02 1.849163208007812500e+02
1.700000000000000000e+02 1.943567199707031250e+02
1.630000000000000000e+02 1.506490631103515625e+02
1.600000000000000000e+02 1.634455718994140625e+02
1.560000000000000000e+02 1.703624267578125000e+02
1.180000000000000000e+02 1.139171447753906250e+02
8.700000000000000000e+01 9.360107421875000000e+01
8.400000000000000000e+01 9.585734558105468750e+01
1.080000000000000000e+02 8.469067382812500000e+01
1.040000000000000000e+02 9.225796508789062500e+01
1.750000000000000000e+02 1.080588531494140625e+02
1.880000000000000000e+02 1.077871093750000000e+02
1.890000000000000000e+02 1.250982513427734375e+02
2.290000000000000000e+02 1.985410766601562500e+02
2.330000000000000000e+02 1.968629608154296875e+02
2.320000000000000000e+02 2.140996704101562500e+02
2.400000000000000000e+02 2.420707092285156250e+02
2.250000000000000000e+02 2.327518157958984375e+02
1.560000000000000000e+02 1.448565216064453125e+02
1.280000000000000000e+02 1.369059753417968750e+02
1.300000000000000000e+02 1.184897232055664062e+02
1.350000000000000000e+02 1.083801574707031250e+02
1.610000000000000000e+02 1.547014617919921875e+02
1.730000000000000000e+02 1.474761657714843750e+02
1.700000000000000000e+02 1.658868408203125000e+02
1.570000000000000000e+02 1.641285247802734375e+02
1.520000000000000000e+02 1.781328430175781250e+02
1.360000000000000000e+02 1.351933593750000000e+02
1.310000000000000000e+02 1.430962677001953125e+02
1.780000000000000000e+02 1.398784637451171875e+02
1.600000000000000000e+02 1.263455047607421875e+02
1.790000000000000000e+02 1.588088989257812500e+02
1.830000000000000000e+02 1.768547821044921875e+02
2.500000000000000000e+02 2.023619384765625000e+02
2.520000000000000000e+02 2.161177978515625000e+02
2.520000000000000000e+02 2.361401214599609375e+02
2.470000000000000000e+02 2.553358764648437500e+02
2.450000000000000000e+02 2.405849914550781250e+02
1.910000000000000000e+02 2.156034545898437500e+02
1.820000000000000000e+02 1.951335449218750000e+02
1.680000000000000000e+02 1.648069915771484375e+02
1.520000000000000000e+02 1.929212951660156250e+02
1.490000000000000000e+02 1.783857269287109375e+02
1.420000000000000000e+02 1.483508758544921875e+02
1.370000000000000000e+02 1.436970520019531250e+02
1.420000000000000000e+02 1.343922576904296875e+02
1.530000000000000000e+02 1.448712768554687500e+02
1.510000000000000000e+02 1.579665222167968750e+02
1.590000000000000000e+02 1.760017700195312500e+02
1.590000000000000000e+02 1.981176757812500000e+02
1.580000000000000000e+02 1.735942840576171875e+02
1.600000000000000000e+02 1.634933471679687500e+02
1.660000000000000000e+02 1.522234344482421875e+02
1.900000000000000000e+02 1.827693176269531250e+02
1.920000000000000000e+02 2.247340850830078125e+02
1.950000000000000000e+02 2.137691650390625000e+02
1.980000000000000000e+02 2.030248565673828125e+02
1.990000000000000000e+02 1.870852661132812500e+02
2.020000000000000000e+02 2.062063751220703125e+02
1.820000000000000000e+02 1.962297058105468750e+02
1.650000000000000000e+02 1.949625244140625000e+02
1.030000000000000000e+02 9.969625854492187500e+01
1.360000000000000000e+02 7.692137145996093750e+01
1.500000000000000000e+02 1.029586334228515625e+02
1.520000000000000000e+02 1.606241607666015625e+02
1.530000000000000000e+02 1.399505310058593750e+02
1.590000000000000000e+02 1.701469116210937500e+02
1.450000000000000000e+02 1.605338134765625000e+02
1.830000000000000000e+02 1.487860565185546875e+02
1.790000000000000000e+02 1.645279693603515625e+02
1.770000000000000000e+02 1.843835449218750000e+02
1.760000000000000000e+02 1.981733856201171875e+02
1.760000000000000000e+02 2.090189971923828125e+02
1.800000000000000000e+02 1.952089843750000000e+02
2.150000000000000000e+02 1.893710021972656250e+02
2.110000000000000000e+02 2.082776489257812500e+02
1.750000000000000000e+02 1.900234985351562500e+02
1.740000000000000000e+02 1.724226989746093750e+02
1.770000000000000000e+02 1.608631439208984375e+02
1.650000000000000000e+02 1.527812042236328125e+02
1.450000000000000000e+02 1.635805358886718750e+02
1.450000000000000000e+02 1.763687286376953125e+02
1.450000000000000000e+02 1.399236755371093750e+02
1.370000000000000000e+02 1.302362976074218750e+02
1.290000000000000000e+02 1.338248596191406250e+02
1.210000000000000000e+02 1.413442535400390625e+02
1.130000000000000000e+02 1.202002639770507812e+02
1.130000000000000000e+02 1.100801086425781250e+02
1.260000000000000000e+02 1.071101379394531250e+02
1.380000000000000000e+02 1.315173187255859375e+02
1.360000000000000000e+02 1.194908294677734375e+02
1.320000000000000000e+02 1.297665557861328125e+02
1.300000000000000000e+02 1.484769897460937500e+02
1.440000000000000000e+02 1.370494842529296875e+02
1.580000000000000000e+02 1.622509155273437500e+02
1.580000000000000000e+02 1.705868225097656250e+02
1.600000000000000000e+02 1.950178680419921875e+02
1.590000000000000000e+02 1.556995544433593750e+02
1.590000000000000000e+02 1.664970092773437500e+02
1.620000000000000000e+02 1.545378417968750000e+02
1.670000000000000000e+02 1.739845886230468750e+02
1.790000000000000000e+02 1.612265014648437500e+02
1.780000000000000000e+02 1.633500213623046875e+02
1.890000000000000000e+02 1.894978179931640625e+02
1.700000000000000000e+02 1.950292358398437500e+02
1.690000000000000000e+02 1.880973205566406250e+02
1.660000000000000000e+02 1.704123535156250000e+02
1.840000000000000000e+02 1.588467254638671875e+02
2.600000000000000000e+02 2.386808471679687500e+02
2.750000000000000000e+02 2.359767456054687500e+02
2.740000000000000000e+02 2.587612304687500000e+02
2.760000000000000000e+02 2.463247985839843750e+02
2.760000000000000000e+02 2.505664062500000000e+02
2.760000000000000000e+02 2.759050598144531250e+02
2.780000000000000000e+02 2.442801818847656250e+02
2.770000000000000000e+02 2.610805053710937500e+02
2.930000000000000000e+02 2.738344116210937500e+02
2.830000000000000000e+02 2.600975341796875000e+02
2.860000000000000000e+02 2.911361694335937500e+02
2.880000000000000000e+02 2.701412353515625000e+02
2.810000000000000000e+02 2.739676513671875000e+02
2.750000000000000000e+02 2.544727020263671875e+02
2.750000000000000000e+02 2.623774414062500000e+02
2.740000000000000000e+02 2.455720520019531250e+02
2.740000000000000000e+02 2.358298339843750000e+02
2.750000000000000000e+02 2.547602844238281250e+02
2.760000000000000000e+02 2.425892639160156250e+02
2.810000000000000000e+02 2.630944213867187500e+02
2.740000000000000000e+02 2.711082458496093750e+02
2.700000000000000000e+02 2.520681762695312500e+02
2.660000000000000000e+02 2.698264770507812500e+02
2.650000000000000000e+02 2.398970336914062500e+02
1.970000000000000000e+02 2.307627563476562500e+02
1.660000000000000000e+02 1.433323669433593750e+02
2.670000000000000000e+02 2.554231567382812500e+02
2.670000000000000000e+02 2.693733215332031250e+02
2.470000000000000000e+02 2.531168823242187500e+02
2.640000000000000000e+02 2.684951782226562500e+02
3.050000000000000000e+02 2.942360229492187500e+02
3.100000000000000000e+02 2.890712890625000000e+02
1.230000000000000000e+02 1.075482406616210938e+02
1.840000000000000000e+02 1.727911682128906250e+02
1.820000000000000000e+02 1.820318298339843750e+02
1.800000000000000000e+02 1.914148254394531250e+02
1.650000000000000000e+02 1.826057739257812500e+02
1.540000000000000000e+02 1.603631591796875000e+02
1.560000000000000000e+02 1.474550781250000000e+02
1.620000000000000000e+02 1.621862335205078125e+02
1.560000000000000000e+02 1.718836669921875000e+02
1.590000000000000000e+02 1.429015350341796875e+02
1.570000000000000000e+02 1.625663909912109375e+02
1.540000000000000000e+02 1.764120330810546875e+02
1.510000000000000000e+02 1.603160858154296875e+02
1.390000000000000000e+02 1.343938293457031250e+02
1.330000000000000000e+02 1.303787231445312500e+02
1.450000000000000000e+02 1.475966796875000000e+02
1.470000000000000000e+02 1.382100524902343750e+02
1.510000000000000000e+02 1.494444122314453125e+02
1.620000000000000000e+02 1.521959838867187500e+02
1.650000000000000000e+02 1.412287750244140625e+02
2.080000000000000000e+02 2.088497772216796875e+02
2.360000000000000000e+02 2.488134460449218750e+02
2.330000000000000000e+02 2.403268280029296875e+02
2.450000000000000000e+02 2.249664764404296875e+02
2.870000000000000000e+02 2.713066101074218750e+02
2.940000000000000000e+02 2.806648254394531250e+02
2.970000000000000000e+02 2.639893188476562500e+02
2.610000000000000000e+02 2.703167724609375000e+02
2.650000000000000000e+02 2.630253295898437500e+02
2.570000000000000000e+02 2.586806640625000000e+02
2.530000000000000000e+02 2.654810180664062500e+02
2.260000000000000000e+02 2.721043090820312500e+02
1.800000000000000000e+02 2.250751342773437500e+02
1.780000000000000000e+02 2.104223175048828125e+02
1.750000000000000000e+02 1.950072479248046875e+02
1.100000000000000000e+02 1.070004272460937500e+02
1.150000076293945312e+02 1.287989654541015625e+02
1.160000000000000000e+02 1.196556243896484375e+02
1.300000000000000000e+02 1.188080902099609375e+02
1.280000000000000000e+02 1.384337463378906250e+02
1.160000000000000000e+02 1.322962493896484375e+02
9.700000000000000000e+01 1.297453918457031250e+02
8.500000000000000000e+01 1.221695785522460938e+02
8.800000000000000000e+01 1.087156143188476562e+02
9.300000000000000000e+01 9.499058532714843750e+01
1.120000076293945312e+02 9.116965484619140625e+01
8.300000000000000000e+01 1.379666748046875000e+02
7.900000000000000000e+01 1.147049560546875000e+02
7.800000000000000000e+01 9.915397644042968750e+01
1.090000000000000000e+02 9.501190948486328125e+01
1.080000000000000000e+02 1.090504531860351562e+02
1.010000076293945312e+02 1.116444778442382812e+02
7.600000000000000000e+01 1.023761367797851562e+02
7.800000000000000000e+01 9.930005645751953125e+01
5.800000000000000000e+01 5.975942993164062500e+01
7.400000000000000000e+01 5.459547424316406250e+01
2.170000000000000000e+02 1.903535614013671875e+02
2.080000000000000000e+02 2.010640106201171875e+02
2.080000000000000000e+02 2.352127685546875000e+02
2.070000000000000000e+02 2.133928680419921875e+02
1.650000000000000000e+02 1.571116180419921875e+02
1.640000000000000000e+02 1.673278045654296875e+02
1.710000000000000000e+02 1.635945434570312500e+02
1.940000000000000000e+02 1.854003906250000000e+02
1.950000000000000000e+02 2.007808685302734375e+02
2.480000000000000000e+02 2.538681945800781250e+02
2.410000000000000000e+02 2.554396667480468750e+02
2.520000000000000000e+02 2.598466796875000000e+02
2.540000000000000000e+02 2.489945220947265625e+02
2.590000000000000000e+02 2.419263610839843750e+02
2.720000000000000000e+02 2.825458068847656250e+02
2.810000000000000000e+02 2.787449340820312500e+02
2.960000000000000000e+02 2.945388488769531250e+02
2.770000000000000000e+02 2.940421142578125000e+02
2.720000000000000000e+02 2.993682556152343750e+02
1.530000000000000000e+02 1.523760375976562500e+02
1.450000000000000000e+02 1.462406768798828125e+02
1.450000000000000000e+02 1.344671020507812500e+02
1.260000000000000000e+02 1.485545501708984375e+02
1.230000000000000000e+02 1.599706726074218750e+02
1.210000076293945312e+02 1.477817230224609375e+02
1.200000000000000000e+02 1.349799499511718750e+02
1.140000000000000000e+02 1.265807189941406250e+02
1.150000076293945312e+02 1.151243591308593750e+02
1.220000000000000000e+02 1.267132110595703125e+02
1.230000000000000000e+02 1.424269104003906250e+02
1.060000000000000000e+02 1.212039947509765625e+02
1.140000000000000000e+02 1.179380569458007812e+02
1.220000000000000000e+02 1.021001510620117188e+02
1.240000076293945312e+02 1.121604080200195312e+02
1.240000076293945312e+02 1.259279632568359375e+02
1.320000000000000000e+02 1.352779541015625000e+02
1.370000000000000000e+02 1.268548660278320312e+02
1.330000000000000000e+02 1.399333496093750000e+02
1.330000000000000000e+02 1.515167388916015625e+02
1.550000000000000000e+02 1.626909179687500000e+02
1.650000000000000000e+02 1.530818176269531250e+02
1.950000000000000000e+02 1.667482604980468750e+02
1.960000000000000000e+02 1.785799407958984375e+02
1.970000000000000000e+02 1.968740692138671875e+02
1.680000000000000000e+02 2.069845428466796875e+02
2.120000000000000000e+02 1.617265014648437500e+02
2.290000000000000000e+02 1.592082214355468750e+02
2.860000000000000000e+02 2.579053344726562500e+02
3.020000000000000000e+02 2.852886352539062500e+02
2.980000000000000000e+02 2.991424255371093750e+02
2.370000000000000000e+02 2.490616455078125000e+02
2.090000000000000000e+02 2.159325561523437500e+02
1.840000000000000000e+02 1.968858489990234375e+02
1.570000000000000000e+02 1.530785827636718750e+02
1.320000000000000000e+02 1.373066711425781250e+02
1.120000076293945312e+02 1.383045654296875000e+02
1.070000076293945312e+02 1.472213592529296875e+02
6.799999237060546875e+01 7.571544647216796875e+01
8.800000000000000000e+01 1.001749801635742188e+02
2.570000000000000000e+02 2.564542236328125000e+02
3.050000000000000000e+02 2.507354583740234375e+02
2.820000000000000000e+02 2.734833068847656250e+02
2.620000000000000000e+02 2.701774291992187500e+02
2.530000000000000000e+02 2.539543457031250000e+02
2.570000000000000000e+02 2.824765930175781250e+02
2.440000000000000000e+02 2.569268798828125000e+02
2.230000000000000000e+02 2.557177429199218750e+02
2.210000000000000000e+02 2.312527770996093750e+02
2.210000000000000000e+02 2.045212707519531250e+02
2.270000000000000000e+02 2.003443756103515625e+02
2.450000000000000000e+02 2.147337036132812500e+02
2.460000000000000000e+02 2.266463623046875000e+02
2.330000000000000000e+02 2.417507019042968750e+02
2.160000000000000000e+02 2.264281463623046875e+02
2.160000000000000000e+02 2.144301757812500000e+02
2.170000000000000000e+02 2.265055541992187500e+02
2.210000000000000000e+02 2.165687561035156250e+02
2.190000000000000000e+02 2.272857971191406250e+02
2.150000000000000000e+02 2.301934509277343750e+02
2.350000000000000000e+02 2.085061340332031250e+02
2.330000000000000000e+02 2.212080535888671875e+02
2.310000000000000000e+02 2.206581420898437500e+02
2.310000000000000000e+02 2.356934967041015625e+02
2.590000000000000000e+02 2.448768615722656250e+02
2.560000000000000000e+02 2.312472076416015625e+02
2.510000000000000000e+02 2.469645385742187500e+02
2.360000000000000000e+02 2.757801513671875000e+02
2.200000000000000000e+02 2.325292663574218750e+02
2.200000000000000000e+02 2.182200622558593750e+02
2.240000000000000000e+02 2.040828247070312500e+02
2.310000000000000000e+02 1.996561279296875000e+02
2.490000000000000000e+02 2.189969635009765625e+02
2.450000000000000000e+02 2.307141876220703125e+02
2.760000000000000000e+02 3.107661437988281250e+02
2.760000000000000000e+02 2.606318054199218750e+02
2.770000000000000000e+02 2.805055847167968750e+02
3.040000000000000000e+02 2.928741455078125000e+02
3.130000000000000000e+02 2.897227478027343750e+02
3.350000000000000000e+02 3.277385253906250000e+02
3.330000000000000000e+02 3.261848754882812500e+02
2.890000000000000000e+02 3.241435852050781250e+02
2.800000000000000000e+02 3.267828369140625000e+02
2.960000000000000000e+02 3.078466796875000000e+02
2.960000000000000000e+02 2.909713134765625000e+02
2.930000000000000000e+02 2.734753112792968750e+02
2.910000000000000000e+02 2.559596710205078125e+02
2.880000000000000000e+02 2.752386779785156250e+02
2.850000000000000000e+02 2.898449401855468750e+02
6.500000000000000000e+01 6.706822967529296875e+01
6.700000000000000000e+01 5.806312561035156250e+01
1.530000000000000000e+02 1.557067413330078125e+02
1.870000000000000000e+02 1.827288818359375000e+02
1.890000000000000000e+02 1.960131378173828125e+02
2.080000000000000000e+02 2.118800659179687500e+02
2.320000000000000000e+02 2.233414764404296875e+02
2.480000000000000000e+02 2.543191223144531250e+02
2.310000000000000000e+02 2.533372650146484375e+02
2.570000000000000000e+02 2.500193023681640625e+02
2.670000000000000000e+02 2.352229309082031250e+02
3.300000000000000000e+02 3.226023254394531250e+02
3.150000000000000000e+02 3.234564514160156250e+02
2.810000000000000000e+02 2.774298400878906250e+02
2.800000000000000000e+02 2.616212463378906250e+02
2.280000000000000000e+02 2.356263885498046875e+02
2.240000000000000000e+02 2.375461883544921875e+02
2.220000000000000000e+02 2.141459960937500000e+02
2.190000000000000000e+02 2.007178039550781250e+02
1.710000000000000000e+02 1.986499633789062500e+02
1.690000000000000000e+02 1.733347625732421875e+02
1.470000000000000000e+02 1.609501342773437500e+02
1.900000000000000000e+02 1.611600952148437500e+02
2.110000000000000000e+02 2.135560302734375000e+02
2.180000000000000000e+02 2.091842498779296875e+02
2.080000000000000000e+02 2.247623443603515625e+02
2.030000000000000000e+02 2.147493743896484375e+02
2.090000000000000000e+02 2.374609222412109375e+02
2.080000000000000000e+02 2.477691345214843750e+02
2.070000000000000000e+02 2.145491333007812500e+02
2.080000000000000000e+02 2.053621673583984375e+02
2.230000000000000000e+02 2.204798431396484375e+02
2.120000000000000000e+02 2.306184844970703125e+02
9.800000762939453125e+01 9.996849060058593750e+01
1.010000076293945312e+02 9.278431701660156250e+01
1.620000000000000000e+02 1.648683013916015625e+02
1.760000000000000000e+02 1.753336486816406250e+02
1.760000000000000000e+02 1.861666107177734375e+02
1.760000000000000000e+02 1.682882995605468750e+02
2.230000000000000000e+02 1.901853027343750000e+02
2.510000000000000000e+02 2.200634155273437500e+02
2.520000000000000000e+02 2.447354888916015625e+02
2.500000000000000000e+02 2.588721313476562500e+02
2.410000000000000000e+02 2.597456970214843750e+02
2.240000000000000000e+02 2.147326202392578125e+02
1.960000000000000000e+02 2.108623809814453125e+02
7.400000000000000000e+01 7.968354797363281250e+01
6.600000000000000000e+01 7.685317993164062500e+01
8.900000000000000000e+01 8.007656097412109375e+01
9.900000000000000000e+01 9.866181945800781250e+01
9.900000000000000000e+01 1.142098464965820312e+02
9.900000000000000000e+01 9.402589416503906250e+01
9.700000000000000000e+01 1.115722732543945312e+02
6.700000000000000000e+01 7.330132293701171875e+01
6.400000762939453125e+01 5.991526794433593750e+01
8.200000000000000000e+01 6.727175903320312500e+01
7.800000000000000000e+01 7.892015075683593750e+01
7.200000000000000000e+01 9.641444396972656250e+01
7.900000000000000000e+01 7.928788757324218750e+01
6.700000000000000000e+01 6.355534362792968750e+01
6.300000762939453125e+01 6.477507019042968750e+01
8.100000762939453125e+01 7.810030364990234375e+01
1.140000000000000000e+02 1.235753326416015625e+02
1.110000000000000000e+02 1.374750366210937500e+02
1.700000000000000000e+02 1.590785369873046875e+02
1.750000000000000000e+02 1.540106048583984375e+02
1.890000000000000000e+02 1.967647705078125000e+02
1.890000000000000000e+02 2.128631286621093750e+02
2.030000000000000000e+02 1.831472778320312500e+02
1.950000000000000000e+02 2.094493408203125000e+02
2.130000000000000000e+02 2.082611694335937500e+02
2.160000000000000000e+02 1.815573120117187500e+02
2.120000000000000000e+02 2.308303070068359375e+02
2.220000000000000000e+02 2.312549896240234375e+02
2.170000000000000000e+02 2.405092773437500000e+02
2.200000000000000000e+02 2.294686279296875000e+02
2.230000000000000000e+02 2.124867095947265625e+02
2.220000000000000000e+02 2.208693695068359375e+02
2.250000000000000000e+02 2.134615020751953125e+02
2.260000000000000000e+02 2.022716064453125000e+02
2.270000000000000000e+02 2.210555877685546875e+02
2.430000000000000000e+02 2.505676269531250000e+02
2.520000000000000000e+02 2.389373931884765625e+02
2.500000000000000000e+02 2.468866882324218750e+02
2.500000000000000000e+02 2.632481689453125000e+02
2.380000000000000000e+02 2.739298400878906250e+02
1.560000000000000000e+02 1.521560974121093750e+02
1.530000000000000000e+02 1.609803161621093750e+02
1.620000000000000000e+02 1.425501098632812500e+02
1.620000000000000000e+02 1.549713745117187500e+02
1.740000000000000000e+02 1.596772766113281250e+02
1.780000000000000000e+02 1.709264221191406250e+02
1.760000000000000000e+02 1.829533691406250000e+02
1.740000000000000000e+02 1.914141235351562500e+02
1.710000000000000000e+02 1.995399475097656250e+02
1.170000000000000000e+02 1.251455993652343750e+02
1.260000000000000000e+02 1.167934188842773438e+02
1.740000000000000000e+02 1.690249938964843750e+02
1.720000000000000000e+02 1.790013427734375000e+02
1.730000000000000000e+02 1.856358947753906250e+02
1.880000000000000000e+02 1.794758911132812500e+02
1.730000000000000000e+02 1.867431335449218750e+02
1.710000000000000000e+02 1.996915588378906250e+02
1.680000000000000000e+02 1.740882263183593750e+02
1.230000000000000000e+02 1.031424484252929688e+02
1.770000000000000000e+02 1.577808380126953125e+02
1.940000000000000000e+02 1.571863403320312500e+02
2.170000000000000000e+02 1.717376556396484375e+02
2.400000000000000000e+02 2.338446197509765625e+02
1.740000000000000000e+02 1.788725585937500000e+02
1.850000000000000000e+02 1.748561096191406250e+02
1.930000000000000000e+02 1.709441833496093750e+02
2.680000000000000000e+02 2.526223449707031250e+02
2.650000000000000000e+02 2.618129577636718750e+02
2.610000000000000000e+02 2.695843505859375000e+02
2.540000000000000000e+02 2.742052001953125000e+02
2.090000000000000000e+02 2.607779541015625000e+02
1.119999923706054688e+02 1.054340286254882812e+02
1.119999923706054688e+02 1.314503631591796875e+02
1.159999923706054688e+02 1.248502197265625000e+02
1.500000000000000000e+02 1.558678588867187500e+02
1.460000000000000000e+02 1.632329254150390625e+02
1.279999923706054688e+02 1.537570495605468750e+02
1.219999923706054688e+02 1.227443161010742188e+02
2.530000000000000000e+02 1.973423004150390625e+02
2.770000000000000000e+02 2.442478179931640625e+02
2.540000000000000000e+02 2.506614227294921875e+02
2.250000000000000000e+02 2.400869140625000000e+02
1.140000000000000000e+02 1.331996154785156250e+02
9.199999237060546875e+01 9.019606018066406250e+01
1.099999923706054688e+02 1.088907318115234375e+02
1.089999923706054688e+02 1.187946014404296875e+02
1.109999923706054688e+02 1.161775207519531250e+02
1.590000000000000000e+02 9.609342193603515625e+01
1.620000000000000000e+02 1.295630798339843750e+02
1.590000000000000000e+02 1.602034759521484375e+02
1.550000000000000000e+02 1.730146026611328125e+02
1.119999923706054688e+02 1.543256072998046875e+02
8.899999237060546875e+01 1.164624862670898438e+02
9.899999237060546875e+01 1.035713958740234375e+02
2.390000000000000000e+02 1.910903320312500000e+02
2.300000000000000000e+02 1.940338897705078125e+02
2.240000000000000000e+02 2.231921234130859375e+02
2.220000000000000000e+02 2.408340911865234375e+02
2.200000000000000000e+02 2.154941711425781250e+02
2.200000000000000000e+02 2.257749328613281250e+02
2.390000000000000000e+02 2.128460845947265625e+02
2.590000000000000000e+02 2.317337341308593750e+02
2.590000000000000000e+02 2.437017211914062500e+02
2.870000000000000000e+02 2.628077697753906250e+02
2.810000000000000000e+02 2.794423217773437500e+02
2.790000000000000000e+02 2.913181762695312500e+02
3.000000000000000000e+02 2.839140625000000000e+02
2.950000000000000000e+02 2.984381103515625000e+02
2.790000000000000000e+02 2.881416625976562500e+02
2.780000000000000000e+02 2.755119018554687500e+02
2.890000000000000000e+02 2.702900695800781250e+02
2.890000000000000000e+02 2.734251098632812500e+02
2.870000000000000000e+02 2.822739868164062500e+02
2.500000000000000000e+02 2.369447937011718750e+02
2.490000000000000000e+02 2.530378723144531250e+02
2.330000000000000000e+02 2.431040802001953125e+02
2.430000000000000000e+02 2.406466369628906250e+02
2.410000000000000000e+02 2.209033508300781250e+02
2.390000000000000000e+02 2.381287231445312500e+02
2.020000000000000000e+02 2.254411163330078125e+02
1.820000000000000000e+02 2.000929412841796875e+02
1.900000000000000000e+02 1.763129882812500000e+02
1.600000000000000000e+02 1.555436401367187500e+02
1.460000000000000000e+02 1.594437713623046875e+02
1.750000000000000000e+02 1.333425445556640625e+02
1.720000000000000000e+02 1.554265289306640625e+02
1.730000000000000000e+02 1.665202484130859375e+02
1.750000000000000000e+02 1.816927337646484375e+02
2.000000000000000000e+02 1.881861877441406250e+02
2.010000000000000000e+02 2.135939025878906250e+02
2.020000000000000000e+02 1.824839019775390625e+02
2.070000000000000000e+02 2.149537963867187500e+02
2.060000000000000000e+02 2.250460205078125000e+02
2.060000000000000000e+02 1.998652801513671875e+02
2.110000000000000000e+02 1.848217620849609375e+02
2.150000000000000000e+02 2.004259338378906250e+02
2.030000000000000000e+02 1.990060729980468750e+02
2.010000000000000000e+02 2.151919403076171875e+02
1.930000000000000000e+02 1.952338562011718750e+02
2.070000000000000000e+02 1.875822296142578125e+02
2.010000000000000000e+02 2.078832855224609375e+02
2.010000000000000000e+02 2.139735412597656250e+02
1.910000000000000000e+02 2.250625610351562500e+02
1.880000000000000000e+02 2.120514678955078125e+02
1.860000000000000000e+02 1.869121093750000000e+02
1.750000000000000000e+02 1.840984802246093750e+02
1.780000000000000000e+02 1.642992706298828125e+02
2.030000000000000000e+02 1.769460601806640625e+02
2.120000000000000000e+02 1.876808929443359375e+02
2.490000000000000000e+02 2.359067687988281250e+02
2.300000000000000000e+02 2.352492980957031250e+02
2.330000000000000000e+02 2.321404571533203125e+02
2.200000000000000000e+02 2.277587127685546875e+02
2.880000000000000000e+02 2.126242370605468750e+02
3.210000000000000000e+02 3.008774108886718750e+02
3.490000000000000000e+02 3.360299072265625000e+02
3.650000000000000000e+02 3.337364807128906250e+02
3.420000000000000000e+02 3.561060180664062500e+02
3.250000000000000000e+02 3.318885498046875000e+02
3.030000000000000000e+02 2.847141113281250000e+02
3.040000000000000000e+02 3.038447875976562500e+02
2.850000000000000000e+02 2.736671142578125000e+02
2.730000000000000000e+02 2.750393676757812500e+02
2.510000000000000000e+02 2.587996826171875000e+02
2.500000000000000000e+02 2.432707977294921875e+02
2.320000000000000000e+02 2.367334289550781250e+02
2.240000000000000000e+02 2.243364868164062500e+02
2.220000000000000000e+02 2.120081939697265625e+02
2.130000000000000000e+02 2.161469573974609375e+02
2.040000000000000000e+02 2.204912719726562500e+02
2.080000000000000000e+02 2.093577728271484375e+02
2.070000000000000000e+02 1.912654876708984375e+02
2.010000000000000000e+02 1.990404052734375000e+02
2.000000000000000000e+02 2.114562530517578125e+02
1.770000000000000000e+02 1.885519256591796875e+02
1.750000000000000000e+02 1.872241058349609375e+02
1.730000000000000000e+02 1.751682739257812500e+02
1.710000000000000000e+02 1.621585693359375000e+02
1.680000000000000000e+02 1.903510589599609375e+02
2.400000000000000000e+02 1.839714202880859375e+02
2.500000000000000000e+02 2.212934722900390625e+02
2.510000000000000000e+02 2.369648895263671875e+02
2.880000000000000000e+02 2.693683776855468750e+02
2.640000000000000000e+02 2.802731323242187500e+02
2.150000000000000000e+02 1.997834167480468750e+02
2.160000000000000000e+02 1.783516998291015625e+02
2.090000000000000000e+02 2.081035308837890625e+02
2.060000000000000000e+02 2.165274658203125000e+02
1.700000000000000000e+02 1.937093811035156250e+02
1.600000000000000000e+02 1.731430664062500000e+02
1.049999923706054688e+02 1.213128356933593750e+02
9.999999237060546875e+01 1.224940338134765625e+02
9.500000000000000000e+01 1.115414047241210938e+02
1.099999923706054688e+02 9.225262451171875000e+01
1.199999923706054688e+02 1.138296127319335938e+02
1.159999923706054688e+02 1.195200500488281250e+02
1.009999923706054688e+02 1.179639739990234375e+02
9.699999237060546875e+01 1.020624389648437500e+02
8.499999237060546875e+01 1.113633346557617188e+02
7.899999237060546875e+01 9.025531768798828125e+01
1.650000000000000000e+02 1.650646667480468750e+02
1.790000000000000000e+02 1.717742614746093750e+02
1.860000000000000000e+02 1.615643157958984375e+02
1.870000000000000000e+02 1.741841278076171875e+02
1.860000000000000000e+02 1.941655578613281250e+02
2.050000000000000000e+02 1.913144683837890625e+02
2.080000000000000000e+02 2.047066802978515625e+02
2.080000000000000000e+02 2.017183227539062500e+02
2.340000000000000000e+02 2.141294860839843750e+02
2.330000000000000000e+02 2.288059844970703125e+02
2.290000000000000000e+02 2.073432617187500000e+02
1.970000000000000000e+02 1.963883209228515625e+02
2.070000000000000000e+02 1.974764404296875000e+02
2.020000000000000000e+02 2.121643371582031250e+02
1.990000000000000000e+02 1.945046997070312500e+02
2.260000000000000000e+02 2.114270172119140625e+02
1.189999923706054688e+02 1.340690460205078125e+02
2.090000000000000000e+02 2.266383361816406250e+02
2.110000000000000000e+02 1.869162902832031250e+02
2.470000000000000000e+02 1.815125885009765625e+02
2.410000000000000000e+02 2.230734558105468750e+02
2.440000000000000000e+02 2.398648071289062500e+02
1.980000000000000000e+02 2.642559204101562500e+02
1.460000000000000000e+02 1.530906982421875000e+02
1.229999923706054688e+02 1.088375854492187500e+02
1.390000000000000000e+02 1.344364471435546875e+02
1.390000000000000000e+02 1.517308807373046875e+02
1.460000000000000000e+02 1.480654296875000000e+02
1.470000000000000000e+02 1.605686340332031250e+02
1.520000000000000000e+02 1.526508941650390625e+02
1.570000000000000000e+02 1.641247253417968750e+02
1.600000000000000000e+02 1.553881683349609375e+02
1.800000000000000000e+02 1.652211608886718750e+02
1.680000000000000000e+02 1.904430541992187500e+02
1.740000000000000000e+02 1.720159149169921875e+02
1.209999923706054688e+02 1.317393493652343750e+02
9.199999237060546875e+01 9.949155426025390625e+01
7.099999237060546875e+01 8.646630859375000000e+01
7.299999237060546875e+01 5.883430480957031250e+01
1.380000000000000000e+02 1.098321914672851562e+02
1.640000000000000000e+02 1.460518341064453125e+02
1.660000000000000000e+02 1.610100708007812500e+02
2.190000000000000000e+02 2.303922882080078125e+02
2.490000000000000000e+02 2.225410461425781250e+02
2.340000000000000000e+02 2.672924499511718750e+02
2.320000000000000000e+02 2.285976562500000000e+02
2.300000000000000000e+02 2.408088226318359375e+02
2.250000000000000000e+02 2.177208404541015625e+02
1.830000000000000000e+02 2.330253906250000000e+02
1.800000000000000000e+02 1.929308319091796875e+02
1.800000000000000000e+02 1.653737640380859375e+02
2.140000000000000000e+02 1.853739624023437500e+02
2.130000000000000000e+02 1.977219696044921875e+02
2.140000000000000000e+02 2.055418243408203125e+02
2.160000000000000000e+02 2.316637878417968750e+02
1.640000000000000000e+02 2.068827209472656250e+02
1.300000000000000000e+02 1.780237884521484375e+02
1.279999923706054688e+02 1.476080932617187500e+02
1.260000000000000000e+02 1.238123474121093750e+02
1.239999923706054688e+02 1.108128356933593750e+02
1.410000000000000000e+02 1.600494689941406250e+02
1.890000000000000000e+02 1.636619567871093750e+02
2.040000000000000000e+02 1.660413970947265625e+02
2.180000000000000000e+02 1.695068054199218750e+02
2.330000000000000000e+02 1.657157897949218750e+02
2.360000000000000000e+02 1.940336456298828125e+02
2.240000000000000000e+02 2.272147216796875000e+02
2.210000000000000000e+02 2.492688598632812500e+02
2.160000000000000000e+02 2.576360473632812500e+02
2.090000000000000000e+02 2.271592712402343750e+02
1.940000000000000000e+02 1.793031005859375000e+02
1.920000000000000000e+02 2.137291717529296875e+02
1.760000000000000000e+02 2.123209228515625000e+02
1.630000000000000000e+02 2.161218872070312500e+02
2.280000000000000000e+02 1.667555999755859375e+02
2.460000000000000000e+02 2.368199157714843750e+02
1.880000000000000000e+02 1.872599334716796875e+02
2.210000000000000000e+02 2.184200744628906250e+02
2.220000000000000000e+02 2.045487213134765625e+02
2.250000000000000000e+02 2.088515472412109375e+02
2.310000000000000000e+02 2.479293365478515625e+02
1.940000000000000000e+02 2.181835632324218750e+02
1.880000000000000000e+02 2.012850341796875000e+02
1.930000000000000000e+02 1.810865631103515625e+02
1.720000000000000000e+02 1.684971313476562500e+02
1.700000000000000000e+02 1.473120727539062500e+02
1.660000000000000000e+02 1.614081726074218750e+02
1.910000000000000000e+02 1.570360565185546875e+02
2.040000000000000000e+02 1.787266235351562500e+02
2.030000000000000000e+02 2.052651977539062500e+02
1.910000000000000000e+02 2.097213897705078125e+02
1.640000000000000000e+02 1.841092834472656250e+02
1.690000000000000000e+02 1.753641662597656250e+02
1.740000000000000000e+02 1.678144836425781250e+02
2.010000000000000000e+02 1.901778411865234375e+02
2.550000000000000000e+02 2.306877288818359375e+02
2.550000000000000000e+02 2.521192016601562500e+02
1.890000000000000000e+02 1.972473754882812500e+02
1.870000000000000000e+02 1.834906311035156250e+02
1.870000000000000000e+02 1.884471740722656250e+02
1.770000000000000000e+02 1.941655731201171875e+02
1.770000000000000000e+02 1.812643127441406250e+02
1.810000000000000000e+02 1.739439392089843750e+02
1.870000000000000000e+02 1.991624908447265625e+02
2.120000000000000000e+02 1.932163085937500000e+02
2.020000000000000000e+02 2.112940979003906250e+02
2.080000000000000000e+02 2.251564178466796875e+02
1.990000000000000000e+02 1.890246276855468750e+02
1.840000000000000000e+02 1.850614013671875000e+02
2.100000000000000000e+02 1.834263000488281250e+02
2.090000000000000000e+02 1.955135498046875000e+02
2.050000000000000000e+02 2.163983459472656250e+02
2.010000000000000000e+02 2.243164215087890625e+02
1.520000000000000000e+02 1.806874694824218750e+02
1.410000000000000000e+02 1.813318939208984375e+02
1.099999923706054688e+02 1.452044982910156250e+02
1.070000000000000000e+02 1.292940979003906250e+02
7.500000000000000000e+01 1.092803649902343750e+02
1.200000000000000000e+02 8.589821624755859375e+01
1.340000000000000000e+02 8.901906585693359375e+01
1.650000000000000000e+02 9.987511444091796875e+01
2.370000000000000000e+02 1.903566894531250000e+02
2.320000000000000000e+02 2.081134948730468750e+02
2.310000000000000000e+02 2.208365936279296875e+02
2.280000000000000000e+02 2.304092864990234375e+02
2.250000000000000000e+02 2.426703948974609375e+02
2.210000000000000000e+02 2.495737915039062500e+02
2.200000000000000000e+02 2.366189117431640625e+02
2.230000000000000000e+02 2.223748931884765625e+02
1.830000000000000000e+02 2.156870422363281250e+02
1.620000000000000000e+02 1.882837982177734375e+02
1.640000000000000000e+02 1.705316467285156250e+02
1.680000000000000000e+02 1.548389129638671875e+02
1.700000000000000000e+02 1.454724884033203125e+02
1.640000000000000000e+02 1.534667053222656250e+02
1.050000000000000000e+02 1.355790100097656250e+02
7.999999237060546875e+01 9.473625946044921875e+01
8.300000000000000000e+01 7.613253784179687500e+01
9.099999237060546875e+01 8.208059692382812500e+01
9.300000000000000000e+01 1.025413665771484375e+02
1.270000000000000000e+02 1.358933868408203125e+02
2.170000000000000000e+02 2.185301818847656250e+02
2.250000000000000000e+02 2.145997924804687500e+02
2.110000000000000000e+02 2.185901031494140625e+02
2.110000000000000000e+02 2.292597808837890625e+02
2.110000000000000000e+02 2.160461883544921875e+02
2.240000000000000000e+02 2.045673522949218750e+02
2.020000000000000000e+02 2.246549377441406250e+02
2.060000000000000000e+02 2.230252990722656250e+02
2.110000000000000000e+02 2.151742858886718750e+02
2.140000000000000000e+02 2.037976074218750000e+02
2.230000000000000000e+02 1.990021362304687500e+02
2.690000000000000000e+02 2.829372253417968750e+02
2.330000000000000000e+02 2.689953613281250000e+02
2.210000000000000000e+02 2.610735473632812500e+02
2.240000000000000000e+02 2.398236999511718750e+02
2.200000000000000000e+02 2.131221313476562500e+02
2.240000000000000000e+02 2.075968170166015625e+02
2.380000000000000000e+02 2.227263183593750000e+02
2.330000000000000000e+02 2.371188049316406250e+02
1.970000000000000000e+02 2.185405731201171875e+02
2.010000000000000000e+02 1.935518798828125000e+02
2.030000000000000000e+02 2.065075683593750000e+02
2.030000000000000000e+02 1.929643859863281250e+02
1.970000000000000000e+02 2.040394744873046875e+02
1.980000000000000000e+02 2.178903503417968750e+02
1.940000000000000000e+02 1.966824035644531250e+02
1.940000000000000000e+02 2.138544311523437500e+02
1.980000000000000000e+02 2.020951843261718750e+02
1.950000000000000000e+02 2.014657745361328125e+02
1.940000000000000000e+02 2.109491882324218750e+02
1.910000000000000000e+02 1.955134582519531250e+02
1.920000000000000000e+02 2.005677795410156250e+02
1.820000000000000000e+02 1.845095825195312500e+02
1.510000000000000000e+02 1.729992218017578125e+02
1.440000000000000000e+02 1.379194335937500000e+02
1.420000000000000000e+02 1.538311004638671875e+02
1.490000000000000000e+02 1.386227722167968750e+02
1.650000000000000000e+02 1.774548645019531250e+02
1.750000000000000000e+02 1.699691467285156250e+02
1.860000000000000000e+02 1.595190429687500000e+02
1.870000000000000000e+02 1.829199829101562500e+02
1.530000000000000000e+02 1.584668426513671875e+02
1.400000000000000000e+02 1.250342254638671875e+02
1.810000000000000000e+02 2.030129547119140625e+02
2.240000000000000000e+02 1.939072875976562500e+02
2.210000000000000000e+02 2.026235656738281250e+02
2.260000000000000000e+02 1.949071197509765625e+02
2.280000000000000000e+02 2.467364654541015625e+02
2.100000000000000000e+02 1.969001464843750000e+02
1.710000000000000000e+02 2.237219085693359375e+02
1.650000000000000000e+02 1.499849548339843750e+02
1.660000000000000000e+02 1.661493988037109375e+02
1.490000000000000000e+02 1.930421600341796875e+02
7.400000000000000000e+01 1.614440002441406250e+02
9.499999237060546875e+01 1.018112335205078125e+02
8.900000000000000000e+01 8.693666839599609375e+01
1.240000000000000000e+02 9.255709838867187500e+01
2.090000000000000000e+02 1.556055297851562500e+02
1.310000000000000000e+02 1.700890350341796875e+02
1.110000000000000000e+02 1.635333862304687500e+02
9.200000000000000000e+01 1.606497192382812500e+02
9.300000000000000000e+01 1.511723327636718750e+02
1.260000000000000000e+02 1.227069931030273438e+02
1.400000000000000000e+02 1.307387237548828125e+02
1.610000000000000000e+02 1.267830352783203125e+02
1.830000000000000000e+02 1.782090911865234375e+02
1.520000000000000000e+02 1.750316162109375000e+02
7.800000000000000000e+01 1.897257385253906250e+02
1.230000000000000000e+02 9.378154754638671875e+01
1.380000000000000000e+02 1.201978378295898438e+02
1.580000000000000000e+02 1.057673645019531250e+02
1.700000000000000000e+02 1.732321929931640625e+02
1.320000000000000000e+02 1.612584228515625000e+02
1.310000000000000000e+02 1.521313171386718750e+02
1.600000000000000000e+02 1.597106628417968750e+02
1.660000000000000000e+02 1.703920898437500000e+02
1.660000000000000000e+02 1.652973327636718750e+02
1.740000000000000000e+02 1.768758392333984375e+02
1.070000000000000000e+02 1.299699707031250000e+02
1.510000000000000000e+02 1.170807723999023438e+02
1.550000000000000000e+02 1.102839508056640625e+02
1.470000000000000000e+02 1.264207382202148438e+02
1.490000000000000000e+02 1.395824279785156250e+02
1.520000000000000000e+02 1.302348937988281250e+02
1.620000000000000000e+02 1.579182281494140625e+02
1.880000000000000000e+02 1.797935180664062500e+02
1.970000000000000000e+02 1.864170989990234375e+02
2.350000000000000000e+02 2.138836975097656250e+02
2.330000000000000000e+02 2.336965637207031250e+02
2.680000000000000000e+02 2.380600128173828125e+02
2.670000000000000000e+02 2.643502502441406250e+02
2.290000000000000000e+02 2.548218383789062500e+02
1.810000000000000000e+02 1.782858123779296875e+02
2.010000000000000000e+02 1.833112640380859375e+02
2.030000000000000000e+02 1.954342041015625000e+02
1.940000000000000000e+02 2.103350067138671875e+02
2.280000000000000000e+02 2.373194274902343750e+02
2.200000000000000000e+02 2.132637786865234375e+02
1.340000000000000000e+02 1.831614532470703125e+02
1.230000000000000000e+02 1.855591430664062500e+02
1.050000000000000000e+02 1.451047363281250000e+02
1.010000000000000000e+02 1.282110900878906250e+02
9.800000000000000000e+01 1.099994049072265625e+02
1.620000000000000000e+02 1.437640991210937500e+02
1.650000000000000000e+02 1.958526153564453125e+02
1.660000000000000000e+02 1.650996093750000000e+02
1.710000000000000000e+02 1.603276824951171875e+02
1.740000000000000000e+02 1.761861572265625000e+02
1.960000000000000000e+02 1.809987487792968750e+02
2.630000000000000000e+02 2.333045654296875000e+02
2.640000000000000000e+02 2.513491516113281250e+02
2.620000000000000000e+02 2.666835937500000000e+02
2.630000000000000000e+02 2.574796447753906250e+02
2.740000000000000000e+02 2.532532348632812500e+02
2.780000000000000000e+02 2.480824584960937500e+02
2.720000000000000000e+02 2.719210205078125000e+02
2.400000000000000000e+02 2.620243530273437500e+02
2.260000000000000000e+02 2.706756591796875000e+02
2.160000000000000000e+02 2.278079376220703125e+02
2.200000000000000000e+02 2.165731201171875000e+02
2.400000000000000000e+02 2.167316589355468750e+02
2.250000000000000000e+02 2.115989685058593750e+02
2.260000000000000000e+02 2.435851440429687500e+02
2.360000000000000000e+02 2.375791168212890625e+02
2.320000000000000000e+02 2.382269287109375000e+02
2.390000000000000000e+02 2.346587524414062500e+02
2.440000000000000000e+02 2.292310485839843750e+02
2.010000000000000000e+02 2.153910675048828125e+02
2.010000000000000000e+02 2.309271240234375000e+02
2.180000000000000000e+02 1.917078247070312500e+02
2.140000000000000000e+02 2.035680084228515625e+02
2.110000000000000000e+02 1.971072235107421875e+02
2.140000000000000000e+02 2.226425476074218750e+02
2.070000000000000000e+02 2.167965087890625000e+02
2.070000000000000000e+02 2.351328735351562500e+02
1.930000000000000000e+02 1.970356292724609375e+02
1.940000000000000000e+02 2.005625610351562500e+02
1.800000000000000000e+02 1.904485321044921875e+02
1.670000000000000000e+02 1.768409881591796875e+02
1.690000000000000000e+02 1.615838317871093750e+02
1.670000000000000000e+02 1.715121307373046875e+02
1.690000000000000000e+02 1.821097412109375000e+02
1.540000000000000000e+02 1.765056762695312500e+02
1.520000000000000000e+02 1.481852722167968750e+02
1.460000000000000000e+02 1.425511627197265625e+02
1.570000000000000000e+02 1.511093139648437500e+02
1.600000000000000000e+02 1.429220581054687500e+02
1.660000000000000000e+02 1.696829528808593750e+02
2.010000000000000000e+02 2.150959930419921875e+02
1.980000000000000000e+02 2.080985565185546875e+02
2.140000000000000000e+02 2.021131591796875000e+02
2.030000000000000000e+02 2.004078521728515625e+02
1.990000000000000000e+02 2.092796020507812500e+02
1.980000000000000000e+02 2.289553985595703125e+02
2.140000000000000000e+02 1.941423950195312500e+02
2.020000000000000000e+02 2.010000610351562500e+02
2.010000000000000000e+02 2.187949218750000000e+02
2.060000000000000000e+02 2.047597656250000000e+02
2.040000000000000000e+02 1.888168487548828125e+02
2.010000000000000000e+02 2.030594329833984375e+02
1.840000000000000000e+02 1.969703063964843750e+02
1.790000000000000000e+02 1.910458984375000000e+02
1.850000000000000000e+02 1.664899597167968750e+02
1.860000000000000000e+02 1.533708343505859375e+02
1.820000000000000000e+02 1.639962463378906250e+02
1.780000000000000000e+02 1.723471374511718750e+02
1.770000000000000000e+02 1.833852233886718750e+02
1.640000000000000000e+02 1.938333892822265625e+02
1.620000000000000000e+02 1.787652282714843750e+02
1.620000000000000000e+02 1.668195800781250000e+02
1.590000000000000000e+02 1.844882965087890625e+02
1.530000000000000000e+02 1.889393005371093750e+02
1.160000000000000000e+02 1.386789855957031250e+02
8.900000000000000000e+01 8.931960296630859375e+01
8.699999237060546875e+01 8.335118103027343750e+01
1.209999923706054688e+02 9.124288940429687500e+01
1.840000000000000000e+02 1.427869873046875000e+02
2.670000000000000000e+02 2.685930175781250000e+02
2.550000000000000000e+02 2.765903625488281250e+02
2.480000000000000000e+02 2.417454376220703125e+02
2.540000000000000000e+02 2.315441894531250000e+02
2.560000000000000000e+02 2.491525878906250000e+02
2.570000000000000000e+02 2.280066070556640625e+02
2.670000000000000000e+02 2.448638916015625000e+02
2.760000000000000000e+02 2.577313842773437500e+02
2.740000000000000000e+02 2.834391174316406250e+02
2.780000000000000000e+02 2.645877685546875000e+02
2.720000000000000000e+02 2.460723876953125000e+02
2.650000000000000000e+02 2.693336791992187500e+02
2.600000000000000000e+02 2.759735412597656250e+02
2.760000000000000000e+02 2.855912475585937500e+02
2.720000000000000000e+02 2.636178283691406250e+02
2.710000000000000000e+02 2.582734069824218750e+02
2.220000000000000000e+02 2.465062408447265625e+02
2.050000000000000000e+02 2.442733306884765625e+02
1.870000000000000000e+02 2.423333129882812500e+02
1.340000000000000000e+02 1.473572692871093750e+02
1.310000000000000000e+02 1.330600280761718750e+02
1.510000000000000000e+02 1.245538787841796875e+02
1.600000000000000000e+02 1.213272323608398438e+02
1.690000000000000000e+02 1.420196228027343750e+02
1.780000000000000000e+02 1.716947174072265625e+02
1.370000000000000000e+02 1.657784576416015625e+02
1.410000000000000000e+02 1.503016357421875000e+02
2.790000000000000000e+02 2.526597900390625000e+02
2.790000000000000000e+02 2.770238342285156250e+02
2.750000000000000000e+02 2.863056640625000000e+02
2.120000000000000000e+02 2.496340942382812500e+02
1.340000000000000000e+02 1.678547821044921875e+02
1.070000000000000000e+02 1.239124450683593750e+02
1.000000000000000000e+02 1.152496261596679688e+02
1.040000000000000000e+02 1.055704040527343750e+02
1.830000000000000000e+02 1.717047119140625000e+02
1.910000000000000000e+02 1.694407958984375000e+02
2.010000000000000000e+02 1.681420288085937500e+02
2.150000000000000000e+02 1.977239685058593750e+02
2.230000000000000000e+02 2.286194610595703125e+02
2.170000000000000000e+02 2.105890502929687500e+02
2.840000000000000000e+02 2.688180541992187500e+02
2.950000000000000000e+02 2.682391967773437500e+02
2.890000000000000000e+02 2.890760192871093750e+02
2.690000000000000000e+02 2.661608886718750000e+02
2.910000000000000000e+02 2.596753845214843750e+02
2.730000000000000000e+02 2.729813232421875000e+02
2.800000000000000000e+02 2.640755615234375000e+02
2.750000000000000000e+02 2.866488647460937500e+02
2.430000000000000000e+02 2.707000427246093750e+02
2.470000000000000000e+02 2.555157928466796875e+02
2.600000000000000000e+02 2.573275756835937500e+02
3.010000000000000000e+02 2.298189544677734375e+02
3.270000000000000000e+02 2.908477172851562500e+02
2.600000000000000000e+02 2.222146453857421875e+02
2.630000000000000000e+02 2.450051727294921875e+02
2.320000000000000000e+02 2.400642700195312500e+02
2.120000000000000000e+02 2.070683135986328125e+02
1.540000000000000000e+02 1.358430023193359375e+02
1.580000000000000000e+02 1.638841552734375000e+02
1.650000000000000000e+02 1.400686645507812500e+02
1.780000000000000000e+02 1.640256042480468750e+02
1.670000000000000000e+02 1.550732269287109375e+02
2.000000000000000000e+02 2.128543243408203125e+02
2.190000000000000000e+02 2.344860534667968750e+02
2.210000000000000000e+02 2.208032226562500000e+02
2.410000000000000000e+02 2.465864105224609375e+02
2.510000000000000000e+02 2.570062255859375000e+02
2.520000000000000000e+02 2.496157226562500000e+02
2.590000000000000000e+02 2.462453155517578125e+02
2.620000000000000000e+02 2.656399536132812500e+02
2.650000000000000000e+02 2.476262207031250000e+02
2.680000000000000000e+02 2.533564758300781250e+02
2.640000000000000000e+02 2.588463745117187500e+02
2.630000000000000000e+02 2.434948272705078125e+02
2.580000000000000000e+02 2.508730468750000000e+02
2.690000000000000000e+02 2.558567962646484375e+02
3.000000000000000000e+02 2.715193176269531250e+02
3.050000000000000000e+02 2.899214172363281250e+02
3.010000000000000000e+02 2.705478515625000000e+02
2.800000000000000000e+02 2.719617004394531250e+02
2.760000000000000000e+02 2.808548583984375000e+02
2.730000000000000000e+02 3.061502990722656250e+02
2.700000000000000000e+02 2.898924255371093750e+02
2.670000000000000000e+02 3.066984863281250000e+02
2.720000000000000000e+02 2.872958984375000000e+02
2.770000000000000000e+02 2.485750122070312500e+02
2.820000000000000000e+02 2.691125488281250000e+02
2.700000000000000000e+02 2.568594055175781250e+02
2.700000000000000000e+02 2.956513977050781250e+02
2.760000000000000000e+02 2.767663574218750000e+02
2.850000000000000000e+02 2.597189941406250000e+02
2.540000000000000000e+02 2.590107116699218750e+02
2.520000000000000000e+02 2.424281311035156250e+02
2.380000000000000000e+02 2.383759155273437500e+02
2.340000000000000000e+02 2.481122741699218750e+02
2.450000000000000000e+02 2.322404785156250000e+02
2.450000000000000000e+02 2.139299926757812500e+02
2.380000000000000000e+02 2.267204132080078125e+02
2.340000000000000000e+02 2.330192260742187500e+02
2.330000000000000000e+02 2.548596496582031250e+02
2.190000000000000000e+02 2.440937805175781250e+02
2.190000000000000000e+02 2.181462707519531250e+02
1.810000000000000000e+02 2.011547851562500000e+02
1.940000000000000000e+02 1.961128387451171875e+02
1.970000000000000000e+02 1.902764129638671875e+02
1.850000000000000000e+02 1.984143524169921875e+02
1.770000000000000000e+02 1.935677032470703125e+02
1.790000000000000000e+02 1.771971435546875000e+02
1.680000000000000000e+02 1.784788208007812500e+02
1.690000000000000000e+02 1.674553527832031250e+02
1.170000076293945312e+02 1.352253417968750000e+02
1.120000076293945312e+02 1.421895294189453125e+02
1.100000152587890625e+02 1.195269470214843750e+02
1.090000152587890625e+02 1.285350341796875000e+02
1.200000076293945312e+02 1.046384353637695312e+02
1.300000000000000000e+02 1.153884582519531250e+02
1.330000000000000000e+02 1.339079132080078125e+02
1.520000000000000000e+02 1.660589447021484375e+02
1.500000000000000000e+02 1.590072479248046875e+02
1.720000000000000000e+02 1.531375427246093750e+02
1.570000000000000000e+02 1.730104980468750000e+02
1.550000000000000000e+02 1.933843841552734375e+02
1.530000000000000000e+02 1.739311218261718750e+02
1.650000000000000000e+02 1.664607696533203125e+02
1.890000000000000000e+02 1.671002197265625000e+02
1.120000076293945312e+02 1.189077911376953125e+02
1.440000000000000000e+02 1.476691741943359375e+02
1.460000000000000000e+02 1.480604705810546875e+02
1.920000000000000000e+02 1.735981445312500000e+02
2.030000000000000000e+02 1.762474212646484375e+02
2.050000000000000000e+02 2.024471435546875000e+02
2.080000000000000000e+02 2.240405273437500000e+02
2.090000000000000000e+02 2.122057189941406250e+02
2.120000000000000000e+02 1.963661193847656250e+02
2.550000000000000000e+02 2.407189941406250000e+02
2.760000000000000000e+02 2.758109436035156250e+02
2.780000000000000000e+02 2.507241821289062500e+02
2.760000000000000000e+02 2.793887329101562500e+02
2.790000000000000000e+02 2.712163696289062500e+02
2.540000000000000000e+02 2.554385070800781250e+02
2.220000000000000000e+02 2.564712524414062500e+02
1.870000000000000000e+02 1.935402221679687500e+02
1.820000000000000000e+02 1.793700866699218750e+02
1.780000000000000000e+02 1.637627716064453125e+02
1.700000000000000000e+02 1.677829132080078125e+02
1.570000000000000000e+02 1.466497955322265625e+02
1.330000000000000000e+02 1.483384704589843750e+02
1.260000076293945312e+02 1.118205032348632812e+02
1.240000076293945312e+02 1.383294219970703125e+02
1.200000076293945312e+02 1.228625488281250000e+02
1.230000076293945312e+02 1.181812438964843750e+02
1.130000076293945312e+02 1.348803405761718750e+02
1.130000076293945312e+02 1.229834060668945312e+02
1.170000076293945312e+02 1.161509246826171875e+02
1.570000000000000000e+02 1.534568023681640625e+02
1.550000000000000000e+02 1.661884002685546875e+02
1.160000076293945312e+02 1.140640563964843750e+02
1.200000076293945312e+02 1.258130187988281250e+02
1.110000076293945312e+02 1.288504028320312500e+02
1.160000076293945312e+02 1.307362518310546875e+02
1.170000076293945312e+02 1.061296386718750000e+02
1.210000076293945312e+02 1.172931442260742188e+02
1.180000076293945312e+02 1.276855163574218750e+02
1.180000076293945312e+02 1.225777206420898438e+02
1.140000076293945312e+02 1.314126434326171875e+02
9.400000762939453125e+01 9.167868804931640625e+01
1.760000000000000000e+02 1.564985046386718750e+02
2.470000000000000000e+02 2.321317749023437500e+02
2.510000000000000000e+02 2.533619232177734375e+02
2.550000000000000000e+02 2.459192657470703125e+02
2.650000000000000000e+02 2.574044494628906250e+02
2.660000000000000000e+02 2.544389190673828125e+02
2.660000000000000000e+02 2.662473144531250000e+02
2.650000000000000000e+02 2.751776428222656250e+02
2.690000000000000000e+02 2.663675231933593750e+02
3.010000000000000000e+02 2.815787658691406250e+02
3.000000000000000000e+02 2.643603515625000000e+02
2.960000000000000000e+02 2.899851379394531250e+02
2.890000000000000000e+02 3.051417541503906250e+02
2.670000000000000000e+02 2.424677429199218750e+02
2.990000000000000000e+02 2.816079101562500000e+02
3.230000000000000000e+02 2.879455566406250000e+02
3.390000000000000000e+02 3.018261718750000000e+02
3.320000000000000000e+02 3.012272644042968750e+02
3.270000000000000000e+02 3.123090209960937500e+02
3.140000000000000000e+02 3.117734680175781250e+02
2.850000000000000000e+02 2.815795898437500000e+02
2.720000000000000000e+02 2.706593017578125000e+02
2.690000000000000000e+02 2.824028930664062500e+02
2.460000000000000000e+02 2.615909118652343750e+02
2.150000000000000000e+02 2.324177551269531250e+02
2.040000000000000000e+02 2.163557128906250000e+02
2.020000000000000000e+02 2.010363616943359375e+02
2.010000000000000000e+02 1.899871063232421875e+02
1.740000000000000000e+02 2.163052673339843750e+02
1.790000000000000000e+02 2.201224670410156250e+02
1.980000000000000000e+02 2.598523254394531250e+02
2.250000000000000000e+02 1.930778045654296875e+02
2.290000000000000000e+02 1.821752166748046875e+02
2.270000000000000000e+02 2.211772003173828125e+02
1.780000000000000000e+02 1.683246307373046875e+02
1.970000000000000000e+02 1.792582702636718750e+02
2.240000000000000000e+02 2.043173217773437500e+02
2.130000000000000000e+02 2.084698486328125000e+02
2.110000000000000000e+02 2.342169494628906250e+02
2.080000000000000000e+02 2.495393829345703125e+02
2.060000000000000000e+02 2.269928588867187500e+02
2.030000000000000000e+02 2.129099426269531250e+02
2.040000000000000000e+02 2.028005065917968750e+02
2.070000000000000000e+02 1.899362640380859375e+02
2.110000000000000000e+02 2.146757202148437500e+02
2.150000000000000000e+02 2.085574493408203125e+02
2.170000000000000000e+02 1.999880828857421875e+02
1.970000000000000000e+02 1.978863983154296875e+02
1.990000000000000000e+02 1.885885009765625000e+02
1.970000000000000000e+02 1.976599578857421875e+02
1.800000000000000000e+02 2.106319274902343750e+02
1.840000000000000000e+02 1.805025482177734375e+02
1.760000000000000000e+02 1.750260925292968750e+02
1.690000000000000000e+02 1.687037353515625000e+02
1.930000000000000000e+02 1.632564086914062500e+02
1.910000000000000000e+02 1.804931030273437500e+02
1.900000000000000000e+02 2.062900695800781250e+02
1.910000000000000000e+02 1.853599090576171875e+02
1.910000000000000000e+02 2.065734252929687500e+02
1.950000000000000000e+02 1.833764038085937500e+02
2.040000000000000000e+02 2.075995178222656250e+02
2.050000000000000000e+02 1.896707763671875000e+02
2.100000000000000000e+02 2.155732574462890625e+02
2.130000000000000000e+02 2.032942504882812500e+02
2.140000000000000000e+02 2.132641906738281250e+02
1.930000000000000000e+02 2.124474639892578125e+02
2.250000000000000000e+02 2.147386627197265625e+02
2.190000000000000000e+02 1.899679870605468750e+02
2.210000000000000000e+02 1.741739501953125000e+02
2.230000000000000000e+02 2.094231567382812500e+02
2.220000000000000000e+02 2.475399475097656250e+02
2.190000000000000000e+02 2.058764190673828125e+02
2.170000000000000000e+02 2.220146026611328125e+02
2.170000000000000000e+02 2.071299133300781250e+02
2.010000000000000000e+02 2.131003875732421875e+02
1.970000000000000000e+02 2.289741363525390625e+02
1.950000000000000000e+02 2.050478057861328125e+02
1.800000000000000000e+02 1.775909423828125000e+02
2.370000000000000000e+02 1.673993682861328125e+02
2.570000000000000000e+02 2.640425415039062500e+02
2.520000000000000000e+02 2.662756042480468750e+02
2.500000000000000000e+02 2.878065490722656250e+02
2.500000000000000000e+02 2.465779571533203125e+02
2.470000000000000000e+02 2.539837951660156250e+02
2.490000000000000000e+02 2.377659606933593750e+02
2.520000000000000000e+02 2.044564514160156250e+02
2.500000000000000000e+02 2.405724029541015625e+02
2.520000000000000000e+02 2.609467163085937500e+02
2.560000000000000000e+02 2.272827758789062500e+02
2.620000000000000000e+02 2.522372283935546875e+02
2.520000000000000000e+02 2.344025573730468750e+02
2.450000000000000000e+02 2.452561492919921875e+02
2.520000000000000000e+02 2.499104614257812500e+02
2.410000000000000000e+02 2.593255615234375000e+02
2.380000000000000000e+02 2.709682922363281250e+02
2.190000000000000000e+02 2.301391601562500000e+02
1.930000000000000000e+02 2.050365447998046875e+02
1.800000000000000000e+02 2.027244873046875000e+02
1.640000000000000000e+02 1.860418243408203125e+02
1.410000000000000000e+02 1.540338134765625000e+02
1.260000076293945312e+02 1.246033477783203125e+02
1.250000076293945312e+02 1.353295898437500000e+02
1.100000152587890625e+02 1.311209106445312500e+02
7.800000762939453125e+01 1.054767684936523438e+02
9.800000762939453125e+01 1.036870269775390625e+02
1.420000000000000000e+02 1.774584655761718750e+02
1.610000000000000000e+02 1.541026611328125000e+02
1.600000000000000000e+02 1.332870788574218750e+02
1.620000000000000000e+02 1.642362518310546875e+02
1.720000000000000000e+02 1.659486999511718750e+02
1.650000000000000000e+02 1.733172607421875000e+02
1.560000000000000000e+02 1.747970886230468750e+02
1.520000000000000000e+02 1.849832000732421875e+02
1.420000000000000000e+02 1.518331298828125000e+02
1.240000076293945312e+02 1.433257446289062500e+02
1.040000076293945312e+02 1.175280838012695312e+02
1.210000076293945312e+02 1.181802673339843750e+02
1.580000000000000000e+02 1.259206085205078125e+02
1.200000076293945312e+02 1.525774536132812500e+02
1.230000076293945312e+02 1.361184387207031250e+02
7.300000762939453125e+01 8.112454986572265625e+01
7.600000762939453125e+01 7.216834259033203125e+01
9.100000762939453125e+01 8.680292510986328125e+01
2.240000000000000000e+02 2.540467834472656250e+02
2.180000000000000000e+02 2.282031555175781250e+02
2.220000000000000000e+02 2.117960205078125000e+02
2.210000000000000000e+02 2.254258880615234375e+02
2.290000000000000000e+02 2.155139617919921875e+02
2.280000000000000000e+02 2.017191467285156250e+02
2.240000000000000000e+02 2.154806213378906250e+02
2.060000000000000000e+02 2.303762359619140625e+02
2.250000000000000000e+02 2.152408142089843750e+02
2.230000000000000000e+02 1.850094909667968750e+02
2.240000000000000000e+02 2.255236511230468750e+02
2.250000000000000000e+02 2.398119201660156250e+02
2.660000000000000000e+02 2.284400329589843750e+02
2.810000000000000000e+02 2.664669189453125000e+02
3.120000000000000000e+02 2.611363830566406250e+02
1.540000000000000000e+02 1.857136993408203125e+02
1.500000000000000000e+02 1.649855346679687500e+02
1.400000152587890625e+02 1.444715576171875000e+02
1.210000076293945312e+02 1.184959106445312500e+02
1.000000076293945312e+02 1.042060394287109375e+02
9.900000762939453125e+01 1.235806427001953125e+02
9.900000762939453125e+01 1.027727813720703125e+02
1.740000000000000000e+02 1.405523834228515625e+02
1.850000000000000000e+02 1.883710021972656250e+02
1.340000000000000000e+02 1.375809783935546875e+02
1.420000000000000000e+02 1.338727111816406250e+02
1.350000000000000000e+02 1.259451980590820312e+02
1.350000000000000000e+02 1.429825439453125000e+02
1.350000000000000000e+02 1.546502532958984375e+02
1.340000000000000000e+02 1.173014373779296875e+02
1.340000000000000000e+02 1.296877746582031250e+02
1.290000000000000000e+02 1.434280242919921875e+02
1.090000152587890625e+02 1.346644439697265625e+02
2.220000000000000000e+02 2.099813995361328125e+02
2.240000000000000000e+02 2.277211151123046875e+02
2.330000000000000000e+02 2.181781005859375000e+02
2.370000000000000000e+02 2.270170135498046875e+02
2.230000000000000000e+02 2.079425659179687500e+02
2.200000000000000000e+02 2.149526062011718750e+02
2.170000000000000000e+02 2.400464477539062500e+02
2.160000000000000000e+02 2.228357238769531250e+02
2.100000000000000000e+02 1.819479980468750000e+02
2.000000000000000000e+02 2.281992797851562500e+02
1.950000000000000000e+02 2.078927001953125000e+02
2.240000000000000000e+02 1.931835479736328125e+02
2.240000000000000000e+02 2.157951507568359375e+02
2.410000000000000000e+02 2.294323730468750000e+02
2.500000000000000000e+02 2.551094055175781250e+02
2.460000000000000000e+02 2.277464599609375000e+02
2.450000000000000000e+02 2.407338256835937500e+02
2.380000000000000000e+02 2.214715576171875000e+02
2.410000000000000000e+02 2.142328338623046875e+02
2.400000000000000000e+02 2.484742431640625000e+02
2.400000000000000000e+02 2.268384552001953125e+02
2.420000000000000000e+02 2.369749450683593750e+02
2.490000000000000000e+02 2.660583190917968750e+02
2.490000000000000000e+02 2.485305480957031250e+02
2.440000000000000000e+02 2.494209136962890625e+02
2.440000000000000000e+02 2.309595642089843750e+02
2.350000000000000000e+02 2.385965270996093750e+02
2.200000000000000000e+02 2.390413513183593750e+02
2.250000000000000000e+02 2.295236053466796875e+02
2.310000000000000000e+02 2.254940795898437500e+02
2.270000000000000000e+02 1.932325897216796875e+02
2.270000000000000000e+02 2.238724670410156250e+02
2.370000000000000000e+02 2.226750183105468750e+02
2.370000000000000000e+02 2.339686126708984375e+02
2.360000000000000000e+02 2.191749267578125000e+02
2.510000000000000000e+02 2.213925781250000000e+02
2.570000000000000000e+02 2.173083496093750000e+02
2.770000000000000000e+02 2.160345306396484375e+02
3.190000000000000000e+02 2.863063659667968750e+02
3.090000000000000000e+02 3.049474182128906250e+02
2.940000000000000000e+02 3.212664794921875000e+02
2.820000000000000000e+02 2.970022583007812500e+02
2.840000000000000000e+02 2.771151733398437500e+02
2.840000000000000000e+02 2.534399566650390625e+02
2.330000000000000000e+02 2.879403381347656250e+02
2.200000000000000000e+02 2.863501892089843750e+02
8.500001525878906250e+01 1.032947921752929688e+02
6.500000762939453125e+01 6.737133026123046875e+01
1.390000000000000000e+02 8.181182861328125000e+01
1.540000000000000000e+02 7.925318145751953125e+01
1.490000000000000000e+02 1.275002136230468750e+02
1.630000000000000000e+02 1.437749786376953125e+02
1.680000000000000000e+02 1.223247222900390625e+02
1.710000000000000000e+02 1.422084045410156250e+02
1.730000000000000000e+02 1.752801666259765625e+02
1.780000000000000000e+02 1.811525115966796875e+02
1.570000000000000000e+02 1.789516754150390625e+02
1.630000000000000000e+02 1.706178436279296875e+02
1.650000000000000000e+02 1.642883911132812500e+02
1.990000000000000000e+02 1.517041778564453125e+02
2.100000000000000000e+02 1.987466430664062500e+02
2.190000000000000000e+02 2.243313293457031250e+02
2.200000000000000000e+02 2.432672424316406250e+02
2.160000000000000000e+02 2.281161804199218750e+02
2.110000000000000000e+02 2.218089904785156250e+02
2.120000000000000000e+02 2.074795074462890625e+02
2.110000000000000000e+02 2.003890533447265625e+02
2.100000000000000000e+02 2.019490051269531250e+02
2.270000000000000000e+02 2.056936798095703125e+02
2.330000000000000000e+02 2.251438293457031250e+02
2.350000000000000000e+02 2.437232055664062500e+02
2.340000000000000000e+02 2.273171691894531250e+02
2.200000000000000000e+02 2.258314666748046875e+02
2.470000000000000000e+02 2.503818664550781250e+02
2.560000000000000000e+02 2.520234680175781250e+02
2.570000000000000000e+02 2.465435333251953125e+02
2.390000000000000000e+02 2.514178466796875000e+02
2.320000000000000000e+02 2.550730743408203125e+02
2.230000000000000000e+02 2.095384979248046875e+02
2.220000000000000000e+02 2.289388275146484375e+02
2.240000000000000000e+02 2.036598663330078125e+02
2.230000000000000000e+02 2.223158264160156250e+02
2.250000000000000000e+02 2.247848663330078125e+02
2.290000000000000000e+02 2.214654693603515625e+02
2.590000000000000000e+02 2.347168884277343750e+02
2.630000000000000000e+02 2.538813476562500000e+02
2.540000000000000000e+02 2.713513183593750000e+02
2.550000000000000000e+02 2.430608825683593750e+02
2.370000000000000000e+02 2.558462829589843750e+02
2.380000000000000000e+02 2.383420104980468750e+02
2.480000000000000000e+02 2.363692016601562500e+02
2.440000000000000000e+02 2.179526977539062500e+02
2.370000000000000000e+02 2.276359558105468750e+02
2.290000000000000000e+02 2.653667602539062500e+02
2.340000000000000000e+02 2.367891387939453125e+02
2.470000000000000000e+02 2.352977294921875000e+02
2.500000000000000000e+02 2.211874084472656250e+02
2.490000000000000000e+02 2.364799041748046875e+02
2.680000000000000000e+02 2.494692382812500000e+02
2.730000000000000000e+02 2.612148742675781250e+02
2.620000000000000000e+02 2.526099548339843750e+02
2.640000000000000000e+02 2.440151977539062500e+02
2.750000000000000000e+02 2.819516906738281250e+02
2.770000000000000000e+02 2.965764770507812500e+02
2.770000000000000000e+02 2.819901428222656250e+02
2.760000000000000000e+02 2.698925170898437500e+02
2.730000000000000000e+02 2.802627258300781250e+02
2.420000000000000000e+02 2.627378540039062500e+02
1.840000000000000000e+02 1.786371154785156250e+02
1.600000000000000000e+02 1.636263580322265625e+02
1.540000000000000000e+02 1.540520324707031250e+02
1.230000076293945312e+02 1.364810791015625000e+02
1.180000076293945312e+02 1.100163116455078125e+02
1.170000076293945312e+02 1.251647949218750000e+02
1.150000076293945312e+02 1.206254501342773438e+02
1.130000076293945312e+02 1.355729980468750000e+02
1.350000000000000000e+02 1.125776824951171875e+02
1.480000000000000000e+02 1.374397277832031250e+02
1.460000000000000000e+02 1.630675964355468750e+02
1.710000000000000000e+02 1.777107849121093750e+02
1.660000000000000000e+02 1.798477325439453125e+02
1.610000000000000000e+02 1.849434509277343750e+02
1.250000000000000000e+02 1.337664337158203125e+02
1.210000000000000000e+02 1.474532165527343750e+02
9.899999237060546875e+01 1.156069183349609375e+02
9.899999237060546875e+01 9.668873596191406250e+01
1.189999923706054688e+02 1.031043930053710938e+02
1.200000000000000000e+02 1.176249237060546875e+02
1.230000000000000000e+02 1.025307540893554688e+02
1.290000000000000000e+02 1.182313842773437500e+02
1.290000000000000000e+02 1.410715332031250000e+02
1.280000000000000000e+02 1.268860321044921875e+02
1.270000000000000000e+02 1.448283081054687500e+02
1.320000000000000000e+02 1.361289978027343750e+02
1.189999923706054688e+02 1.450287475585937500e+02
1.159999923706054688e+02 1.525268402099609375e+02
1.200000000000000000e+02 1.304987945556640625e+02
1.230000000000000000e+02 1.132007751464843750e+02
1.260000000000000000e+02 1.026062240600585938e+02
1.280000000000000000e+02 1.209810638427734375e+02
1.130000000000000000e+02 1.420858764648437500e+02
1.510000000000000000e+02 1.168582229614257812e+02
1.680000000000000000e+02 1.421854248046875000e+02
1.550000000000000000e+02 1.767712097167968750e+02
1.480000000000000000e+02 1.461916046142578125e+02
1.450000000000000000e+02 1.750385589599609375e+02
1.560000000000000000e+02 1.672643585205078125e+02
1.910000000000000000e+02 1.691951904296875000e+02
2.110000000000000000e+02 1.554103851318359375e+02
2.200000000000000000e+02 1.821813812255859375e+02
2.560000000000000000e+02 2.204070434570312500e+02
2.700000000000000000e+02 2.733057250976562500e+02
2.580000000000000000e+02 2.748334045410156250e+02
2.340000000000000000e+02 2.562890625000000000e+02
2.340000000000000000e+02 2.286487121582031250e+02
2.250000000000000000e+02 2.391755065917968750e+02
2.180000000000000000e+02 2.208456268310546875e+02
2.140000000000000000e+02 2.196764373779296875e+02
2.130000000000000000e+02 2.146780395507812500e+02
1.960000000000000000e+02 2.144692230224609375e+02
1.920000000000000000e+02 2.007574462890625000e+02
1.850000000000000000e+02 2.146012115478515625e+02
1.830000000000000000e+02 2.445712585449218750e+02
1.840000000000000000e+02 2.201184539794921875e+02
1.860000000000000000e+02 2.062046966552734375e+02
1.920000000000000000e+02 2.021991729736328125e+02
1.940000000000000000e+02 1.750038604736328125e+02
1.940000000000000000e+02 1.628319244384765625e+02
2.110000000000000000e+02 2.090089569091796875e+02
2.110000000000000000e+02 2.114687500000000000e+02
2.450000000000000000e+02 2.299280853271484375e+02
2.540000000000000000e+02 2.499542388916015625e+02
2.500000000000000000e+02 2.610198974609375000e+02
2.470000000000000000e+02 2.542427825927734375e+02
2.450000000000000000e+02 2.623764953613281250e+02
2.390000000000000000e+02 2.395202941894531250e+02
1.920000000000000000e+02 2.216591949462890625e+02
1.570000000000000000e+02 1.903322448730468750e+02
1.360000000000000000e+02 1.409383239746093750e+02
1.370000000000000000e+02 1.336318817138671875e+02
1.540000000000000000e+02 1.245992431640625000e+02
1.720000000000000000e+02 1.489450683593750000e+02
1.560000000000000000e+02 1.947484130859375000e+02
1.430000000000000000e+02 1.943825378417968750e+02
1.200000000000000000e+02 1.868883514404296875e+02
8.700000000000000000e+01 9.167647552490234375e+01
1.089999923706054688e+02 1.032190246582031250e+02
1.130000000000000000e+02 9.213767242431640625e+01
1.179999923706054688e+02 1.115263290405273438e+02
1.210000000000000000e+02 1.336579589843750000e+02
1.390000000000000000e+02 1.413950347900390625e+02
1.830000000000000000e+02 1.642777709960937500e+02
2.120000000000000000e+02 2.351749267578125000e+02
2.130000000000000000e+02 2.150799713134765625e+02
2.130000000000000000e+02 2.040605468750000000e+02
2.140000000000000000e+02 2.183322296142578125e+02
2.910000000000000000e+02 2.819612426757812500e+02
2.610000000000000000e+02 2.460245208740234375e+02
2.010000000000000000e+02 2.139303283691406250e+02
1.560000000000000000e+02 1.417871398925781250e+02
1.680000000000000000e+02 1.409218444824218750e+02
1.960000000000000000e+02 1.490703430175781250e+02
2.150000000000000000e+02 1.630492248535156250e+02
2.210000000000000000e+02 2.381969146728515625e+02
1.780000000000000000e+02 1.956703948974609375e+02
1.470000000000000000e+02 2.017451629638671875e+02
1.470000000000000000e+02 1.829700927734375000e+02
1.470000000000000000e+02 1.703620300292968750e+02
1.460000000000000000e+02 1.501625366210937500e+02
8.899999237060546875e+01 1.256299896240234375e+02
8.899999237060546875e+01 1.128875198364257812e+02
8.899999237060546875e+01 1.026563110351562500e+02
9.699999237060546875e+01 1.062713851928710938e+02
3.110000000000000000e+02 2.915779113769531250e+02
2.890000000000000000e+02 2.879471435546875000e+02
2.820000000000000000e+02 3.039255981445312500e+02
2.760000000000000000e+02 2.784446105957031250e+02
2.820000000000000000e+02 2.855872802734375000e+02
2.790000000000000000e+02 2.957083740234375000e+02
2.390000000000000000e+02 2.134882965087890625e+02
1.820000000000000000e+02 2.073827514648437500e+02
2.250000000000000000e+02 2.116182098388671875e+02
1.390000000000000000e+02 1.723185272216796875e+02
1.390000000000000000e+02 1.612009735107421875e+02
1.370000000000000000e+02 1.488397369384765625e+02
2.680000000000000000e+02 2.023897094726562500e+02
2.670000000000000000e+02 2.657588806152343750e+02
2.670000000000000000e+02 2.769567565917968750e+02
2.240000000000000000e+02 2.115684051513671875e+02
2.010000000000000000e+02 2.164167327880859375e+02
1.740000000000000000e+02 1.929000701904296875e+02
1.470000000000000000e+02 1.665582275390625000e+02
1.380000000000000000e+02 1.681830139160156250e+02
1.050000000000000000e+02 1.527866058349609375e+02
8.300000000000000000e+01 1.177750549316406250e+02
7.899999237060546875e+01 1.028698577880859375e+02
7.600000000000000000e+01 7.822603607177734375e+01
8.400000000000000000e+01 8.091039276123046875e+01
1.110000000000000000e+02 1.155591278076171875e+02
1.110000000000000000e+02 1.284729614257812500e+02
1.250000000000000000e+02 1.174189910888671875e+02
1.340000000000000000e+02 1.149847030639648438e+02
1.600000000000000000e+02 1.209949493408203125e+02
1.770000000000000000e+02 1.460056915283203125e+02
1.670000000000000000e+02 1.844188995361328125e+02
1.640000000000000000e+02 1.934797210693359375e+02
1.620000000000000000e+02 1.772928466796875000e+02
1.780000000000000000e+02 1.600365142822265625e+02
1.860000000000000000e+02 1.567545776367187500e+02
2.590000000000000000e+02 2.463265075683593750e+02
2.560000000000000000e+02 2.594046325683593750e+02
1.430000000000000000e+02 1.505248107910156250e+02
1.610000000000000000e+02 1.621691131591796875e+02
1.670000000000000000e+02 1.700642395019531250e+02
1.670000000000000000e+02 1.805551452636718750e+02
1.820000000000000000e+02 2.004263305664062500e+02
1.980000000000000000e+02 1.828578948974609375e+02
1.980000000000000000e+02 1.935003662109375000e+02
1.970000000000000000e+02 2.099185028076171875e+02
2.010000000000000000e+02 1.985196228027343750e+02
1.960000000000000000e+02 1.929750976562500000e+02
2.180000000000000000e+02 1.249949951171875000e+02
2.270000000000000000e+02 1.216083145141601562e+02
2.490000000000000000e+02 2.518688049316406250e+02
2.440000000000000000e+02 2.592733764648437500e+02
2.180000000000000000e+02 2.323021545410156250e+02
1.890000000000000000e+02 2.004114837646484375e+02
9.300000000000000000e+01 1.069337844848632812e+02
9.699999237060546875e+01 9.183058166503906250e+01
9.999999237060546875e+01 7.925091552734375000e+01
1.570000000000000000e+02 1.765440673828125000e+02
1.660000000000000000e+02 1.690195312500000000e+02
1.770000000000000000e+02 1.697480621337890625e+02
1.810000000000000000e+02 1.929959411621093750e+02
1.760000000000000000e+02 2.326698455810546875e+02
1.770000000000000000e+02 1.626285400390625000e+02
1.780000000000000000e+02 1.824114685058593750e+02
2.130000000000000000e+02 2.173905181884765625e+02
2.200000000000000000e+02 2.072931518554687500e+02
2.150000000000000000e+02 2.132613220214843750e+02
2.130000000000000000e+02 2.408196258544921875e+02
2.120000000000000000e+02 2.262046661376953125e+02
1.880000000000000000e+02 2.133491210937500000e+02
1.400000000000000000e+02 1.674178924560546875e+02
1.290000000000000000e+02 1.414010467529296875e+02
1.340000000000000000e+02 1.397942199707031250e+02
1.550000000000000000e+02 1.611362304687500000e+02
1.520000000000000000e+02 1.736701507568359375e+02
1.590000000000000000e+02 1.608527832031250000e+02
1.680000000000000000e+02 1.636667022705078125e+02
1.590000000000000000e+02 1.690530853271484375e+02
1.660000000000000000e+02 1.599407806396484375e+02
1.610000000000000000e+02 1.578338775634765625e+02
1.620000000000000000e+02 1.518352203369140625e+02
1.670000000000000000e+02 1.617814025878906250e+02
1.920000000000000000e+02 1.924988708496093750e+02
1.910000000000000000e+02 2.062296447753906250e+02
1.900000000000000000e+02 2.001144104003906250e+02
1.890000000000000000e+02 1.819676666259765625e+02
1.920000000000000000e+02 1.728324890136718750e+02
1.990000000000000000e+02 2.086351928710937500e+02
2.280000000000000000e+02 2.130592041015625000e+02
2.270000000000000000e+02 2.338117370605468750e+02
1.950000000000000000e+02 2.342097167968750000e+02
1.880000000000000000e+02 2.182994995117187500e+02
2.040000000000000000e+02 2.141395721435546875e+02
1.990000000000000000e+02 2.688730773925781250e+02
1.530000000000000000e+02 1.585557556152343750e+02
1.130000000000000000e+02 1.617514801025390625e+02
9.799999237060546875e+01 1.615391845703125000e+02
1.179999923706054688e+02 1.623836975097656250e+02
1.460000000000000000e+02 1.672672119140625000e+02
1.930000000000000000e+02 8.326139068603515625e+01
1.640000000000000000e+02 8.386577606201171875e+01
1.150000000000000000e+02 1.837344970703125000e+02
1.110000000000000000e+02 1.897773284912109375e+02
1.099999923706054688e+02 1.435676879882812500e+02
1.260000000000000000e+02 1.392451934814453125e+02
1.640000000000000000e+02 1.384725036621093750e+02
2.140000000000000000e+02 1.283126983642578125e+02
8.500000000000000000e+01 1.347619018554687500e+02
1.120000000000000000e+02 1.521070251464843750e+02
1.360000000000000000e+02 1.509183959960937500e+02
1.580000000000000000e+02 1.116349563598632812e+02
7.799999237060546875e+01 1.382530212402343750e+02
8.600000000000000000e+01 1.001587448120117188e+02
8.500000000000000000e+01 8.707956695556640625e+01
9.200000000000000000e+01 1.312852020263671875e+02
1.300000000000000000e+02 8.787137603759765625e+01
1.590000000000000000e+02 8.458484649658203125e+01
1.610000000000000000e+02 1.503811950683593750e+02
1.370000000000000000e+02 1.609750366210937500e+02
7.799999237060546875e+01 1.536819000244140625e+02
1.570000000000000000e+02 1.481801300048828125e+02
2.220000000000000000e+02 1.450194091796875000e+02
1.820000000000000000e+02 1.997317657470703125e+02
2.070000000000000000e+02 1.963241729736328125e+02
2.660000000000000000e+02 2.121980285644531250e+02
2.680000000000000000e+02 2.344320373535156250e+02
2.650000000000000000e+02 2.520291442871093750e+02
2.480000000000000000e+02 2.702343444824218750e+02
2.420000000000000000e+02 2.690109252929687500e+02
2.690000000000000000e+02 2.492241058349609375e+02
2.830000000000000000e+02 2.848673095703125000e+02
2.360000000000000000e+02 2.811921081542968750e+02
2.020000000000000000e+02 1.944092102050781250e+02
2.180000000000000000e+02 2.144701080322265625e+02
2.530000000000000000e+02 2.280485839843750000e+02
2.520000000000000000e+02 2.402425842285156250e+02
2.510000000000000000e+02 2.494962005615234375e+02
2.570000000000000000e+02 2.494327545166015625e+02
2.690000000000000000e+02 2.661081237792968750e+02
2.640000000000000000e+02 2.547983093261718750e+02
1.920000000000000000e+02 1.978415832519531250e+02
2.790000000000000000e+02 2.616420288085937500e+02
3.420000000000000000e+02 3.154946899414062500e+02
3.520000000000000000e+02 2.989131164550781250e+02
3.190000000000000000e+02 3.026578979492187500e+02
3.080000000000000000e+02 3.024699401855468750e+02
2.770000000000000000e+02 2.957929077148437500e+02
2.650000000000000000e+02 2.858832397460937500e+02
1.920000000000000000e+02 2.322795104980468750e+02
1.920000000000000000e+02 1.884810028076171875e+02
1.920000000000000000e+02 2.021149597167968750e+02
1.930000000000000000e+02 2.144680480957031250e+02
1.920000000000000000e+02 1.874166564941406250e+02
1.710000000000000000e+02 1.828053131103515625e+02
1.780000000000000000e+02 1.784216156005859375e+02
1.800000000000000000e+02 1.692765655517578125e+02
1.940000000000000000e+02 1.811281127929687500e+02
2.220000000000000000e+02 2.365118408203125000e+02
2.470000000000000000e+02 2.441771087646484375e+02
2.670000000000000000e+02 2.465953063964843750e+02
2.630000000000000000e+02 2.601963500976562500e+02
2.860000000000000000e+02 2.532488098144531250e+02
2.750000000000000000e+02 2.659841308593750000e+02
2.750000000000000000e+02 2.811339111328125000e+02
2.430000000000000000e+02 2.780653686523437500e+02
2.450000000000000000e+02 2.676966552734375000e+02
2.470000000000000000e+02 2.589254760742187500e+02
2.560000000000000000e+02 2.365980529785156250e+02
2.600000000000000000e+02 2.598602294921875000e+02
2.620000000000000000e+02 2.821703491210937500e+02
2.230000000000000000e+02 2.192081451416015625e+02
2.300000000000000000e+02 2.040979614257812500e+02
2.320000000000000000e+02 2.214879608154296875e+02
2.340000000000000000e+02 2.388294525146484375e+02
8.500000000000000000e+01 7.204734039306640625e+01
1.460000000000000000e+02 1.268144149780273438e+02
1.720000000000000000e+02 1.769769287109375000e+02
1.710000000000000000e+02 1.835571746826171875e+02
1.630000000000000000e+02 1.690720367431640625e+02
1.720000000000000000e+02 1.585946350097656250e+02
1.810000000000000000e+02 1.838691253662109375e+02
1.730000000000000000e+02 2.002261047363281250e+02
1.770000000000000000e+02 1.762911071777343750e+02
1.970000000000000000e+02 2.047118530273437500e+02
1.790000000000000000e+02 1.721914978027343750e+02
1.860000000000000000e+02 2.063239746093750000e+02
1.790000000000000000e+02 1.739998779296875000e+02
1.560000000000000000e+02 1.560048980712890625e+02
1.300000000000000000e+02 1.299881439208984375e+02
1.810000000000000000e+02 1.383709411621093750e+02
2.140000000000000000e+02 1.590912475585937500e+02
2.510000000000000000e+02 2.283386230468750000e+02
1.950000000000000000e+02 2.646557312011718750e+02
8.800000000000000000e+01 8.609770202636718750e+01
9.200000000000000000e+01 5.825475311279296875e+01
1.290000000000000000e+02 6.282218933105468750e+01
1.940000000000000000e+02 1.705628051757812500e+02
1.980000000000000000e+02 1.868721923828125000e+02
2.010000000000000000e+02 2.060081787109375000e+02
2.070000000000000000e+02 2.018561706542968750e+02
2.100000000000000000e+02 1.852061309814453125e+02
1.820000000000000000e+02 1.683192749023437500e+02
1.530000000000000000e+02 1.637196960449218750e+02
1.050000000000000000e+02 1.170859375000000000e+02
8.200000000000000000e+01 6.648952484130859375e+01
1.090000000000000000e+02 8.538037109375000000e+01
1.560000000000000000e+02 1.566573486328125000e+02
1.460000000000000000e+02 1.747495727539062500e+02
1.090000000000000000e+02 1.393401947021484375e+02
1.050000000000000000e+02 1.221716232299804688e+02
1.010000000000000000e+02 1.079501800537109375e+02
9.300000000000000000e+01 8.573094177246093750e+01
1.350000000000000000e+02 1.052276916503906250e+02
1.680000000000000000e+02 1.491203918457031250e+02
1.680000000000000000e+02 1.613086395263671875e+02
1.690000000000000000e+02 1.730760040283203125e+02
3.530000000000000000e+02 3.216201477050781250e+02
1.880000000000000000e+02 1.766895141601562500e+02
1.680000000000000000e+02 1.229532012939453125e+02
1.690000000000000000e+02 1.360551452636718750e+02
1.710000000000000000e+02 1.275278701782226562e+02
1.890000000000000000e+02 1.622785339355468750e+02
1.890000000000000000e+02 1.766759643554687500e+02
2.090000000000000000e+02 2.029297027587890625e+02
1.390000000000000000e+02 1.355435180664062500e+02
1.370000000000000000e+02 1.451683959960937500e+02
9.600000000000000000e+01 8.770046997070312500e+01
1.130000000000000000e+02 1.220307693481445312e+02
1.680000000000000000e+02 1.835110321044921875e+02
1.000000000000000000e+02 1.047796478271484375e+02
9.500000000000000000e+01 9.865505981445312500e+01
1.300000000000000000e+02 1.375155334472656250e+02
1.360000000000000000e+02 1.418031616210937500e+02
1.450000000000000000e+02 1.338007202148437500e+02
1.460000000000000000e+02 1.683936309814453125e+02
2.250000000000000000e+02 2.274206542968750000e+02
2.210000000000000000e+02 2.078094482421875000e+02
1.890000000000000000e+02 2.138760986328125000e+02
1.940000000000000000e+02 1.706087951660156250e+02
2.700000000000000000e+02 2.635032958984375000e+02
2.700000000000000000e+02 2.518407592773437500e+02
2.690000000000000000e+02 2.675468444824218750e+02
2.360000000000000000e+02 2.362212219238281250e+02
2.220000000000000000e+02 2.190636291503906250e+02
2.490000000000000000e+02 2.215301208496093750e+02
2.480000000000000000e+02 2.102633361816406250e+02
2.390000000000000000e+02 2.100094299316406250e+02
2.340000000000000000e+02 2.343745880126953125e+02
2.160000000000000000e+02 2.571120910644531250e+02
1.830000000000000000e+02 1.808956451416015625e+02
1.820000000000000000e+02 1.633643798828125000e+02
1.800000000000000000e+02 1.311856536865234375e+02
1.350000000000000000e+02 1.165559539794921875e+02
1.290000000000000000e+02 1.156560058593750000e+02
1.310000000000000000e+02 1.311112060546875000e+02
1.270000000000000000e+02 1.423950042724609375e+02
1.250000000000000000e+02 1.296379547119140625e+02
1.410000000000000000e+02 1.260132446289062500e+02
1.440000000000000000e+02 1.235818328857421875e+02
1.410000000000000000e+02 1.445562744140625000e+02
1.370000000000000000e+02 1.596633453369140625e+02
1.350000000000000000e+02 1.340968475341796875e+02
8.700000000000000000e+01 7.518659973144531250e+01
2.400000000000000000e+02 2.268699188232421875e+02
2.390000000000000000e+02 2.378911437988281250e+02
2.260000000000000000e+02 1.823518524169921875e+02
2.230000000000000000e+02 1.911389617919921875e+02
2.210000000000000000e+02 2.079487457275390625e+02
1.700000000000000000e+02 1.908588104248046875e+02
1.670000000000000000e+02 1.672827148437500000e+02
1.680000000000000000e+02 1.816128234863281250e+02
2.010000000000000000e+02 1.832961883544921875e+02
2.020000000000000000e+02 1.991134338378906250e+02
1.980000000000000000e+02 1.781875915527343750e+02
1.820000000000000000e+02 1.905858154296875000e+02
1.120000000000000000e+02 1.178241806030273438e+02
9.500000000000000000e+01 1.092342376708984375e+02
8.700000000000000000e+01 1.042815322875976562e+02
8.500000000000000000e+01 9.012362670898437500e+01
8.000000000000000000e+01 9.201748657226562500e+01
9.600000000000000000e+01 6.639313507080078125e+01
1.190000000000000000e+02 8.049354553222656250e+01
1.400000000000000000e+02 1.345752105712890625e+02
1.400000000000000000e+02 1.472695312500000000e+02
1.360000000000000000e+02 1.562684478759765625e+02
9.800000000000000000e+01 1.140743713378906250e+02
6.500000762939453125e+01 7.310102844238281250e+01
7.100000000000000000e+01 6.663630676269531250e+01
7.400000000000000000e+01 7.348828125000000000e+01
1.510000000000000000e+02 2.034199829101562500e+02
1.480000000000000000e+02 1.621882629394531250e+02
1.280000000000000000e+02 1.336723327636718750e+02
1.230000000000000000e+02 1.423666076660156250e+02
1.240000000000000000e+02 1.158823165893554688e+02
1.270000000000000000e+02 1.080679321289062500e+02
1.600000000000000000e+02 1.393661041259765625e+02
1.240000000000000000e+02 1.467755584716796875e+02
1.090000000000000000e+02 1.498475646972656250e+02
1.100000000000000000e+02 1.370407104492187500e+02
1.100000000000000000e+02 1.251837463378906250e+02
1.090000000000000000e+02 1.121782073974609375e+02
1.130000000000000000e+02 1.159733276367187500e+02
1.060000000000000000e+02 1.148071594238281250e+02
1.030000000000000000e+02 1.258814773559570312e+02
8.900000000000000000e+01 8.485232543945312500e+01
9.400000000000000000e+01 9.464981079101562500e+01
9.600000000000000000e+01 8.674220275878906250e+01
1.090000000000000000e+02 1.219281616210937500e+02
1.310000000000000000e+02 1.426508941650390625e+02
1.160000000000000000e+02 1.428858489990234375e+02
1.180000000000000000e+02 1.277066192626953125e+02
9.300000000000000000e+01 1.169063110351562500e+02
8.600000000000000000e+01 9.898072052001953125e+01
1.320000000000000000e+02 1.176850585937500000e+02
1.370000000000000000e+02 1.110451278686523438e+02
1.220000000000000000e+02 2.159946746826171875e+02
1.710000000000000000e+02 1.301628112792968750e+02
1.730000000000000000e+02 9.294390869140625000e+01
1.730000000000000000e+02 1.244974441528320312e+02
1.760000000000000000e+02 1.591639862060546875e+02
1.730000000000000000e+02 1.475544586181640625e+02
1.220000000000000000e+02 1.640721740722656250e+02
1.060000000000000000e+02 1.286575775146484375e+02
1.310000000000000000e+02 1.382116699218750000e+02
1.270000000000000000e+02 1.558955383300781250e+02
8.800000000000000000e+01 1.226325988769531250e+02
7.500000000000000000e+01 8.652937316894531250e+01
7.400000000000000000e+01 7.515814208984375000e+01
6.300000000000000000e+01 5.031874084472656250e+01
7.700000000000000000e+01 6.336814117431640625e+01
7.900000762939453125e+01 7.741579437255859375e+01
8.200000000000000000e+01 9.433832550048828125e+01
8.000000000000000000e+01 8.996290588378906250e+01
1.090000000000000000e+02 9.291285705566406250e+01
1.140000000000000000e+02 8.679617309570312500e+01
1.360000000000000000e+02 1.412428131103515625e+02
1.480000000000000000e+02 1.544594421386718750e+02
1.650000000000000000e+02 1.707342681884765625e+02
1.610000000000000000e+02 1.540838775634765625e+02
3.300000000000000000e+02 2.528560791015625000e+02
2.820000000000000000e+02 3.274253234863281250e+02
2.810000000000000000e+02 2.980367431640625000e+02
2.630000000000000000e+02 2.332243957519531250e+02
3.330000000000000000e+02 2.362655639648437500e+02
3.340000000000000000e+02 2.241833496093750000e+02
1.180000000000000000e+02 1.210057449340820312e+02
1.210000000000000000e+02 8.716899108886718750e+01
1.280000000000000000e+02 7.643304443359375000e+01
2.120000000000000000e+02 1.744434967041015625e+02
2.250000000000000000e+02 2.023774108886718750e+02
2.150000000000000000e+02 2.315143585205078125e+02
2.100000000000000000e+02 2.373361816406250000e+02
1.920000000000000000e+02 2.050550231933593750e+02
1.560000000000000000e+02 1.493559265136718750e+02
1.560000000000000000e+02 1.515433654785156250e+02
1.550000000000000000e+02 1.695555114746093750e+02
1.260000000000000000e+02 1.200442886352539062e+02
1.720000000000000000e+02 1.741297760009765625e+02
1.790000000000000000e+02 1.707887725830078125e+02
2.110000000000000000e+02 1.815289459228515625e+02
2.490000000000000000e+02 2.262871093750000000e+02
2.520000000000000000e+02 2.411847534179687500e+02
2.430000000000000000e+02 2.401493072509765625e+02
1.570000000000000000e+02 1.337182617187500000e+02
1.570000000000000000e+02 1.603229370117187500e+02
1.550000000000000000e+02 1.447286071777343750e+02
1.470000000000000000e+02 1.327919006347656250e+02
1.570000000000000000e+02 1.518880920410156250e+02
1.740000000000000000e+02 1.750081787109375000e+02
1.630000000000000000e+02 1.968427581787109375e+02
1.630000000000000000e+02 1.848348388671875000e+02
1.480000000000000000e+02 1.524286346435546875e+02
1.480000000000000000e+02 1.395422363281250000e+02
1.450000000000000000e+02 1.467703552246093750e+02
1.740000000000000000e+02 1.778003997802734375e+02
1.220000000000000000e+02 1.050797119140625000e+02
1.230000000000000000e+02 8.985601806640625000e+01
1.410000000000000000e+02 1.390383605957031250e+02
1.710000000000000000e+02 1.501725769042968750e+02
2.620000000000000000e+02 1.868317871093750000e+02
3.550000000000000000e+02 3.521857604980468750e+02
3.510000000000000000e+02 3.357789306640625000e+02
3.120000000000000000e+02 3.163233642578125000e+02
2.900000000000000000e+02 3.051584777832031250e+02
2.520000000000000000e+02 2.750424194335937500e+02
1.350000000000000000e+02 1.369049682617187500e+02
1.080000000000000000e+02 7.610166168212890625e+01
1.360000000000000000e+02 1.225966339111328125e+02
1.390000000000000000e+02 1.392253265380859375e+02
1.590000000000000000e+02 1.683421325683593750e+02
1.230000000000000000e+02 1.169489898681640625e+02
1.270000000000000000e+02 9.971009826660156250e+01
1.430000000000000000e+02 1.219040298461914062e+02
1.540000000000000000e+02 1.526891021728515625e+02
1.850000000000000000e+02 1.742305755615234375e+02
1.910000000000000000e+02 1.701490325927734375e+02
1.940000000000000000e+02 1.880509033203125000e+02
2.440000000000000000e+02 2.244561157226562500e+02
2.410000000000000000e+02 2.389576110839843750e+02
3.380000000000000000e+02 3.181825561523437500e+02
3.440000000000000000e+02 3.382882690429687500e+02
3.410000000000000000e+02 3.474130859375000000e+02
3.370000000000000000e+02 3.314635620117187500e+02
3.340000000000000000e+02 3.097550048828125000e+02
3.240000000000000000e+02 2.980136108398437500e+02
3.030000000000000000e+02 2.790209960937500000e+02
2.310000000000000000e+02 2.382801055908203125e+02
2.060000000000000000e+02 2.042619934082031250e+02
1.060000000000000000e+02 1.212467956542968750e+02
1.090000000000000000e+02 1.080203247070312500e+02
1.100000000000000000e+02 9.444860839843750000e+01
1.120000000000000000e+02 1.011397781372070312e+02
1.120000000000000000e+02 1.169484252929687500e+02
1.130000000000000000e+02 1.386015472412109375e+02
1.210000000000000000e+02 1.343762664794921875e+02
1.250000000000000000e+02 1.457573394775390625e+02
1.180000000000000000e+02 1.225965194702148438e+02
1.160000000000000000e+02 1.126570663452148438e+02
1.180000000000000000e+02 1.280149688720703125e+02
1.180000000000000000e+02 1.061087493896484375e+02
9.000000000000000000e+01 9.998236083984375000e+01
8.200000000000000000e+01 1.048757019042968750e+02
7.500000000000000000e+01 7.587499237060546875e+01
1.110000000000000000e+02 1.098780975341796875e+02
9.600000000000000000e+01 9.805650329589843750e+01
1.240000000000000000e+02 1.127935180664062500e+02
1.480000000000000000e+02 1.216057281494140625e+02
1.690000000000000000e+02 1.233160095214843750e+02
1.870000000000000000e+02 1.835770111083984375e+02
1.650000000000000000e+02 1.550692596435546875e+02
1.380000000000000000e+02 1.255948410034179688e+02
1.290000000000000000e+02 1.376941986083984375e+02
1.370000000000000000e+02 1.385121154785156250e+02
1.310000000000000000e+02 1.067175674438476562e+02
1.160000000000000000e+02 1.031482238769531250e+02
1.140000000000000000e+02 1.231532592773437500e+02
1.130000000000000000e+02 1.368335876464843750e+02
1.140000000000000000e+02 1.113122253417968750e+02
9.300000000000000000e+01 1.020322113037109375e+02
8.400000000000000000e+01 1.156796417236328125e+02
8.500000000000000000e+01 1.121485137939453125e+02
7.800000762939453125e+01 8.277988433837890625e+01
8.200000000000000000e+01 7.543606567382812500e+01
8.800000000000000000e+01 8.839772796630859375e+01
9.000000000000000000e+01 7.487965393066406250e+01
8.800000000000000000e+01 9.261669921875000000e+01
1.050000000000000000e+02 1.120803756713867188e+02
9.900000000000000000e+01 9.224369049072265625e+01
8.000000000000000000e+01 7.760546875000000000e+01
9.900000000000000000e+01 8.340660095214843750e+01
1.260000000000000000e+02 1.067328948974609375e+02
1.300000000000000000e+02 1.285568237304687500e+02
1.590000000000000000e+02 1.493229522705078125e+02
1.580000000000000000e+02 1.679031677246093750e+02
1.720000000000000000e+02 1.766426544189453125e+02
1.490000000000000000e+02 1.534671630859375000e+02
1.090000000000000000e+02 1.561126861572265625e+02
1.070000000000000000e+02 1.392002563476562500e+02
1.040000000000000000e+02 1.241199188232421875e+02
1.390000000000000000e+02 7.718202209472656250e+01
1.510000000000000000e+02 1.243332977294921875e+02
1.510000000000000000e+02 1.485917510986328125e+02
1.120000000000000000e+02 1.616473236083984375e+02
1.150000000000000000e+02 1.605067443847656250e+02
1.260000000000000000e+02 1.582972869873046875e+02
1.310000000000000000e+02 1.465918426513671875e+02
1.300000000000000000e+02 1.212765655517578125e+02
9.100000000000000000e+01 8.401895141601562500e+01
1.030000000000000000e+02 8.339364624023437500e+01
1.410000000000000000e+02 1.288369598388671875e+02
1.520000000000000000e+02 1.384368286132812500e+02
1.750000000000000000e+02 1.867762145996093750e+02
1.710000000000000000e+02 1.727202148437500000e+02
1.800000000000000000e+02 1.698232574462890625e+02
1.990000000000000000e+02 1.612416076660156250e+02
2.300000000000000000e+02 2.177964935302734375e+02
2.320000000000000000e+02 2.312577209472656250e+02
2.390000000000000000e+02 2.300914611816406250e+02
2.370000000000000000e+02 2.430056304931640625e+02
2.380000000000000000e+02 2.377561035156250000e+02
2.380000000000000000e+02 2.199894714355468750e+02
2.350000000000000000e+02 2.397082214355468750e+02
2.310000000000000000e+02 2.387141113281250000e+02
2.220000000000000000e+02 2.406112060546875000e+02
2.110000000000000000e+02 2.432900848388671875e+02
2.330000000000000000e+02 1.839408111572265625e+02
2.380000000000000000e+02 2.088114624023437500e+02
2.370000000000000000e+02 2.269356384277343750e+02
2.360000000000000000e+02 2.371246032714843750e+02
2.230000000000000000e+02 2.216552124023437500e+02
2.250000000000000000e+02 2.385059356689453125e+02
1.870000000000000000e+02 2.405863037109375000e+02
1.820000000000000000e+02 1.900788269042968750e+02
1.660000000000000000e+02 1.981012573242187500e+02
1.200000000000000000e+02 1.426788787841796875e+02
8.800000000000000000e+01 8.439552307128906250e+01
1.000000000000000000e+02 7.981644439697265625e+01
1.240000000000000000e+02 1.380691223144531250e+02
1.120000000000000000e+02 1.361243591308593750e+02
9.900000000000000000e+01 1.070926513671875000e+02
5.500000000000000000e+01 6.842253112792968750e+01
6.500000000000000000e+01 6.239605712890625000e+01
7.700000000000000000e+01 8.466935729980468750e+01
1.000000000000000000e+02 9.453730773925781250e+01
1.120000000000000000e+02 9.648262023925781250e+01
1.220000000000000000e+02 1.286736145019531250e+02
1.180000000000000000e+02 1.479441986083984375e+02
1.220000000000000000e+02 1.259346389770507812e+02
1.410000000000000000e+02 1.318647155761718750e+02
1.540000000000000000e+02 1.369223632812500000e+02
1.500000000000000000e+02 1.740598754882812500e+02
1.530000000000000000e+02 1.665438079833984375e+02
2.190000000000000000e+02 1.886831512451171875e+02
2.270000000000000000e+02 1.864815673828125000e+02
2.300000000000000000e+02 2.011931915283203125e+02
2.300000000000000000e+02 2.127229156494140625e+02
2.250000000000000000e+02 2.193179931640625000e+02
2.040000000000000000e+02 2.510812683105468750e+02
1.880000000000000000e+02 1.856805572509765625e+02
1.870000000000000000e+02 1.685980072021484375e+02
1.650000000000000000e+02 1.710016174316406250e+02
1.640000000000000000e+02 1.885549621582031250e+02
1.580000000000000000e+02 1.995113525390625000e+02
1.520000000000000000e+02 2.041787567138671875e+02
1.280000000000000000e+02 1.508362426757812500e+02
1.210000000000000000e+02 1.261545333862304688e+02
1.020000000000000000e+02 1.270709838867187500e+02
9.100000000000000000e+01 1.296938323974609375e+02
7.200000000000000000e+01 7.625519561767578125e+01
7.400000000000000000e+01 6.934412384033203125e+01
6.400000000000000000e+01 6.700399017333984375e+01
1.850000000000000000e+02 1.896721191406250000e+02
1.690000000000000000e+02 1.950377655029296875e+02
1.410000000000000000e+02 1.648897399902343750e+02
8.900000000000000000e+01 7.303903961181640625e+01
1.090000000000000000e+02 1.234931030273437500e+02
1.350000000000000000e+02 1.392546691894531250e+02
1.450000000000000000e+02 1.392060089111328125e+02
1.580000000000000000e+02 1.756049346923828125e+02
1.550000000000000000e+02 1.567526245117187500e+02
1.580000000000000000e+02 1.681576843261718750e+02
1.580000000000000000e+02 1.580639038085937500e+02
8.100000000000000000e+01 9.624954223632812500e+01
8.100000000000000000e+01 8.570043945312500000e+01
9.000000000000000000e+01 1.100732498168945312e+02
1.450000000000000000e+02 1.524391632080078125e+02
2.110000000000000000e+02 1.757439422607421875e+02
2.360000000000000000e+02 1.720800018310546875e+02
1.570000000000000000e+02 2.045737762451171875e+02
1.460000000000000000e+02 1.604631500244140625e+02
1.420000000000000000e+02 1.451138916015625000e+02
1.040000000000000000e+02 1.182651519775390625e+02
9.700000000000000000e+01 1.219988555908203125e+02
9.900000000000000000e+01 9.391006469726562500e+01
1.030000000000000000e+02 1.177500076293945312e+02
1.060000000000000000e+02 1.028793258666992188e+02
6.800000000000000000e+01 7.886341094970703125e+01
7.300000000000000000e+01 1.032105865478515625e+02
7.100000000000000000e+01 8.820642089843750000e+01
8.000000000000000000e+01 8.081935119628906250e+01
1.350000000000000000e+02 8.741249084472656250e+01
1.600000000000000000e+02 2.338063049316406250e+02
1.670000000000000000e+02 2.110382080078125000e+02
1.660000000000000000e+02 1.789007568359375000e+02
1.400000000000000000e+02 1.389007415771484375e+02
1.370000000000000000e+02 1.476046295166015625e+02
1.200000000000000000e+02 1.198827667236328125e+02
1.140000000000000000e+02 1.181940765380859375e+02
6.300000000000000000e+01 7.436787414550781250e+01
5.400000000000000000e+01 6.669352722167968750e+01
6.300000000000000000e+01 7.114422607421875000e+01
5.600000000000000000e+01 6.144841766357421875e+01
5.100000000000000000e+01 7.349971771240234375e+01
4.500000000000000000e+01 6.128662109375000000e+01
1.710000000000000000e+02 1.615397796630859375e+02
2.220000000000000000e+02 1.970241241455078125e+02
2.030000000000000000e+02 1.908031463623046875e+02
1.940000000000000000e+02 1.841879272460937500e+02
1.140000000000000000e+02 1.121177597045898438e+02
9.600000000000000000e+01 9.770556640625000000e+01
1.480000000000000000e+02 1.034672164916992188e+02
1.670000000000000000e+02 1.584071960449218750e+02
1.650000000000000000e+02 1.746086425781250000e+02
1.630000000000000000e+02 1.880697174072265625e+02
9.400000000000000000e+01 8.713861083984375000e+01
9.000000000000000000e+01 1.084087600708007812e+02
9.300000000000000000e+01 9.546389770507812500e+01
9.700000000000000000e+01 8.836267089843750000e+01
1.340000000000000000e+02 1.242949829101562500e+02
1.060000000000000000e+02 8.905421447753906250e+01
8.800000000000000000e+01 1.208925552368164062e+02
8.900000000000000000e+01 9.823580932617187500e+01
9.000000000000000000e+01 8.584359741210937500e+01
9.500000000000000000e+01 7.321110534667968750e+01
8.100000000000000000e+01 9.771601867675781250e+01
8.300000000000000000e+01 9.128013610839843750e+01
8.700000000000000000e+01 8.319628906250000000e+01
9.200000000000000000e+01 8.673188018798828125e+01
1.080000000000000000e+02 1.101041030883789062e+02
1.100000000000000000e+02 8.784657287597656250e+01
1.080000000000000000e+02 1.031418762207031250e+02
1.060000000000000000e+02 1.171716384887695312e+02
1.070000000000000000e+02 1.054489288330078125e+02
1.410000000000000000e+02 1.047078781127929688e+02
1.570000000000000000e+02 1.312432403564453125e+02
1.530000000000000000e+02 1.718672943115234375e+02
1.460000000000000000e+02 1.496965484619140625e+02
1.460000000000000000e+02 1.606919555664062500e+02
1.030000000000000000e+02 1.467080993652343750e+02
1.490000000000000000e+02 1.061951217651367188e+02
1.330000000000000000e+02 1.323959960937500000e+02
1.170000000000000000e+02 1.422277984619140625e+02
1.470000000000000000e+02 1.157101898193359375e+02
2.280000000000000000e+02 1.683237152099609375e+02
2.390000000000000000e+02 1.973093261718750000e+02
2.300000000000000000e+02 2.246768493652343750e+02
2.230000000000000000e+02 2.664164733886718750e+02
1.960000000000000000e+02 2.114906311035156250e+02
2.490000000000000000e+02 1.782777404785156250e+02
2.080000000000000000e+02 1.544344482421875000e+02
1.820000000000000000e+02 2.337834014892578125e+02
1.830000000000000000e+02 2.561745300292968750e+02
2.230000000000000000e+02 1.469051818847656250e+02
1.750000000000000000e+02 2.191476135253906250e+02
9.500000000000000000e+01 1.345324401855468750e+02
1.340000000000000000e+02 1.082822647094726562e+02
1.590000000000000000e+02 1.036445617675781250e+02
1.860000000000000000e+02 1.651092376708984375e+02
2.060000000000000000e+02 2.210765686035156250e+02
1.860000000000000000e+02 1.560932006835937500e+02
1.840000000000000000e+02 1.889510192871093750e+02
2.230000000000000000e+02 1.638404388427734375e+02
2.090000000000000000e+02 1.627714538574218750e+02
1.140000000000000000e+02 1.317489013671875000e+02
1.450000000000000000e+02 9.329534912109375000e+01
1.390000000000000000e+02 9.819804382324218750e+01
1.290000000000000000e+02 1.736182861328125000e+02
1.180000000000000000e+02 1.508462066650390625e+02
1.140000000000000000e+02 1.303777008056640625e+02
6.700000000000000000e+01 6.774533081054687500e+01
4.699999237060546875e+01 5.787930297851562500e+01
5.700000000000000000e+01 6.784804534912109375e+01
8.700000000000000000e+01 8.193921661376953125e+01
7.500000000000000000e+01 6.604743957519531250e+01
1.140000000000000000e+02 1.163995208740234375e+02
1.500000000000000000e+02 1.744430541992187500e+02
1.510000000000000000e+02 1.854536743164062500e+02
1.370000000000000000e+02 1.486055908203125000e+02
1.390000000000000000e+02 1.466175079345703125e+02
1.610000000000000000e+02 1.318114776611328125e+02
1.790000000000000000e+02 1.361577911376953125e+02
2.220000000000000000e+02 1.463397216796875000e+02
2.360000000000000000e+02 1.431333770751953125e+02
3.540000000000000000e+02 3.112129821777343750e+02
3.500000000000000000e+02 2.958453979492187500e+02
1.870000000000000000e+02 2.005471191406250000e+02
1.890000000000000000e+02 1.879254150390625000e+02
1.880000000000000000e+02 1.767831115722656250e+02
1.500000000000000000e+02 1.471318054199218750e+02
1.360000000000000000e+02 1.425473937988281250e+02
1.330000000000000000e+02 1.478757781982421875e+02
1.330000000000000000e+02 1.395187225341796875e+02
1.660000000000000000e+02 1.331392822265625000e+02
2.230000000000000000e+02 2.066267089843750000e+02
2.200000000000000000e+02 2.256401824951171875e+02
2.120000000000000000e+02 2.490505676269531250e+02
2.080000000000000000e+02 2.600426635742187500e+02
9.600000000000000000e+01 1.034025878906250000e+02
1.050000000000000000e+02 9.931989288330078125e+01
1.070000000000000000e+02 1.036540985107421875e+02
1.090000000000000000e+02 1.226280822753906250e+02
1.400000000000000000e+02 1.520934448242187500e+02
1.500000000000000000e+02 1.511329498291015625e+02
1.620000000000000000e+02 1.521138000488281250e+02
1.670000000000000000e+02 1.754937744140625000e+02
1.650000000000000000e+02 1.838833312988281250e+02
1.700000000000000000e+02 1.784160614013671875e+02
1.500000000000000000e+02 1.747101135253906250e+02
1.440000000000000000e+02 1.515213012695312500e+02
1.060000000000000000e+02 1.023455429077148438e+02
1.080000000000000000e+02 9.062661743164062500e+01
1.470000000000000000e+02 1.535556488037109375e+02
1.340000000000000000e+02 1.613180084228515625e+02
1.270000000000000000e+02 1.400852508544921875e+02
1.110000000000000000e+02 1.004510498046875000e+02
1.020000000000000000e+02 1.011800994873046875e+02
1.270000000000000000e+02 1.230057449340820312e+02
1.300000000000000000e+02 1.168685760498046875e+02
1.320000000000000000e+02 1.373533172607421875e+02
1.380000000000000000e+02 1.268592987060546875e+02
1.820000000000000000e+02 1.416118774414062500e+02
2.750000000000000000e+02 2.558748016357421875e+02
2.900000000000000000e+02 2.728373413085937500e+02
2.880000000000000000e+02 2.885961914062500000e+02
2.790000000000000000e+02 2.652089233398437500e+02
2.660000000000000000e+02 2.645022277832031250e+02
2.710000000000000000e+02 2.505831604003906250e+02
2.690000000000000000e+02 2.374944763183593750e+02
2.600000000000000000e+02 1.955402069091796875e+02
2.550000000000000000e+02 2.187463684082031250e+02
2.390000000000000000e+02 2.326015319824218750e+02
1.910000000000000000e+02 2.251720886230468750e+02
1.160000000000000000e+02 1.035036392211914062e+02
9.500000000000000000e+01 8.913699340820312500e+01
9.000000000000000000e+01 9.587731933593750000e+01
8.200000000000000000e+01 9.542295837402343750e+01
6.800000000000000000e+01 7.885950469970703125e+01
2.030000000000000000e+02 2.254447631835937500e+02
2.010000000000000000e+02 2.359447784423828125e+02
1.910000000000000000e+02 2.091937866210937500e+02
1.990000000000000000e+02 2.096546325683593750e+02
2.010000000000000000e+02 1.905123443603515625e+02
2.280000000000000000e+02 2.215704650878906250e+02
2.340000000000000000e+02 2.238284912109375000e+02
2.840000000000000000e+02 2.347703857421875000e+02
2.670000000000000000e+02 2.774230346679687500e+02
1.890000000000000000e+02 2.173181152343750000e+02
1.180000000000000000e+02 1.319031372070312500e+02
1.210000000000000000e+02 1.200806579589843750e+02
1.500000000000000000e+02 1.017864074707031250e+02
1.630000000000000000e+02 1.006544570922851562e+02
1.770000000000000000e+02 1.710671386718750000e+02
1.600000000000000000e+02 1.702624053955078125e+02
5.700000000000000000e+01 6.536331939697265625e+01
1.170000000000000000e+02 8.131723022460937500e+01
1.520000000000000000e+02 1.478012390136718750e+02
1.960000000000000000e+02 1.741905822753906250e+02
2.040000000000000000e+02 1.703664855957031250e+02
2.170000000000000000e+02 2.014815673828125000e+02
2.150000000000000000e+02 2.135641174316406250e+02
2.140000000000000000e+02 2.244761657714843750e+02
2.110000000000000000e+02 2.426080780029296875e+02
2.510000000000000000e+02 2.218875885009765625e+02
2.550000000000000000e+02 2.409993743896484375e+02
2.520000000000000000e+02 2.725283508300781250e+02
2.480000000000000000e+02 2.519678649902343750e+02
2.010000000000000000e+02 1.817399902343750000e+02
1.990000000000000000e+02 2.182356414794921875e+02
1.760000000000000000e+02 1.706499938964843750e+02
1.580000000000000000e+02 1.808926086425781250e+02
1.540000000000000000e+02 1.581771240234375000e+02
1.440000000000000000e+02 5.443596649169921875e+01
1.530000000000000000e+02 1.485512695312500000e+02
1.550000000000000000e+02 1.637597656250000000e+02
1.570000000000000000e+02 1.881455383300781250e+02
1.530000000000000000e+02 2.005327606201171875e+02
1.150000000000000000e+02 1.067398376464843750e+02
1.930000000000000000e+02 1.877474822998046875e+02
1.870000000000000000e+02 1.708323822021484375e+02
1.890000000000000000e+02 1.635619354248046875e+02
1.880000000000000000e+02 1.795995635986328125e+02
1.340000000000000000e+02 1.517112121582031250e+02
1.730000000000000000e+02 1.650071105957031250e+02
1.740000000000000000e+02 1.684083099365234375e+02
1.750000000000000000e+02 1.511473083496093750e+02
1.740000000000000000e+02 1.726923980712890625e+02
1.760000000000000000e+02 1.588766784667968750e+02
1.740000000000000000e+02 1.662077789306640625e+02
1.690000000000000000e+02 2.338277587890625000e+02
1.680000000000000000e+02 1.547652435302734375e+02
1.710000000000000000e+02 1.857727661132812500e+02
1.710000000000000000e+02 2.121319885253906250e+02
9.700000000000000000e+01 6.131852722167968750e+01
1.010000000000000000e+02 7.629085540771484375e+01
1.010000000000000000e+02 9.415467834472656250e+01
1.000000000000000000e+02 1.005815582275390625e+02
1.090000000000000000e+02 9.790702819824218750e+01
1.340000000000000000e+02 1.448962097167968750e+02
1.340000000000000000e+02 1.596562347412109375e+02
1.240000000000000000e+02 1.553937835693359375e+02
1.260000000000000000e+02 1.447772827148437500e+02
1.070000000000000000e+02 1.123976287841796875e+02
9.900000000000000000e+01 1.229989852905273438e+02
1.020000000000000000e+02 1.053024063110351562e+02
1.010000000000000000e+02 9.417260742187500000e+01
5.700000000000000000e+01 5.624797058105468750e+01
6.300000000000000000e+01 5.055124664306640625e+01
8.400000000000000000e+01 5.250100708007812500e+01
2.540000000000000000e+02 2.530492401123046875e+02
2.680000000000000000e+02 2.499511260986328125e+02
2.710000000000000000e+02 2.675343627929687500e+02
2.710000000000000000e+02 2.660122985839843750e+02
2.860000000000000000e+02 2.671796569824218750e+02
2.830000000000000000e+02 2.754733581542968750e+02
2.450000000000000000e+02 2.712895507812500000e+02
1.340000000000000000e+02 1.310763702392578125e+02
1.190000000000000000e+02 1.336678314208984375e+02
1.170000000000000000e+02 1.507619476318359375e+02
1.150000000000000000e+02 1.266287384033203125e+02
1.150000000000000000e+02 1.655226593017578125e+02
1.080000000000000000e+02 1.384326782226562500e+02
1.050000000000000000e+02 1.251995239257812500e+02
4.100000000000000000e+01 5.900136566162109375e+01
1.200000000000000000e+02 7.902848815917968750e+01
4.000000000000000000e+02 3.040899658203125000e+02
4.000000000000000000e+02 3.585556030273437500e+02
3.720000000000000000e+02 3.335255737304687500e+02
3.580000000000000000e+02 3.312182617187500000e+02
2.880000000000000000e+02 2.887989196777343750e+02
2.830000000000000000e+02 2.463883666992187500e+02
2.880000000000000000e+02 2.355312652587890625e+02
3.250000000000000000e+02 2.660942382812500000e+02
3.360000000000000000e+02 2.989879760742187500e+02
3.210000000000000000e+02 3.022079772949218750e+02
3.180000000000000000e+02 2.986466674804687500e+02
3.160000000000000000e+02 2.842065429687500000e+02
2.640000000000000000e+02 3.056768798828125000e+02
2.640000000000000000e+02 3.139367980957031250e+02
2.510000000000000000e+02 2.043938598632812500e+02
2.480000000000000000e+02 2.224123382568359375e+02
2.440000000000000000e+02 2.119330902099609375e+02
8.400000000000000000e+01 1.189151687622070312e+02
9.200000000000000000e+01 1.131992034912109375e+02
1.030000000000000000e+02 7.456402587890625000e+01
2.940000000000000000e+02 2.906271057128906250e+02
3.290000000000000000e+02 3.013590698242187500e+02
3.240000000000000000e+02 3.138586120605468750e+02
3.140000000000000000e+02 2.527621917724609375e+02
2.450000000000000000e+02 3.157530517578125000e+02
2.290000000000000000e+02 3.163980712890625000e+02
4.000000762939453125e+01 5.329875946044921875e+01
1.370000000000000000e+02 1.823594665527343750e+02
1.400000000000000000e+02 1.688094024658203125e+02
1.430000000000000000e+02 1.544867553710937500e+02
1.450000000000000000e+02 1.439343261718750000e+02
1.610000000000000000e+02 1.484263153076171875e+02
1.670000000000000000e+02 1.828159179687500000e+02
1.680000000000000000e+02 1.615608673095703125e+02
1.830000000000000000e+02 1.654281616210937500e+02
1.810000000000000000e+02 2.041473541259765625e+02
1.770000000000000000e+02 1.670720825195312500e+02
1.740000000000000000e+02 1.827742309570312500e+02
1.480000000000000000e+02 1.424473571777343750e+02
1.340000000000000000e+02 1.421410217285156250e+02
1.290000000000000000e+02 1.371820831298828125e+02
1.270000000000000000e+02 1.174919433593750000e+02
1.710000000000000000e+02 1.341064758300781250e+02
1.670000000000000000e+02 1.481942749023437500e+02
1.660000000000000000e+02 1.369533538818359375e+02
1.620000000000000000e+02 2.047928009033203125e+02
1.690000000000000000e+02 1.774337158203125000e+02
1.330000000000000000e+02 1.553997650146484375e+02
1.250000000000000000e+02 1.299003143310546875e+02
1.240000000000000000e+02 1.154051361083984375e+02
1.280000000000000000e+02 9.872080993652343750e+01
1.370000000000000000e+02 1.269749298095703125e+02
1.510000000000000000e+02 1.377178802490234375e+02
2.080000000000000000e+02 1.888781738281250000e+02
2.030000000000000000e+02 1.991134948730468750e+02
2.020000000000000000e+02 2.161321716308593750e+02
2.090000000000000000e+02 2.142043151855468750e+02
2.260000000000000000e+02 2.000741882324218750e+02
2.460000000000000000e+02 2.420790710449218750e+02
2.430000000000000000e+02 2.479691619873046875e+02
2.250000000000000000e+02 2.358707580566406250e+02
2.150000000000000000e+02 2.267157745361328125e+02
2.140000000000000000e+02 2.069389343261718750e+02
2.170000000000000000e+02 2.153371887207031250e+02
2.170000000000000000e+02 2.330103607177734375e+02
2.170000000000000000e+02 2.139295501708984375e+02
1.990000000000000000e+02 2.036455993652343750e+02
2.020000000000000000e+02 1.869658203125000000e+02
1.990000000000000000e+02 2.011643829345703125e+02
1.970000000000000000e+02 1.759925842285156250e+02
1.960000000000000000e+02 2.012208709716796875e+02
1.870000000000000000e+02 2.124179992675781250e+02
1.860000000000000000e+02 1.764763031005859375e+02
1.820000000000000000e+02 1.815124511718750000e+02
1.780000000000000000e+02 1.878081665039062500e+02
1.900000000000000000e+02 2.032235717773437500e+02
2.530000000000000000e+02 1.987804412841796875e+02
2.590000000000000000e+02 1.801275939941406250e+02
2.510000000000000000e+02 1.926197814941406250e+02
2.500000000000000000e+02 2.453883056640625000e+02
2.500000000000000000e+02 2.600917663574218750e+02
2.500000000000000000e+02 2.801553039550781250e+02
2.500000000000000000e+02 2.623673400878906250e+02
2.550000000000000000e+02 2.415074768066406250e+02
2.580000000000000000e+02 2.284292602539062500e+02
2.430000000000000000e+02 2.236092224121093750e+02
2.340000000000000000e+02 2.454773101806640625e+02
2.280000000000000000e+02 2.502110443115234375e+02
2.300000000000000000e+02 2.329506225585937500e+02
1.340000000000000000e+02 1.575358734130859375e+02
1.100000000000000000e+02 1.106820068359375000e+02
1.100000000000000000e+02 1.001265716552734375e+02
1.180000000000000000e+02 9.529875946044921875e+01
1.210000000000000000e+02 1.192204513549804688e+02
1.370000000000000000e+02 1.179826812744140625e+02
1.350000000000000000e+02 1.294998016357421875e+02
1.120000000000000000e+02 1.261360626220703125e+02
6.400000000000000000e+01 7.920922851562500000e+01
8.200000762939453125e+01 7.018305206298828125e+01
9.100000000000000000e+01 1.016781234741210938e+02
9.500000000000000000e+01 1.180171356201171875e+02
1.080000000000000000e+02 1.209809112548828125e+02
8.800000000000000000e+01 1.217797927856445312e+02
5.300000762939453125e+01 5.795272064208984375e+01
6.300000762939453125e+01 5.402655029296875000e+01
1.680000000000000000e+02 1.495612335205078125e+02
1.710000000000000000e+02 1.728030090332031250e+02
1.820000000000000000e+02 1.764990539550781250e+02
2.060000000000000000e+02 2.037345428466796875e+02
1.980000000000000000e+02 2.223546752929687500e+02
2.160000000000000000e+02 2.095787658691406250e+02
2.100000000000000000e+02 2.249370422363281250e+02
2.120000000000000000e+02 2.154614257812500000e+02
2.140000000000000000e+02 1.645541992187500000e+02
2.170000000000000000e+02 1.793568115234375000e+02
2.190000000000000000e+02 1.999593505859375000e+02
2.210000000000000000e+02 2.189402618408203125e+02
2.120000000000000000e+02 2.292864837646484375e+02
1.770000000000000000e+02 2.263572235107421875e+02
1.480000000000000000e+02 1.710414886474609375e+02
8.900000000000000000e+01 1.072944793701171875e+02
1.320000000000000000e+02 1.617080535888671875e+02
1.300000000000000000e+02 1.389658508300781250e+02
1.530000000000000000e+02 1.442516784667968750e+02
1.600000000000000000e+02 1.529368591308593750e+02
1.560000000000000000e+02 1.711050415039062500e+02
1.440000000000000000e+02 1.637158355712890625e+02
1.430000000000000000e+02 1.512042541503906250e+02
9.900000000000000000e+01 1.091208648681640625e+02
1.130000000000000000e+02 6.756846618652343750e+01
1.430000000000000000e+02 1.477738494873046875e+02
1.450000000000000000e+02 1.615476837158203125e+02
9.100000000000000000e+01 1.024832763671875000e+02
8.400000000000000000e+01 7.735009002685546875e+01
7.700000762939453125e+01 7.616820526123046875e+01
7.300000762939453125e+01 8.374880981445312500e+01
6.800000762939453125e+01 8.922180175781250000e+01
5.400000000000000000e+01 5.561624145507812500e+01
7.500000762939453125e+01 6.083506774902343750e+01
8.000000762939453125e+01 5.441168975830078125e+01
9.500000000000000000e+01 9.918251800537109375e+01
1.600000000000000000e+02 1.575316009521484375e+02
2.070000000000000000e+02 1.792828674316406250e+02
2.080000000000000000e+02 1.943183441162109375e+02
2.080000000000000000e+02 2.242672119140625000e+02
1.700000000000000000e+02 2.199350280761718750e+02
8.500000000000000000e+01 1.003393478393554688e+02
9.100000000000000000e+01 1.035299148559570312e+02
1.040000000000000000e+02 1.026585083007812500e+02
1.020000000000000000e+02 1.076932525634765625e+02
6.400000000000000000e+01 4.772436523437500000e+01
8.300000000000000000e+01 4.857891082763671875e+01
1.680000000000000000e+02 1.598541717529296875e+02
1.180000000000000000e+02 1.121082611083984375e+02
1.120000000000000000e+02 1.098526916503906250e+02
1.020000000000000000e+02 1.116482543945312500e+02
1.020000000000000000e+02 1.219414443969726562e+02
1.020000000000000000e+02 1.098982925415039062e+02
1.160000000000000000e+02 1.026066284179687500e+02
1.290000000000000000e+02 1.009574279785156250e+02
1.470000000000000000e+02 1.593775634765625000e+02
1.140000000000000000e+02 1.052516326904296875e+02
9.800000000000000000e+01 1.122960662841796875e+02
8.300000000000000000e+01 9.405451965332031250e+01
9.200000000000000000e+01 9.263421630859375000e+01
1.200000000000000000e+02 1.205841827392578125e+02
1.220000000000000000e+02 1.358629913330078125e+02
1.250000000000000000e+02 1.257001419067382812e+02
2.090000000000000000e+02 1.758789672851562500e+02
2.130000000000000000e+02 1.932771148681640625e+02
2.170000000000000000e+02 2.098532562255859375e+02
8.100000000000000000e+01 1.004224395751953125e+02
1.190000000000000000e+02 1.186943969726562500e+02
1.140000000000000000e+02 1.348431396484375000e+02
8.600000000000000000e+01 1.108231201171875000e+02
1.290000000000000000e+02 1.331859436035156250e+02
1.330000000000000000e+02 1.168206481933593750e+02
1.450000000000000000e+02 1.385393676757812500e+02
1.480000000000000000e+02 1.532015380859375000e+02
1.490000000000000000e+02 1.417140502929687500e+02
1.640000000000000000e+02 1.681822814941406250e+02
1.650000000000000000e+02 1.912178039550781250e+02
1.350000000000000000e+02 1.553685913085937500e+02
7.700000762939453125e+01 7.451577758789062500e+01
7.200000762939453125e+01 8.892456054687500000e+01
1.170000000000000000e+02 1.446858520507812500e+02
8.200000762939453125e+01 1.335035705566406250e+02
9.700000000000000000e+01 1.369053039550781250e+02
1.360000000000000000e+02 9.029544067382812500e+01
1.380000000000000000e+02 6.817328643798828125e+01
1.380000000000000000e+02 1.046730499267578125e+02
1.370000000000000000e+02 1.402008514404296875e+02
1.350000000000000000e+02 1.594128265380859375e+02
1.300000000000000000e+02 1.481472625732421875e+02
8.700000000000000000e+01 5.381188201904296875e+01
1.600000000000000000e+02 1.108964538574218750e+02
1.650000000000000000e+02 1.798413696289062500e+02
1.100000000000000000e+02 1.767768859863281250e+02
1.780000000000000000e+02 1.146017379760742188e+02
1.730000000000000000e+02 1.538561553955078125e+02
1.680000000000000000e+02 1.825011749267578125e+02
1.520000000000000000e+02 1.825402832031250000e+02
1.030000000000000000e+02 1.398617858886718750e+02
9.100000000000000000e+01 1.204528961181640625e+02
6.600000000000000000e+01 7.464514160156250000e+01
5.700000762939453125e+01 5.887532806396484375e+01
1.230000000000000000e+02 1.322511138916015625e+02
1.230000000000000000e+02 1.483419494628906250e+02
1.710000000000000000e+02 1.486307830810546875e+02
2.270000000000000000e+02 2.104814453125000000e+02
2.240000000000000000e+02 2.346503295898437500e+02
2.080000000000000000e+02 2.166191406250000000e+02
2.080000000000000000e+02 2.050720214843750000e+02
2.110000000000000000e+02 1.934018249511718750e+02
2.140000000000000000e+02 1.816378479003906250e+02
2.190000000000000000e+02 1.698232879638671875e+02
3.400000000000000000e+02 3.103273925781250000e+02
2.260000000000000000e+02 2.585936889648437500e+02
2.080000000000000000e+02 2.586822509765625000e+02
1.350000000000000000e+02 1.264232101440429688e+02
1.320000000000000000e+02 1.323328857421875000e+02
1.290000000000000000e+02 1.463695373535156250e+02
1.210000000000000000e+02 1.287545166015625000e+02
1.000000000000000000e+02 1.122913970947265625e+02
9.500000000000000000e+01 1.241277618408203125e+02
1.040000000000000000e+02 9.468452453613281250e+01
1.050000000000000000e+02 9.186748504638671875e+01
1.000000000000000000e+02 9.702310180664062500e+01
1.010000000000000000e+02 1.095133895874023438e+02
9.300000000000000000e+01 9.725537872314453125e+01
9.400000000000000000e+01 8.799668884277343750e+01
7.400000000000000000e+01 8.916952514648437500e+01
6.700000762939453125e+01 6.297977447509765625e+01
7.800000762939453125e+01 6.473529052734375000e+01
1.390000000000000000e+02 1.373520965576171875e+02
1.190000000000000000e+02 1.263345870971679688e+02
1.050000000000000000e+02 1.095046844482421875e+02
1.070000000000000000e+02 9.043782043457031250e+01
1.060000000000000000e+02 1.079262084960937500e+02
1.140000000000000000e+02 1.061014404296875000e+02
1.170000000000000000e+02 7.145871734619140625e+01
1.260000000000000000e+02 9.181263732910156250e+01
1.210000000000000000e+02 1.789013214111328125e+02
1.500000000000000000e+02 1.148826446533203125e+02
1.570000000000000000e+02 1.189291534423828125e+02
1.490000000000000000e+02 1.479955444335937500e+02
1.510000000000000000e+02 1.708029479980468750e+02
1.440000000000000000e+02 1.386558227539062500e+02
1.360000000000000000e+02 1.498476257324218750e+02
1.240000000000000000e+02 1.320390319824218750e+02
1.040000000000000000e+02 1.132731170654296875e+02
1.020000000000000000e+02 1.321707000732421875e+02
9.400000000000000000e+01 9.892546081542968750e+01
6.500000762939453125e+01 7.266459655761718750e+01
7.300000762939453125e+01 7.353844451904296875e+01
8.700000000000000000e+01 7.716519927978515625e+01
7.900000000000000000e+01 1.235374908447265625e+02
1.140000000000000000e+02 7.982544708251953125e+01
1.490000000000000000e+02 9.066819763183593750e+01
1.570000000000000000e+02 1.158556442260742188e+02
6.800000762939453125e+01 8.520367431640625000e+01
1.090000000000000000e+02 4.908292388916015625e+01
1.010000000000000000e+02 7.603985595703125000e+01
1.640000000000000000e+02 1.596166534423828125e+02
1.620000000000000000e+02 1.737508697509765625e+02
1.810000000000000000e+02 1.871300201416015625e+02
1.830000000000000000e+02 1.690646820068359375e+02
1.860000000000000000e+02 1.574060363769531250e+02
1.670000000000000000e+02 1.831028289794921875e+02
1.570000000000000000e+02 1.823567199707031250e+02
1.180000000000000000e+02 1.395324249267578125e+02
1.140000000000000000e+02 8.610281372070312500e+01
1.270000000000000000e+02 8.781538391113281250e+01
1.780000000000000000e+02 1.343828887939453125e+02
2.100000000000000000e+02 1.895242309570312500e+02
2.010000000000000000e+02 1.928008880615234375e+02
1.820000000000000000e+02 1.662964019775390625e+02
1.810000000000000000e+02 1.520504455566406250e+02
1.260000000000000000e+02 1.249964523315429688e+02
8.400000000000000000e+01 8.267355346679687500e+01
7.200000762939453125e+01 9.677416992187500000e+01
1.620000000000000000e+02 1.803350219726562500e+02
1.670000000000000000e+02 1.644683990478515625e+02
1.820000000000000000e+02 1.674212646484375000e+02
1.940000000000000000e+02 1.720979309082031250e+02
2.060000000000000000e+02 2.211376800537109375e+02
1.990000000000000000e+02 1.981612701416015625e+02
8.800000000000000000e+01 8.946524047851562500e+01
9.900000000000000000e+01 1.141824951171875000e+02
1.040000000000000000e+02 1.080090255737304688e+02
1.270000000000000000e+02 1.045474090576171875e+02
1.590000000000000000e+02 1.490511474609375000e+02
1.550000000000000000e+02 1.525199279785156250e+02
1.470000000000000000e+02 1.425451507568359375e+02
2.040000000000000000e+02 2.049085083007812500e+02
2.080000000000000000e+02 2.197141113281250000e+02
2.200000000000000000e+02 2.127302856445312500e+02
2.220000000000000000e+02 2.042009582519531250e+02
2.660000000000000000e+02 1.913962554931640625e+02
2.570000000000000000e+02 2.421993255615234375e+02
2.690000000000000000e+02 2.581245117187500000e+02
2.200000000000000000e+02 2.386710815429687500e+02
2.110000000000000000e+02 1.932671966552734375e+02
2.070000000000000000e+02 2.018715362548828125e+02
1.840000000000000000e+02 2.027876892089843750e+02
1.750000000000000000e+02 2.041741180419921875e+02
1.800000000000000000e+02 1.475153045654296875e+02
1.670000000000000000e+02 1.826335906982421875e+02
1.300000000000000000e+02 1.119604034423828125e+02
1.870000000000000000e+02 1.707754974365234375e+02
1.800000000000000000e+02 1.838088073730468750e+02
1.560000000000000000e+02 1.667763366699218750e+02
1.500000000000000000e+02 1.406647644042968750e+02
1.580000000000000000e+02 1.694516906738281250e+02
1.640000000000000000e+02 1.650674743652343750e+02
1.690000000000000000e+02 1.529595336914062500e+02
1.720000000000000000e+02 1.377287750244140625e+02
1.710000000000000000e+02 1.570829620361328125e+02
1.610000000000000000e+02 1.599993286132812500e+02
1.290000000000000000e+02 1.104931945800781250e+02
1.330000000000000000e+02 9.579693603515625000e+01
1.400000000000000000e+02 1.113927154541015625e+02
1.410000000000000000e+02 1.284730072021484375e+02
9.700000000000000000e+01 9.916381835937500000e+01
1.259999923706054688e+02 1.114570465087890625e+02
1.279999923706054688e+02 1.270794067382812500e+02
1.310000000000000000e+02 1.473294372558593750e+02
1.310000000000000000e+02 1.147128143310546875e+02
1.510000000000000000e+02 1.464553375244140625e+02
1.630000000000000000e+02 1.528726501464843750e+02
1.530000000000000000e+02 1.541840515136718750e+02
1.550000000000000000e+02 1.702540435791015625e+02
1.550000000000000000e+02 1.887867736816406250e+02
1.540000000000000000e+02 1.369601898193359375e+02
1.570000000000000000e+02 1.677457275390625000e+02
1.600000000000000000e+02 1.390931396484375000e+02
1.139999923706054688e+02 1.213965454101562500e+02
1.129999923706054688e+02 1.035550537109375000e+02
1.690000000000000000e+02 1.367734222412109375e+02
1.710000000000000000e+02 1.533858642578125000e+02
7.899999237060546875e+01 8.306839752197265625e+01
9.699999237060546875e+01 1.078640899658203125e+02
1.900000000000000000e+02 2.241375122070312500e+02
1.790000000000000000e+02 2.105882568359375000e+02
5.699999237060546875e+01 6.239450836181640625e+01
6.599999237060546875e+01 7.161423492431640625e+01
1.630000000000000000e+02 1.514728851318359375e+02
1.530000000000000000e+02 1.412654571533203125e+02
1.330000000000000000e+02 1.558763122558593750e+02
1.370000000000000000e+02 1.265738601684570312e+02
1.249999923706054688e+02 1.204846496582031250e+02
1.320000000000000000e+02 1.357150268554687500e+02
1.089999923706054688e+02 1.526340789794921875e+02
1.159999923706054688e+02 1.433435211181640625e+02
1.269999923706054688e+02 1.347507476806640625e+02
1.380000000000000000e+02 1.166400756835937500e+02
1.410000000000000000e+02 1.305886230468750000e+02
1.310000000000000000e+02 1.069901275634765625e+02
1.269999923706054688e+02 1.198625335693359375e+02
1.300000000000000000e+02 1.395337524414062500e+02
1.290000000000000000e+02 1.196994628906250000e+02
1.139999923706054688e+02 1.103266754150390625e+02
1.179999923706054688e+02 9.773535156250000000e+01
1.129999923706054688e+02 1.169219970703125000e+02
1.089999923706054688e+02 1.093298263549804688e+02
1.069999923706054688e+02 1.190483322143554688e+02
9.599998474121093750e+01 1.365995941162109375e+02
9.699999237060546875e+01 1.581647491455078125e+02
9.899999237060546875e+01 1.333211364746093750e+02
9.899999237060546875e+01 1.145444412231445312e+02
8.999999237060546875e+01 8.617257690429687500e+01
9.599998474121093750e+01 1.276218185424804688e+02
9.099999237060546875e+01 1.093959960937500000e+02
7.999999237060546875e+01 7.659776306152343750e+01
1.079999923706054688e+02 9.914481353759765625e+01
3.360000000000000000e+02 3.316466674804687500e+02
3.380000000000000000e+02 3.106270751953125000e+02
3.500000000000000000e+02 3.159407958984375000e+02
3.260000000000000000e+02 3.225894165039062500e+02
3.160000000000000000e+02 2.931493530273437500e+02
3.010000000000000000e+02 2.924934082031250000e+02
3.000000000000000000e+02 2.801976928710937500e+02
2.800000000000000000e+02 2.728883056640625000e+02
2.530000000000000000e+02 2.562969055175781250e+02
2.580000000000000000e+02 2.479811401367187500e+02
2.290000000000000000e+02 2.310886840820312500e+02
2.180000000000000000e+02 2.302445068359375000e+02
2.120000000000000000e+02 1.754807891845703125e+02
1.820000000000000000e+02 1.808864898681640625e+02
1.620000000000000000e+02 1.748601379394531250e+02
1.570000000000000000e+02 1.826994628906250000e+02
1.550000000000000000e+02 1.692972412109375000e+02
1.560000000000000000e+02 1.584065246582031250e+02
1.540000000000000000e+02 1.563699340820312500e+02
1.330000000000000000e+02 1.704812774658203125e+02
1.310000000000000000e+02 1.402273864746093750e+02
1.310000000000000000e+02 1.292094573974609375e+02
1.380000000000000000e+02 1.399573059082031250e+02
1.400000000000000000e+02 1.764342498779296875e+02
1.970000000000000000e+02 1.555407409667968750e+02
2.330000000000000000e+02 2.177257232666015625e+02
2.300000000000000000e+02 1.999947052001953125e+02
2.310000000000000000e+02 2.183492431640625000e+02
2.170000000000000000e+02 2.062780456542968750e+02
2.110000000000000000e+02 2.074484405517578125e+02
2.120000000000000000e+02 1.717577972412109375e+02
1.980000000000000000e+02 1.782353668212890625e+02
1.840000000000000000e+02 1.811563110351562500e+02
1.480000000000000000e+02 1.695232391357421875e+02
1.360000000000000000e+02 1.127426223754882812e+02
1.279999923706054688e+02 1.275901031494140625e+02
5.699999237060546875e+01 5.706126403808593750e+01
7.599999237060546875e+01 1.095611114501953125e+02
7.999999237060546875e+01 1.024025421142578125e+02
9.699999237060546875e+01 1.017911605834960938e+02
9.899999237060546875e+01 1.259792022705078125e+02
1.019999923706054688e+02 1.159984741210937500e+02
7.399999237060546875e+01 7.339268493652343750e+01
7.299999237060546875e+01 5.689936065673828125e+01
1.049999847412109375e+02 8.911256408691406250e+01
1.099999923706054688e+02 1.156824035644531250e+02
1.339999847412109375e+02 1.352999572753906250e+02
1.970000000000000000e+02 1.509034271240234375e+02
2.120000000000000000e+02 1.921938476562500000e+02
2.140000000000000000e+02 1.756449584960937500e+02
2.150000000000000000e+02 1.876573028564453125e+02
2.170000000000000000e+02 2.169408264160156250e+02
2.200000000000000000e+02 2.321206054687500000e+02
2.230000000000000000e+02 2.040922393798828125e+02
2.020000000000000000e+02 1.993713989257812500e+02
1.690000000000000000e+02 2.106060485839843750e+02
7.899999237060546875e+01 5.932333374023437500e+01
2.010000000000000000e+02 1.565184020996093750e+02
2.420000000000000000e+02 1.641246032714843750e+02
2.740000000000000000e+02 2.187081909179687500e+02
2.780000000000000000e+02 2.469856567382812500e+02
2.870000000000000000e+02 2.794641723632812500e+02
2.930000000000000000e+02 2.818329772949218750e+02
2.900000000000000000e+02 2.918140258789062500e+02
2.740000000000000000e+02 2.865086059570312500e+02
2.710000000000000000e+02 2.665057373046875000e+02
2.680000000000000000e+02 2.466029357910156250e+02
2.650000000000000000e+02 2.393017578125000000e+02
2.380000000000000000e+02 2.235057678222656250e+02
1.950000000000000000e+02 2.147444458007812500e+02
7.799999237060546875e+01 6.669398498535156250e+01
1.370000000000000000e+02 1.688365478515625000e+02
1.339999847412109375e+02 1.380345458984375000e+02
1.259999923706054688e+02 1.246064758300781250e+02
1.049999847412109375e+02 1.034121551513671875e+02
1.339999847412109375e+02 1.316172943115234375e+02
1.590000000000000000e+02 1.417692260742187500e+02
9.299999237060546875e+01 1.027466659545898438e+02
9.999999237060546875e+01 1.209138565063476562e+02
1.550000000000000000e+02 1.605712127685546875e+02
1.580000000000000000e+02 1.651210174560546875e+02
1.570000000000000000e+02 1.629197235107421875e+02
1.570000000000000000e+02 1.794582977294921875e+02
1.570000000000000000e+02 1.688190612792968750e+02
7.099999237060546875e+01 6.517183685302734375e+01
1.339999847412109375e+02 1.327557373046875000e+02
1.520000000000000000e+02 1.474127349853515625e+02
1.610000000000000000e+02 1.511136474609375000e+02
1.860000000000000000e+02 1.719725952148437500e+02
1.710000000000000000e+02 1.587415771484375000e+02
1.690000000000000000e+02 1.833690185546875000e+02
1.330000000000000000e+02 1.497155151367187500e+02
8.899999237060546875e+01 9.254387664794921875e+01
1.099999923706054688e+02 7.197846221923828125e+01
1.339999847412109375e+02 6.820600891113281250e+01
1.520000000000000000e+02 1.442554016113281250e+02
1.530000000000000000e+02 1.625413208007812500e+02
1.330000000000000000e+02 1.295535278320312500e+02
1.290000000000000000e+02 1.155698776245117188e+02
8.099998474121093750e+01 9.392823791503906250e+01
7.499999237060546875e+01 8.154081726074218750e+01
9.299999237060546875e+01 7.202470397949218750e+01
1.670000000000000000e+02 1.496290435791015625e+02
1.600000000000000000e+02 1.949902343750000000e+02
1.500000000000000000e+02 1.672461242675781250e+02
1.480000000000000000e+02 1.548560943603515625e+02
1.460000000000000000e+02 1.345446777343750000e+02
1.380000000000000000e+02 1.467314147949218750e+02
1.440000000000000000e+02 1.372836456298828125e+02
1.480000000000000000e+02 1.334995117187500000e+02
1.209999923706054688e+02 1.127284011840820312e+02
8.699998474121093750e+01 8.627583312988281250e+01
8.499999237060546875e+01 9.000898742675781250e+01
1.189999923706054688e+02 1.155939788818359375e+02
1.380000000000000000e+02 1.121000671386718750e+02
1.540000000000000000e+02 1.310296630859375000e+02
1.570000000000000000e+02 1.457457733154296875e+02
1.610000000000000000e+02 1.631459655761718750e+02
9.599998474121093750e+01 8.403149414062500000e+01
1.049999847412109375e+02 1.126795959472656250e+02
1.370000000000000000e+02 1.448214721679687500e+02
1.330000000000000000e+02 1.544263000488281250e+02
1.339999847412109375e+02 1.440799407958984375e+02
1.239999923706054688e+02 1.377408447265625000e+02
1.570000000000000000e+02 1.149664306640625000e+02
1.840000000000000000e+02 1.346694183349609375e+02
1.850000000000000000e+02 1.456807098388671875e+02
1.810000000000000000e+02 1.628969268798828125e+02
1.890000000000000000e+02 1.902689514160156250e+02
1.890000000000000000e+02 2.031169891357421875e+02
1.860000000000000000e+02 1.907351837158203125e+02
1.830000000000000000e+02 1.691551818847656250e+02
1.520000000000000000e+02 1.696689453125000000e+02
1.560000000000000000e+02 1.636155700683593750e+02
1.520000000000000000e+02 1.391701507568359375e+02
1.300000000000000000e+02 1.460059814453125000e+02
1.339999847412109375e+02 1.377581939697265625e+02
1.320000000000000000e+02 1.097211990356445312e+02
1.310000000000000000e+02 1.243288879394531250e+02
1.249999923706054688e+02 1.275119400024414062e+02
1.440000000000000000e+02 1.257954406738281250e+02
1.440000000000000000e+02 1.136051483154296875e+02
1.400000000000000000e+02 1.343314819335937500e+02
1.380000000000000000e+02 1.471083526611328125e+02
1.440000000000000000e+02 1.306060943603515625e+02
1.480000000000000000e+02 1.439443511962890625e+02
1.690000000000000000e+02 1.427936401367187500e+02
2.690000000000000000e+02 2.891580810546875000e+02
2.370000000000000000e+02 2.216242675781250000e+02
2.360000000000000000e+02 2.016278381347656250e+02
2.320000000000000000e+02 2.148379211425781250e+02
2.040000000000000000e+02 2.284417724609375000e+02
1.780000000000000000e+02 1.884752044677734375e+02
1.890000000000000000e+02 1.454985046386718750e+02
1.990000000000000000e+02 1.776336364746093750e+02
1.950000000000000000e+02 1.866282958984375000e+02
1.920000000000000000e+02 2.080876770019531250e+02
5.099999237060546875e+01 6.680177307128906250e+01
7.799999237060546875e+01 1.029565582275390625e+02
8.199999237060546875e+01 9.655384826660156250e+01
8.699998474121093750e+01 8.759244537353515625e+01
1.049999847412109375e+02 9.021530151367187500e+01
1.119999923706054688e+02 1.153808135986328125e+02
1.139999923706054688e+02 1.224734497070312500e+02
1.550000000000000000e+02 1.382031707763671875e+02
1.740000000000000000e+02 1.098400650024414062e+02
1.410000000000000000e+02 1.607003784179687500e+02
1.450000000000000000e+02 1.814076080322265625e+02
1.430000000000000000e+02 1.568298950195312500e+02
9.699999237060546875e+01 1.052259368896484375e+02
1.039999923706054688e+02 7.110263061523437500e+01
1.039999923706054688e+02 9.129936981201171875e+01
1.039999923706054688e+02 8.000858306884765625e+01
1.049999847412109375e+02 1.122145538330078125e+02
1.059999923706054688e+02 1.381266479492187500e+02
1.179999923706054688e+02 1.230363388061523438e+02
1.189999923706054688e+02 1.107566986083984375e+02
1.199999923706054688e+02 9.729483032226562500e+01
1.249999923706054688e+02 1.139492874145507812e+02
1.269999923706054688e+02 1.046858673095703125e+02
1.330000000000000000e+02 1.040547866821289062e+02
1.219999923706054688e+02 1.079629058837890625e+02
1.069999923706054688e+02 1.075101928710937500e+02
8.399999237060546875e+01 1.184149627685546875e+02
1.099999923706054688e+02 1.063632507324218750e+02
1.109999923706054688e+02 1.336525878906250000e+02
1.229999923706054688e+02 1.403137207031250000e+02
1.219999923706054688e+02 1.260675811767578125e+02
1.229999923706054688e+02 1.355966491699218750e+02
1.490000000000000000e+02 1.127019424438476562e+02
1.480000000000000000e+02 1.397752380371093750e+02
1.440000000000000000e+02 1.537092742919921875e+02
1.390000000000000000e+02 1.622665405273437500e+02
1.239999923706054688e+02 1.628056030273437500e+02
1.259999923706054688e+02 1.494611206054687500e+02
9.199999237060546875e+01 1.107287292480468750e+02
8.099998474121093750e+01 6.680271148681640625e+01
8.299998474121093750e+01 9.005948638916015625e+01
1.169999923706054688e+02 8.153755187988281250e+01
1.350000000000000000e+02 1.088436279296875000e+02
1.370000000000000000e+02 1.372958068847656250e+02
1.390000000000000000e+02 1.506082916259765625e+02
1.089999923706054688e+02 1.396291046142578125e+02
1.109999923706054688e+02 1.125940551757812500e+02
2.380000000000000000e+02 2.297942504882812500e+02
2.250000000000000000e+02 2.204004211425781250e+02
7.899999237060546875e+01 7.411140441894531250e+01
1.310000000000000000e+02 1.349941253662109375e+02
1.350000000000000000e+02 1.560287628173828125e+02
1.400000000000000000e+02 1.538419189453125000e+02
1.430000000000000000e+02 1.404759063720703125e+02
1.430000000000000000e+02 1.223971557617187500e+02
4.299998474121093750e+01 6.171628570556640625e+01
1.520000000000000000e+02 1.300271606445312500e+02
1.560000000000000000e+02 1.473531036376953125e+02
1.590000000000000000e+02 1.626734924316406250e+02
1.580000000000000000e+02 1.724824829101562500e+02
1.450000000000000000e+02 2.023857727050781250e+02
1.450000000000000000e+02 1.891363983154296875e+02
1.440000000000000000e+02 2.003945922851562500e+02
1.430000000000000000e+02 1.750063476562500000e+02
1.430000000000000000e+02 1.596226806640625000e+02
1.570000000000000000e+02 1.160100708007812500e+02
1.690000000000000000e+02 1.480095367431640625e+02
1.680000000000000000e+02 1.622334289550781250e+02
1.610000000000000000e+02 1.748199157714843750e+02
1.630000000000000000e+02 1.690673675537109375e+02
1.410000000000000000e+02 1.519153594970703125e+02
1.420000000000000000e+02 1.671670837402343750e+02
1.400000000000000000e+02 1.532393341064453125e+02
1.370000000000000000e+02 1.249698791503906250e+02
1.320000000000000000e+02 1.360151367187500000e+02
1.269999923706054688e+02 1.205454406738281250e+02
1.239999923706054688e+02 1.294867095947265625e+02
1.219999923706054688e+02 1.116737518310546875e+02
1.169999923706054688e+02 1.388522033691406250e+02
1.209999923706054688e+02 1.374191284179687500e+02
1.400000000000000000e+02 1.131573486328125000e+02
1.720000000000000000e+02 1.807851562500000000e+02
1.840000000000000000e+02 1.683867950439453125e+02
1.930000000000000000e+02 1.906478424072265625e+02
2.040000000000000000e+02 1.904199829101562500e+02
1.770000000000000000e+02 1.721861419677734375e+02
1.760000000000000000e+02 1.825736389160156250e+02
1.810000000000000000e+02 1.738988189697265625e+02
1.840000000000000000e+02 1.924916687011718750e+02
3.250000000000000000e+02 2.862367248535156250e+02
3.280000000000000000e+02 2.497074890136718750e+02
3.280000000000000000e+02 2.692616577148437500e+02
3.250000000000000000e+02 2.923280639648437500e+02
2.680000000000000000e+02 3.124459533691406250e+02
2.200000000000000000e+02 2.297272949218750000e+02
2.200000000000000000e+02 2.178848266601562500e+02
1.290000000000000000e+02 1.827399749755859375e+02
1.089999923706054688e+02 1.315679931640625000e+02
7.999999237060546875e+01 8.730131530761718750e+01
6.399999237060546875e+01 7.002973175048828125e+01
6.799999237060546875e+01 6.957967376708984375e+01
7.599999237060546875e+01 7.000913238525390625e+01
7.799999237060546875e+01 6.994886016845703125e+01
7.699999237060546875e+01 8.334280395507812500e+01
7.399999237060546875e+01 9.204641723632812500e+01
1.460000000000000000e+02 1.437912139892578125e+02
1.760000000000000000e+02 1.350031127929687500e+02
1.900000000000000000e+02 1.320955200195312500e+02
1.880000000000000000e+02 1.453007202148437500e+02
1.910000000000000000e+02 1.759555511474609375e+02
2.220000000000000000e+02 1.708840332031250000e+02
2.170000000000000000e+02 1.488988037109375000e+02
2.070000000000000000e+02 2.092557983398437500e+02
2.100000000000000000e+02 1.943376312255859375e+02
1.950000000000000000e+02 1.404866943359375000e+02
1.850000000000000000e+02 1.851468505859375000e+02
1.370000000000000000e+02 1.272858581542968750e+02
1.199999923706054688e+02 1.271192016601562500e+02
1.179999923706054688e+02 1.364444274902343750e+02
1.069999923706054688e+02 1.212287750244140625e+02
9.899999237060546875e+01 8.524811553955078125e+01
8.799999237060546875e+01 9.071403503417968750e+01
7.999999237060546875e+01 1.017296295166015625e+02
8.399999237060546875e+01 9.295661926269531250e+01
8.799999237060546875e+01 8.151314544677734375e+01
1.460000000000000000e+02 1.322797241210937500e+02
1.900000000000000000e+02 1.711495056152343750e+02
2.010000000000000000e+02 2.166668090820312500e+02
2.110000000000000000e+02 1.880398254394531250e+02
2.570000000000000000e+02 2.411042175292968750e+02
2.330000000000000000e+02 2.663907165527343750e+02
2.220000000000000000e+02 2.665927734375000000e+02
2.090000000000000000e+02 2.694225463867187500e+02
1.310000000000000000e+02 1.329867095947265625e+02
1.129999923706054688e+02 9.665417480468750000e+01
1.219999923706054688e+02 1.060131301879882812e+02
1.249999923706054688e+02 1.368029632568359375e+02
1.219999923706054688e+02 1.456620025634765625e+02
1.420000000000000000e+02 1.197459564208984375e+02
2.650000000000000000e+02 2.321365966796875000e+02
2.910000000000000000e+02 2.899073181152343750e+02
2.760000000000000000e+02 2.898694458007812500e+02
2.710000000000000000e+02 3.020951538085937500e+02
2.560000000000000000e+02 2.619977416992187500e+02
2.540000000000000000e+02 2.549386291503906250e+02
2.530000000000000000e+02 2.332366333007812500e+02
2.460000000000000000e+02 2.416627502441406250e+02
2.570000000000000000e+02 2.531500244140625000e+02
2.390000000000000000e+02 2.519610443115234375e+02
2.370000000000000000e+02 2.372026062011718750e+02
2.140000000000000000e+02 2.397965545654296875e+02
2.070000000000000000e+02 2.214817810058593750e+02
2.070000000000000000e+02 1.951581878662109375e+02
2.200000000000000000e+02 2.240589599609375000e+02
2.250000000000000000e+02 1.968726959228515625e+02
2.160000000000000000e+02 2.275099945068359375e+02
2.880000000000000000e+02 2.716519165039062500e+02
2.840000000000000000e+02 2.782653808593750000e+02
2.740000000000000000e+02 2.595033264160156250e+02
2.700000000000000000e+02 2.714223022460937500e+02
2.260000000000000000e+02 2.454165496826171875e+02
1.330000000000000000e+02 1.577626495361328125e+02
1.040000000000000000e+02 9.157502746582031250e+01
1.750000000000000000e+02 1.613609771728515625e+02
2.210000000000000000e+02 1.743652954101562500e+02
2.460000000000000000e+02 2.143041992187500000e+02
2.420000000000000000e+02 2.283185424804687500e+02
2.390000000000000000e+02 2.477611541748046875e+02
2.370000000000000000e+02 2.308996429443359375e+02
2.330000000000000000e+02 2.000483551025390625e+02
2.080000000000000000e+02 2.196272583007812500e+02
2.050000000000000000e+02 2.101701049804687500e+02
2.000000000000000000e+02 2.021485900878906250e+02
1.920000000000000000e+02 1.952016754150390625e+02
1.900000000000000000e+02 2.041110534667968750e+02
1.900000000000000000e+02 1.918960571289062500e+02
1.840000000000000000e+02 1.975466918945312500e+02
1.480000000000000000e+02 1.399174957275390625e+02
1.500000000000000000e+02 1.578209838867187500e+02
1.290000000000000000e+02 1.947520446777343750e+02
1.240000000000000000e+02 1.625202789306640625e+02
1.240000000000000000e+02 1.355933380126953125e+02
1.060000000000000000e+02 1.015244522094726562e+02
1.120000000000000000e+02 1.062795181274414062e+02
1.150000000000000000e+02 1.237724761962890625e+02
1.140000000000000000e+02 1.208454132080078125e+02
1.130000000000000000e+02 1.149588699340820312e+02
1.510000000000000000e+02 1.406088409423828125e+02
1.510000000000000000e+02 1.596998138427734375e+02
1.510000000000000000e+02 1.601626281738281250e+02
1.500000000000000000e+02 1.457786407470703125e+02
1.460000000000000000e+02 1.341767272949218750e+02
1.430000000000000000e+02 1.486328735351562500e+02
1.520000000000000000e+02 1.547520446777343750e+02
1.660000000000000000e+02 1.772895812988281250e+02
1.680000000000000000e+02 1.941141357421875000e+02
1.700000000000000000e+02 1.699065551757812500e+02
1.630000000000000000e+02 1.757312164306640625e+02
1.330000000000000000e+02 1.194514770507812500e+02
1.720000000000000000e+02 1.865220031738281250e+02
1.360000000000000000e+02 1.335169982910156250e+02
1.310000000000000000e+02 1.366393280029296875e+02
1.330000000000000000e+02 1.334277954101562500e+02
2.210000000000000000e+02 1.911557464599609375e+02
2.230000000000000000e+02 2.200917053222656250e+02
2.230000000000000000e+02 2.377846374511718750e+02
2.330000000000000000e+02 2.393717498779296875e+02
2.350000000000000000e+02 2.131007385253906250e+02
2.400000000000000000e+02 1.997600708007812500e+02
2.480000000000000000e+02 2.450274353027343750e+02
2.380000000000000000e+02 2.368273468017578125e+02
2.170000000000000000e+02 2.467178039550781250e+02
2.160000000000000000e+02 2.230376586914062500e+02
2.070000000000000000e+02 1.939353027343750000e+02
1.940000000000000000e+02 1.899477539062500000e+02
1.890000000000000000e+02 1.963392486572265625e+02
1.660000000000000000e+02 1.402125244140625000e+02
1.520000000000000000e+02 1.441176605224609375e+02
1.400000000000000000e+02 1.540123138427734375e+02
1.260000000000000000e+02 1.269087066650390625e+02
1.400000000000000000e+02 1.309033966064453125e+02
1.390000000000000000e+02 1.452244262695312500e+02
1.400000000000000000e+02 1.380710144042968750e+02
1.260000000000000000e+02 1.200499725341796875e+02
1.110000000000000000e+02 1.053590469360351562e+02
1.020000000000000000e+02 1.098227691650390625e+02
9.800000000000000000e+01 1.264529571533203125e+02
9.500000000000000000e+01 1.110635833740234375e+02
9.800000000000000000e+01 9.120240020751953125e+01
6.800000762939453125e+01 7.232388305664062500e+01
1.450000000000000000e+02 1.384515075683593750e+02
1.830000000000000000e+02 1.726410827636718750e+02
1.850000000000000000e+02 1.854634552001953125e+02
1.750000000000000000e+02 1.856950531005859375e+02
1.760000000000000000e+02 1.752784729003906250e+02
1.760000000000000000e+02 1.857935485839843750e+02
1.600000000000000000e+02 1.675931396484375000e+02
1.680000000000000000e+02 1.643790283203125000e+02
1.690000000000000000e+02 1.429982910156250000e+02
1.700000000000000000e+02 1.600491027832031250e+02
1.700000000000000000e+02 1.483671417236328125e+02
1.700000000000000000e+02 1.619626770019531250e+02
1.700000000000000000e+02 1.747882080078125000e+02
1.770000000000000000e+02 1.689046325683593750e+02
1.860000000000000000e+02 1.901235198974609375e+02
1.830000000000000000e+02 1.756173095703125000e+02
1.750000000000000000e+02 1.952822265625000000e+02
1.820000000000000000e+02 1.862795562744140625e+02
1.910000000000000000e+02 1.834914855957031250e+02
2.350000000000000000e+02 2.540184173583984375e+02
2.340000000000000000e+02 2.683629150390625000e+02
2.330000000000000000e+02 2.487642517089843750e+02
2.100000000000000000e+02 2.424609985351562500e+02
1.810000000000000000e+02 2.117853240966796875e+02
9.900000000000000000e+01 8.562482452392578125e+01
9.400000000000000000e+01 1.066970672607421875e+02
9.900000000000000000e+01 1.013068695068359375e+02
1.100000000000000000e+02 9.435928344726562500e+01
1.100000000000000000e+02 1.094554824829101562e+02
1.060000000000000000e+02 1.223593444824218750e+02
1.090000000000000000e+02 1.223029479980468750e+02
1.080000000000000000e+02 1.413487701416015625e+02
1.090000000000000000e+02 1.203582305908203125e+02
1.150000000000000000e+02 1.191819458007812500e+02
1.220000000000000000e+02 1.288289947509765625e+02
1.400000000000000000e+02 1.180286102294921875e+02
1.680000000000000000e+02 1.827669372558593750e+02
1.630000000000000000e+02 1.889286499023437500e+02
1.460000000000000000e+02 1.700219421386718750e+02
1.480000000000000000e+02 1.454279022216796875e+02
1.520000000000000000e+02 1.382817230224609375e+02
1.560000000000000000e+02 1.277152709960937500e+02
9.000000000000000000e+01 1.131872406005859375e+02
1.240000000000000000e+02 1.105610351562500000e+02
2.590000000000000000e+02 2.496442565917968750e+02
2.510000000000000000e+02 2.510498199462890625e+02
2.480000000000000000e+02 2.240503540039062500e+02
2.470000000000000000e+02 2.421792602539062500e+02
2.430000000000000000e+02 2.262896881103515625e+02
2.670000000000000000e+02 2.199767150878906250e+02
2.850000000000000000e+02 2.399036865234375000e+02
2.850000000000000000e+02 2.631553039550781250e+02
2.780000000000000000e+02 2.923077392578125000e+02
2.470000000000000000e+02 2.483423767089843750e+02
2.220000000000000000e+02 2.249098205566406250e+02
1.360000000000000000e+02 1.255231628417968750e+02
5.600000762939453125e+01 5.638319396972656250e+01
1.900000000000000000e+02 2.032860412597656250e+02
1.910000000000000000e+02 2.146643829345703125e+02
1.900000000000000000e+02 1.942670898437500000e+02
1.860000000000000000e+02 1.922834777832031250e+02
1.700000000000000000e+02 1.687471466064453125e+02
1.750000000000000000e+02 1.606909484863281250e+02
1.700000000000000000e+02 1.790648498535156250e+02
1.660000000000000000e+02 1.860964660644531250e+02
1.590000000000000000e+02 1.447155151367187500e+02
1.580000000000000000e+02 1.589729156494140625e+02
1.590000000000000000e+02 1.335997161865234375e+02
1.630000000000000000e+02 1.517339324951171875e+02
1.630000000000000000e+02 1.918396301269531250e+02
1.650000000000000000e+02 1.835601196289062500e+02
1.280000000000000000e+02 1.310418548583984375e+02
1.260000000000000000e+02 1.148336944580078125e+02
1.730000000000000000e+02 1.466989898681640625e+02
2.040000000000000000e+02 2.087121276855468750e+02
1.980000000000000000e+02 1.907990570068359375e+02
1.690000000000000000e+02 1.896883239746093750e+02
1.650000000000000000e+02 1.755363922119140625e+02
1.320000000000000000e+02 1.228580093383789062e+02
1.280000000000000000e+02 1.284770660400390625e+02
1.210000000000000000e+02 1.008300323486328125e+02
1.350000000000000000e+02 1.044235229492187500e+02
1.560000000000000000e+02 1.613355560302734375e+02
1.550000000000000000e+02 1.726671752929687500e+02
1.450000000000000000e+02 1.489990539550781250e+02
1.230000000000000000e+02 1.423871002197265625e+02
1.010000000000000000e+02 1.022022552490234375e+02
1.160000000000000000e+02 9.552795410156250000e+01
1.330000000000000000e+02 1.148460083007812500e+02
1.330000000000000000e+02 1.395325012207031250e+02
1.290000000000000000e+02 1.464042510986328125e+02
1.470000000000000000e+02 1.211762542724609375e+02
1.490000000000000000e+02 1.460769348144531250e+02
1.470000000000000000e+02 1.627221221923828125e+02
1.620000000000000000e+02 1.551474914550781250e+02
1.670000000000000000e+02 1.477066497802734375e+02
1.850000000000000000e+02 1.624446411132812500e+02
1.820000000000000000e+02 1.752889862060546875e+02
1.780000000000000000e+02 1.820867309570312500e+02
1.750000000000000000e+02 1.940161285400390625e+02
1.720000000000000000e+02 2.053867950439453125e+02
1.680000000000000000e+02 1.841569824218750000e+02
1.460000000000000000e+02 1.580418853759765625e+02
1.330000000000000000e+02 1.430730895996093750e+02
1.750000000000000000e+02 1.557042846679687500e+02
1.770000000000000000e+02 1.881976776123046875e+02
1.790000000000000000e+02 1.833222045898437500e+02
1.730000000000000000e+02 1.875293273925781250e+02
1.350000000000000000e+02 1.631217193603515625e+02
1.350000000000000000e+02 1.514874267578125000e+02
1.390000000000000000e+02 1.339113159179687500e+02
1.250000000000000000e+02 1.384815368652343750e+02
1.010000000000000000e+02 8.553587341308593750e+01
1.970000000000000000e+02 1.955906982421875000e+02
1.960000000000000000e+02 2.055525817871093750e+02
1.270000000000000000e+02 1.354003143310546875e+02
1.240000000000000000e+02 1.211134796142578125e+02
1.010000000000000000e+02 1.032300720214843750e+02
9.600000000000000000e+01 1.009754638671875000e+02
9.900000000000000000e+01 1.320536651611328125e+02
1.150000000000000000e+02 1.118946838378906250e+02
1.400000000000000000e+02 1.258186492919921875e+02
1.660000000000000000e+02 1.323797454833984375e+02
1.950000000000000000e+02 2.072237548828125000e+02
1.950000000000000000e+02 1.699887695312500000e+02
1.950000000000000000e+02 1.902407684326171875e+02
2.030000000000000000e+02 1.889088897705078125e+02
2.130000000000000000e+02 1.698615875244140625e+02
2.230000000000000000e+02 1.694118652343750000e+02
2.320000000000000000e+02 1.667847137451171875e+02
2.480000000000000000e+02 2.406316528320312500e+02
2.480000000000000000e+02 2.371530761718750000e+02
2.020000000000000000e+02 2.044920501708984375e+02
2.060000000000000000e+02 1.913190917968750000e+02
2.090000000000000000e+02 1.710307922363281250e+02
2.130000000000000000e+02 1.619908752441406250e+02
1.090000000000000000e+02 1.403551940917968750e+02
1.080000000000000000e+02 1.188914947509765625e+02
1.130000000000000000e+02 1.034133834838867188e+02
1.120000000000000000e+02 1.158220825195312500e+02
1.060000000000000000e+02 1.280071716308593750e+02
1.120000000000000000e+02 1.253314666748046875e+02
1.170000000000000000e+02 1.137457504272460938e+02
1.290000000000000000e+02 1.117650146484375000e+02
1.270000000000000000e+02 1.201463470458984375e+02
1.260000000000000000e+02 1.297083740234375000e+02
1.260000000000000000e+02 1.551263122558593750e+02
1.270000000000000000e+02 1.441617431640625000e+02
9.400000000000000000e+01 1.047056732177734375e+02
8.500000000000000000e+01 1.063019409179687500e+02
7.000000762939453125e+01 1.050023956298828125e+02
7.300000762939453125e+01 9.079028320312500000e+01
6.900000762939453125e+01 6.390306091308593750e+01
6.500000762939453125e+01 6.496292114257812500e+01
9.400000000000000000e+01 9.140019226074218750e+01
1.250000000000000000e+02 1.065546264648437500e+02
1.710000000000000000e+02 1.359998779296875000e+02
1.710000000000000000e+02 1.685510406494140625e+02
1.670000000000000000e+02 1.809001770019531250e+02
1.440000000000000000e+02 1.737837982177734375e+02
1.440000000000000000e+02 1.575888061523437500e+02
1.400000000000000000e+02 1.413329925537109375e+02
1.320000000000000000e+02 1.071425781250000000e+02
1.090000000000000000e+02 1.245309906005859375e+02
1.050000000000000000e+02 1.089915313720703125e+02
1.070000000000000000e+02 9.672450256347656250e+01
9.100000000000000000e+01 1.127941818237304688e+02
7.700000000000000000e+01 1.159396667480468750e+02
8.600000000000000000e+01 6.401289367675781250e+01
8.600000000000000000e+01 8.892408752441406250e+01
9.000000000000000000e+01 8.174703216552734375e+01
9.500000000000000000e+01 7.324910736083984375e+01
1.460000000000000000e+02 1.015356140136718750e+02
1.560000000000000000e+02 1.123405151367187500e+02
1.560000000000000000e+02 1.376586151123046875e+02
1.570000000000000000e+02 1.771520385742187500e+02
1.610000000000000000e+02 1.964730529785156250e+02
1.680000000000000000e+02 1.843109436035156250e+02
1.670000000000000000e+02 1.657674102783203125e+02
1.470000000000000000e+02 1.484206390380859375e+02
1.400000000000000000e+02 1.392796783447265625e+02
1.790000000000000000e+02 1.858774261474609375e+02
1.500000000000000000e+02 1.872125854492187500e+02
1.500000000000000000e+02 1.906898803710937500e+02
1.820000000000000000e+02 1.766183776855468750e+02
1.860000000000000000e+02 1.691256103515625000e+02
1.820000000000000000e+02 1.805380706787109375e+02
1.520000000000000000e+02 1.751476135253906250e+02
1.490000000000000000e+02 1.495807647705078125e+02
1.450000000000000000e+02 1.254288558959960938e+02
1.290000000000000000e+02 1.205065917968750000e+02
1.010000000000000000e+02 1.207687759399414062e+02
7.400000762939453125e+01 8.749516296386718750e+01
7.700000000000000000e+01 8.333936309814453125e+01
1.250000000000000000e+02 1.172306289672851562e+02
1.570000000000000000e+02 1.483851623535156250e+02
1.650000000000000000e+02 1.455623016357421875e+02
2.750000000000000000e+02 2.522366333007812500e+02
2.720000000000000000e+02 2.226847076416015625e+02
2.640000000000000000e+02 2.600573120117187500e+02
1.610000000000000000e+02 1.595572204589843750e+02
9.500000000000000000e+01 6.462856292724609375e+01
1.720000000000000000e+02 1.410132751464843750e+02
2.240000000000000000e+02 2.284836120605468750e+02
2.360000000000000000e+02 2.330652923583984375e+02
2.540000000000000000e+02 2.410437622070312500e+02
3.070000000000000000e+02 2.758164062500000000e+02
3.660000000000000000e+02 3.227603759765625000e+02
3.630000000000000000e+02 3.446539916992187500e+02
3.340000000000000000e+02 3.398269348144531250e+02
3.010000000000000000e+02 3.458046264648437500e+02
1.020000000000000000e+02 8.166943359375000000e+01
1.160000000000000000e+02 8.261067199707031250e+01
1.780000000000000000e+02 1.624353179931640625e+02
2.040000000000000000e+02 2.018554687500000000e+02
2.040000000000000000e+02 2.121526794433593750e+02
2.080000000000000000e+02 2.183006896972656250e+02
1.300000000000000000e+02 1.536078186035156250e+02
1.230000000000000000e+02 1.432502746582031250e+02
1.230000000000000000e+02 1.157192077636718750e+02
1.550000000000000000e+02 1.652049407958984375e+02
1.630000000000000000e+02 1.796016845703125000e+02
1.860000000000000000e+02 1.669707946777343750e+02
1.880000000000000000e+02 1.201602554321289062e+02
1.840000000000000000e+02 1.504995117187500000e+02
1.820000000000000000e+02 1.655236816406250000e+02
1.800000000000000000e+02 1.759555969238281250e+02
1.750000000000000000e+02 1.810213470458984375e+02
1.010000000000000000e+02 1.532981567382812500e+02
1.170000000000000000e+02 1.272493438720703125e+02
1.180000000000000000e+02 1.028383636474609375e+02
8.700000000000000000e+01 1.013071823120117188e+02
9.200000000000000000e+01 1.038639831542968750e+02
8.900000000000000000e+01 7.488585662841796875e+01
1.210000000000000000e+02 1.268479995727539062e+02
1.250000000000000000e+02 1.437768402099609375e+02
1.300000000000000000e+02 1.376761169433593750e+02
1.310000000000000000e+02 1.398203887939453125e+02
1.450000000000000000e+02 1.137807540893554688e+02
1.450000000000000000e+02 1.487866821289062500e+02
1.060000000000000000e+02 1.877992553710937500e+02
1.410000000000000000e+02 1.835932464599609375e+02
1.410000000000000000e+02 1.417408599853515625e+02
1.890000000000000000e+02 1.388330841064453125e+02
2.130000000000000000e+02 1.349064331054687500e+02
2.020000000000000000e+02 1.698553466796875000e+02
2.240000000000000000e+02 1.929370422363281250e+02
2.230000000000000000e+02 1.686808776855468750e+02
2.210000000000000000e+02 1.798257904052734375e+02
1.860000000000000000e+02 1.827514343261718750e+02
1.780000000000000000e+02 2.064693298339843750e+02
1.620000000000000000e+02 1.518266754150390625e+02
1.670000000000000000e+02 1.498341369628906250e+02
1.630000000000000000e+02 1.421747589111328125e+02
1.630000000000000000e+02 1.589350738525390625e+02
1.500000000000000000e+02 1.539128570556640625e+02
1.400000000000000000e+02 1.512729492187500000e+02
1.380000000000000000e+02 1.614312744140625000e+02
1.370000000000000000e+02 7.649755096435546875e+01
1.320000000000000000e+02 1.561961364746093750e+02
1.340000000000000000e+02 1.274782867431640625e+02
1.920000000000000000e+02 1.794465789794921875e+02
1.960000000000000000e+02 1.785781707763671875e+02
2.020000000000000000e+02 2.199399719238281250e+02
2.090000000000000000e+02 1.924483032226562500e+02
2.070000000000000000e+02 2.213632812500000000e+02
1.880000000000000000e+02 2.273682403564453125e+02
1.230000000000000000e+02 1.344161682128906250e+02
1.080000000000000000e+02 1.121245498657226562e+02
7.200000762939453125e+01 9.120207214355468750e+01
1.600000000000000000e+02 1.248581161499023438e+02
1.630000000000000000e+02 1.413264007568359375e+02
1.630000000000000000e+02 1.712635650634765625e+02
1.620000000000000000e+02 1.540338287353515625e+02
1.610000000000000000e+02 1.664435119628906250e+02
1.820000000000000000e+02 1.805707397460937500e+02
1.870000000000000000e+02 1.805466613769531250e+02
2.010000000000000000e+02 1.986258239746093750e+02
1.970000000000000000e+02 2.093645324707031250e+02
1.860000000000000000e+02 1.782082366943359375e+02
1.740000000000000000e+02 1.734930114746093750e+02
1.500000000000000000e+02 1.752367553710937500e+02
1.030000000000000000e+02 1.329383697509765625e+02
1.330000000000000000e+02 9.839017486572265625e+01
7.600000762939453125e+01 1.336155853271484375e+02
9.500000000000000000e+01 1.098049774169921875e+02
9.200000000000000000e+01 9.020875549316406250e+01
9.600000762939453125e+01 1.183807296752929688e+02
1.290000000000000000e+02 1.101288146972656250e+02
1.140000000000000000e+02 1.344093627929687500e+02
9.300000762939453125e+01 9.400103759765625000e+01
9.500000000000000000e+01 1.054467773437500000e+02
9.500000000000000000e+01 1.028969421386718750e+02
1.100000000000000000e+02 8.802970886230468750e+01
1.040000000000000000e+02 1.232246856689453125e+02
7.700000000000000000e+01 1.256978454589843750e+02
8.800000000000000000e+01 1.233273162841796875e+02
1.080000000000000000e+02 1.270519104003906250e+02
1.350000000000000000e+02 1.213753051757812500e+02
1.790000000000000000e+02 1.135311279296875000e+02
2.250000152587890625e+02 1.390381927490234375e+02
1.010000000000000000e+02 1.814550933837890625e+02
1.020000000000000000e+02 1.404845733642578125e+02
1.220000000000000000e+02 1.302220458984375000e+02
9.000000000000000000e+01 1.129771118164062500e+02
1.430000000000000000e+02 8.965515136718750000e+01
2.300000000000000000e+02 1.861399841308593750e+02
2.300000000000000000e+02 1.999830017089843750e+02
2.150000000000000000e+02 2.333103027343750000e+02
2.030000000000000000e+02 2.320664520263671875e+02
2.160000000000000000e+02 2.019305267333984375e+02
2.110000000000000000e+02 2.136457824707031250e+02
2.200000000000000000e+02 2.041542053222656250e+02
2.220000000000000000e+02 1.918236999511718750e+02
2.230000000000000000e+02 2.065522918701171875e+02
1.880000000000000000e+02 2.248762817382812500e+02
2.100000000000000000e+02 2.248516235351562500e+02
2.160000000000000000e+02 2.051931304931640625e+02
2.120000000000000000e+02 1.688556671142578125e+02
2.130000000000000000e+02 2.143579254150390625e+02
2.130000000000000000e+02 1.947737884521484375e+02
1.710000000000000000e+02 1.948323364257812500e+02
1.960000000000000000e+02 1.986490783691406250e+02
2.080000000000000000e+02 1.453290557861328125e+02
2.060000000000000000e+02 1.694602661132812500e+02
2.020000000000000000e+02 1.897586212158203125e+02
1.990000000000000000e+02 1.972393493652343750e+02
1.800000000000000000e+02 1.987925720214843750e+02
1.620000000000000000e+02 1.963700256347656250e+02
1.380000000000000000e+02 1.906040496826171875e+02
1.150000000000000000e+02 1.832960815429687500e+02
1.120000000000000000e+02 1.447470245361328125e+02
1.240000000000000000e+02 1.405620574951171875e+02
1.340000000000000000e+02 1.173618774414062500e+02
1.350000000000000000e+02 1.075066680908203125e+02
1.470000000000000000e+02 1.226568984985351562e+02
1.120000000000000000e+02 1.364741973876953125e+02
1.290000000000000000e+02 1.085135345458984375e+02
1.240000000000000000e+02 1.167392730712890625e+02
1.020000000000000000e+02 1.209724884033203125e+02
9.200000000000000000e+01 8.876975250244140625e+01
1.010000000000000000e+02 1.221359710693359375e+02
1.220000000000000000e+02 1.280654296875000000e+02
7.600000762939453125e+01 1.145770721435546875e+02
7.900000000000000000e+01 1.068011627197265625e+02
1.230000000000000000e+02 8.355348205566406250e+01
1.220000000000000000e+02 1.252482910156250000e+02
9.400000000000000000e+01 1.366244659423828125e+02
1.010000000000000000e+02 1.091323699951171875e+02
9.800000762939453125e+01 1.185144805908203125e+02
9.000000000000000000e+01 1.444790802001953125e+02
1.220000000000000000e+02 1.081126403808593750e+02
1.200000000000000000e+02 1.256597747802734375e+02
8.600000000000000000e+01 1.154547424316406250e+02
7.800000762939453125e+01 1.094086380004882812e+02
8.900000762939453125e+01 1.075392532348632812e+02
9.300000762939453125e+01 9.891772460937500000e+01
7.200000762939453125e+01 1.179955291748046875e+02
1.890000000000000000e+02 1.083848876953125000e+02
1.670000000000000000e+02 1.186137466430664062e+02
1.280000000000000000e+02 1.193568725585937500e+02
1.120000000000000000e+02 1.330015106201171875e+02
1.110000076293945312e+02 1.212701263427734375e+02
1.290000000000000000e+02 1.224473571777343750e+02
1.650000000000000000e+02 1.255499496459960938e+02
1.830000000000000000e+02 1.271391525268554688e+02
1.970000000000000000e+02 1.260084228515625000e+02
2.010000000000000000e+02 1.283135986328125000e+02
2.100000000000000000e+02 1.702565002441406250e+02
2.030000000000000000e+02 1.938516387939453125e+02
1.550000000000000000e+02 1.893337249755859375e+02
1.510000000000000000e+02 1.826468505859375000e+02
1.610000000000000000e+02 1.542588958740234375e+02
1.750000000000000000e+02 1.643429107666015625e+02
2.100000000000000000e+02 2.029112701416015625e+02
1.950000000000000000e+02 2.048861236572265625e+02
2.200000000000000000e+02 2.062091064453125000e+02
2.210000000000000000e+02 1.966667785644531250e+02
2.360000000000000000e+02 2.263990478515625000e+02
2.340000000000000000e+02 2.510723266601562500e+02
2.490000000000000000e+02 2.344472351074218750e+02
2.300000000000000000e+02 2.115158233642578125e+02
2.230000000000000000e+02 2.242590332031250000e+02
2.230000000000000000e+02 2.127916259765625000e+02
2.200000000000000000e+02 2.243366851806640625e+02
2.230000000000000000e+02 2.394630126953125000e+02
2.260000000000000000e+02 2.272368774414062500e+02
1.540000000000000000e+02 1.660135955810546875e+02
1.570000000000000000e+02 1.590249633789062500e+02
1.610000000000000000e+02 1.502584075927734375e+02
1.720000000000000000e+02 1.364272308349609375e+02
1.680000000000000000e+02 1.448958892822265625e+02
1.560000000000000000e+02 1.515602722167968750e+02
1.350000000000000000e+02 1.325203552246093750e+02
1.450000000000000000e+02 1.293306274414062500e+02
1.500000000000000000e+02 1.231034317016601562e+02
1.970000000000000000e+02 1.735684814453125000e+02
1.970000000000000000e+02 1.974071960449218750e+02
1.940000000000000000e+02 2.123888702392578125e+02
1.670000000000000000e+02 1.802078094482421875e+02
1.650000000000000000e+02 1.632905273437500000e+02
1.580000000000000000e+02 1.725976409912109375e+02
1.570000000000000000e+02 1.820691070556640625e+02
1.570000000000000000e+02 1.982946472167968750e+02
1.560000000000000000e+02 2.078663177490234375e+02
1.540000000000000000e+02 1.677152252197265625e+02
1.590000000000000000e+02 1.541045074462890625e+02
1.610000000000000000e+02 1.426124572753906250e+02
1.650000000000000000e+02 1.322976837158203125e+02
1.690000000000000000e+02 1.245570526123046875e+02
1.700000000000000000e+02 1.404745788574218750e+02
1.690000000000000000e+02 1.659658813476562500e+02
1.230000000000000000e+02 1.290797119140625000e+02
1.480000000000000000e+02 1.337881317138671875e+02
1.590000000000000000e+02 1.292274169921875000e+02
1.750000000000000000e+02 1.381877441406250000e+02
1.780000000000000000e+02 1.589713592529296875e+02
1.960000000000000000e+02 1.939145507812500000e+02
2.030000000000000000e+02 2.138941650390625000e+02
2.470000000000000000e+02 2.502058563232421875e+02
2.470000000000000000e+02 2.130166778564453125e+02
2.470000000000000000e+02 2.366914978027343750e+02
1.900000000000000000e+02 1.792876281738281250e+02
1.010000000000000000e+02 9.211678314208984375e+01
1.120000000000000000e+02 8.965262603759765625e+01
1.270000000000000000e+02 1.143576049804687500e+02
1.190000000000000000e+02 1.296173553466796875e+02
1.570000000000000000e+02 1.394442749023437500e+02
1.380000000000000000e+02 1.660153961181640625e+02
1.530000000000000000e+02 1.322291717529296875e+02
1.690000000000000000e+02 1.474292755126953125e+02
1.850000000000000000e+02 1.443008880615234375e+02
1.960000000000000000e+02 1.448238220214843750e+02
2.090000000000000000e+02 1.821601104736328125e+02
2.070000000000000000e+02 1.942126007080078125e+02
1.480000000000000000e+02 2.131755371093750000e+02
1.610000000000000000e+02 2.112431030273437500e+02
1.610000000000000000e+02 1.677304687500000000e+02
1.590000000000000000e+02 1.747264556884765625e+02
1.660000000000000000e+02 1.558945159912109375e+02
1.670000000000000000e+02 1.396111145019531250e+02
1.650000000000000000e+02 1.515747222900390625e+02
1.530000000000000000e+02 1.525103759765625000e+02
1.160000000000000000e+02 1.535073394775390625e+02
1.080000000000000000e+02 1.317554626464843750e+02
1.360000000000000000e+02 1.387185668945312500e+02
1.460000000000000000e+02 1.025631179809570312e+02
1.200000000000000000e+02 1.338331604003906250e+02
1.120000000000000000e+02 1.075029449462890625e+02
1.080000000000000000e+02 1.311771850585937500e+02
1.060000000000000000e+02 1.488183288574218750e+02
1.160000000000000000e+02 1.386502685546875000e+02
1.130000076293945312e+02 1.120288009643554688e+02
1.070000076293945312e+02 1.110609893798828125e+02
1.230000000000000000e+02 1.159448089599609375e+02
1.410000000000000000e+02 8.441339111328125000e+01
1.570000000000000000e+02 8.709472656250000000e+01
1.820000000000000000e+02 1.694356231689453125e+02
1.820000000000000000e+02 1.960583953857421875e+02
1.740000000000000000e+02 2.099799041748046875e+02
1.490000000000000000e+02 1.459268798828125000e+02
2.010000000000000000e+02 1.446834869384765625e+02
2.110000000000000000e+02 1.071531219482421875e+02
2.070000000000000000e+02 1.370311584472656250e+02
2.020000000000000000e+02 1.740467834472656250e+02
1.530000000000000000e+02 1.272170181274414062e+02
1.130000076293945312e+02 1.386267700195312500e+02
1.130000076293945312e+02 1.110503845214843750e+02
1.100000000000000000e+02 1.187937469482421875e+02
1.120000000000000000e+02 1.031769256591796875e+02
1.490000000000000000e+02 1.034191207885742188e+02
1.470000000000000000e+02 1.158369216918945312e+02
1.440000000000000000e+02 1.338021087646484375e+02
1.390000000000000000e+02 1.448986816406250000e+02
1.250000076293945312e+02 1.154799499511718750e+02
8.500000762939453125e+01 1.147790832519531250e+02
9.600000762939453125e+01 1.341513519287109375e+02
9.400000000000000000e+01 1.059538574218750000e+02
8.800000000000000000e+01 1.485108489990234375e+02
1.120000000000000000e+02 1.447387390136718750e+02
1.150000000000000000e+02 1.115921173095703125e+02
1.180000000000000000e+02 9.051226043701171875e+01
1.030000000000000000e+02 1.179333801269531250e+02
1.150000000000000000e+02 1.276274566650390625e+02
1.570000000000000000e+02 2.421885223388671875e+02
1.770000000000000000e+02 1.491720275878906250e+02
1.760000000000000000e+02 1.582568817138671875e+02
2.090000000000000000e+02 2.183456115722656250e+02
2.140000000000000000e+02 2.014834289550781250e+02
2.200000000000000000e+02 2.140916595458984375e+02
2.190000000000000000e+02 1.939441223144531250e+02
2.100000000000000000e+02 2.092376403808593750e+02
2.160000000000000000e+02 1.956716308593750000e+02
2.010000000000000000e+02 1.933184509277343750e+02
1.670000000000000000e+02 1.698560485839843750e+02
1.050000000000000000e+02 1.139083557128906250e+02
1.030000000000000000e+02 1.001936492919921875e+02
2.330000000000000000e+02 2.043647155761718750e+02
2.470000000000000000e+02 2.077245483398437500e+02
2.520000000000000000e+02 1.715320434570312500e+02
2.520000000000000000e+02 2.017802886962890625e+02
1.910000000000000000e+02 2.440704498291015625e+02
1.490000000000000000e+02 2.410711669921875000e+02
1.420000000000000000e+02 2.152603454589843750e+02
1.410000000000000000e+02 1.851767730712890625e+02
1.420000000000000000e+02 1.743978881835937500e+02
1.490000000000000000e+02 1.297746276855468750e+02
1.750000000000000000e+02 1.393868713378906250e+02
1.760000000000000000e+02 1.571925659179687500e+02
1.770000000000000000e+02 1.856933746337890625e+02
1.520000000000000000e+02 1.804839019775390625e+02
7.400000762939453125e+01 9.857364654541015625e+01
9.000000000000000000e+01 9.346335601806640625e+01
7.600000762939453125e+01 9.094190216064453125e+01
1.720000000000000000e+02 1.761263427734375000e+02
1.560000000000000000e+02 1.785993804931640625e+02
1.580000000000000000e+02 1.666192169189453125e+02
1.250000076293945312e+02 1.302783203125000000e+02
1.320000000000000000e+02 1.253760528564453125e+02
1.350000000000000000e+02 1.153142852783203125e+02
1.470000000000000000e+02 1.385514373779296875e+02
1.560000000000000000e+02 1.368505706787109375e+02
1.870000000000000000e+02 1.475104064941406250e+02
2.070000000000000000e+02 1.740529479980468750e+02
2.050000000000000000e+02 1.929066162109375000e+02
2.100000000000000000e+02 2.153068847656250000e+02
2.430000000000000000e+02 2.153579406738281250e+02
2.070000000000000000e+02 2.522403411865234375e+02
2.060000000000000000e+02 2.383559265136718750e+02
2.180000000000000000e+02 2.341052093505859375e+02
2.220000000000000000e+02 1.828956451416015625e+02
1.850000000000000000e+02 1.826358032226562500e+02
1.600000000000000000e+02 1.651870574951171875e+02
1.490000000000000000e+02 1.306567687988281250e+02
1.440000000000000000e+02 1.514969635009765625e+02
1.230000000000000000e+02 1.248390350341796875e+02
1.210000000000000000e+02 1.126596527099609375e+02
1.230000000000000000e+02 1.146606903076171875e+02
1.160000000000000000e+02 1.258830718994140625e+02
1.120000000000000000e+02 1.217548980712890625e+02
1.220000000000000000e+02 1.287642974853515625e+02
1.350000000000000000e+02 1.620789947509765625e+02
1.540000000000000000e+02 1.383866271972656250e+02
1.620000000000000000e+02 1.338244934082031250e+02
1.620000000000000000e+02 1.442052154541015625e+02
2.080000000000000000e+02 1.705081329345703125e+02
2.070000000000000000e+02 1.757512054443359375e+02
2.260000000000000000e+02 2.064117431640625000e+02
2.360000000000000000e+02 2.265292053222656250e+02
2.230000000000000000e+02 2.252141418457031250e+02
1.990000000000000000e+02 2.297336273193359375e+02
2.440000000000000000e+02 2.014547424316406250e+02
2.580000000000000000e+02 1.984912567138671875e+02
2.640000000000000000e+02 2.182837982177734375e+02
2.620000000000000000e+02 2.353973388671875000e+02
2.600000000000000000e+02 2.460038146972656250e+02
2.520000000000000000e+02 2.564400634765625000e+02
2.160000000000000000e+02 2.427987976074218750e+02
2.010000000000000000e+02 2.394931335449218750e+02
2.000000000000000000e+02 2.378418273925781250e+02
1.800000000000000000e+02 2.136154937744140625e+02
1.910000000000000000e+02 2.271206359863281250e+02
2.150000000000000000e+02 2.059060363769531250e+02
2.410000000000000000e+02 2.391029968261718750e+02
1.480000000000000000e+02 1.781340179443359375e+02
1.500000000000000000e+02 1.584962310791015625e+02
1.540000000000000000e+02 1.522486724853515625e+02
1.580000000000000000e+02 1.450780944824218750e+02
1.730000000000000000e+02 1.608502807617187500e+02
1.720000000000000000e+02 1.801624603271484375e+02
1.980000000000000000e+02 1.938377532958984375e+02
2.020000000000000000e+02 1.872780303955078125e+02
2.100000000000000000e+02 1.743689270019531250e+02
2.130000000000000000e+02 1.876089477539062500e+02
2.130000000000000000e+02 1.976903228759765625e+02
2.030000000000000000e+02 1.973511047363281250e+02
1.920000000000000000e+02 1.839084167480468750e+02
2.270000152587890625e+02 2.289479675292968750e+02
2.390000000000000000e+02 2.349756164550781250e+02
2.310000000000000000e+02 2.248154907226562500e+02
2.450000000000000000e+02 2.411400451660156250e+02
2.390000000000000000e+02 2.353554077148437500e+02
2.540000000000000000e+02 2.430198059082031250e+02
2.260000000000000000e+02 2.335947265625000000e+02
2.210000000000000000e+02 2.113706665039062500e+02
2.170000000000000000e+02 2.195589141845703125e+02
1.600000000000000000e+02 2.132035827636718750e+02
1.520000000000000000e+02 1.769212646484375000e+02
1.720000000000000000e+02 1.794709167480468750e+02
2.030000000000000000e+02 1.607670898437500000e+02
2.240000000000000000e+02 1.878327941894531250e+02
2.230000000000000000e+02 2.307249755859375000e+02
2.230000000000000000e+02 2.151126403808593750e+02
2.090000000000000000e+02 2.099276580810546875e+02
2.040000000000000000e+02 2.197342376708984375e+02
2.060000000000000000e+02 2.132748718261718750e+02
1.390000000000000000e+02 1.570195770263671875e+02
1.370000000000000000e+02 1.435478057861328125e+02
1.430000000000000000e+02 1.367039337158203125e+02
1.570000000000000000e+02 1.373262786865234375e+02
1.470000000000000000e+02 1.398279724121093750e+02
1.470000000000000000e+02 1.562016448974609375e+02
1.590000000000000000e+02 1.448593444824218750e+02
2.090000000000000000e+02 1.780673675537109375e+02
2.080000000000000000e+02 1.873394165039062500e+02
1.710000000000000000e+02 1.950684509277343750e+02
1.480000000000000000e+02 1.946530151367187500e+02
1.560000000000000000e+02 1.863632507324218750e+02
1.590000000000000000e+02 1.493825836181640625e+02
1.690000000000000000e+02 1.420983428955078125e+02
2.010000000000000000e+02 1.388067932128906250e+02
2.480000000000000000e+02 1.939652099609375000e+02
2.490000000000000000e+02 2.059835815429687500e+02
2.450000000000000000e+02 2.393715820312500000e+02
2.530000000000000000e+02 2.259782409667968750e+02
3.020000000000000000e+02 2.538381500244140625e+02
2.810000000000000000e+02 2.751006164550781250e+02
2.440000000000000000e+02 2.630651855468750000e+02
2.290000152587890625e+02 2.312358093261718750e+02
2.330000000000000000e+02 2.242158508300781250e+02
2.330000000000000000e+02 2.129312438964843750e+02
2.310000000000000000e+02 2.257864990234375000e+02
2.170000000000000000e+02 2.233667449951171875e+02
2.110000000000000000e+02 2.031138916015625000e+02
2.140000000000000000e+02 2.029644775390625000e+02
1.940000000000000000e+02 2.125035552978515625e+02
1.900000000000000000e+02 1.949162445068359375e+02
1.610000000000000000e+02 1.656781463623046875e+02
1.670000000000000000e+02 1.692615966796875000e+02
1.940000000000000000e+02 1.929834594726562500e+02
1.800000000000000000e+02 1.957037506103515625e+02
1.880000000000000000e+02 1.870585174560546875e+02
1.910000000000000000e+02 1.763884277343750000e+02
1.890000000000000000e+02 2.049965362548828125e+02
2.010000000000000000e+02 1.944461975097656250e+02
1.870000000000000000e+02 1.979319305419921875e+02
1.380000000000000000e+02 1.437815704345703125e+02
1.160000000000000000e+02 1.270737762451171875e+02
1.090000076293945312e+02 1.143219909667968750e+02
9.600000762939453125e+01 1.063869476318359375e+02
7.800000762939453125e+01 1.171645507812500000e+02
2.060000000000000000e+02 1.627638549804687500e+02
1.910000000000000000e+02 1.639465942382812500e+02
1.940000000000000000e+02 1.957509155273437500e+02
1.960000000000000000e+02 1.738708343505859375e+02
1.410000000000000000e+02 1.345562744140625000e+02
1.420000000000000000e+02 1.571752777099609375e+02
1.090000076293945312e+02 1.035074310302734375e+02
8.400000000000000000e+01 9.547787475585937500e+01
1.860000000000000000e+02 1.754949188232421875e+02
1.830000000000000000e+02 1.816949768066406250e+02
1.840000000000000000e+02 1.937541961669921875e+02
1.840000000000000000e+02 1.746377868652343750e+02
1.830000000000000000e+02 1.622967529296875000e+02
1.800000000000000000e+02 1.557605133056640625e+02
2.240000000000000000e+02 2.092680969238281250e+02
2.280000000000000000e+02 2.285551757812500000e+02
2.300000000000000000e+02 2.485650024414062500e+02
2.380000000000000000e+02 2.157023620605468750e+02
2.950000000000000000e+02 2.391534729003906250e+02
2.920000000000000000e+02 2.481090240478515625e+02
2.910000000000000000e+02 2.579945678710937500e+02
2.890000000000000000e+02 2.521685180664062500e+02
2.880000000000000000e+02 2.797169799804687500e+02
2.860000000000000000e+02 2.978507385253906250e+02
1.730000000000000000e+02 1.611685638427734375e+02
1.680000000000000000e+02 1.759921264648437500e+02
1.450000000000000000e+02 1.163526077270507812e+02
1.400000000000000000e+02 1.291601715087890625e+02
1.420000000000000000e+02 1.238245010375976562e+02
1.440000000000000000e+02 1.550691070556640625e+02
1.690000000000000000e+02 1.602719116210937500e+02
1.800000000000000000e+02 1.748344268798828125e+02
1.790000000000000000e+02 1.924463500976562500e+02
1.740000000000000000e+02 2.014723663330078125e+02
1.740000000000000000e+02 1.688882141113281250e+02
1.730000000000000000e+02 1.883554840087890625e+02
1.610000000000000000e+02 1.749317932128906250e+02
1.540000000000000000e+02 1.616892395019531250e+02
1.450000000000000000e+02 1.565850830078125000e+02
1.450000000000000000e+02 1.420994110107421875e+02
1.370000000000000000e+02 1.369474487304687500e+02
1.080000000000000000e+02 9.758573150634765625e+01
1.130000076293945312e+02 9.412649536132812500e+01
1.010000000000000000e+02 1.363602905273437500e+02
1.060000000000000000e+02 1.290959320068359375e+02
1.350000000000000000e+02 1.250426025390625000e+02
1.450000000000000000e+02 1.222216339111328125e+02
1.440000000000000000e+02 1.406367340087890625e+02
1.380000000000000000e+02 1.383758087158203125e+02
1.380000000000000000e+02 1.517888641357421875e+02
1.380000000000000000e+02 1.334651947021484375e+02
1.620000000000000000e+02 1.327015838623046875e+02
1.650000000000000000e+02 1.482335815429687500e+02
1.480000000000000000e+02 1.498023071289062500e+02
1.480000000000000000e+02 1.454785461425781250e+02
1.510000000000000000e+02 1.543276672363281250e+02
1.530000000000000000e+02 1.429797058105468750e+02
1.500000000000000000e+02 1.499743957519531250e+02
1.720000000000000000e+02 1.865769958496093750e+02
1.480000000000000000e+02 1.564695739746093750e+02
1.560000000000000000e+02 1.446958007812500000e+02
1.630000000000000000e+02 1.244903564453125000e+02
1.800000000000000000e+02 1.796110992431640625e+02
1.640000000000000000e+02 2.011702880859375000e+02
1.660000000000000000e+02 1.910962219238281250e+02
1.690000000000000000e+02 1.814223632812500000e+02
1.690000000000000000e+02 1.711267852783203125e+02
1.750000000000000000e+02 1.566342926025390625e+02
1.680000000000000000e+02 1.465616912841796875e+02
1.630000000000000000e+02 1.634588470458984375e+02
1.590000000000000000e+02 1.875162811279296875e+02
1.640000000000000000e+02 1.719328613281250000e+02
1.740000000000000000e+02 1.580691070556640625e+02
1.850000000000000000e+02 1.548373565673828125e+02
1.620000000000000000e+02 1.833312988281250000e+02
1.060000000000000000e+02 1.201527557373046875e+02
1.120000000000000000e+02 1.075620574951171875e+02
1.280000000000000000e+02 1.142450866699218750e+02
1.300000000000000000e+02 1.453764801025390625e+02
1.290000000000000000e+02 1.227097625732421875e+02
1.420000000000000000e+02 1.339132843017578125e+02
1.490000000000000000e+02 1.379838867187500000e+02
1.610000000000000000e+02 1.384229888916015625e+02
1.720000000000000000e+02 1.722013702392578125e+02
1.730000000000000000e+02 1.756758575439453125e+02
1.930000000000000000e+02 1.746490631103515625e+02
2.200000000000000000e+02 1.757974090576171875e+02
2.200000000000000000e+02 1.919445953369140625e+02
2.180000000000000000e+02 2.104967956542968750e+02
2.100000000000000000e+02 2.203576354980468750e+02
1.660000000000000000e+02 2.003298339843750000e+02
1.590000000000000000e+02 1.786243591308593750e+02
1.650000000000000000e+02 1.726029052734375000e+02
1.660000000000000000e+02 1.445561370849609375e+02
1.250000076293945312e+02 1.640881652832031250e+02
1.240000076293945312e+02 1.480409393310546875e+02
1.350000000000000000e+02 1.234697036743164062e+02
1.370000000000000000e+02 1.137149887084960938e+02
1.580000000000000000e+02 1.355964355468750000e+02
2.300000000000000000e+02 2.351009521484375000e+02
2.380000000000000000e+02 2.308880310058593750e+02
1.630000000000000000e+02 2.384819030761718750e+02
1.430000000000000000e+02 1.718433074951171875e+02
1.400000000000000000e+02 1.520302429199218750e+02
1.250000076293945312e+02 1.547832031250000000e+02
1.250000076293945312e+02 1.696062164306640625e+02
1.170000000000000000e+02 1.248734283447265625e+02
1.300000000000000000e+02 1.156227722167968750e+02
1.400000000000000000e+02 1.255495223999023438e+02
1.350000000000000000e+02 1.362498779296875000e+02
1.300000000000000000e+02 1.433588409423828125e+02
7.900000762939453125e+01 9.713793182373046875e+01
9.500000762939453125e+01 9.707878112792968750e+01
1.160000000000000000e+02 9.764978027343750000e+01
1.300000000000000000e+02 9.727300262451171875e+01
1.490000000000000000e+02 1.345788116455078125e+02
2.130000000000000000e+02 1.763290557861328125e+02
1.950000000000000000e+02 1.724615020751953125e+02
1.790000000000000000e+02 1.744188995361328125e+02
1.560000000000000000e+02 1.900420532226562500e+02
2.010000000000000000e+02 1.579960021972656250e+02
2.310000000000000000e+02 1.623002471923828125e+02
2.270000000000000000e+02 1.981391754150390625e+02
2.220000000000000000e+02 2.126234130859375000e+02
2.180000000000000000e+02 2.227237548828125000e+02
2.350000000000000000e+02 2.067722473144531250e+02
2.410000000000000000e+02 2.412175598144531250e+02
2.440000000000000000e+02 2.269361267089843750e+02
2.450000000000000000e+02 2.120241699218750000e+02
2.450000000000000000e+02 2.224329833984375000e+02
2.430000000000000000e+02 2.317915649414062500e+02
2.200000000000000000e+02 2.379533386230468750e+02
2.220000000000000000e+02 2.269252929687500000e+02
2.440000000000000000e+02 2.318561096191406250e+02
2.380000000000000000e+02 2.267895812988281250e+02
2.370000000000000000e+02 2.464469299316406250e+02
2.310000000000000000e+02 2.163561553955078125e+02
2.300000000000000000e+02 2.309784240722656250e+02
2.380000000000000000e+02 2.216085662841796875e+02
2.320000000000000000e+02 2.404179229736328125e+02
2.300000000000000000e+02 2.542582397460937500e+02
2.230000000000000000e+02 2.186864929199218750e+02
2.100000000000000000e+02 2.340343170166015625e+02
1.990000000000000000e+02 2.125764923095703125e+02
2.040000000000000000e+02 2.043099670410156250e+02
1.870000000000000000e+02 1.813291931152343750e+02
1.830000000000000000e+02 1.908436279296875000e+02
1.480000000000000000e+02 1.531262054443359375e+02
1.040000076293945312e+02 1.208949279785156250e+02
1.110000000000000000e+02 1.166714630126953125e+02
1.240000076293945312e+02 1.651370697021484375e+02
1.090000000000000000e+02 1.462069549560546875e+02
1.080000000000000000e+02 1.308996582031250000e+02
1.120000000000000000e+02 9.479974365234375000e+01
1.080000000000000000e+02 1.226748504638671875e+02
1.410000000000000000e+02 1.180895080566406250e+02
1.750000000000000000e+02 1.727194213867187500e+02
1.800000000000000000e+02 1.848658599853515625e+02
1.840000000000000000e+02 1.749038543701171875e+02
1.750000000000000000e+02 1.799659271240234375e+02
1.590000000000000000e+02 1.808760681152343750e+02
1.560000000000000000e+02 1.591089935302734375e+02
1.450000000000000000e+02 1.600814971923828125e+02
1.800000000000000000e+02 1.634941101074218750e+02
1.520000000000000000e+02 1.800643463134765625e+02
1.440000000000000000e+02 1.677589874267578125e+02
1.530000000000000000e+02 1.603929138183593750e+02
2.260000000000000000e+02 1.992150268554687500e+02
2.390000000000000000e+02 2.331616058349609375e+02
2.470000000000000000e+02 2.291623840332031250e+02
2.310000000000000000e+02 2.365239868164062500e+02
1.730000000000000000e+02 1.895220336914062500e+02
2.330000000000000000e+02 2.212619628906250000e+02
2.360000000000000000e+02 2.115924377441406250e+02
2.350000000000000000e+02 2.316760253906250000e+02
2.300000000000000000e+02 2.422950134277343750e+02
2.200000000000000000e+02 2.109786682128906250e+02
2.230000000000000000e+02 2.092825317382812500e+02
2.210000000000000000e+02 2.215421600341796875e+02
2.210000000000000000e+02 1.992716827392578125e+02
2.230000000000000000e+02 2.273943481445312500e+02
2.220000000000000000e+02 2.111782836914062500e+02
2.160000000000000000e+02 2.190891418457031250e+02
2.100000000000000000e+02 1.998160400390625000e+02
2.390000000000000000e+02 1.955745849609375000e+02
2.330000000000000000e+02 2.000924377441406250e+02
2.250000000000000000e+02 2.036875762939453125e+02
2.300000000000000000e+02 2.268903503417968750e+02
2.310000000000000000e+02 2.421999053955078125e+02
2.330000000000000000e+02 2.248176269531250000e+02
2.330000000000000000e+02 2.091158447265625000e+02
2.160000000000000000e+02 2.293456726074218750e+02
1.930000000000000000e+02 1.982361755371093750e+02
2.030000000000000000e+02 1.855104980468750000e+02
2.200000000000000000e+02 1.756751708984375000e+02
2.390000000000000000e+02 1.740093231201171875e+02
2.020000000000000000e+02 1.765968475341796875e+02
2.010000000000000000e+02 2.085164031982421875e+02
1.920000000000000000e+02 2.278384704589843750e+02
1.930000000000000000e+02 2.422184753417968750e+02
1.950000000000000000e+02 1.809831390380859375e+02
1.990000000000000000e+02 1.835521850585937500e+02
2.070000000000000000e+02 1.830955047607421875e+02
1.830000000000000000e+02 2.078971252441406250e+02
1.910000000000000000e+02 2.021041412353515625e+02
1.910000000000000000e+02 1.869812316894531250e+02
1.820000000000000000e+02 1.838040618896484375e+02
1.780000000000000000e+02 1.899826049804687500e+02
1.640000000000000000e+02 1.756483764648437500e+02
1.580000000000000000e+02 1.602764739990234375e+02
1.630000000000000000e+02 1.525831298828125000e+02
1.620000000000000000e+02 1.444437408447265625e+02
1.670000000000000000e+02 1.533082885742187500e+02
1.640000000000000000e+02 1.630665435791015625e+02
1.390000000000000000e+02 1.638619232177734375e+02
1.300000000000000000e+02 1.411538085937500000e+02
1.430000000000000000e+02 1.308472137451171875e+02
1.520000000000000000e+02 1.292793273925781250e+02
1.380000000000000000e+02 1.582059631347656250e+02
1.390000000000000000e+02 1.780851745605468750e+02
1.610000000000000000e+02 1.443760070800781250e+02
1.710000000000000000e+02 1.456031341552734375e+02
1.730000000000000000e+02 1.593161163330078125e+02
1.690000000000000000e+02 1.661015014648437500e+02
1.680000000000000000e+02 1.546567840576171875e+02
1.640000000000000000e+02 1.644303283691406250e+02
1.220000000000000000e+02 1.331042327880859375e+02
1.150000076293945312e+02 1.115174713134765625e+02
1.170000000000000000e+02 1.106356811523437500e+02
1.300000000000000000e+02 1.102723388671875000e+02
1.260000000000000000e+02 1.138180541992187500e+02
1.340000000000000000e+02 1.369339294433593750e+02
1.410000000000000000e+02 1.227759704589843750e+02
1.370000000000000000e+02 1.476852722167968750e+02
1.210000000000000000e+02 1.360185394287109375e+02
1.230000000000000000e+02 1.316829071044921875e+02
1.820000000000000000e+02 1.780492401123046875e+02
2.030000000000000000e+02 1.853370056152343750e+02
2.160000000000000000e+02 2.067973937988281250e+02
2.160000000000000000e+02 2.205018615722656250e+02
2.160000000000000000e+02 1.879333953857421875e+02
2.090000000000000000e+02 2.164882507324218750e+02
1.710000000000000000e+02 1.685303344726562500e+02
1.710000000000000000e+02 1.488170471191406250e+02
1.630000000000000000e+02 1.619960021972656250e+02
2.020000000000000000e+02 1.686993103027343750e+02
2.210000000000000000e+02 2.203620300292968750e+02
2.450000000000000000e+02 2.311648864746093750e+02
2.220000000000000000e+02 2.490110778808593750e+02
1.930000000000000000e+02 2.077160034179687500e+02
1.220000000000000000e+02 1.218632049560546875e+02
1.800000000000000000e+02 1.802395782470703125e+02
1.840000000000000000e+02 1.938929748535156250e+02
1.970000000000000000e+02 1.924718017578125000e+02
2.000000000000000000e+02 1.864790344238281250e+02
2.040000000000000000e+02 2.027217407226562500e+02
2.000000000000000000e+02 2.090401153564453125e+02
1.980000000000000000e+02 2.204766998291015625e+02
1.930000000000000000e+02 2.065148010253906250e+02
1.810000000000000000e+02 1.892838134765625000e+02
1.550000000000000000e+02 1.547478179931640625e+02
1.640000000000000000e+02 1.612050476074218750e+02
1.620000000000000000e+02 1.652395172119140625e+02
1.620000000000000000e+02 1.414135894775390625e+02
1.600000000000000000e+02 1.576581268310546875e+02
1.580000000000000000e+02 1.639746704101562500e+02
1.560000000000000000e+02 1.469739837646484375e+02
2.010000000000000000e+02 1.975877838134765625e+02
2.090000000000000000e+02 1.910025787353515625e+02
2.090000000000000000e+02 1.761673126220703125e+02
2.070000000000000000e+02 1.902368164062500000e+02
2.290000000000000000e+02 2.193259277343750000e+02
2.570000000000000000e+02 2.263312225341796875e+02
2.210000000000000000e+02 2.483045043945312500e+02
2.280000000000000000e+02 2.391597595214843750e+02
2.280000000000000000e+02 2.258224945068359375e+02
2.260000000000000000e+02 2.108842163085937500e+02
2.200000000000000000e+02 2.136374816894531250e+02
2.140000000000000000e+02 1.970941314697265625e+02
2.160000000000000000e+02 2.067407531738281250e+02
1.790000000000000000e+02 1.825594482421875000e+02
1.830000000000000000e+02 1.861915283203125000e+02
1.840000000000000000e+02 1.831817474365234375e+02
1.690000000000000000e+02 1.855420227050781250e+02
1.920000000000000000e+02 1.907075805664062500e+02
2.050000000000000000e+02 1.868224334716796875e+02
2.360000000000000000e+02 2.347839965820312500e+02
2.100000000000000000e+02 2.423400878906250000e+02
2.000000000000000000e+02 2.183044738769531250e+02
2.080000000000000000e+02 2.086006011962890625e+02
2.220000000000000000e+02 2.080088806152343750e+02
2.270000000000000000e+02 2.024211120605468750e+02
2.250000000000000000e+02 1.797693634033203125e+02
2.270000000000000000e+02 2.013378753662109375e+02
2.310000000000000000e+02 2.272348937988281250e+02
2.180000000000000000e+02 2.195130310058593750e+02
2.320000000000000000e+02 2.300310821533203125e+02
2.090000000000000000e+02 2.176215820312500000e+02
2.120000000000000000e+02 2.042071228027343750e+02
2.090000000000000000e+02 2.079314575195312500e+02
2.140000000000000000e+02 2.052473754882812500e+02
2.080000000000000000e+02 2.022045593261718750e+02
2.230000000000000000e+02 1.932622528076171875e+02
2.230000000000000000e+02 2.084657135009765625e+02
2.230000000000000000e+02 2.312027740478515625e+02
2.230000000000000000e+02 2.139451293945312500e+02
2.190000000000000000e+02 2.250712127685546875e+02
2.170000000000000000e+02 2.147620239257812500e+02
2.180000000000000000e+02 2.017710266113281250e+02
2.350000000000000000e+02 2.117798309326171875e+02
2.250000000000000000e+02 2.126688079833984375e+02
2.220000000000000000e+02 2.193072814941406250e+02
2.140000000000000000e+02 2.297156066894531250e+02
2.240000000000000000e+02 2.646075744628906250e+02
2.010000000000000000e+02 2.217121124267578125e+02
1.980000000000000000e+02 2.082341918945312500e+02
1.740000000000000000e+02 1.967996826171875000e+02
1.620000000000000000e+02 1.603415832519531250e+02
1.880000000000000000e+02 1.591243896484375000e+02
2.010000000000000000e+02 1.528353729248046875e+02
2.280000000000000000e+02 1.934141235351562500e+02
2.110000000000000000e+02 2.217159729003906250e+02
2.200000000000000000e+02 2.076746368408203125e+02
2.170000000000000000e+02 2.224226379394531250e+02
2.130000000000000000e+02 2.023093872070312500e+02
2.120000000000000000e+02 2.162623443603515625e+02
2.080000000000000000e+02 2.003878784179687500e+02
2.890000000000000000e+02 2.605217895507812500e+02
2.740000000000000000e+02 2.625609741210937500e+02
2.790000000000000000e+02 2.729147949218750000e+02
1.920000000000000000e+02 2.240537109375000000e+02
1.980000000000000000e+02 2.006409759521484375e+02
1.790000000000000000e+02 1.913439178466796875e+02
1.020000076293945312e+02 1.413289489746093750e+02
9.900000000000000000e+01 1.254328536987304688e+02
1.130000000000000000e+02 1.008367691040039062e+02
1.680000000000000000e+02 1.720723419189453125e+02
1.770000000000000000e+02 1.616096038818359375e+02
1.800000000000000000e+02 1.519148559570312500e+02
1.750000000000000000e+02 1.878568725585937500e+02
2.010000000000000000e+02 1.600403747558593750e+02
1.940000000000000000e+02 1.713570709228515625e+02
1.710000000000000000e+02 1.885983734130859375e+02
1.670000000000000000e+02 1.630267333984375000e+02
1.680000000000000000e+02 1.634725189208984375e+02
1.760000000000000000e+02 1.752178039550781250e+02
1.800000000000000000e+02 1.625489807128906250e+02
2.520000000000000000e+02 2.364455871582031250e+02
2.560000000000000000e+02 2.549424133300781250e+02
2.500000000000000000e+02 2.621119689941406250e+02
2.520000000000000000e+02 2.509438476562500000e+02
2.560000000000000000e+02 2.304465942382812500e+02
2.650000000000000000e+02 2.444492492675781250e+02
2.870000000000000000e+02 2.489963531494140625e+02
2.610000000000000000e+02 2.602940673828125000e+02
2.560000000000000000e+02 2.578955383300781250e+02
2.800000000000000000e+02 2.516852111816406250e+02
3.020000000000000000e+02 2.697361450195312500e+02
2.780000000000000000e+02 2.736174011230468750e+02
2.070000000000000000e+02 2.259058990478515625e+02
1.940000000000000000e+02 1.977830657958984375e+02
1.780000000000000000e+02 1.797346191406250000e+02
1.540000000000000000e+02 1.663793029785156250e+02
1.540000000000000000e+02 1.212271270751953125e+02
1.790000000000000000e+02 1.746153717041015625e+02
2.010000000000000000e+02 1.962122955322265625e+02
1.970000000000000000e+02 1.730747222900390625e+02
1.970000000000000000e+02 2.016784210205078125e+02
1.910000000000000000e+02 2.113454284667968750e+02
1.940000000000000000e+02 2.023972778320312500e+02
1.970000000000000000e+02 1.926264953613281250e+02
1.910000000000000000e+02 1.936990203857421875e+02
1.280000000000000000e+02 1.276043014526367188e+02
1.240000076293945312e+02 1.366726837158203125e+02
1.320000000000000000e+02 1.366646118164062500e+02
1.280000000000000000e+02 1.219166259765625000e+02
1.440000000000000000e+02 1.237397003173828125e+02
1.560000000000000000e+02 1.208575286865234375e+02
1.810000000000000000e+02 1.331755981445312500e+02
2.850000000000000000e+02 2.346523590087890625e+02
3.180000000000000000e+02 2.989834899902343750e+02
2.430000000000000000e+02 2.309485626220703125e+02
1.970000000000000000e+02 1.976385803222656250e+02
2.090000000000000000e+02 1.939638977050781250e+02
1.900000000000000000e+02 1.969228668212890625e+02
1.880000000000000000e+02 2.138521270751953125e+02
1.880000000000000000e+02 1.946791381835937500e+02
1.730000000000000000e+02 1.621666107177734375e+02
1.650000000000000000e+02 1.719971618652343750e+02
1.630000000000000000e+02 1.828589019775390625e+02
1.670000000000000000e+02 1.591842346191406250e+02
1.610000000000000000e+02 1.601246185302734375e+02
1.500000000000000000e+02 1.693932647705078125e+02
1.590000000000000000e+02 1.647901611328125000e+02
1.600000000000000000e+02 1.671194305419921875e+02
1.580000000000000000e+02 1.863329010009765625e+02
1.560000000000000000e+02 1.621490631103515625e+02
1.730000000000000000e+02 1.594331359863281250e+02
1.720000000000000000e+02 1.673530426025390625e+02
1.730000000000000000e+02 1.846669616699218750e+02
1.800000000000000000e+02 1.673982849121093750e+02
2.150000000000000000e+02 2.091728515625000000e+02
2.100000000000000000e+02 2.163979797363281250e+02
2.110000000000000000e+02 2.328860778808593750e+02
2.080000000000000000e+02 2.145205688476562500e+02
2.010000000000000000e+02 2.143008575439453125e+02
1.760000000000000000e+02 1.993217773437500000e+02
1.640000000000000000e+02 1.708724060058593750e+02
1.680000000000000000e+02 1.571726226806640625e+02
1.660000000000000000e+02 1.679950103759765625e+02
1.580000000000000000e+02 1.511476135253906250e+02
1.620000000000000000e+02 1.430604248046875000e+02
1.610000000000000000e+02 1.563734436035156250e+02
1.570000000000000000e+02 1.662685699462890625e+02
1.530000000000000000e+02 1.422961730957031250e+02
1.330000000000000000e+02 1.495828857421875000e+02
1.960000000000000000e+02 1.973263092041015625e+02
1.740000000000000000e+02 2.038442687988281250e+02
1.820000000000000000e+02 1.911213531494140625e+02
1.780000000000000000e+02 1.737493438720703125e+02
1.780000000000000000e+02 1.617245941162109375e+02
1.810000000000000000e+02 1.730588989257812500e+02
1.860000000000000000e+02 1.696042633056640625e+02
1.930000000000000000e+02 1.867317199707031250e+02
1.870000000000000000e+02 1.721764526367187500e+02
2.020000000000000000e+02 1.838455047607421875e+02
2.030000000000000000e+02 1.904602355957031250e+02
2.000000000000000000e+02 1.982470397949218750e+02
2.010000000000000000e+02 2.102051239013671875e+02
1.990000000000000000e+02 1.944812469482421875e+02
2.010000000000000000e+02 1.906028289794921875e+02
2.000000000000000000e+02 1.903699035644531250e+02
2.110000000000000000e+02 1.872384033203125000e+02
2.110000000000000000e+02 1.982038574218750000e+02
1.890000000000000000e+02 1.893311004638671875e+02
2.250000000000000000e+02 1.890082397460937500e+02
3.080000000000000000e+02 2.849035644531250000e+02
2.810000000000000000e+02 2.873500366210937500e+02
2.700000000000000000e+02 2.891189880371093750e+02
2.150000000000000000e+02 2.366246032714843750e+02
2.190000000000000000e+02 2.176457824707031250e+02
2.220000000000000000e+02 2.034396362304687500e+02
2.250000000000000000e+02 2.195298767089843750e+02
2.150000000000000000e+02 2.325892944335937500e+02
2.080000000000000000e+02 2.357292480468750000e+02
1.910000000000000000e+02 2.399684448242187500e+02
1.890000000000000000e+02 2.252520294189453125e+02
1.880000000000000000e+02 1.911344146728515625e+02
1.890000000000000000e+02 1.773296356201171875e+02
1.300000000000000000e+02 1.222816314697265625e+02
1.380000000000000000e+02 1.179311065673828125e+02
1.400000000000000000e+02 1.415445251464843750e+02
1.480000000000000000e+02 1.732933959960937500e+02
1.630000000000000000e+02 1.646773986816406250e+02
1.640000000000000000e+02 1.560768737792968750e+02
1.620000000000000000e+02 1.743582305908203125e+02
1.650000000000000000e+02 1.641654815673828125e+02
1.590000000000000000e+02 1.614819335937500000e+02
8.800000762939453125e+01 9.813639831542968750e+01
1.040000076293945312e+02 9.588504791259765625e+01
1.200000076293945312e+02 9.421611785888671875e+01
1.720000000000000000e+02 1.632799377441406250e+02
1.700000000000000000e+02 1.724856872558593750e+02
1.720000000000000000e+02 1.800303344726562500e+02
1.740000000000000000e+02 1.664453887939453125e+02
1.610000000000000000e+02 1.667971954345703125e+02
1.360000000000000000e+02 1.545179901123046875e+02
1.490000000000000000e+02 1.440513305664062500e+02
1.630000000000000000e+02 1.497068328857421875e+02
1.810000000000000000e+02 1.613797149658203125e+02
1.910000000000000000e+02 1.608892822265625000e+02
1.930000000000000000e+02 1.780329284667968750e+02
1.920000000000000000e+02 1.950938415527343750e+02
2.030000000000000000e+02 2.053834228515625000e+02
2.100000000000000000e+02 2.073304443359375000e+02
1.990000000000000000e+02 2.073490905761718750e+02
1.740000000000000000e+02 2.022532348632812500e+02
2.070000000000000000e+02 1.319444580078125000e+02
2.200000000000000000e+02 1.333918457031250000e+02
2.300000000000000000e+02 1.330047302246093750e+02
2.380000000000000000e+02 1.768292083740234375e+02
2.400000000000000000e+02 1.929702148437500000e+02
2.540000000000000000e+02 2.606894531250000000e+02
2.520000000000000000e+02 2.464586486816406250e+02
2.450000000000000000e+02 2.599547729492187500e+02
2.290000000000000000e+02 2.330206146240234375e+02
2.600000000000000000e+02 2.298933715820312500e+02
2.660000000000000000e+02 2.392816772460937500e+02
2.650000000000000000e+02 2.489132995605468750e+02
2.370000000000000000e+02 2.548331146240234375e+02
2.240000000000000000e+02 2.630954284667968750e+02
2.150000000000000000e+02 2.087845916748046875e+02
1.980000000000000000e+02 2.134980468750000000e+02
1.800000000000000000e+02 2.144066925048828125e+02
1.760000000000000000e+02 1.987548065185546875e+02
1.780000000000000000e+02 1.801434173583984375e+02
1.820000000000000000e+02 1.716225585937500000e+02
1.720000000000000000e+02 1.806701202392578125e+02
1.310000000000000000e+02 1.231981658935546875e+02
1.860000000000000000e+02 1.856625366210937500e+02
1.860000000000000000e+02 1.981846008300781250e+02
1.740000000000000000e+02 1.948124084472656250e+02
1.760000000000000000e+02 1.799313049316406250e+02
1.810000000000000000e+02 1.713882751464843750e+02
1.630000000000000000e+02 1.758683929443359375e+02
1.610000000000000000e+02 1.628713684082031250e+02
1.600000000000000000e+02 1.494382476806640625e+02
1.530000000000000000e+02 1.665727539062500000e+02
9.900000000000000000e+01 1.222463760375976562e+02
1.020000076293945312e+02 1.053447113037109375e+02
1.100000000000000000e+02 1.012471237182617188e+02
1.250000076293945312e+02 1.037164154052734375e+02
1.650000000000000000e+02 1.491515350341796875e+02
1.710000000000000000e+02 1.625843200683593750e+02
1.180000000000000000e+02 1.428533172607421875e+02
1.470000000000000000e+02 1.351188049316406250e+02
1.690000000000000000e+02 1.374185028076171875e+02
2.220000000000000000e+02 2.054363555908203125e+02
2.230000000000000000e+02 2.231189270019531250e+02
2.080000000000000000e+02 2.210024261474609375e+02
1.900000000000000000e+02 2.211875915527343750e+02
1.590000000000000000e+02 2.327296752929687500e+02
1.350000000000000000e+02 1.873719024658203125e+02
1.350000000000000000e+02 1.395185241699218750e+02
1.350000000000000000e+02 1.287676239013671875e+02
1.460000000000000000e+02 1.198558197021484375e+02
1.780000000000000000e+02 1.615138397216796875e+02
2.180000000000000000e+02 1.961424560546875000e+02
2.070000000000000000e+02 2.247149963378906250e+02
1.019999923706054688e+02 9.120095062255859375e+01
1.140000000000000000e+02 9.286504364013671875e+01
1.310000000000000000e+02 9.273873138427734375e+01
1.440000000000000000e+02 8.889173889160156250e+01
1.530000000000000000e+02 1.274925842285156250e+02
1.480000000000000000e+02 1.526657409667968750e+02
1.460000000000000000e+02 1.625925292968750000e+02
1.170000000000000000e+02 1.130927963256835938e+02
1.380000000000000000e+02 1.122582092285156250e+02
1.380000000000000000e+02 1.242119293212890625e+02
1.380000000000000000e+02 1.399072875976562500e+02
9.499999237060546875e+01 1.201154327392578125e+02
1.180000000000000000e+02 1.158175735473632812e+02
1.610000000000000000e+02 1.389536285400390625e+02
1.530000000000000000e+02 1.806849212646484375e+02
1.620000000000000000e+02 1.780467224121093750e+02
1.380000000000000000e+02 1.696637115478515625e+02
1.540000000000000000e+02 1.583479461669921875e+02
1.430000000000000000e+02 1.578613433837890625e+02
1.920000000000000000e+02 1.732266998291015625e+02
8.299999237060546875e+01 2.085416412353515625e+02
1.980000000000000000e+02 8.842017364501953125e+01
1.420000000000000000e+02 8.493112182617187500e+01
9.299999237060546875e+01 2.118413238525390625e+02
1.400000000000000000e+02 1.089905853271484375e+02
1.350000000000000000e+02 1.308474273681640625e+02
9.100000000000000000e+01 1.506731719970703125e+02
9.400000000000000000e+01 1.390419006347656250e+02
1.160000000000000000e+02 1.070518646240234375e+02
1.380000000000000000e+02 1.382364807128906250e+02
1.480000000000000000e+02 1.454051513671875000e+02
1.560000000000000000e+02 1.513328247070312500e+02
1.400000000000000000e+02 1.466971130371093750e+02
1.490000000000000000e+02 1.598931121826171875e+02
1.470000000000000000e+02 1.831224365234375000e+02
1.450000000000000000e+02 1.428873138427734375e+02
1.480000000000000000e+02 1.210653533935546875e+02
1.480000000000000000e+02 1.410619964599609375e+02
1.120000000000000000e+02 1.462120361328125000e+02
8.800000000000000000e+01 1.488938446044921875e+02
7.000000000000000000e+01 7.797182464599609375e+01
1.100000000000000000e+02 8.995056915283203125e+01
1.050000000000000000e+02 1.237391815185546875e+02
1.040000000000000000e+02 1.125627288818359375e+02
9.800000000000000000e+01 1.091529693603515625e+02
9.100000000000000000e+01 1.052798843383789062e+02
7.199999237060546875e+01 1.344911499023437500e+02
9.299999237060546875e+01 9.670009613037109375e+01
1.100000000000000000e+02 9.773118591308593750e+01
1.260000000000000000e+02 9.491705322265625000e+01
1.400000000000000000e+02 9.370382690429687500e+01
1.770000000000000000e+02 1.503869323730468750e+02
1.870000000000000000e+02 1.586026916503906250e+02
2.100000000000000000e+02 2.323654479980468750e+02
1.980000000000000000e+02 1.257736587524414062e+02
2.130000000000000000e+02 2.301356201171875000e+02
2.270000000000000000e+02 2.136241455078125000e+02
2.250000000000000000e+02 1.763543853759765625e+02
2.220000000000000000e+02 1.915190429687500000e+02
2.180000000000000000e+02 2.330160522460937500e+02
2.150000000000000000e+02 2.078159790039062500e+02
1.910000000000000000e+02 1.875797576904296875e+02
2.010000000000000000e+02 1.622872161865234375e+02
2.050000000000000000e+02 1.836765594482421875e+02
2.310000000000000000e+02 2.109909820556640625e+02
1.490000000000000000e+02 1.571625366210937500e+02
1.620000000000000000e+02 1.606965484619140625e+02
1.640000000000000000e+02 1.774075469970703125e+02
1.620000000000000000e+02 1.890784606933593750e+02
1.280000000000000000e+02 1.520754699707031250e+02
1.170000000000000000e+02 1.363708648681640625e+02
7.900000000000000000e+01 9.211360168457031250e+01
9.599999237060546875e+01 8.907684326171875000e+01
1.100000000000000000e+02 8.801309204101562500e+01
1.420000000000000000e+02 1.316862335205078125e+02
1.280000000000000000e+02 1.546556701660156250e+02
1.310000000000000000e+02 1.512694549560546875e+02
1.490000000000000000e+02 1.550754699707031250e+02
1.540000000000000000e+02 1.471651763916015625e+02
1.720000000000000000e+02 1.843094177246093750e+02
1.800000000000000000e+02 1.817824707031250000e+02
1.370000000000000000e+02 1.665233154296875000e+02
1.220000000000000000e+02 1.647701263427734375e+02
6.899999237060546875e+01 8.588941955566406250e+01
1.160000000000000000e+02 8.857295989990234375e+01
1.340000000000000000e+02 8.833167266845703125e+01
1.660000000000000000e+02 1.129996032714843750e+02
2.800000000000000000e+02 2.820396118164062500e+02
2.770000000000000000e+02 2.683826904296875000e+02
1.510000000000000000e+02 1.446146392822265625e+02
1.480000000000000000e+02 1.524757385253906250e+02
1.510000000000000000e+02 1.428149108886718750e+02
1.490000000000000000e+02 1.674853668212890625e+02
1.560000000000000000e+02 1.539906463623046875e+02
2.040000000000000000e+02 2.059768676757812500e+02
2.070000000000000000e+02 2.022081756591796875e+02
1.290000000000000000e+02 1.456406402587890625e+02
2.190000000000000000e+02 1.911106109619140625e+02
2.220000000000000000e+02 2.145701599121093750e+02
1.920000000000000000e+02 2.196464233398437500e+02
1.370000000000000000e+02 1.992301330566406250e+02
1.050000000000000000e+02 1.685903930664062500e+02
1.019999923706054688e+02 1.371131591796875000e+02
1.000000000000000000e+02 1.220835952758789062e+02
9.899999237060546875e+01 9.446317291259765625e+01
1.030000000000000000e+02 1.126456756591796875e+02
1.060000000000000000e+02 1.047750625610351562e+02
1.720000000000000000e+02 1.891791839599609375e+02
1.300000000000000000e+02 1.133759460449218750e+02
1.290000000000000000e+02 1.518269958496093750e+02
1.320000000000000000e+02 1.419973602294921875e+02
1.410000000000000000e+02 1.383558349609375000e+02
1.560000000000000000e+02 1.401806945800781250e+02
1.570000000000000000e+02 1.570202331542968750e+02
1.480000000000000000e+02 1.549727020263671875e+02
1.670000000000000000e+02 1.714235076904296875e+02
1.620000000000000000e+02 1.566437835693359375e+02
1.630000000000000000e+02 1.498870697021484375e+02
1.750000000000000000e+02 1.585822906494140625e+02
1.440000000000000000e+02 1.646074676513671875e+02
1.490000000000000000e+02 1.419432678222656250e+02
1.270000000000000000e+02 1.216407623291015625e+02
1.760000000000000000e+02 1.769390106201171875e+02
2.130000000000000000e+02 1.607578125000000000e+02
2.110000000000000000e+02 1.941610565185546875e+02
1.790000000000000000e+02 2.169454650878906250e+02
1.840000000000000000e+02 2.040225524902343750e+02
1.860000000000000000e+02 1.736685943603515625e+02
1.840000000000000000e+02 1.607019500732421875e+02
1.820000000000000000e+02 1.715515899658203125e+02
1.820000000000000000e+02 1.831125183105468750e+02
1.200000000000000000e+02 1.459343261718750000e+02
1.200000000000000000e+02 1.143067932128906250e+02
1.250000000000000000e+02 1.214903717041015625e+02
1.450000000000000000e+02 1.373975372314453125e+02
1.450000000000000000e+02 1.457601165771484375e+02
1.420000000000000000e+02 1.015362243652343750e+02
1.380000000000000000e+02 1.399010925292968750e+02
1.320000000000000000e+02 1.514604187011718750e+02
1.480000000000000000e+02 1.710516510009765625e+02
1.410000000000000000e+02 1.555283355712890625e+02
8.999999237060546875e+01 9.985560607910156250e+01
1.000000000000000000e+02 9.515404510498046875e+01
8.699999237060546875e+01 1.122931900024414062e+02
9.700000000000000000e+01 9.991995239257812500e+01
9.899999237060546875e+01 1.040779724121093750e+02
1.070000000000000000e+02 9.924474334716796875e+01
1.030000000000000000e+02 9.933950042724609375e+01
1.250000000000000000e+02 1.039506454467773438e+02
1.390000000000000000e+02 1.269428787231445312e+02
1.540000000000000000e+02 1.547867126464843750e+02
1.610000000000000000e+02 1.640198822021484375e+02
1.530000000000000000e+02 1.572671356201171875e+02
1.580000000000000000e+02 1.490150451660156250e+02
1.510000000000000000e+02 1.571546020507812500e+02
1.380000000000000000e+02 1.463496704101562500e+02
1.460000000000000000e+02 1.367709960937500000e+02
2.620000000000000000e+02 2.245356750488281250e+02
2.750000000000000000e+02 2.480634613037109375e+02
2.750000000000000000e+02 2.603520202636718750e+02
2.720000000000000000e+02 2.679427490234375000e+02
2.220000000000000000e+02 2.297767486572265625e+02
1.420000000000000000e+02 1.672540435791015625e+02
1.160000000000000000e+02 1.414719390869140625e+02
1.130000000000000000e+02 1.249494171142578125e+02
1.140000000000000000e+02 1.148740692138671875e+02
1.090000000000000000e+02 1.322857360839843750e+02
9.700000000000000000e+01 1.094864120483398438e+02
1.140000000000000000e+02 1.138322753906250000e+02
1.320000000000000000e+02 1.152579879760742188e+02
7.099999237060546875e+01 1.209815979003906250e+02
7.099999237060546875e+01 1.086597747802734375e+02
1.070000000000000000e+02 8.405805969238281250e+01
1.210000000000000000e+02 8.495386505126953125e+01
1.350000000000000000e+02 8.648086547851562500e+01
1.570000000000000000e+02 1.199778594970703125e+02
1.560000000000000000e+02 1.344982299804687500e+02
1.540000000000000000e+02 1.494281921386718750e+02
1.620000000000000000e+02 1.719407958984375000e+02
1.660000000000000000e+02 1.711632232666015625e+02
1.980000000000000000e+02 1.829862365722656250e+02
2.080000000000000000e+02 1.807083892822265625e+02
2.050000000000000000e+02 1.866773986816406250e+02
2.000000000000000000e+02 2.186640014648437500e+02
1.890000000000000000e+02 2.194720611572265625e+02
1.780000000000000000e+02 1.834040679931640625e+02
1.820000000000000000e+02 1.633515014648437500e+02
1.850000000000000000e+02 1.562689514160156250e+02
1.560000000000000000e+02 1.357269592285156250e+02
1.730000000000000000e+02 1.332743377685546875e+02
1.920000000000000000e+02 1.320763549804687500e+02
2.270000000000000000e+02 1.685135498046875000e+02
2.290000000000000000e+02 1.935582275390625000e+02
2.310000000000000000e+02 2.138917846679687500e+02
2.340000000000000000e+02 2.280909729003906250e+02
2.210000000000000000e+02 2.259056854248046875e+02
2.220000000000000000e+02 1.938872070312500000e+02
2.190000000000000000e+02 2.033701019287109375e+02
2.180000000000000000e+02 2.159013366699218750e+02
2.320000000000000000e+02 1.962435913085937500e+02
2.300000000000000000e+02 2.051978759765625000e+02
2.260000000000000000e+02 2.240534973144531250e+02
2.100000000000000000e+02 2.304140319824218750e+02
1.990000000000000000e+02 1.967858428955078125e+02
2.000000000000000000e+02 1.839865417480468750e+02
2.410000000000000000e+02 1.936348114013671875e+02
1.850000000000000000e+02 1.963695373535156250e+02
1.860000000000000000e+02 1.851624603271484375e+02
1.800000000000000000e+02 1.683329467773437500e+02
1.420000000000000000e+02 1.785874786376953125e+02
1.380000000000000000e+02 1.555116882324218750e+02
1.430000000000000000e+02 1.447823486328125000e+02
1.800000000000000000e+02 1.439481658935546875e+02
1.790000000000000000e+02 1.787749176025390625e+02
1.760000000000000000e+02 1.873769683837890625e+02
1.580000000000000000e+02 1.653132934570312500e+02
1.620000000000000000e+02 1.534951324462890625e+02
1.640000000000000000e+02 1.406670989990234375e+02
1.620000000000000000e+02 1.214116210937500000e+02
1.610000000000000000e+02 1.505480041503906250e+02
1.620000000000000000e+02 1.656881561279296875e+02
1.880000000000000000e+02 1.567234954833984375e+02
1.770000000000000000e+02 1.763765563964843750e+02
1.740000000000000000e+02 1.839683685302734375e+02
1.720000000000000000e+02 1.991533050537109375e+02
1.700000000000000000e+02 1.782953948974609375e+02
1.640000000000000000e+02 1.824936065673828125e+02
1.580000000000000000e+02 1.677062377929687500e+02
1.550000000000000000e+02 1.639528350830078125e+02
1.210000000000000000e+02 1.385989685058593750e+02
1.540000000000000000e+02 1.600636901855468750e+02
1.500000000000000000e+02 1.523664703369140625e+02
2.220000000000000000e+02 1.974789123535156250e+02
2.220000000000000000e+02 2.106528930664062500e+02
2.220000000000000000e+02 2.259519958496093750e+02
2.200000000000000000e+02 2.115708770751953125e+02
2.350000000000000000e+02 2.103587646484375000e+02
2.540000000000000000e+02 2.049384918212890625e+02
2.570000000000000000e+02 2.282808532714843750e+02
2.690000000000000000e+02 2.744162292480468750e+02
2.440000000000000000e+02 2.206551361083984375e+02
2.460000000000000000e+02 2.697763671875000000e+02
2.460000000000000000e+02 2.528775787353515625e+02
2.330000000000000000e+02 2.211613464355468750e+02
2.360000000000000000e+02 2.138822326660156250e+02
2.150000000000000000e+02 2.252278137207031250e+02
2.060000000000000000e+02 2.291385498046875000e+02
1.820000000000000000e+02 1.811257324218750000e+02
1.600000000000000000e+02 1.828555145263671875e+02
1.590000000000000000e+02 1.670291595458984375e+02
1.590000000000000000e+02 1.566327056884765625e+02
1.470000000000000000e+02 1.313231658935546875e+02
1.350000000000000000e+02 1.503371429443359375e+02
1.480000000000000000e+02 1.340297241210937500e+02
1.520000000000000000e+02 1.486690979003906250e+02
1.650000000000000000e+02 1.575805053710937500e+02
1.790000000000000000e+02 1.632531585693359375e+02
1.600000000000000000e+02 1.775840606689453125e+02
1.490000000000000000e+02 1.618678436279296875e+02
1.460000000000000000e+02 1.342856292724609375e+02
1.680000000000000000e+02 1.393529052734375000e+02
1.670000000000000000e+02 1.606524353027343750e+02
1.660000000000000000e+02 1.704228668212890625e+02
1.950000000000000000e+02 1.597166137695312500e+02
2.030000000000000000e+02 1.809753112792968750e+02
2.030000000000000000e+02 1.935844268798828125e+02
2.040000000000000000e+02 2.072436065673828125e+02
2.450000000000000000e+02 2.105971069335937500e+02
2.460000000000000000e+02 2.310595703125000000e+02
2.440000000000000000e+02 2.409626464843750000e+02
2.360000000000000000e+02 2.121660461425781250e+02
2.310000000000000000e+02 2.202089691162109375e+02
2.180000000000000000e+02 2.247199554443359375e+02
2.180000000000000000e+02 2.248375854492187500e+02
2.230000000000000000e+02 2.136137084960937500e+02
2.290000000000000000e+02 2.087269287109375000e+02
2.390000000000000000e+02 1.846665802001953125e+02
2.360000000000000000e+02 2.005743103027343750e+02
2.320000000000000000e+02 2.144047698974609375e+02
2.260000000000000000e+02 2.278766784667968750e+02
2.230000000000000000e+02 2.383650360107421875e+02
2.190000000000000000e+02 2.248088378906250000e+02
2.230000000000000000e+02 2.161727752685546875e+02
2.250000000000000000e+02 2.069655151367187500e+02
2.250000000000000000e+02 2.328860168457031250e+02
2.300000000000000000e+02 2.117650604248046875e+02
2.490000000000000000e+02 2.374954833984375000e+02
2.100000000000000000e+02 2.242941436767578125e+02
1.970000000000000000e+02 2.297748260498046875e+02
9.899999237060546875e+01 1.062760925292968750e+02
1.019999923706054688e+02 9.857898712158203125e+01
1.100000000000000000e+02 9.531504058837890625e+01
1.070000000000000000e+02 1.150604248046875000e+02
8.899999237060546875e+01 9.033966827392578125e+01
1.120000000000000000e+02 9.078923034667968750e+01
1.320000000000000000e+02 8.956941986083984375e+01
1.440000000000000000e+02 8.872988128662109375e+01
1.670000000000000000e+02 9.800751495361328125e+01
2.300000000000000000e+02 1.561138458251953125e+02
2.390000000000000000e+02 2.888384094238281250e+02
1.700000000000000000e+02 2.363075866699218750e+02
1.520000000000000000e+02 1.768753967285156250e+02
1.490000000000000000e+02 1.546911010742187500e+02
1.470000000000000000e+02 1.396938018798828125e+02
1.180000000000000000e+02 1.380568084716796875e+02
1.060000000000000000e+02 1.372637634277343750e+02
8.999999237060546875e+01 1.140716857910156250e+02
9.199999237060546875e+01 9.763255310058593750e+01
1.060000000000000000e+02 9.999127960205078125e+01
1.220000000000000000e+02 1.225846786499023438e+02
1.320000000000000000e+02 1.187068557739257812e+02
1.400000000000000000e+02 1.171538085937500000e+02
1.400000000000000000e+02 1.302704772949218750e+02
1.410000000000000000e+02 1.421035766601562500e+02
2.950000000000000000e+02 2.946003112792968750e+02
2.900000000000000000e+02 2.973222961425781250e+02
2.710000000000000000e+02 2.531152801513671875e+02
2.700000000000000000e+02 2.632455444335937500e+02
2.570000000000000000e+02 2.815175170898437500e+02
2.540000000000000000e+02 2.532026214599609375e+02
2.530000000000000000e+02 2.659026489257812500e+02
2.570000000000000000e+02 2.584444885253906250e+02
2.860000000000000000e+02 2.458565063476562500e+02
2.850000000000000000e+02 2.471004486083984375e+02
2.830000000000000000e+02 2.614087524414062500e+02
2.790000000000000000e+02 2.761838989257812500e+02
2.750000000000000000e+02 2.824603271484375000e+02
2.490000000000000000e+02 2.434228668212890625e+02
2.070000000000000000e+02 2.181395874023437500e+02
2.100000000000000000e+02 2.107700500488281250e+02
2.070000000000000000e+02 1.875187683105468750e+02
2.100000000000000000e+02 1.678594512939453125e+02
2.100000000000000000e+02 2.035507507324218750e+02
1.870000000000000000e+02 1.808767089843750000e+02
1.820000000000000000e+02 1.740209655761718750e+02
2.190000000000000000e+02 2.232975311279296875e+02
2.410000000000000000e+02 2.294553527832031250e+02
2.370000000000000000e+02 2.373684387207031250e+02
2.210000000000000000e+02 2.342243347167968750e+02
1.990000000000000000e+02 1.957568664550781250e+02
1.970000000000000000e+02 1.761120910644531250e+02
1.970000000000000000e+02 1.904584503173828125e+02
1.510000000000000000e+02 1.624194030761718750e+02
1.340000000000000000e+02 1.488273315429687500e+02
1.850000000000000000e+02 1.613752136230468750e+02
1.340000000000000000e+02 2.036966094970703125e+02
8.800000000000000000e+01 1.227749938964843750e+02
1.280000000000000000e+02 9.247601318359375000e+01
1.400000000000000000e+02 9.090904998779296875e+01
1.540000000000000000e+02 9.341516113281250000e+01
2.360000000000000000e+02 1.875343933105468750e+02
2.320000000000000000e+02 2.012461700439453125e+02
2.300000000000000000e+02 2.112090759277343750e+02
2.030000000000000000e+02 2.430409240722656250e+02
2.110000000000000000e+02 2.388650207519531250e+02
2.160000000000000000e+02 2.285100097656250000e+02
2.180000000000000000e+02 2.077443237304687500e+02
2.170000000000000000e+02 2.341485595703125000e+02
2.160000000000000000e+02 2.591369628906250000e+02
2.150000000000000000e+02 1.814607696533203125e+02
2.130000000000000000e+02 2.211748809814453125e+02
2.100000000000000000e+02 2.326090545654296875e+02
2.050000000000000000e+02 1.923814544677734375e+02
2.030000000000000000e+02 2.170516510009765625e+02
2.020000000000000000e+02 2.031592254638671875e+02
1.500000000000000000e+02 1.353240661621093750e+02
1.700000000000000000e+02 1.675400085449218750e+02
1.730000000000000000e+02 1.603778686523437500e+02
1.700000000000000000e+02 1.618051452636718750e+02
1.640000000000000000e+02 1.699603881835937500e+02
1.540000000000000000e+02 1.726638793945312500e+02
1.460000000000000000e+02 1.364206848144531250e+02
1.620000000000000000e+02 1.574444732666015625e+02
1.460000000000000000e+02 1.281604614257812500e+02
1.390000000000000000e+02 1.350411071777343750e+02
1.380000000000000000e+02 1.499521026611328125e+02
1.690000000000000000e+02 1.436023406982421875e+02
1.500000000000000000e+02 1.662953643798828125e+02
1.490000000000000000e+02 1.533154907226562500e+02
1.110000000000000000e+02 1.055662918090820312e+02
1.070000000000000000e+02 1.102933959960937500e+02
1.160000000000000000e+02 1.162185058593750000e+02
1.270000000000000000e+02 1.147603683471679688e+02
1.390000000000000000e+02 1.120021286010742188e+02
1.700000000000000000e+02 1.048902435302734375e+02
2.050000000000000000e+02 1.816586914062500000e+02
2.060000000000000000e+02 2.033151550292968750e+02
2.090000000000000000e+02 1.993266754150390625e+02
2.140000000000000000e+02 2.362179260253906250e+02
2.230000000000000000e+02 2.184789581298828125e+02
2.240000000000000000e+02 2.080358734130859375e+02
2.240000000000000000e+02 1.838326110839843750e+02
2.220000000000000000e+02 2.119195861816406250e+02
1.910000000000000000e+02 1.775084838867187500e+02
1.880000000000000000e+02 1.846036987304687500e+02
1.640000000000000000e+02 1.827349700927734375e+02
1.170000000000000000e+02 1.199103546142578125e+02
1.280000000000000000e+02 1.138069458007812500e+02
1.400000000000000000e+02 1.199161834716796875e+02
1.400000000000000000e+02 1.306028137207031250e+02
1.390000000000000000e+02 1.417164154052734375e+02
1.700000000000000000e+02 1.429880676269531250e+02
1.480000000000000000e+02 1.779678955078125000e+02
1.440000000000000000e+02 1.570504760742187500e+02
1.770000000000000000e+02 1.481271209716796875e+02
1.980000000000000000e+02 1.491142272949218750e+02
2.100000000000000000e+02 1.881688690185546875e+02
2.080000000000000000e+02 2.103497161865234375e+02
2.100000000000000000e+02 1.933697509765625000e+02
2.120000000000000000e+02 1.800989227294921875e+02
2.140000000000000000e+02 1.989490966796875000e+02
2.140000000000000000e+02 2.091965942382812500e+02
2.250000000000000000e+02 2.023265075683593750e+02
1.780000000000000000e+02 1.952715148925781250e+02
1.780000000000000000e+02 2.109981384277343750e+02
1.770000000000000000e+02 2.304758453369140625e+02
1.800000000000000000e+02 1.347781066894531250e+02
2.110000000000000000e+02 1.732056427001953125e+02
2.450000000000000000e+02 2.355781250000000000e+02
2.460000000000000000e+02 2.205895690917968750e+02
2.470000000000000000e+02 2.473525390625000000e+02
2.210000000000000000e+02 2.394162902832031250e+02
2.010000000000000000e+02 2.133595733642578125e+02
1.630000000000000000e+02 1.834098663330078125e+02
1.670000000000000000e+02 1.761816558837890625e+02
1.240000000000000000e+02 1.395946655273437500e+02
1.190000000000000000e+02 1.229734802246093750e+02
9.300000000000000000e+01 1.082006378173828125e+02
1.100000000000000000e+02 1.240563201904296875e+02
1.290000000000000000e+02 1.325668945312500000e+02
1.290000000000000000e+02 1.474638977050781250e+02
1.079999923706054688e+02 1.074447784423828125e+02
1.190000000000000000e+02 1.158815765380859375e+02
1.410000000000000000e+02 1.204308013916015625e+02
1.450000000000000000e+02 1.417371826171875000e+02
1.620000000000000000e+02 1.401424407958984375e+02
2.210000000000000000e+02 2.013778991699218750e+02
2.180000000000000000e+02 2.096687622070312500e+02
2.070000000000000000e+02 2.117096099853515625e+02
1.470000000000000000e+02 1.884053649902343750e+02
9.599999237060546875e+01 1.669924621582031250e+02
9.200000000000000000e+01 1.521093444824218750e+02
8.599999237060546875e+01 9.467393493652343750e+01
1.610000000000000000e+02 6.613594818115234375e+01
1.570000000000000000e+02 1.592647857666015625e+02
1.600000000000000000e+02 1.491765136718750000e+02
1.640000000000000000e+02 1.401505126953125000e+02
2.030000000000000000e+02 1.336865539550781250e+02
1.930000000000000000e+02 1.484798583984375000e+02
1.550000000000000000e+02 1.775900421142578125e+02
2.130000000000000000e+02 1.497874755859375000e+02
2.040000000000000000e+02 1.541457519531250000e+02
2.760000000000000000e+02 1.850519104003906250e+02
3.680000000000000000e+02 2.669774169921875000e+02
3.860000000000000000e+02 2.380736846923828125e+02
2.400000000000000000e+02 3.347608032226562500e+02
2.120000000000000000e+02 2.419353027343750000e+02
2.110000000000000000e+02 2.555814056396484375e+02
2.070000000000000000e+02 2.339103240966796875e+02
2.060000000000000000e+02 2.198856201171875000e+02
3.170000000000000000e+02 2.576810302734375000e+02
3.130000000000000000e+02 2.828884887695312500e+02
3.100000000000000000e+02 2.957660217285156250e+02
2.670000000000000000e+02 2.876051940917968750e+02
2.510000000000000000e+02 2.876411743164062500e+02
2.430000000000000000e+02 2.647637329101562500e+02
2.470000000000000000e+02 2.257510375976562500e+02
2.390000000000000000e+02 2.367807922363281250e+02
2.290000000000000000e+02 2.478238830566406250e+02
2.290000000000000000e+02 2.340345153808593750e+02
2.220000000000000000e+02 2.066330718994140625e+02
2.170000000000000000e+02 2.171853027343750000e+02
1.810000000000000000e+02 2.176891174316406250e+02
1.960000000000000000e+02 1.763687286376953125e+02
1.780000000000000000e+02 1.710046386718750000e+02
1.030000000000000000e+02 1.695843048095703125e+02
1.020000000000000000e+02 1.020718154907226562e+02
1.270000000000000000e+02 1.024095687866210938e+02
1.540000000000000000e+02 1.034037017822265625e+02
2.000000000000000000e+02 1.158764495849609375e+02
4.000000000000000000e+02 3.161384277343750000e+02
4.000000000000000000e+02 3.264805603027343750e+02
4.000000000000000000e+02 3.227602844238281250e+02
3.290000000000000000e+02 3.220447692871093750e+02
3.200000000000000000e+02 3.241226806640625000e+02
3.150000000000000000e+02 3.026191711425781250e+02
2.400000000000000000e+02 2.857019348144531250e+02
2.250000000000000000e+02 2.473017425537109375e+02
2.210000000000000000e+02 2.291196289062500000e+02
2.010000000000000000e+02 2.312492218017578125e+02
1.850000000000000000e+02 2.306128845214843750e+02
1.500000000000000000e+02 2.245839691162109375e+02
7.499999237060546875e+01 1.340961914062500000e+02
7.800000000000000000e+01 1.197588958740234375e+02
8.100000000000000000e+01 1.076881561279296875e+02
8.599999237060546875e+01 9.844618225097656250e+01
9.400000000000000000e+01 9.450801086425781250e+01
1.030000000000000000e+02 1.020633087158203125e+02
1.220000000000000000e+02 1.008470077514648438e+02
1.420000000000000000e+02 1.291667785644531250e+02
1.079999923706054688e+02 1.007576293945312500e+02
1.220000000000000000e+02 9.781761169433593750e+01
1.250000000000000000e+02 1.310686798095703125e+02
1.390000000000000000e+02 1.412051696777343750e+02
2.330000000000000000e+02 2.260682525634765625e+02
2.250000000000000000e+02 2.369385070800781250e+02
2.120000000000000000e+02 2.224519042968750000e+02
1.690000000000000000e+02 1.892375183105468750e+02
1.820000000000000000e+02 1.482059783935546875e+02
1.690000000000000000e+02 1.873844604492187500e+02
1.740000000000000000e+02 1.797267303466796875e+02
1.790000000000000000e+02 1.569143371582031250e+02
1.590000000000000000e+02 1.757864227294921875e+02
2.480000000000000000e+02 2.165214233398437500e+02
2.520000000000000000e+02 2.050890350341796875e+02
2.550000000000000000e+02 2.248689575195312500e+02
2.640000000000000000e+02 2.291423950195312500e+02
2.760000000000000000e+02 2.384157104492187500e+02
2.500000000000000000e+02 2.669168395996093750e+02
2.490000000000000000e+02 2.303789520263671875e+02
2.470000000000000000e+02 2.573601989746093750e+02
2.480000000000000000e+02 2.459884338378906250e+02
2.480000000000000000e+02 2.307332763671875000e+02
2.350000000000000000e+02 2.546837921142578125e+02
1.980000000000000000e+02 2.249105224609375000e+02
1.930000000000000000e+02 1.924094543457031250e+02
1.950000000000000000e+02 1.801859741210937500e+02
1.960000000000000000e+02 1.942856750488281250e+02
1.940000000000000000e+02 1.701832580566406250e+02
1.910000000000000000e+02 1.848750762939453125e+02
1.870000000000000000e+02 1.913396148681640625e+02
1.420000000000000000e+02 1.365845031738281250e+02
1.670000000000000000e+02 1.566712951660156250e+02
1.880000000000000000e+02 1.969888916015625000e+02
1.740000000000000000e+02 2.008843078613281250e+02
1.610000000000000000e+02 2.000310821533203125e+02
1.380000000000000000e+02 1.732380371093750000e+02
1.390000000000000000e+02 1.562576446533203125e+02
1.430000000000000000e+02 1.467140808105468750e+02
1.470000000000000000e+02 1.389743957519531250e+02
1.540000000000000000e+02 1.972947387695312500e+02
1.310000000000000000e+02 1.682316436767578125e+02
1.280000000000000000e+02 1.491627349853515625e+02
1.280000000000000000e+02 1.357177886962890625e+02
1.570000000000000000e+02 1.341059112548828125e+02
1.720000000000000000e+02 1.682728729248046875e+02
1.750000000000000000e+02 1.542816772460937500e+02
1.700000000000000000e+02 1.749051818847656250e+02
1.410000000000000000e+02 1.504894866943359375e+02
1.720000000000000000e+02 1.380336151123046875e+02
1.640000000000000000e+02 1.497101287841796875e+02
1.610000000000000000e+02 1.769065704345703125e+02
1.600000000000000000e+02 1.947539672851562500e+02
1.600000000000000000e+02 1.780794830322265625e+02
1.640000000000000000e+02 1.720623626708984375e+02
1.660000000000000000e+02 1.338893737792968750e+02
1.720000000000000000e+02 1.665254669189453125e+02
1.590000000000000000e+02 1.608890380859375000e+02
1.610000000000000000e+02 1.500990295410156250e+02
1.430000000000000000e+02 1.705824584960937500e+02
1.950000000000000000e+02 1.637716064453125000e+02
1.560000000000000000e+02 1.824015350341796875e+02
1.570000000000000000e+02 1.684237060546875000e+02
1.590000000000000000e+02 1.625063323974609375e+02
1.520000000000000000e+02 1.773384552001953125e+02
1.330000000000000000e+02 1.691647186279296875e+02
1.180000000000000000e+02 1.655700836181640625e+02
1.040000000000000000e+02 1.650800933837890625e+02
9.499999237060546875e+01 1.192262039184570312e+02
9.899999237060546875e+01 1.084569091796875000e+02
1.040000000000000000e+02 9.320632171630859375e+01
1.150000000000000000e+02 9.316075134277343750e+01
1.660000000000000000e+02 1.472546081542968750e+02
1.810000000000000000e+02 1.706455535888671875e+02
1.770000000000000000e+02 1.609761199951171875e+02
1.870000000000000000e+02 1.563300628662109375e+02
1.850000000000000000e+02 1.794239196777343750e+02
1.830000000000000000e+02 1.892141571044921875e+02
1.920000000000000000e+02 1.884859771728515625e+02
2.120000000000000000e+02 1.867371520996093750e+02
2.160000000000000000e+02 2.036471710205078125e+02
1.200000000000000000e+02 1.318522491455078125e+02
1.200000000000000000e+02 1.156655197143554688e+02
1.210000000000000000e+02 1.242393951416015625e+02
1.079999923706054688e+02 1.219418029785156250e+02
1.020000000000000000e+02 9.961286926269531250e+01
1.710000000000000000e+02 1.519420623779296875e+02
1.550000000000000000e+02 1.619103698730468750e+02
1.450000000000000000e+02 1.644542236328125000e+02
7.499999237060546875e+01 9.523171234130859375e+01
1.060000000000000000e+02 8.978025054931640625e+01
1.190000000000000000e+02 9.210485076904296875e+01
1.220000000000000000e+02 1.084798355102539062e+02
1.190000000000000000e+02 1.316810607910156250e+02
1.140000000000000000e+02 1.455687408447265625e+02
1.060000000000000000e+02 1.215583496093750000e+02
1.110000000000000000e+02 1.150205841064453125e+02
1.240000000000000000e+02 1.125052566528320312e+02
1.280000000000000000e+02 1.061750640869140625e+02
1.200000000000000000e+02 1.288977050781250000e+02
1.190000000000000000e+02 1.063399963378906250e+02
1.320000000000000000e+02 1.042007598876953125e+02
2.070000000000000000e+02 1.812401733398437500e+02
2.020000000000000000e+02 2.007474975585937500e+02
1.980000000000000000e+02 2.166030578613281250e+02
1.750000000000000000e+02 1.901830749511718750e+02
1.730000000000000000e+02 1.699608001708984375e+02
1.930000000000000000e+02 1.665436553955078125e+02
2.020000000000000000e+02 1.622608032226562500e+02
1.980000000000000000e+02 1.817306823730468750e+02
2.400000000000000000e+02 2.216684265136718750e+02
2.220000000000000000e+02 2.262155761718750000e+02
2.210000000000000000e+02 2.106495971679687500e+02
2.210000000000000000e+02 2.189344635009765625e+02
1.420000000000000000e+02 1.843805389404296875e+02
1.050000000000000000e+02 1.242551040649414062e+02
1.630000000000000000e+02 1.352498626708984375e+02
1.640000000000000000e+02 1.433435668945312500e+02
1.630000000000000000e+02 1.731088409423828125e+02
1.620000000000000000e+02 1.564942321777343750e+02
1.630000000000000000e+02 1.678902130126953125e+02
1.660000000000000000e+02 1.559965209960937500e+02
1.870000000000000000e+02 1.751560058593750000e+02
1.890000000000000000e+02 1.860242004394531250e+02
1.620000000000000000e+02 1.806056671142578125e+02
1.460000000000000000e+02 1.852256317138671875e+02
1.600000000000000000e+02 1.407907562255859375e+02
1.900000000000000000e+02 1.766552886962890625e+02
2.520000000000000000e+02 2.370316162109375000e+02
2.300000000000000000e+02 2.257196044921875000e+02
2.130000000000000000e+02 2.104238281250000000e+02
2.240000000000000000e+02 2.533015899658203125e+02
2.190000000000000000e+02 2.595205993652343750e+02
2.190000000000000000e+02 2.433074645996093750e+02
2.320000000000000000e+02 2.087446441650390625e+02
1.510000000000000000e+02 2.119407653808593750e+02
1.300000000000000000e+02 1.522678070068359375e+02
1.280000000000000000e+02 1.377850799560546875e+02
8.299999237060546875e+01 1.158904571533203125e+02
8.499999237060546875e+01 1.021567535400390625e+02
1.020000000000000000e+02 9.885026550292968750e+01
1.220000000000000000e+02 9.536170196533203125e+01
1.410000000000000000e+02 9.529727172851562500e+01
1.600000000000000000e+02 9.600276184082031250e+01
1.630000000000000000e+02 1.279832687377929688e+02
1.620000000000000000e+02 1.488179473876953125e+02
2.080000000000000000e+02 1.942869720458984375e+02
2.030000000000000000e+02 2.071310119628906250e+02
1.850000000000000000e+02 1.996007537841796875e+02
1.890000000000000000e+02 1.905941162109375000e+02
1.840000000000000000e+02 1.875826416015625000e+02
2.050000000000000000e+02 1.997425384521484375e+02
1.460000000000000000e+02 1.528267974853515625e+02
1.510000000000000000e+02 1.472495269775390625e+02
1.640000000000000000e+02 1.331104431152343750e+02
2.040000000000000000e+02 1.995518798828125000e+02
2.350000000000000000e+02 1.968173217773437500e+02
2.490000000000000000e+02 1.977436981201171875e+02
2.600000000000000000e+02 2.212765045166015625e+02
2.620000000000000000e+02 2.423652343750000000e+02
2.620000000000000000e+02 2.457186889648437500e+02
2.530000000000000000e+02 2.307537689208984375e+02
2.480000000000000000e+02 2.483025817871093750e+02
2.460000000000000000e+02 2.584919433593750000e+02
2.450000000000000000e+02 2.403805847167968750e+02
2.240000000000000000e+02 2.299892425537109375e+02
2.010000000000000000e+02 2.323840332031250000e+02
2.000000000000000000e+02 2.211434783935546875e+02
2.040000000000000000e+02 1.964960021972656250e+02
2.020000000000000000e+02 2.119590454101562500e+02
2.100000000000000000e+02 1.947442626953125000e+02
1.840000000000000000e+02 1.940963439941406250e+02
1.890000000000000000e+02 1.874498596191406250e+02
2.120000000000000000e+02 1.789851531982421875e+02
2.280000000000000000e+02 1.826320495605468750e+02
2.240000000000000000e+02 2.023880004882812500e+02
2.190000000000000000e+02 2.163933868408203125e+02
1.610000000000000000e+02 1.555819702148437500e+02
1.570000000000000000e+02 1.631773376464843750e+02
1.590000000000000000e+02 1.494643859863281250e+02
1.520000000000000000e+02 1.585831909179687500e+02
1.420000000000000000e+02 1.549367675781250000e+02
1.170000000000000000e+02 1.400726776123046875e+02
1.100000000000000000e+02 1.094682159423828125e+02
1.079999923706054688e+02 1.215233001708984375e+02
1.190000000000000000e+02 1.085164337158203125e+02
1.180000000000000000e+02 1.069979858398437500e+02
1.140000000000000000e+02 1.197826461791992188e+02
1.220000000000000000e+02 1.179646301269531250e+02
1.600000000000000000e+02 1.533406066894531250e+02
1.750000000000000000e+02 1.559967193603515625e+02
2.170000000000000000e+02 1.959314575195312500e+02
2.040000000000000000e+02 2.080149993896484375e+02
1.760000000000000000e+02 1.836887817382812500e+02
1.350000000000000000e+02 1.528627166748046875e+02
1.510000000000000000e+02 1.405597534179687500e+02
1.490000000000000000e+02 1.658482055664062500e+02
1.220000000000000000e+02 1.390153808593750000e+02
9.599999237060546875e+01 9.454720306396484375e+01
1.290000000000000000e+02 1.177080383300781250e+02
1.910000000000000000e+02 1.364292755126953125e+02
2.760000000000000000e+02 2.274606170654296875e+02
2.500000000000000000e+02 2.583047790527343750e+02
2.500000000000000000e+02 2.332463989257812500e+02
2.500000000000000000e+02 2.438476715087890625e+02
2.310000000000000000e+02 2.584624023437500000e+02
2.120000000000000000e+02 2.566548767089843750e+02
1.590000000000000000e+02 1.683950347900390625e+02
1.590000000000000000e+02 1.608189544677734375e+02
1.520000000000000000e+02 1.580662689208984375e+02
1.480000000000000000e+02 1.585161132812500000e+02
1.290000000000000000e+02 1.458185424804687500e+02
7.699999237060546875e+01 8.831460571289062500e+01
8.799999237060546875e+01 8.505998992919921875e+01
1.060000000000000000e+02 8.428237915039062500e+01
1.220000000000000000e+02 8.883840179443359375e+01
1.420000000000000000e+02 1.173189697265625000e+02
1.410000000000000000e+02 1.350807342529296875e+02
1.400000000000000000e+02 1.491036682128906250e+02
1.770000000000000000e+02 1.730177001953125000e+02
1.760000000000000000e+02 1.610612182617187500e+02
1.740000000000000000e+02 1.796468811035156250e+02
1.430000000000000000e+02 1.686723480224609375e+02
1.400000000000000000e+02 1.294586181640625000e+02
1.370000000000000000e+02 1.541732940673828125e+02
1.980000000000000000e+02 2.330388641357421875e+02
1.660000000000000000e+02 1.747784118652343750e+02
1.620000000000000000e+02 1.988530883789062500e+02
1.630000000000000000e+02 1.867299346923828125e+02
1.130000000000000000e+02 1.561066284179687500e+02
1.580000000000000000e+02 1.075289001464843750e+02
1.560000000000000000e+02 1.253297424316406250e+02
9.699999237060546875e+01 1.207643814086914062e+02
1.079999923706054688e+02 1.105445556640625000e+02
8.100000000000000000e+01 1.168366622924804688e+02
7.800000000000000000e+01 9.852597045898437500e+01
9.999999237060546875e+01 9.597580718994140625e+01
8.499999237060546875e+01 9.186473083496093750e+01
7.399999237060546875e+01 9.105633544921875000e+01
8.299999237060546875e+01 8.882140350341796875e+01
1.150000000000000000e+02 8.824519348144531250e+01
1.020000000000000000e+02 1.135517272949218750e+02
1.120000000000000000e+02 1.130058746337890625e+02
1.030000000000000000e+02 1.193557205200195312e+02
1.910000000000000000e+02 1.510366058349609375e+02
1.800000000000000000e+02 1.888054656982421875e+02
2.130000000000000000e+02 1.661579437255859375e+02
2.830000000000000000e+02 2.237383117675781250e+02
2.530000000000000000e+02 2.522183837890625000e+02
2.520000000000000000e+02 2.696728210449218750e+02
2.490000000000000000e+02 2.509095458984375000e+02
2.620000000000000000e+02 2.754130859375000000e+02
2.610000000000000000e+02 2.387967224121093750e+02
2.560000000000000000e+02 2.511002349853515625e+02
2.520000000000000000e+02 2.597705078125000000e+02
2.770000000000000000e+02 2.499722137451171875e+02
3.180000000000000000e+02 2.594953613281250000e+02
3.020000000000000000e+02 2.595583496093750000e+02
2.890000000000000000e+02 2.591200561523437500e+02
2.500000000000000000e+02 2.562210083007812500e+02
2.350000000000000000e+02 2.951306152343750000e+02
2.300000000000000000e+02 2.651839904785156250e+02
2.230000000000000000e+02 2.027214050292968750e+02
2.180000000000000000e+02 2.297619628906250000e+02
2.320000000000000000e+02 2.071392059326171875e+02
2.260000000000000000e+02 2.248626403808593750e+02
6.799999237060546875e+01 7.691117858886718750e+01
8.899999237060546875e+01 8.017245483398437500e+01
1.160000000000000000e+02 8.310204315185546875e+01
1.270000000000000000e+02 1.081927795410156250e+02
1.450000000000000000e+02 1.227682113647460938e+02
1.490000000000000000e+02 1.438864746093750000e+02
1.500000000000000000e+02 1.343718414306640625e+02
1.560000000000000000e+02 1.321095581054687500e+02
1.770000000000000000e+02 1.629417266845703125e+02
1.720000000000000000e+02 1.680364990234375000e+02
1.700000000000000000e+02 1.825478668212890625e+02
1.670000000000000000e+02 1.649738464355468750e+02
2.080000000000000000e+02 1.390938262939453125e+02
2.280000000000000000e+02 1.881889953613281250e+02
2.300000000000000000e+02 2.011571960449218750e+02
2.300000000000000000e+02 2.204238586425781250e+02
2.280000000000000000e+02 2.442255249023437500e+02
2.020000000000000000e+02 2.346397094726562500e+02
1.630000000000000000e+02 2.001446075439453125e+02
2.060000000000000000e+02 1.689345245361328125e+02
2.010000000000000000e+02 1.804857330322265625e+02
1.870000000000000000e+02 1.998048248291015625e+02
1.600000000000000000e+02 1.737661895751953125e+02
9.599999237060546875e+01 1.246033935546875000e+02
9.499999237060546875e+01 1.364702148437500000e+02
9.100000000000000000e+01 1.473803405761718750e+02
9.599999237060546875e+01 1.225171890258789062e+02
9.899999237060546875e+01 1.141566619873046875e+02
1.100000000000000000e+02 9.201947021484375000e+01
1.230000000000000000e+02 1.325006561279296875e+02
1.210000000000000000e+02 1.326430816650390625e+02
1.230000000000000000e+02 1.234474334716796875e+02
1.150000000000000000e+02 9.932480621337890625e+01
1.230000000000000000e+02 9.665491485595703125e+01
1.260000000000000000e+02 1.149558563232421875e+02
1.220000000000000000e+02 1.252577209472656250e+02
1.130000000000000000e+02 9.071234893798828125e+01
1.270000000000000000e+02 8.388403320312500000e+01
1.280000000000000000e+02 1.112672195434570312e+02
1.310000000000000000e+02 1.283111572265625000e+02
1.470000000000000000e+02 1.350300140380859375e+02
1.910000000000000000e+02 1.773790435791015625e+02
1.870000000000000000e+02 1.929574890136718750e+02
1.540000000000000000e+02 1.918986968994140625e+02
1.530000000000000000e+02 1.724995422363281250e+02
1.540000000000000000e+02 1.602628784179687500e+02
1.320000000000000000e+02 1.431343688964843750e+02
1.230000000000000000e+02 1.328110809326171875e+02
1.210000000000000000e+02 1.206269683837890625e+02
1.570000000000000000e+02 1.265770416259765625e+02
1.580000000000000000e+02 1.391315307617187500e+02
1.550000000000000000e+02 1.739179229736328125e+02
1.540000000000000000e+02 1.585908203125000000e+02
1.330000000000000000e+02 1.515478820800781250e+02
1.290000000000000000e+02 1.287396392822265625e+02
1.570000000000000000e+02 1.280267944335937500e+02
1.390000000000000000e+02 1.338756561279296875e+02
1.380000000000000000e+02 1.555741119384765625e+02
1.390000000000000000e+02 1.331723022460937500e+02
1.390000000000000000e+02 1.492704620361328125e+02
1.390000000000000000e+02 1.362329101562500000e+02
1.780000000000000000e+02 1.461721649169921875e+02
2.030000000000000000e+02 1.382014923095703125e+02
2.390000000000000000e+02 2.207038116455078125e+02
1.980000000000000000e+02 2.024844512939453125e+02
2.020000000000000000e+02 1.912673797607421875e+02
2.020000000000000000e+02 1.802088623046875000e+02
1.260000000000000000e+02 1.369148254394531250e+02
9.600000762939453125e+01 1.218666839599609375e+02
7.300000762939453125e+01 9.474276733398437500e+01
7.700000762939453125e+01 8.714481353759765625e+01
1.240000000000000000e+02 1.215977172851562500e+02
1.250000000000000000e+02 1.327375183105468750e+02
1.380000000000000000e+02 1.369446258544921875e+02
1.490000000000000000e+02 1.594566040039062500e+02
1.610000000000000000e+02 1.439272003173828125e+02
1.490000000000000000e+02 1.641061706542968750e+02
1.240000000000000000e+02 1.674176635742187500e+02
1.220000000000000000e+02 1.482271423339843750e+02
1.140000000000000000e+02 1.259226531982421875e+02
1.010000076293945312e+02 1.118086547851562500e+02
8.800000762939453125e+01 1.223044891357421875e+02
1.120000076293945312e+02 1.009567718505859375e+02
1.400000000000000000e+02 9.059210968017578125e+01
1.470000000000000000e+02 8.647763824462890625e+01
1.500000000000000000e+02 9.986846160888671875e+01
1.720000000000000000e+02 1.364206237792968750e+02
1.700000000000000000e+02 1.465458679199218750e+02
1.670000000000000000e+02 1.561256561279296875e+02
1.630000000000000000e+02 1.783326568603515625e+02
1.690000000000000000e+02 1.680863952636718750e+02
1.430000000000000000e+02 1.780506134033203125e+02
1.480000000000000000e+02 1.543893280029296875e+02
1.660000000000000000e+02 1.457622375488281250e+02
1.300000000000000000e+02 1.550082855224609375e+02
1.170000000000000000e+02 1.907738952636718750e+02
1.460000000000000000e+02 1.353433837890625000e+02
1.270000000000000000e+02 1.315190124511718750e+02
1.710000000000000000e+02 1.459754486083984375e+02
1.850000000000000000e+02 1.619483642578125000e+02
1.890000000000000000e+02 1.829041900634765625e+02
1.600000000000000000e+02 1.844131469726562500e+02
1.390000000000000000e+02 1.886756134033203125e+02
9.800000762939453125e+01 1.916091766357421875e+02
8.300000762939453125e+01 1.902582702636718750e+02
7.300000762939453125e+01 1.418338317871093750e+02
7.700000762939453125e+01 1.276074371337890625e+02
9.600000762939453125e+01 1.087975769042968750e+02
1.410000000000000000e+02 1.396762084960937500e+02
1.390000000000000000e+02 1.556178283691406250e+02
1.360000000000000000e+02 1.626987457275390625e+02
1.260000000000000000e+02 1.663284606933593750e+02
7.900000762939453125e+01 1.021910095214843750e+02
8.600000762939453125e+01 9.881103515625000000e+01
1.040000000000000000e+02 8.691853332519531250e+01
1.130000000000000000e+02 8.518916320800781250e+01
1.790000000000000000e+02 1.472543640136718750e+02
1.430000000000000000e+02 1.514769897460937500e+02
1.250000000000000000e+02 1.348997344970703125e+02
1.010000076293945312e+02 1.109387207031250000e+02
7.900000762939453125e+01 1.005718994140625000e+02
9.000000000000000000e+01 1.034489288330078125e+02
1.070000076293945312e+02 1.027104949951171875e+02
1.010000076293945312e+02 8.368769073486328125e+01
1.020000076293945312e+02 1.002849731445312500e+02
1.300000000000000000e+02 1.176673812866210938e+02
1.320000000000000000e+02 9.864859008789062500e+01
1.410000000000000000e+02 1.300579071044921875e+02
1.380000000000000000e+02 1.390625762939453125e+02
1.340000000000000000e+02 1.510009918212890625e+02
1.260000000000000000e+02 1.578036346435546875e+02
1.480000000000000000e+02 1.567537078857421875e+02
1.740000000000000000e+02 1.399655609130859375e+02
8.600000762939453125e+01 9.742733764648437500e+01
1.310000000000000000e+02 8.843318939208984375e+01
1.420000000000000000e+02 1.057126464843750000e+02
1.410000000000000000e+02 1.164296722412109375e+02
1.380000000000000000e+02 1.505025634765625000e+02
1.260000000000000000e+02 1.375814971923828125e+02
1.060000076293945312e+02 1.125465316772460938e+02
9.500000000000000000e+01 1.047515335083007812e+02
8.500000000000000000e+01 1.214893798828125000e+02
8.200000762939453125e+01 1.066382522583007812e+02
1.080000000000000000e+02 8.525270080566406250e+01
1.450000000000000000e+02 1.371721343994140625e+02
1.430000000000000000e+02 1.496556243896484375e+02
1.420000000000000000e+02 1.725869903564453125e+02
1.070000076293945312e+02 1.243619308471679688e+02
8.200000762939453125e+01 9.986061096191406250e+01
8.700000762939453125e+01 1.107181854248046875e+02
2.070000000000000000e+02 2.054706115722656250e+02
1.980000000000000000e+02 2.159599609375000000e+02
1.970000000000000000e+02 1.966861724853515625e+02
2.200000000000000000e+02 2.314992218017578125e+02
2.160000000000000000e+02 2.394488220214843750e+02
1.670000000000000000e+02 1.678402099609375000e+02
1.680000000000000000e+02 1.585619201660156250e+02
1.460000000000000000e+02 1.544013977050781250e+02
1.320000000000000000e+02 1.482655487060546875e+02
1.230000000000000000e+02 1.256986541748046875e+02
1.170000000000000000e+02 1.223503570556640625e+02
1.120000076293945312e+02 1.191855239868164062e+02
1.770000000000000000e+02 1.614245300292968750e+02
1.720000000000000000e+02 1.766471252441406250e+02
1.750000000000000000e+02 1.555600128173828125e+02
1.760000000000000000e+02 1.727870941162109375e+02
1.400000000000000000e+02 1.627757415771484375e+02
9.400000762939453125e+01 9.791185760498046875e+01
1.000000076293945312e+02 9.377929687500000000e+01
1.290000000000000000e+02 8.927629089355468750e+01
1.420000000000000000e+02 1.381805419921875000e+02
1.390000000000000000e+02 1.454495697021484375e+02
1.980000000000000000e+02 1.851134796142578125e+02
1.900000000000000000e+02 1.874762878417968750e+02
1.730000000000000000e+02 1.903580017089843750e+02
1.260000000000000000e+02 1.644309997558593750e+02
1.300000000000000000e+02 1.484578704833984375e+02
1.340000000000000000e+02 1.371618957519531250e+02
1.340000000000000000e+02 1.267339706420898438e+02
9.400000762939453125e+01 9.724314117431640625e+01
9.900000000000000000e+01 1.238757476806640625e+02
9.800000762939453125e+01 1.035550994873046875e+02
1.160000076293945312e+02 1.305311737060546875e+02
1.040000000000000000e+02 1.485485534667968750e+02
1.120000076293945312e+02 1.356520996093750000e+02
1.170000000000000000e+02 1.116471557617187500e+02
2.100000000000000000e+02 1.904488830566406250e+02
2.150000000000000000e+02 2.150443267822265625e+02
1.840000000000000000e+02 2.177711486816406250e+02
1.790000000000000000e+02 2.305516967773437500e+02
1.770000000000000000e+02 2.157445068359375000e+02
1.760000000000000000e+02 1.942761840820312500e+02
1.550000000000000000e+02 1.498338928222656250e+02
1.710000000000000000e+02 1.403003692626953125e+02
1.690000000000000000e+02 1.470268859863281250e+02
1.670000000000000000e+02 1.577968750000000000e+02
2.210000000000000000e+02 2.149100494384765625e+02
2.190000000000000000e+02 2.102705230712890625e+02
9.700000762939453125e+01 8.868601989746093750e+01
1.140000000000000000e+02 8.839981842041015625e+01
1.320000000000000000e+02 8.367501831054687500e+01
1.560000000000000000e+02 1.013231201171875000e+02
1.590000000000000000e+02 1.225594787597656250e+02
1.580000000000000000e+02 1.407475891113281250e+02
1.560000000000000000e+02 1.591415863037109375e+02
1.530000000000000000e+02 1.814676971435546875e+02
8.400000762939453125e+01 1.029263076782226562e+02
8.800000762939453125e+01 1.266232452392578125e+02
9.300000762939453125e+01 9.593181610107421875e+01
1.040000000000000000e+02 9.666262817382812500e+01
9.400000762939453125e+01 1.097038269042968750e+02
7.900000762939453125e+01 9.739678192138671875e+01
1.740000000000000000e+02 1.470016784667968750e+02
1.770000000000000000e+02 1.391614990234375000e+02
1.740000000000000000e+02 1.662349395751953125e+02
1.730000000000000000e+02 1.769700317382812500e+02
7.600000000000000000e+01 1.190934753417968750e+02
8.100000000000000000e+01 1.047241821289062500e+02
1.430000000000000000e+02 1.123862304687500000e+02
1.450000000000000000e+02 1.043551712036132812e+02
1.480000000000000000e+02 1.240756530761718750e+02
1.470000000000000000e+02 1.356286621093750000e+02
8.600000762939453125e+01 8.279711914062500000e+01
1.010000076293945312e+02 8.408995056152343750e+01
1.610000000000000000e+02 2.075740356445312500e+02
1.650000000000000000e+02 1.959911041259765625e+02
1.620000000000000000e+02 2.085650329589843750e+02
1.000000076293945312e+02 1.189091415405273438e+02
1.020000076293945312e+02 9.590780639648437500e+01
1.010000076293945312e+02 1.169632263183593750e+02
1.230000000000000000e+02 1.087211761474609375e+02
1.390000000000000000e+02 1.044319229125976562e+02
1.480000000000000000e+02 1.207755966186523438e+02
1.750000000000000000e+02 1.559702301025390625e+02
1.770000000000000000e+02 1.453034362792968750e+02
1.820000000000000000e+02 1.665905303955078125e+02
1.860000000000000000e+02 1.851716766357421875e+02
1.900000000000000000e+02 1.740353546142578125e+02
1.870000000000000000e+02 2.043249969482421875e+02
1.780000000000000000e+02 1.742082519531250000e+02
1.820000000000000000e+02 1.781401367187500000e+02
1.940000000000000000e+02 1.810023345947265625e+02
2.060000000000000000e+02 1.849021148681640625e+02
2.140000000000000000e+02 2.101173095703125000e+02
2.250000000000000000e+02 1.969381866455078125e+02
2.420000000000000000e+02 2.390130920410156250e+02
2.400000000000000000e+02 2.475173034667968750e+02
2.380000000000000000e+02 2.314785766601562500e+02
2.360000000000000000e+02 2.294929809570312500e+02
2.430000000000000000e+02 2.375948181152343750e+02
2.180000000000000000e+02 1.968990783691406250e+02
1.920000000000000000e+02 1.986684875488281250e+02
1.960000000000000000e+02 2.059303436279296875e+02
1.980000000000000000e+02 2.067297515869140625e+02
2.010000000000000000e+02 1.930478820800781250e+02
1.540000000000000000e+02 1.781647491455078125e+02
1.060000076293945312e+02 1.200124511718750000e+02
1.410000000000000000e+02 1.359414520263671875e+02
1.050000076293945312e+02 1.072753753662109375e+02
1.130000000000000000e+02 1.175096435546875000e+02
2.030000000000000000e+02 2.009626312255859375e+02
1.990000000000000000e+02 2.158698577880859375e+02
1.990000000000000000e+02 1.982898101806640625e+02
1.930000000000000000e+02 1.977689514160156250e+02
1.790000000000000000e+02 1.648390197753906250e+02
1.880000000000000000e+02 1.803508911132812500e+02
1.910000000000000000e+02 1.674427795410156250e+02
1.060000076293945312e+02 1.400881195068359375e+02
9.000000000000000000e+01 9.033131408691406250e+01
1.530000000000000000e+02 1.586561431884765625e+02
1.520000000000000000e+02 1.750841369628906250e+02
1.500000000000000000e+02 1.546691131591796875e+02
1.340000000000000000e+02 1.105175323486328125e+02
1.400000000000000000e+02 1.427803344726562500e+02
1.590000000000000000e+02 1.353466796875000000e+02
1.940000000000000000e+02 1.925180053710937500e+02
1.940000000000000000e+02 1.798361511230468750e+02
1.500000000000000000e+02 1.652998046875000000e+02
1.650000000000000000e+02 1.527915039062500000e+02
1.620000000000000000e+02 1.749447479248046875e+02
1.660000000000000000e+02 1.600852050781250000e+02
1.100000000000000000e+02 1.085823822021484375e+02
1.100000000000000000e+02 1.145413208007812500e+02
1.310000000000000000e+02 1.132597198486328125e+02
1.380000000000000000e+02 1.084617996215820312e+02
1.480000000000000000e+02 1.282928466796875000e+02
1.450000000000000000e+02 1.384925384521484375e+02
1.450000000000000000e+02 1.557691192626953125e+02
9.400000762939453125e+01 1.014265060424804688e+02
1.030000076293945312e+02 1.474381103515625000e+02
1.170000000000000000e+02 1.418790740966796875e+02
1.340000000000000000e+02 9.572719573974609375e+01
1.460000000000000000e+02 1.696107788085937500e+02
1.260000000000000000e+02 1.564441833496093750e+02
1.270000000000000000e+02 1.470405120849609375e+02
1.280000000000000000e+02 1.366969757080078125e+02
1.710000000000000000e+02 1.760897979736328125e+02
1.620000000000000000e+02 1.646873626708984375e+02
1.620000000000000000e+02 1.588785858154296875e+02
1.490000000000000000e+02 1.562054138183593750e+02
1.470000000000000000e+02 1.502937011718750000e+02
1.830000000000000000e+02 1.695757904052734375e+02
1.810000000000000000e+02 1.793307647705078125e+02
1.840000000000000000e+02 1.753612670898437500e+02
1.920000000000000000e+02 1.905163879394531250e+02
1.890000000000000000e+02 1.821643676757812500e+02
1.870000000000000000e+02 1.890643615722656250e+02
1.780000000000000000e+02 1.816690673828125000e+02
1.770000000000000000e+02 1.749724121093750000e+02
1.790000000000000000e+02 1.669135284423828125e+02
1.500000000000000000e+02 1.350772094726562500e+02
1.500000000000000000e+02 1.186909637451171875e+02
1.480000000000000000e+02 1.716786956787109375e+02
1.510000000000000000e+02 1.553690338134765625e+02
1.420000000000000000e+02 1.445464324951171875e+02
1.300000000000000000e+02 1.485220031738281250e+02
1.290000000000000000e+02 1.420397796630859375e+02
1.300000000000000000e+02 1.212273025512695312e+02
1.450000000000000000e+02 1.305227966308593750e+02
1.460000000000000000e+02 1.435321350097656250e+02
1.430000000000000000e+02 1.529545440673828125e+02
1.160000076293945312e+02 1.285098876953125000e+02
1.310000000000000000e+02 1.197765808105468750e+02
1.650000000000000000e+02 1.613845367431640625e+02
1.610000000000000000e+02 1.686688537597656250e+02
1.180000000000000000e+02 1.736740875244140625e+02
1.090000000000000000e+02 1.387912445068359375e+02
1.220000000000000000e+02 1.095781402587890625e+02
2.160000000000000000e+02 1.874694061279296875e+02
2.160000000000000000e+02 1.773856048583984375e+02
2.170000000000000000e+02 2.059857177734375000e+02
2.210000000000000000e+02 1.884706878662109375e+02
2.170000000000000000e+02 1.975777130126953125e+02
1.980000000000000000e+02 1.960682373046875000e+02
2.000000000000000000e+02 1.876069335937500000e+02
1.190000000000000000e+02 1.191481170654296875e+02
1.070000076293945312e+02 1.230321044921875000e+02
1.080000000000000000e+02 1.090535507202148438e+02
1.130000000000000000e+02 1.093956451416015625e+02
1.160000076293945312e+02 1.224291992187500000e+02
1.180000000000000000e+02 1.111033020019531250e+02
1.330000000000000000e+02 1.303948669433593750e+02
1.510000000000000000e+02 1.247183685302734375e+02
1.490000000000000000e+02 1.537235717773437500e+02
1.590000000000000000e+02 1.473496551513671875e+02
1.510000000000000000e+02 1.517745513916015625e+02
1.380000000000000000e+02 1.692198333740234375e+02
1.370000000000000000e+02 1.557669830322265625e+02
1.580000000000000000e+02 1.395673828125000000e+02
1.910000000000000000e+02 1.381812133789062500e+02
2.180000000000000000e+02 2.287383728027343750e+02
2.160000000000000000e+02 2.225035705566406250e+02
1.900000000000000000e+02 1.720312500000000000e+02
1.830000000000000000e+02 1.566566314697265625e+02
1.930000000000000000e+02 1.929288177490234375e+02
1.880000000000000000e+02 1.694131011962890625e+02
1.820000000000000000e+02 1.845325622558593750e+02
1.770000000000000000e+02 1.921187133789062500e+02
1.810000000000000000e+02 1.367520904541015625e+02
1.610000000000000000e+02 1.874505310058593750e+02
1.630000000000000000e+02 1.723788757324218750e+02
1.620000000000000000e+02 1.611734313964843750e+02
1.530000000000000000e+02 1.553631591796875000e+02
1.350000000000000000e+02 1.570596923828125000e+02
1.480000000000000000e+02 1.426068572998046875e+02
1.740000000000000000e+02 1.509161376953125000e+02
1.990000000000000000e+02 1.889554443359375000e+02
2.110000000000000000e+02 2.132154541015625000e+02
2.070000000000000000e+02 2.277225646972656250e+02
2.110000000000000000e+02 2.206388549804687500e+02
2.160000000000000000e+02 1.916491394042968750e+02
2.370000000000000000e+02 2.503042297363281250e+02
2.420000000000000000e+02 2.389694213867187500e+02
2.450000000000000000e+02 2.295834503173828125e+02
2.350000000000000000e+02 2.317084960937500000e+02
2.350000000000000000e+02 2.442473754882812500e+02
2.360000000000000000e+02 2.202862548828125000e+02
2.410000000000000000e+02 2.223180694580078125e+02
2.210000000000000000e+02 2.267427825927734375e+02
1.550000000000000000e+02 2.041390533447265625e+02
1.690000000000000000e+02 1.730122375488281250e+02
1.930000000000000000e+02 1.696775054931640625e+02
1.510000000000000000e+02 2.024346313476562500e+02
1.170000000000000000e+02 1.930992889404296875e+02
1.020000076293945312e+02 1.439933319091796875e+02
1.030000076293945312e+02 1.283498382568359375e+02
1.050000076293945312e+02 1.147437438964843750e+02
1.100000000000000000e+02 1.053985137939453125e+02
1.200000076293945312e+02 1.010303878784179688e+02
1.840000000000000000e+02 1.741263122558593750e+02
1.890000000000000000e+02 1.633323822021484375e+02
1.990000000000000000e+02 1.588872222900390625e+02
1.960000000000000000e+02 1.885707855224609375e+02
1.930000000000000000e+02 1.967185974121093750e+02
1.710000000000000000e+02 1.922806549072265625e+02
1.720000000000000000e+02 1.470383911132812500e+02
1.780000000000000000e+02 1.858708648681640625e+02
1.800000000000000000e+02 1.642656707763671875e+02
1.820000000000000000e+02 1.817879028320312500e+02
2.220000000000000000e+02 2.051493225097656250e+02
2.350000000000000000e+02 2.320102539062500000e+02
2.390000000000000000e+02 2.158038482666015625e+02
2.420000000000000000e+02 2.402323608398437500e+02
2.650000000000000000e+02 2.666091918945312500e+02
3.070000000000000000e+02 2.632917480468750000e+02
3.090000000000000000e+02 2.765793151855468750e+02
3.070000000000000000e+02 2.851593627929687500e+02
3.130000000000000000e+02 2.854122924804687500e+02
3.080000000000000000e+02 2.931815795898437500e+02
3.030000000000000000e+02 2.993237304687500000e+02
2.970000000000000000e+02 3.041959533691406250e+02
2.780000000000000000e+02 2.764274597167968750e+02
2.770000000000000000e+02 2.628950195312500000e+02
2.640000000000000000e+02 2.506232604980468750e+02
2.730000000000000000e+02 2.409606170654296875e+02
2.710000000000000000e+02 2.061439361572265625e+02
2.660000000000000000e+02 2.258594360351562500e+02
2.610000000000000000e+02 2.420164031982421875e+02
2.340000000000000000e+02 2.503265075683593750e+02
2.130000000000000000e+02 2.457753906250000000e+02
2.180000000000000000e+02 2.260924377441406250e+02
2.200000000000000000e+02 2.141225891113281250e+02
2.180000000000000000e+02 1.803783874511718750e+02
2.050000000000000000e+02 1.796980590820312500e+02
1.159999923706054688e+02 1.276409454345703125e+02
1.159999923706054688e+02 1.078640441894531250e+02
1.039999847412109375e+02 1.107036590576171875e+02
9.999998474121093750e+01 1.202139968872070312e+02
1.039999847412109375e+02 1.006707305908203125e+02
1.059999923706054688e+02 1.044622573852539062e+02
1.089999923706054688e+02 9.200709533691406250e+01
1.049999923706054688e+02 1.149877014160156250e+02
8.899999237060546875e+01 1.110353546142578125e+02
8.599999237060546875e+01 1.195567626953125000e+02
8.199999237060546875e+01 1.045242538452148438e+02
6.599999237060546875e+01 7.521744537353515625e+01
7.699999237060546875e+01 7.194808959960937500e+01
1.159999923706054688e+02 6.955603790283203125e+01
1.410000000000000000e+02 1.056266250610351562e+02
1.870000000000000000e+02 1.655521850585937500e+02
1.910000000000000000e+02 1.569843750000000000e+02
9.699998474121093750e+01 1.114641189575195312e+02
1.279999923706054688e+02 1.122351074218750000e+02
1.239999923706054688e+02 1.324461669921875000e+02
1.310000000000000000e+02 1.587592926025390625e+02
1.330000000000000000e+02 1.406121063232421875e+02
1.360000000000000000e+02 1.284694366455078125e+02
1.340000000000000000e+02 1.161479949951171875e+02
1.330000000000000000e+02 1.295652465820312500e+02
1.850000000000000000e+02 1.988183898925781250e+02
2.250000000000000000e+02 2.678911132812500000e+02
2.220000000000000000e+02 2.437100830078125000e+02
2.190000000000000000e+02 2.589500732421875000e+02
2.160000000000000000e+02 2.361351013183593750e+02
2.180000000000000000e+02 2.242336730957031250e+02
2.240000000000000000e+02 2.200854492187500000e+02
2.560000000000000000e+02 2.064719543457031250e+02
1.910000000000000000e+02 2.520552978515625000e+02
1.750000000000000000e+02 2.168412475585937500e+02
1.710000000000000000e+02 2.015111999511718750e+02
1.710000000000000000e+02 1.715819091796875000e+02
1.690000000000000000e+02 1.471592712402343750e+02
1.590000000000000000e+02 1.274753417968750000e+02
1.650000000000000000e+02 1.692581939697265625e+02
1.630000000000000000e+02 1.565739593505859375e+02
1.660000000000000000e+02 1.684776153564453125e+02
1.640000000000000000e+02 1.790672607421875000e+02
1.400000000000000000e+02 1.406831512451171875e+02
1.390000000000000000e+02 1.282407836914062500e+02
1.660000000000000000e+02 1.283512268066406250e+02
1.490000000000000000e+02 1.909718322753906250e+02
1.450000000000000000e+02 1.744958038330078125e+02
1.400000000000000000e+02 1.770054321289062500e+02
1.400000000000000000e+02 1.612999572753906250e+02
1.410000000000000000e+02 1.513679962158203125e+02
1.430000000000000000e+02 1.383036956787109375e+02
1.450000000000000000e+02 1.269744491577148438e+02
1.680000000000000000e+02 1.696385803222656250e+02
1.670000000000000000e+02 1.995156402587890625e+02
1.660000000000000000e+02 1.742108459472656250e+02
1.820000000000000000e+02 1.702199554443359375e+02
1.880000000000000000e+02 1.565801849365234375e+02
1.890000000000000000e+02 1.655800018310546875e+02
1.920000000000000000e+02 1.833551483154296875e+02
1.950000000000000000e+02 2.037644500732421875e+02
1.950000000000000000e+02 2.088800354003906250e+02
2.130000000000000000e+02 2.071983947753906250e+02
2.130000000000000000e+02 2.215407104492187500e+02
2.320000000000000000e+02 2.235662231445312500e+02
2.400000000000000000e+02 2.316447753906250000e+02
2.390000000000000000e+02 2.362732849121093750e+02
2.390000000000000000e+02 2.485679473876953125e+02
2.270000000000000000e+02 2.244325561523437500e+02
1.920000000000000000e+02 2.135762329101562500e+02
1.770000000000000000e+02 1.939634246826171875e+02
2.050000000000000000e+02 1.570290985107421875e+02
2.010000000000000000e+02 1.869939270019531250e+02
1.990000000000000000e+02 2.056934051513671875e+02
1.970000000000000000e+02 1.718201751708984375e+02
1.950000000000000000e+02 2.112252197265625000e+02
1.590000000000000000e+02 1.493298645019531250e+02
1.570000000000000000e+02 1.333759765625000000e+02
1.460000000000000000e+02 1.565045166015625000e+02
1.179999923706054688e+02 1.264160919189453125e+02
1.340000000000000000e+02 1.159620208740234375e+02
2.140000000000000000e+02 1.527713928222656250e+02
2.370000000000000000e+02 2.733563537597656250e+02
2.440000000000000000e+02 2.523718719482421875e+02
2.400000000000000000e+02 2.349499206542968750e+02
1.360000000000000000e+02 1.618001098632812500e+02
7.799999237060546875e+01 1.124012374877929688e+02
7.199998474121093750e+01 7.403292083740234375e+01
7.199998474121093750e+01 5.719484710693359375e+01
6.799999237060546875e+01 6.828834533691406250e+01
8.599999237060546875e+01 9.375790405273437500e+01
8.699998474121093750e+01 7.325663757324218750e+01
1.039999847412109375e+02 1.157924346923828125e+02
1.009999923706054688e+02 9.775876617431640625e+01
9.699998474121093750e+01 1.128706512451171875e+02
9.599998474121093750e+01 1.219626007080078125e+02
1.059999923706054688e+02 1.135762634277343750e+02
1.109999847412109375e+02 9.853987121582031250e+01
2.000000000000000000e+02 1.910630187988281250e+02
2.060000000000000000e+02 2.165371398925781250e+02
2.520000000000000000e+02 2.279389038085937500e+02
2.280000000000000000e+02 2.709884643554687500e+02
2.240000000000000000e+02 2.531676940917968750e+02
2.160000000000000000e+02 2.305053405761718750e+02
1.630000000000000000e+02 1.861776123046875000e+02
1.500000000000000000e+02 1.614379577636718750e+02
1.540000000000000000e+02 1.484053649902343750e+02
1.520000000000000000e+02 1.574043884277343750e+02
1.490000000000000000e+02 1.351814117431640625e+02
1.440000000000000000e+02 1.420049896240234375e+02
1.340000000000000000e+02 1.308284149169921875e+02
1.310000000000000000e+02 1.407064208984375000e+02
1.159999923706054688e+02 1.550802001953125000e+02
2.140000000000000000e+02 1.938736724853515625e+02
2.050000000000000000e+02 2.346470642089843750e+02
2.070000000000000000e+02 2.151615295410156250e+02
2.060000000000000000e+02 2.289397888183593750e+02
2.100000000000000000e+02 1.968190612792968750e+02
2.140000000000000000e+02 2.187693786621093750e+02
2.150000000000000000e+02 1.863244018554687500e+02
2.170000000000000000e+02 1.814840698242187500e+02
2.230000000000000000e+02 2.174903259277343750e+02
2.370000000000000000e+02 2.337315368652343750e+02
2.420000000000000000e+02 2.246840667724609375e+02
2.420000000000000000e+02 2.447436981201171875e+02
2.350000000000000000e+02 2.473142395019531250e+02
2.240000000000000000e+02 2.252643585205078125e+02
2.350000000000000000e+02 2.041892700195312500e+02
2.300000000000000000e+02 2.093064727783203125e+02
7.999998474121093750e+01 6.400355529785156250e+01
9.999998474121093750e+01 6.309165954589843750e+01
1.189999847412109375e+02 6.200291442871093750e+01
1.310000000000000000e+02 6.334942626953125000e+01
1.740000000000000000e+02 1.642604522705078125e+02
1.760000000000000000e+02 1.920862121582031250e+02
1.750000000000000000e+02 1.566491088867187500e+02
1.159999923706054688e+02 9.839292907714843750e+01
1.340000000000000000e+02 1.152710571289062500e+02
1.300000000000000000e+02 1.298298950195312500e+02
1.380000000000000000e+02 1.208693237304687500e+02
1.420000000000000000e+02 1.418814392089843750e+02
1.460000000000000000e+02 1.243333663940429688e+02
1.500000000000000000e+02 1.180233383178710938e+02
1.700000000000000000e+02 1.921793212890625000e+02
1.830000000000000000e+02 1.661955566406250000e+02
1.189999847412109375e+02 1.181107330322265625e+02
1.119999923706054688e+02 1.261912155151367188e+02
1.420000000000000000e+02 9.212130737304687500e+01
1.340000000000000000e+02 1.817071380615234375e+02
1.450000000000000000e+02 1.602490539550781250e+02
1.420000000000000000e+02 1.331340179443359375e+02
1.410000000000000000e+02 1.132520446777343750e+02
1.400000000000000000e+02 1.289102020263671875e+02
1.350000000000000000e+02 1.504276275634765625e+02
1.340000000000000000e+02 1.349427795410156250e+02
1.109999847412109375e+02 9.149163818359375000e+01
1.079999847412109375e+02 1.123304290771484375e+02
9.799999237060546875e+01 1.328738861083984375e+02
9.399998474121093750e+01 1.092592468261718750e+02
6.599999237060546875e+01 6.973345947265625000e+01
7.199998474121093750e+01 8.545768737792968750e+01
7.999998474121093750e+01 7.461872100830078125e+01
8.199999237060546875e+01 6.255308532714843750e+01
8.199999237060546875e+01 7.676919555664062500e+01
8.099999237060546875e+01 9.213084411621093750e+01
8.299999237060546875e+01 8.082154083251953125e+01
8.899999237060546875e+01 1.012182769775390625e+02
9.799999237060546875e+01 9.451915740966796875e+01
9.499998474121093750e+01 1.088724822998046875e+02
8.799999237060546875e+01 1.098054122924804688e+02
8.699998474121093750e+01 9.277865600585937500e+01
8.699998474121093750e+01 8.783907318115234375e+01
9.299999237060546875e+01 8.829940795898437500e+01
8.299999237060546875e+01 1.037415161132812500e+02
8.599999237060546875e+01 9.622244262695312500e+01
1.310000000000000000e+02 1.245490264892578125e+02
1.320000000000000000e+02 1.254221496582031250e+02
8.299999237060546875e+01 8.221895599365234375e+01
1.149999847412109375e+02 9.103800964355468750e+01
2.410000000000000000e+02 2.572365112304687500e+02
2.080000000000000000e+02 2.344752502441406250e+02
1.960000000000000000e+02 1.714600524902343750e+02
1.870000000000000000e+02 1.878383941650390625e+02
2.010000000000000000e+02 1.879550170898437500e+02
1.910000000000000000e+02 2.202980346679687500e+02
1.860000000000000000e+02 2.031809539794921875e+02
1.830000000000000000e+02 2.130841369628906250e+02
1.810000000000000000e+02 1.865237426757812500e+02
1.840000000000000000e+02 1.738110198974609375e+02
1.650000000000000000e+02 1.849260406494140625e+02
9.699998474121093750e+01 9.624941253662109375e+01
8.399999237060546875e+01 1.051669311523437500e+02
8.099999237060546875e+01 8.869230651855468750e+01
8.399999237060546875e+01 7.946105194091796875e+01
1.029999923706054688e+02 8.021355438232421875e+01
1.430000000000000000e+02 1.164552688598632812e+02
1.490000000000000000e+02 1.453741607666015625e+02
1.530000000000000000e+02 1.389583892822265625e+02
1.570000000000000000e+02 1.666991271972656250e+02
1.620000000000000000e+02 1.496829681396484375e+02
1.580000000000000000e+02 1.668123016357421875e+02
1.570000000000000000e+02 1.733147583007812500e+02
1.690000000000000000e+02 1.498453979492187500e+02
1.890000000000000000e+02 1.701444396972656250e+02
2.000000000000000000e+02 2.081127166748046875e+02
1.840000000000000000e+02 2.217107238769531250e+02
1.860000000000000000e+02 2.009499511718750000e+02
1.880000000000000000e+02 1.877843170166015625e+02
1.920000000000000000e+02 1.777680511474609375e+02
1.960000000000000000e+02 1.672971496582031250e+02
2.010000000000000000e+02 1.620242462158203125e+02
2.070000000000000000e+02 2.380065765380859375e+02
2.070000000000000000e+02 2.274595947265625000e+02
2.050000000000000000e+02 2.474833984375000000e+02
2.000000000000000000e+02 2.127363433837890625e+02
2.020000000000000000e+02 2.015370483398437500e+02
1.890000000000000000e+02 1.785390930175781250e+02
1.600000000000000000e+02 1.585274200439453125e+02
1.600000000000000000e+02 1.482538452148437500e+02
1.820000000000000000e+02 1.700303649902343750e+02
1.840000000000000000e+02 1.693753967285156250e+02
1.650000000000000000e+02 1.518272247314453125e+02
1.640000000000000000e+02 1.685586090087890625e+02
1.540000000000000000e+02 1.614701995849609375e+02
1.710000000000000000e+02 1.359837188720703125e+02
1.800000000000000000e+02 1.333904113769531250e+02
2.250000000000000000e+02 2.233679656982421875e+02
2.240000000000000000e+02 2.422618865966796875e+02
1.470000000000000000e+02 1.377071990966796875e+02
1.470000000000000000e+02 1.508943328857421875e+02
1.209999923706054688e+02 1.216851654052734375e+02
1.169999923706054688e+02 1.334032440185546875e+02
1.129999923706054688e+02 1.411200256347656250e+02
1.119999923706054688e+02 1.228376998901367188e+02
1.139999923706054688e+02 1.079309997558593750e+02
1.330000000000000000e+02 1.370326538085937500e+02
1.269999923706054688e+02 1.232912902832031250e+02
1.269999923706054688e+02 1.355200500488281250e+02
1.310000000000000000e+02 1.430928192138671875e+02
1.300000000000000000e+02 1.308293914794921875e+02
1.390000000000000000e+02 1.260427246093750000e+02
1.880000000000000000e+02 1.643614044189453125e+02
1.800000000000000000e+02 2.087324676513671875e+02
1.810000000000000000e+02 1.989779052734375000e+02
1.840000000000000000e+02 1.748615112304687500e+02
2.430000000000000000e+02 2.495717773437500000e+02
2.230000000000000000e+02 2.575814208984375000e+02
2.160000000000000000e+02 2.417806396484375000e+02
2.130000000000000000e+02 2.214808502197265625e+02
1.500000000000000000e+02 1.540455474853515625e+02
8.199999237060546875e+01 1.475044860839843750e+02
7.599999237060546875e+01 1.187810211181640625e+02
5.999999237060546875e+01 6.608712768554687500e+01
6.399998474121093750e+01 5.969689941406250000e+01
6.799999237060546875e+01 7.952683258056640625e+01
7.299998474121093750e+01 9.767070007324218750e+01
1.289999847412109375e+02 1.014118347167968750e+02
1.730000000000000000e+02 1.433994445800781250e+02
1.720000000000000000e+02 1.538361511230468750e+02
1.700000000000000000e+02 1.950323486328125000e+02
1.710000000000000000e+02 1.633780517578125000e+02
1.740000000000000000e+02 1.844570770263671875e+02
1.800000000000000000e+02 1.755413208007812500e+02
1.860000000000000000e+02 1.708591613769531250e+02
2.320000000000000000e+02 2.064841766357421875e+02
1.860000000000000000e+02 1.908062133789062500e+02
7.999998474121093750e+01 8.167903900146484375e+01
9.599998474121093750e+01 6.879995727539062500e+01
1.189999847412109375e+02 9.535351562500000000e+01
8.099999237060546875e+01 9.848395538330078125e+01
1.310000000000000000e+02 1.095699081420898438e+02
1.269999923706054688e+02 1.269986724853515625e+02
8.199999237060546875e+01 9.070346069335937500e+01
1.039999847412109375e+02 8.217913055419921875e+01
1.209999923706054688e+02 8.013224792480468750e+01
1.400000000000000000e+02 8.122925567626953125e+01
1.580000000000000000e+02 7.967385864257812500e+01
2.040000000000000000e+02 1.829188995361328125e+02
1.680000000000000000e+02 1.958229217529296875e+02
7.399999237060546875e+01 6.691224670410156250e+01
8.699998474121093750e+01 6.918380737304687500e+01
1.820000000000000000e+02 1.568563385009765625e+02
1.850000000000000000e+02 1.801567230224609375e+02
2.070000000000000000e+02 1.889229736328125000e+02
2.160000000000000000e+02 1.792202911376953125e+02
2.770000000000000000e+02 2.678853759765625000e+02
2.820000000000000000e+02 2.926507873535156250e+02
2.850000000000000000e+02 2.744887695312500000e+02
2.640000000000000000e+02 2.778586425781250000e+02
2.520000000000000000e+02 2.773162841796875000e+02
2.530000000000000000e+02 2.558552551269531250e+02
2.580000000000000000e+02 2.365695800781250000e+02
2.560000000000000000e+02 2.269976501464843750e+02
2.560000000000000000e+02 2.513360443115234375e+02
2.340000000000000000e+02 2.468161010742187500e+02
1.890000000000000000e+02 2.317818603515625000e+02
1.880000000000000000e+02 2.169430847167968750e+02
1.870000000000000000e+02 2.039789428710937500e+02
1.860000000000000000e+02 1.342893371582031250e+02
1.850000000000000000e+02 1.552544555664062500e+02
1.800000000000000000e+02 1.645479736328125000e+02
1.730000000000000000e+02 1.760096893310546875e+02
1.630000000000000000e+02 1.488922119140625000e+02
1.490000000000000000e+02 1.799053955078125000e+02
1.460000000000000000e+02 1.570806732177734375e+02
1.269999923706054688e+02 1.108000488281250000e+02
1.990000000000000000e+02 1.956374664306640625e+02
2.400000000000000000e+02 2.360444488525390625e+02
2.350000000000000000e+02 2.576049804687500000e+02
2.400000000000000000e+02 2.493276214599609375e+02
2.300000000000000000e+02 2.295004272460937500e+02
2.300000000000000000e+02 2.204267425537109375e+02
2.260000000000000000e+02 2.269149017333984375e+02
2.170000000000000000e+02 2.287681579589843750e+02
1.910000000000000000e+02 2.278767089843750000e+02
1.870000000000000000e+02 2.079921569824218750e+02
1.470000000000000000e+02 1.408826599121093750e+02
1.520000000000000000e+02 1.334419860839843750e+02
1.530000000000000000e+02 1.553540954589843750e+02
1.460000000000000000e+02 1.586977844238281250e+02
1.420000000000000000e+02 1.480150909423828125e+02
1.420000000000000000e+02 1.331622772216796875e+02
1.380000000000000000e+02 1.412749328613281250e+02
1.460000000000000000e+02 1.575048370361328125e+02
1.570000000000000000e+02 1.328589477539062500e+02
1.580000000000000000e+02 1.494409637451171875e+02
1.530000000000000000e+02 1.598013153076171875e+02
1.279999923706054688e+02 1.670793151855468750e+02
1.079999847412109375e+02 1.094515686035156250e+02
1.099999923706054688e+02 1.250720672607421875e+02
1.059999923706054688e+02 1.068463745117187500e+02
1.049999923706054688e+02 1.192327728271484375e+02
1.099999923706054688e+02 1.259008865356445312e+02
1.560000000000000000e+02 1.506760253906250000e+02
1.710000000000000000e+02 1.637848968505859375e+02
1.550000000000000000e+02 1.736007537841796875e+02
1.420000000000000000e+02 1.639673919677734375e+02
1.019999923706054688e+02 1.256412506103515625e+02
1.049999923706054688e+02 1.108806762695312500e+02
1.079999847412109375e+02 1.245921173095703125e+02
1.069999923706054688e+02 1.087048416137695312e+02
1.029999923706054688e+02 1.100472030639648438e+02
8.499999237060546875e+01 1.031668624877929688e+02
7.099999237060546875e+01 7.147524261474609375e+01
7.299998474121093750e+01 6.101455688476562500e+01
1.540000000000000000e+02 7.836348724365234375e+01
2.100000000000000000e+02 1.854143676757812500e+02
2.030000000000000000e+02 2.191798553466796875e+02
2.000000000000000000e+02 1.810287780761718750e+02
1.950000000000000000e+02 1.883548736572265625e+02
1.670000000000000000e+02 1.735773162841796875e+02
1.390000000000000000e+02 1.542206726074218750e+02
8.399999237060546875e+01 8.014764404296875000e+01
7.699999237060546875e+01 8.488124084472656250e+01
7.399999237060546875e+01 9.867568969726562500e+01
1.520000000000000000e+02 1.319330902099609375e+02
1.580000000000000000e+02 1.659678497314453125e+02
1.540000000000000000e+02 1.495682525634765625e+02
1.370000000000000000e+02 1.501941680908203125e+02
1.420000000000000000e+02 1.379516448974609375e+02
1.510000000000000000e+02 1.356394958496093750e+02
1.650000000000000000e+02 1.529948730468750000e+02
1.670000000000000000e+02 1.707334136962890625e+02
1.750000000000000000e+02 1.939529571533203125e+02
1.760000000000000000e+02 1.697227630615234375e+02
1.970000000000000000e+02 1.713741607666015625e+02
2.270000000000000000e+02 2.095350189208984375e+02
2.540000000000000000e+02 2.208717956542968750e+02
2.500000000000000000e+02 2.467328491210937500e+02
2.530000000000000000e+02 2.280929260253906250e+02
2.480000000000000000e+02 2.468350219726562500e+02
2.430000000000000000e+02 2.634760742187500000e+02
2.440000000000000000e+02 2.537579956054687500e+02
2.500000000000000000e+02 2.388071441650390625e+02
2.280000000000000000e+02 2.363630523681640625e+02
2.290000000000000000e+02 2.305196533203125000e+02
2.300000000000000000e+02 2.131675109863281250e+02
2.260000000000000000e+02 2.326595458984375000e+02
2.160000000000000000e+02 2.078701019287109375e+02
1.870000000000000000e+02 1.858569793701171875e+02
1.880000000000000000e+02 1.657589569091796875e+02
1.950000000000000000e+02 1.624136352539062500e+02
2.080000000000000000e+02 1.639084014892578125e+02
2.020000000000000000e+02 1.935984802246093750e+02
2.000000000000000000e+02 2.022294921875000000e+02
1.219999923706054688e+02 1.320283813476562500e+02
1.229999923706054688e+02 1.187074432373046875e+02
1.189999847412109375e+02 1.253111724853515625e+02
1.289999847412109375e+02 1.333288116455078125e+02
1.900000000000000000e+02 1.998163146972656250e+02
1.890000000000000000e+02 2.157528991699218750e+02
1.430000000000000000e+02 1.505458679199218750e+02
1.440000000000000000e+02 1.555724945068359375e+02
1.279999923706054688e+02 1.387889099121093750e+02
1.320000000000000000e+02 1.325685272216796875e+02
1.249999923706054688e+02 1.294066009521484375e+02
1.099999923706054688e+02 1.280355834960937500e+02
1.049999923706054688e+02 9.911441040039062500e+01
1.029999923706054688e+02 1.189525299072265625e+02
1.039999847412109375e+02 1.044354934692382812e+02
9.599998474121093750e+01 8.893270874023437500e+01
1.470000000000000000e+02 1.111629791259765625e+02
1.580000000000000000e+02 1.591489410400390625e+02
9.799999237060546875e+01 8.790911102294921875e+01
1.320000000000000000e+02 1.354164581298828125e+02
6.599999237060546875e+01 6.889586639404296875e+01
7.099999237060546875e+01 6.356300354003906250e+01
1.460000000000000000e+02 1.422261199951171875e+02
1.650000000000000000e+02 1.538774871826171875e+02
1.680000000000000000e+02 1.421186065673828125e+02
1.770000000000000000e+02 1.671906890869140625e+02
1.490000000000000000e+02 1.933713073730468750e+02
1.179999923706054688e+02 1.237402343750000000e+02
1.169999923706054688e+02 9.865612030029296875e+01
1.139999923706054688e+02 1.071682128906250000e+02
1.129999923706054688e+02 9.228489685058593750e+01
1.049999923706054688e+02 1.134149169921875000e+02
1.039999847412109375e+02 1.260390777587890625e+02
1.059999923706054688e+02 1.136126022338867188e+02
1.059999923706054688e+02 1.061059646606445312e+02
1.079999847412109375e+02 1.134921722412109375e+02
1.089999923706054688e+02 9.371337127685546875e+01
1.089999923706054688e+02 1.156149291992187500e+02
2.750000000000000000e+02 2.413714294433593750e+02
2.730000000000000000e+02 2.713545837402343750e+02
2.720000000000000000e+02 2.644816589355468750e+02
2.810000000000000000e+02 2.862408447265625000e+02
2.870000000000000000e+02 2.736666870117187500e+02
2.340000000000000000e+02 2.329197998046875000e+02
1.700000000000000000e+02 1.808246765136718750e+02
1.420000000000000000e+02 1.452801971435546875e+02
1.410000000000000000e+02 1.566848907470703125e+02
1.390000000000000000e+02 1.437858428955078125e+02
1.400000000000000000e+02 1.309891052246093750e+02
2.390000000000000000e+02 2.273988342285156250e+02
2.340000000000000000e+02 2.413314819335937500e+02
2.150000000000000000e+02 2.282619323730468750e+02
1.090000000000000000e+02 1.370636596679687500e+02
1.060000000000000000e+02 1.099205169677734375e+02
1.170000000000000000e+02 9.817770385742187500e+01
1.570000000000000000e+02 1.370812530517578125e+02
1.590000000000000000e+02 1.628371429443359375e+02
1.570000000000000000e+02 1.742958526611328125e+02
1.590000000000000000e+02 1.364834289550781250e+02
1.800000000000000000e+02 1.580425567626953125e+02
1.450000000000000000e+02 1.625018157958984375e+02
1.410000000000000000e+02 1.478598175048828125e+02
1.480000000000000000e+02 1.425096893310546875e+02
1.720000000000000000e+02 1.493789978027343750e+02
1.670000000000000000e+02 1.795092010498046875e+02
1.670000000000000000e+02 1.685121154785156250e+02
1.810000000000000000e+02 1.489784545898437500e+02
1.820000000000000000e+02 1.652445526123046875e+02
1.890000000000000000e+02 1.973473510742187500e+02
1.490000000000000000e+02 1.447320709228515625e+02
1.460000000000000000e+02 1.373547668457031250e+02
1.480000000000000000e+02 1.502580718994140625e+02
2.430000000000000000e+02 2.546305847167968750e+02
2.840000000000000000e+02 2.497274627685546875e+02
2.680000000000000000e+02 2.480817871093750000e+02
2.790000000000000000e+02 2.702438354492187500e+02
2.830000000000000000e+02 2.652602844238281250e+02
2.330000000000000000e+02 2.412312316894531250e+02
2.270000000000000000e+02 2.121132354736328125e+02
2.000000000000000000e+02 1.840098876953125000e+02
1.840000000000000000e+02 1.925570373535156250e+02
1.750000000000000000e+02 1.561325836181640625e+02
1.780000000000000000e+02 1.787597656250000000e+02
1.740000000000000000e+02 1.654856262207031250e+02
1.650000000000000000e+02 1.731677551269531250e+02
1.600000000000000000e+02 1.521198120117187500e+02
1.560000000000000000e+02 1.622564086914062500e+02
7.200000000000000000e+01 9.897570800781250000e+01
1.020000000000000000e+02 8.227780151367187500e+01
1.180000000000000000e+02 1.189615783691406250e+02
1.190000000000000000e+02 1.448581237792968750e+02
1.270000000000000000e+02 1.372237243652343750e+02
1.720000000000000000e+02 1.197667999267578125e+02
2.530000000000000000e+02 2.418258819580078125e+02
2.370000000000000000e+02 2.496954956054687500e+02
1.860000000000000000e+02 2.448462219238281250e+02
8.500000000000000000e+01 1.276177291870117188e+02
1.040000000000000000e+02 9.018669128417968750e+01
1.140000000000000000e+02 8.564589691162109375e+01
1.660000000000000000e+02 1.474794921875000000e+02
1.710000000000000000e+02 1.719730834960937500e+02
1.120000000000000000e+02 1.775167999267578125e+02
1.020000000000000000e+02 1.413830871582031250e+02
1.050000000000000000e+02 1.161225128173828125e+02
1.310000000000000000e+02 1.008433303833007812e+02
1.560000000000000000e+02 1.484303436279296875e+02
1.670000000000000000e+02 1.405625457763671875e+02
1.130000000000000000e+02 1.257844009399414062e+02
1.210000000000000000e+02 1.350731201171875000e+02
1.310000000000000000e+02 1.254809112548828125e+02
1.360000000000000000e+02 1.083919982910156250e+02
1.800000000000000000e+02 1.761295623779296875e+02
1.600000000000000000e+02 1.792949218750000000e+02
9.400000000000000000e+01 1.901391448974609375e+02
7.700000000000000000e+01 1.254405059814453125e+02
7.800000762939453125e+01 1.016283264160156250e+02
8.000000000000000000e+01 8.659944915771484375e+01
8.900000000000000000e+01 1.048019104003906250e+02
8.900000000000000000e+01 1.175389709472656250e+02
9.000000000000000000e+01 1.062519912719726562e+02
1.240000000000000000e+02 1.324112396240234375e+02
1.220000000000000000e+02 1.514551086425781250e+02
1.260000000000000000e+02 1.312364807128906250e+02
1.230000000000000000e+02 1.266367721557617188e+02
1.550000000000000000e+02 1.260530319213867188e+02
1.850000000000000000e+02 1.647560882568359375e+02
7.700000000000000000e+01 1.010730285644531250e+02
8.900000000000000000e+01 8.312107086181640625e+01
9.800000000000000000e+01 8.119729614257812500e+01
1.160000000000000000e+02 8.148686218261718750e+01
1.420000000000000000e+02 1.308430786132812500e+02
1.350000000000000000e+02 1.598660278320312500e+02
1.260000000000000000e+02 1.787696380615234375e+02
1.240000000000000000e+02 1.476493225097656250e+02
1.220000000000000000e+02 1.323212432861328125e+02
9.900000000000000000e+01 1.177067031860351562e+02
9.100000762939453125e+01 1.200120697021484375e+02
9.700000000000000000e+01 1.092740325927734375e+02
9.700000000000000000e+01 9.222843933105468750e+01
9.800000000000000000e+01 1.126781463623046875e+02
8.600000762939453125e+01 1.219815521240234375e+02
9.200000000000000000e+01 9.681323242187500000e+01
9.100000762939453125e+01 1.043585968017578125e+02
8.400000000000000000e+01 1.156908264160156250e+02
8.100000762939453125e+01 1.043131866455078125e+02
7.100000000000000000e+01 8.448072814941406250e+01
7.000000762939453125e+01 8.232836914062500000e+01
7.100000000000000000e+01 9.837937927246093750e+01
1.000000000000000000e+02 7.823126220703125000e+01
1.180000000000000000e+02 1.108091583251953125e+02
1.170000000000000000e+02 1.335880279541015625e+02
1.230000000000000000e+02 1.269469299316406250e+02
1.320000000000000000e+02 1.342423706054687500e+02
1.270000000000000000e+02 1.424598236083984375e+02
9.900000000000000000e+01 1.435365142822265625e+02
9.900000000000000000e+01 8.349738311767578125e+01
1.080000000000000000e+02 8.239124298095703125e+01
1.200000000000000000e+02 8.022194671630859375e+01
1.670000000000000000e+02 1.545881195068359375e+02
1.660000000000000000e+02 1.701734313964843750e+02
1.680000000000000000e+02 1.842042388916015625e+02
1.650000000000000000e+02 1.772747344970703125e+02
1.640000000000000000e+02 1.532210845947265625e+02
1.590000000000000000e+02 1.559797515869140625e+02
1.520000000000000000e+02 1.735955810546875000e+02
1.520000000000000000e+02 1.547411804199218750e+02
1.750000000000000000e+02 1.448505859375000000e+02
2.630000000000000000e+02 2.452206726074218750e+02
2.720000000000000000e+02 2.780328979492187500e+02
2.730000000000000000e+02 2.515962524414062500e+02
2.820000000000000000e+02 2.599514770507812500e+02
2.830000000000000000e+02 2.773611450195312500e+02
2.630000000000000000e+02 2.813605957031250000e+02
2.600000000000000000e+02 2.485286865234375000e+02
2.430000000000000000e+02 2.229795532226562500e+02
2.400000000000000000e+02 2.332029113769531250e+02
2.380000000000000000e+02 2.488854675292968750e+02
2.380000000000000000e+02 2.315076599121093750e+02
2.260000000000000000e+02 2.208147735595703125e+02
2.240000000000000000e+02 2.084973297119140625e+02
2.020000000000000000e+02 2.183751831054687500e+02
1.770000000000000000e+02 1.686714782714843750e+02
2.320000000000000000e+02 1.960203704833984375e+02
2.160000000000000000e+02 2.291858215332031250e+02
2.330000000000000000e+02 1.983106231689453125e+02
2.290000000000000000e+02 2.106462860107421875e+02
2.090000000000000000e+02 2.323842163085937500e+02
2.010000000000000000e+02 2.141190338134765625e+02
1.490000000000000000e+02 1.912828369140625000e+02
8.100000762939453125e+01 9.134445190429687500e+01
1.670000000000000000e+02 1.488376617431640625e+02
1.680000000000000000e+02 1.714600524902343750e+02
1.280000000000000000e+02 1.353558197021484375e+02
1.280000000000000000e+02 1.224461212158203125e+02
1.300000000000000000e+02 1.349422302246093750e+02
1.450000000000000000e+02 1.286468963623046875e+02
1.430000000000000000e+02 1.598669738769531250e+02
1.410000000000000000e+02 1.689756011962890625e+02
1.390000000000000000e+02 1.512297058105468750e+02
1.260000000000000000e+02 1.285387878417968750e+02
1.300000000000000000e+02 1.406979675292968750e+02
1.330000000000000000e+02 1.342006988525390625e+02
1.280000000000000000e+02 1.399548339843750000e+02
1.180000000000000000e+02 1.524841918945312500e+02
1.150000000000000000e+02 1.316288146972656250e+02
8.900000000000000000e+01 1.134753723144531250e+02
1.330000000000000000e+02 1.048801803588867188e+02
1.460000000000000000e+02 1.299005889892578125e+02
1.520000000000000000e+02 1.552257385253906250e+02
1.540000000000000000e+02 1.742052612304687500e+02
9.200000000000000000e+01 1.493552246093750000e+02
7.600000000000000000e+01 1.026594085693359375e+02
9.600000000000000000e+01 1.099763793945312500e+02
8.300000762939453125e+01 9.626210021972656250e+01
8.800000000000000000e+01 1.102897033691406250e+02
9.200000000000000000e+01 9.098809814453125000e+01
7.800000762939453125e+01 9.346865844726562500e+01
9.800000000000000000e+01 8.172206878662109375e+01
8.200000000000000000e+01 8.068877410888671875e+01
8.200000000000000000e+01 9.597209930419921875e+01
8.000000000000000000e+01 1.144131469726562500e+02
7.100000000000000000e+01 8.935287475585937500e+01
1.000000000000000000e+02 8.996583557128906250e+01
8.800000000000000000e+01 9.008773803710937500e+01
7.300000762939453125e+01 8.994760131835937500e+01
1.680000000000000000e+02 8.097898864746093750e+01
1.420000000000000000e+02 7.983411407470703125e+01
1.080000000000000000e+02 7.890164947509765625e+01
1.380000000000000000e+02 1.089471282958984375e+02
4.000000762939453125e+01 6.850446319580078125e+01
2.350000000000000000e+02 2.402726440429687500e+02
1.430000000000000000e+02 1.468255310058593750e+02
1.390000000000000000e+02 1.298378295898437500e+02
1.730000000000000000e+02 1.613265228271484375e+02
1.720000000000000000e+02 2.033015747070312500e+02
1.770000000000000000e+02 2.050251159667968750e+02
1.800000000000000000e+02 1.974089202880859375e+02
1.840000000000000000e+02 1.679762268066406250e+02
1.870000000000000000e+02 1.862053222656250000e+02
2.730000000000000000e+02 2.412101593017578125e+02
3.020000000000000000e+02 2.714279785156250000e+02
2.980000000000000000e+02 2.889880981445312500e+02
2.720000000000000000e+02 2.902069702148437500e+02
1.310000000000000000e+02 2.307992553710937500e+02
1.000000000000000000e+02 1.342140350341796875e+02
1.140000000000000000e+02 9.583627319335937500e+01
2.900000000000000000e+02 2.924006347656250000e+02
2.280000000000000000e+02 2.864860534667968750e+02
8.000000000000000000e+01 8.584019470214843750e+01
7.800000762939453125e+01 1.061880874633789062e+02
7.600000000000000000e+01 8.078125000000000000e+01
8.200000000000000000e+01 9.973091125488281250e+01
1.530000000000000000e+02 1.280998992919921875e+02
1.500000000000000000e+02 1.459772033691406250e+02
1.470000000000000000e+02 1.513025360107421875e+02
1.430000000000000000e+02 1.456630249023437500e+02
1.370000000000000000e+02 1.318090209960937500e+02
1.920000000000000000e+02 1.667821350097656250e+02
1.950000000000000000e+02 1.906739044189453125e+02
1.910000000000000000e+02 2.041573028564453125e+02
1.140000000000000000e+02 1.443930969238281250e+02
8.600000762939453125e+01 1.246377258300781250e+02
7.400000000000000000e+01 8.719525909423828125e+01
7.200000000000000000e+01 9.709262084960937500e+01
8.300000762939453125e+01 1.014404449462890625e+02
9.500000000000000000e+01 1.050812835693359375e+02
1.010000000000000000e+02 1.010589981079101562e+02
1.010000000000000000e+02 1.047613983154296875e+02
1.050000000000000000e+02 1.222640380859375000e+02
1.080000000000000000e+02 1.071101989746093750e+02
1.080000000000000000e+02 1.175188446044921875e+02
1.070000000000000000e+02 1.073500061035156250e+02
1.260000000000000000e+02 1.055812911987304688e+02
2.050000000000000000e+02 2.046469116210937500e+02
1.970000000000000000e+02 2.053308715820312500e+02
1.920000000000000000e+02 1.979508209228515625e+02
1.880000000000000000e+02 1.768787231445312500e+02
1.840000000000000000e+02 2.032671508789062500e+02
1.600000000000000000e+02 1.676123657226562500e+02
1.490000000000000000e+02 1.354645843505859375e+02
1.400000000000000000e+02 1.540611419677734375e+02
1.300000000000000000e+02 1.339447021484375000e+02
1.500000000000000000e+02 1.274161987304687500e+02
1.530000000000000000e+02 1.506529998779296875e+02
1.800000000000000000e+02 1.409481201171875000e+02
1.840000000000000000e+02 1.546385955810546875e+02
1.350000000000000000e+02 1.642926025390625000e+02
1.320000000000000000e+02 1.437464447021484375e+02
1.340000000000000000e+02 1.212121734619140625e+02
1.510000000000000000e+02 1.357824554443359375e+02
1.660000000000000000e+02 1.355920410156250000e+02
2.120000000000000000e+02 1.744211578369140625e+02
2.070000000000000000e+02 1.904701232910156250e+02
2.020000000000000000e+02 2.087109985351562500e+02
1.970000000000000000e+02 2.235637664794921875e+02
1.580000000000000000e+02 1.549550170898437500e+02
1.390000000000000000e+02 1.491123657226562500e+02
2.230000000000000000e+02 2.262605895996093750e+02
2.200000000000000000e+02 2.063007202148437500e+02
2.180000000000000000e+02 1.875684356689453125e+02
2.010000000000000000e+02 2.166226043701171875e+02
1.850000000000000000e+02 1.884247589111328125e+02
1.810000000000000000e+02 1.774663238525390625e+02
9.300000000000000000e+01 1.495534820556640625e+02
8.600000762939453125e+01 1.377569427490234375e+02
7.300000762939453125e+01 7.971110534667968750e+01
8.200000000000000000e+01 1.068246917724609375e+02
1.010000000000000000e+02 9.715618896484375000e+01
1.480000000000000000e+02 1.556826934814453125e+02
1.210000000000000000e+02 1.229234695434570312e+02
1.190000000000000000e+02 1.046683197021484375e+02
1.160000000000000000e+02 1.291866912841796875e+02
1.300000000000000000e+02 1.650746002197265625e+02
1.360000000000000000e+02 1.453903045654296875e+02
1.780000000000000000e+02 1.769846649169921875e+02
1.900000000000000000e+02 1.698204956054687500e+02
1.930000000000000000e+02 1.890253906250000000e+02
1.790000000000000000e+02 2.017795104980468750e+02
1.300000000000000000e+02 1.755779113769531250e+02
1.050000000000000000e+02 1.447481384277343750e+02
7.900000000000000000e+01 1.145388183593750000e+02
1.080000000000000000e+02 1.024040527343750000e+02
1.190000000000000000e+02 9.746266174316406250e+01
1.370000000000000000e+02 1.010233688354492188e+02
2.070000000000000000e+02 2.261850585937500000e+02
2.050000000000000000e+02 2.384739990234375000e+02
2.050000000000000000e+02 2.267525024414062500e+02
2.030000000000000000e+02 1.946078948974609375e+02
1.950000000000000000e+02 1.706334991455078125e+02
1.920000000000000000e+02 1.860161895751953125e+02
1.800000000000000000e+02 1.588318176269531250e+02
1.840000000000000000e+02 1.853077545166015625e+02
1.900000000000000000e+02 1.651048583984375000e+02
1.910000000000000000e+02 1.847541351318359375e+02
1.940000000000000000e+02 1.555431823730468750e+02
1.930000000000000000e+02 1.894112548828125000e+02
1.770000000000000000e+02 1.765407562255859375e+02
2.000000000000000000e+02 1.539451293945312500e+02
2.010000000000000000e+02 1.667453308105468750e+02
1.970000000000000000e+02 1.881952667236328125e+02
1.910000000000000000e+02 1.927395477294921875e+02
1.210000000000000000e+02 1.459250793457031250e+02
1.350000000000000000e+02 1.231868362426757812e+02
1.470000000000000000e+02 1.484305114746093750e+02
1.460000000000000000e+02 1.039917144775390625e+02
1.430000000000000000e+02 1.259719238281250000e+02
1.400000000000000000e+02 1.501013031005859375e+02
1.430000000000000000e+02 1.679258575439453125e+02
1.470000000000000000e+02 1.390176086425781250e+02
1.600000000000000000e+02 1.377011718750000000e+02
1.560000000000000000e+02 1.433981323242187500e+02
1.890000000000000000e+02 1.547661895751953125e+02
1.880000000000000000e+02 1.652890319824218750e+02
2.090000000000000000e+02 2.041423950195312500e+02
2.000000000000000000e+02 2.184738616943359375e+02
1.890000000000000000e+02 2.109065704345703125e+02
1.890000000000000000e+02 1.899624023437500000e+02
1.910000000000000000e+02 1.717029724121093750e+02
1.910000000000000000e+02 1.857282714843750000e+02
1.830000000000000000e+02 1.765136260986328125e+02
1.620000000000000000e+02 1.960214080810546875e+02
1.600000000000000000e+02 1.679766845703125000e+02
1.570000000000000000e+02 1.387296600341796875e+02
1.510000000000000000e+02 1.513760375976562500e+02
1.500000000000000000e+02 1.355539245605468750e+02
1.390000000000000000e+02 1.242955551147460938e+02
1.410000000000000000e+02 1.260854263305664062e+02
1.400000000000000000e+02 1.477143554687500000e+02
1.370000000000000000e+02 1.343063049316406250e+02
1.490000000000000000e+02 1.347949981689453125e+02
1.490000000000000000e+02 1.480367279052734375e+02
1.500000000000000000e+02 1.563628997802734375e+02
1.670000000000000000e+02 1.639465332031250000e+02
1.310000000000000000e+02 1.439049224853515625e+02
1.120000000000000000e+02 1.179743957519531250e+02
1.170000000000000000e+02 1.108631515502929688e+02
1.080000000000000000e+02 1.130502471923828125e+02
1.040000000000000000e+02 1.045987014770507812e+02
1.000000000000000000e+02 1.167757568359375000e+02
9.700000000000000000e+01 1.319913940429687500e+02
9.500000000000000000e+01 1.056021652221679688e+02
9.700000000000000000e+01 1.180519256591796875e+02
8.600000762939453125e+01 1.113107986450195312e+02
8.100000762939453125e+01 9.214402008056640625e+01
9.700000000000000000e+01 8.825822448730468750e+01
1.160000000000000000e+02 1.226280059814453125e+02
1.150000000000000000e+02 1.243232269287109375e+02
1.170000000000000000e+02 1.089138946533203125e+02
1.010000000000000000e+02 1.286168212890625000e+02
1.000000000000000000e+02 1.013810119628906250e+02
8.200000000000000000e+01 1.030042572021484375e+02
8.300000762939453125e+01 9.113102722167968750e+01
7.600000000000000000e+01 9.453828430175781250e+01
7.200000000000000000e+01 8.735015106201171875e+01
6.300000000000000000e+01 7.080249786376953125e+01
9.800000000000000000e+01 8.604193878173828125e+01
1.580000000000000000e+02 1.582180480957031250e+02
1.600000000000000000e+02 1.755515136718750000e+02
1.600000000000000000e+02 1.873863067626953125e+02
1.440000000000000000e+02 1.490370330810546875e+02
1.100000000000000000e+02 1.246598434448242188e+02
9.200000000000000000e+01 1.356054840087890625e+02
7.900000000000000000e+01 1.023541107177734375e+02
7.400000000000000000e+01 9.185974121093750000e+01
9.300000000000000000e+01 8.391795349121093750e+01
1.220000000000000000e+02 1.113004531860351562e+02
1.460000000000000000e+02 1.237145843505859375e+02
1.500000000000000000e+02 1.443074188232421875e+02
1.590000000000000000e+02 1.384110565185546875e+02
1.580000000000000000e+02 1.601611785888671875e+02
1.700000000000000000e+02 1.410217132568359375e+02
1.740000000000000000e+02 1.336929626464843750e+02
1.780000000000000000e+02 1.545889282226562500e+02
1.750000000000000000e+02 1.628796844482421875e+02
1.610000000000000000e+02 1.571555786132812500e+02
1.610000000000000000e+02 1.686742553710937500e+02
1.830000000000000000e+02 1.760184783935546875e+02
1.760000000000000000e+02 1.499366760253906250e+02
1.740000000000000000e+02 1.647031707763671875e+02
1.720000000000000000e+02 1.798884124755859375e+02
9.500000000000000000e+01 1.461202239990234375e+02
1.010000000000000000e+02 1.354551391601562500e+02
1.030000000000000000e+02 1.225892333984375000e+02
1.510000000000000000e+02 1.431629943847656250e+02
1.480000000000000000e+02 1.654518432617187500e+02
1.490000000000000000e+02 1.772954711914062500e+02
1.450000000000000000e+02 1.441427307128906250e+02
1.450000000000000000e+02 1.326802368164062500e+02
1.750000000000000000e+02 1.371736755371093750e+02
1.890000000000000000e+02 1.234615097045898438e+02
1.890000000000000000e+02 1.508887634277343750e+02
1.680000000000000000e+02 2.028614959716796875e+02
1.540000000000000000e+02 9.525152587890625000e+01
2.180000000000000000e+02 1.298607940673828125e+02
2.150000000000000000e+02 1.926508789062500000e+02
2.530000000000000000e+02 1.954451599121093750e+02
2.570000000000000000e+02 1.890151672363281250e+02
2.580000000000000000e+02 2.190481414794921875e+02
2.580000000000000000e+02 2.301367187500000000e+02
2.270000000000000000e+02 2.476158599853515625e+02
2.240000000000000000e+02 2.012981567382812500e+02
1.970000000000000000e+02 2.082725677490234375e+02
1.370000000000000000e+02 1.620847625732421875e+02
1.350000000000000000e+02 1.471611175537109375e+02
1.330000000000000000e+02 1.349888153076171875e+02
1.350000000000000000e+02 1.208892364501953125e+02
1.600000000000000000e+02 1.142434997558593750e+02
1.690000000000000000e+02 1.117672729492187500e+02
1.680000000000000000e+02 1.430673522949218750e+02
1.500000000000000000e+02 1.525567626953125000e+02
1.510000000000000000e+02 1.697964782714843750e+02
1.500000000000000000e+02 1.542751464843750000e+02
1.490000000000000000e+02 1.432359008789062500e+02
1.280000000000000000e+02 1.358808288574218750e+02
1.530000000000000000e+02 1.544204711914062500e+02
1.240000000000000000e+02 1.355176391601562500e+02
1.070000000000000000e+02 1.033549041748046875e+02
1.000000000000000000e+02 1.131895599365234375e+02
9.600000000000000000e+01 1.026472778320312500e+02
9.400000000000000000e+01 1.166171569824218750e+02
9.200000000000000000e+01 1.024355926513671875e+02
9.100000000000000000e+01 9.299278259277343750e+01
1.020000000000000000e+02 8.911105346679687500e+01
1.280000000000000000e+02 8.413899230957031250e+01
1.550000000000000000e+02 1.256157608032226562e+02
1.510000000000000000e+02 1.362482910156250000e+02
1.500000000000000000e+02 1.490644531250000000e+02
1.490000000000000000e+02 1.594927215576171875e+02
1.520000000000000000e+02 1.725579223632812500e+02
1.490000000000000000e+02 1.477671813964843750e+02
6.700000000000000000e+01 8.560658264160156250e+01
8.999999237060546875e+01 7.639151000976562500e+01
1.390000000000000000e+02 6.857950592041015625e+01
2.140000000000000000e+02 1.983708496093750000e+02
2.120000000000000000e+02 2.154514465332031250e+02
2.180000000000000000e+02 2.065439453125000000e+02
2.080000000000000000e+02 2.152692108154296875e+02
1.980000000000000000e+02 2.301578674316406250e+02
1.970000000000000000e+02 2.098806457519531250e+02
1.890000000000000000e+02 2.135636138916015625e+02
1.610000000000000000e+02 1.894642791748046875e+02
1.140000000000000000e+02 1.514262542724609375e+02
1.140000000000000000e+02 1.188262329101562500e+02
1.090000000000000000e+02 1.102841262817382812e+02
1.070000000000000000e+02 9.641625976562500000e+01
1.060000000000000000e+02 1.078293609619140625e+02
1.050000000000000000e+02 1.189723663330078125e+02
9.700000000000000000e+01 1.003557205200195312e+02
1.100000000000000000e+02 9.736860656738281250e+01
1.080000000000000000e+02 1.095063171386718750e+02
1.150000000000000000e+02 1.059040374755859375e+02
1.380000000000000000e+02 1.340151214599609375e+02
1.500000000000000000e+02 1.480781860351562500e+02
1.480000000000000000e+02 1.305225982666015625e+02
1.390000000000000000e+02 1.501674194335937500e+02
1.580000000000000000e+02 1.513196868896484375e+02
1.970000000000000000e+02 1.527815856933593750e+02
1.950000000000000000e+02 1.687036132812500000e+02
1.930000000000000000e+02 1.791785430908203125e+02
2.220000000000000000e+02 1.984438018798828125e+02
2.260000000000000000e+02 2.132986755371093750e+02
2.270000000000000000e+02 2.367953796386718750e+02
2.450000000000000000e+02 2.180195770263671875e+02
2.720000000000000000e+02 2.112724456787109375e+02
2.760000000000000000e+02 2.340324096679687500e+02
2.800000000000000000e+02 2.856752929687500000e+02
2.670000000000000000e+02 2.683997192382812500e+02
1.490000000000000000e+02 1.442103271484375000e+02
1.560000000000000000e+02 1.373612213134765625e+02
1.540000000000000000e+02 1.432365570068359375e+02
1.550000000000000000e+02 1.295714721679687500e+02
1.530000000000000000e+02 1.491977233886718750e+02
1.960000000000000000e+02 1.819675750732421875e+02
1.410000000000000000e+02 1.490365142822265625e+02
1.420000000000000000e+02 1.365959320068359375e+02
1.480000000000000000e+02 1.313560791015625000e+02
1.490000000000000000e+02 1.468421936035156250e+02
1.000000000000000000e+02 1.259899444580078125e+02
1.350000000000000000e+02 1.182467193603515625e+02
1.370000000000000000e+02 1.050943756103515625e+02
1.380000000000000000e+02 9.160655975341796875e+01
1.380000000000000000e+02 1.259766235351562500e+02
1.360000000000000000e+02 1.468522033691406250e+02
1.110000000000000000e+02 1.123815994262695312e+02
1.030000000000000000e+02 1.233572463989257812e+02
1.170000000000000000e+02 8.511441802978515625e+01
1.580000000000000000e+02 1.485372924804687500e+02
1.580000000000000000e+02 1.668382873535156250e+02
1.450000000000000000e+02 1.774114227294921875e+02
9.800000000000000000e+01 1.451489562988281250e+02
9.600000000000000000e+01 1.244856872558593750e+02
9.100000000000000000e+01 1.041267089843750000e+02
1.310000000000000000e+02 1.175674438476562500e+02
1.310000000000000000e+02 1.323194122314453125e+02
1.090000000000000000e+02 1.083568572998046875e+02
1.070000000000000000e+02 1.169863281250000000e+02
9.600000000000000000e+01 7.859645080566406250e+01
1.430000000000000000e+02 1.372458190917968750e+02
1.410000000000000000e+02 1.504902954101562500e+02
1.460000000000000000e+02 1.384814758300781250e+02
1.440000000000000000e+02 1.583629913330078125e+02
1.410000000000000000e+02 1.414950103759765625e+02
1.000000000000000000e+02 1.210929641723632812e+02
9.800000000000000000e+01 7.312797546386718750e+01
1.130000000000000000e+02 7.313697814941406250e+01
1.280000000000000000e+02 7.638947296142578125e+01
2.890000000000000000e+02 2.684503784179687500e+02
2.920000000000000000e+02 2.831551513671875000e+02
2.900000000000000000e+02 2.560603027343750000e+02
2.850000000000000000e+02 2.687316284179687500e+02
2.770000000000000000e+02 2.732235717773437500e+02
2.490000000000000000e+02 2.393755187988281250e+02
2.480000000000000000e+02 2.549120025634765625e+02
2.430000000000000000e+02 2.211252288818359375e+02
2.070000000000000000e+02 2.032604064941406250e+02
1.940000000000000000e+02 2.043377532958984375e+02
1.750000000000000000e+02 2.044536590576171875e+02
1.750000000000000000e+02 1.752282257080078125e+02
1.180000000000000000e+02 1.261354370117187500e+02
9.900000000000000000e+01 1.155035095214843750e+02
9.400000000000000000e+01 1.283894653320312500e+02
8.800000000000000000e+01 1.135034790039062500e+02
1.040000000000000000e+02 9.176883697509765625e+01
1.110000000000000000e+02 1.179932098388671875e+02
1.370000000000000000e+02 1.486076202392578125e+02
1.450000000000000000e+02 1.601309661865234375e+02
1.460000000000000000e+02 1.459131164550781250e+02
1.330000000000000000e+02 1.330378723144531250e+02
1.390000000000000000e+02 1.347066345214843750e+02
1.280000000000000000e+02 1.427703704833984375e+02
1.200000000000000000e+02 1.470757598876953125e+02
1.180000000000000000e+02 1.301071624755859375e+02
1.050000000000000000e+02 1.095969390869140625e+02
9.900000000000000000e+01 1.222897186279296875e+02
9.500000000000000000e+01 1.083666152954101562e+02
8.700000000000000000e+01 1.099582214355468750e+02
7.300000000000000000e+01 1.002190704345703125e+02
1.180000000000000000e+02 7.597858428955078125e+01
1.220000000000000000e+02 9.784187316894531250e+01
1.050000000000000000e+02 1.583882293701171875e+02
1.080000000000000000e+02 1.414376525878906250e+02
1.880000000000000000e+02 1.707596893310546875e+02
1.890000000000000000e+02 1.843204345703125000e+02
1.910000000000000000e+02 1.939115905761718750e+02
1.390000000000000000e+02 1.471330566406250000e+02
1.400000000000000000e+02 1.368966217041015625e+02
1.370000000000000000e+02 1.158605804443359375e+02
1.470000000000000000e+02 1.244810028076171875e+02
1.400000000000000000e+02 1.508261108398437500e+02
9.900000000000000000e+01 1.136197891235351562e+02
1.110000000000000000e+02 1.290119934082031250e+02
1.220000000000000000e+02 1.334480590820312500e+02
1.310000000000000000e+02 1.433544464111328125e+02
1.350000000000000000e+02 1.205498199462890625e+02
1.370000000000000000e+02 1.533585662841796875e+02
1.000000000000000000e+02 1.048610839843750000e+02
1.010000000000000000e+02 1.208447418212890625e+02
1.100000000000000000e+02 1.269343490600585938e+02
1.120000000000000000e+02 1.130629272460937500e+02
8.999999237060546875e+01 1.202225570678710938e+02
9.300000000000000000e+01 9.827770233154296875e+01
1.250000000000000000e+02 9.484110260009765625e+01
1.230000000000000000e+02 1.127733764648437500e+02
1.210000000000000000e+02 1.358682556152343750e+02
1.210000000000000000e+02 1.468905944824218750e+02
1.240000000000000000e+02 1.232364273071289062e+02
1.260000000000000000e+02 1.209790191650390625e+02
1.600000000000000000e+02 1.640959625244140625e+02
1.590000000000000000e+02 1.518169097900390625e+02
1.540000000000000000e+02 1.607171630859375000e+02
1.490000000000000000e+02 1.767059173583984375e+02
1.500000000000000000e+02 1.638281707763671875e+02
1.490000000000000000e+02 1.463290710449218750e+02
1.410000000000000000e+02 1.521580200195312500e+02
1.110000000000000000e+02 1.569008941650390625e+02
1.090000000000000000e+02 1.248672332763671875e+02
1.150000000000000000e+02 1.074397125244140625e+02
1.460000000000000000e+02 1.111723632812500000e+02
1.460000000000000000e+02 1.558081665039062500e+02
1.450000000000000000e+02 1.656825408935546875e+02
1.480000000000000000e+02 1.391169891357421875e+02
1.470000000000000000e+02 1.614926452636718750e+02
1.700000000000000000e+02 1.455316467285156250e+02
1.830000000000000000e+02 1.435189819335937500e+02
1.860000000000000000e+02 1.643301239013671875e+02
1.820000000000000000e+02 1.790852050781250000e+02
1.790000000000000000e+02 1.905794219970703125e+02
1.760000000000000000e+02 2.007514953613281250e+02
1.690000000000000000e+02 1.637791442871093750e+02
1.770000000000000000e+02 1.913720855712890625e+02
1.770000000000000000e+02 1.684462738037109375e+02
1.770000000000000000e+02 1.527750549316406250e+02
1.780000000000000000e+02 1.713490295410156250e+02
1.800000000000000000e+02 1.840635681152343750e+02
1.840000000000000000e+02 1.780516662597656250e+02
1.950000000000000000e+02 1.921271667480468750e+02
1.880000000000000000e+02 1.784149017333984375e+02
1.780000000000000000e+02 1.914896697998046875e+02
1.660000000000000000e+02 1.554053497314453125e+02
1.670000000000000000e+02 1.426657562255859375e+02
1.720000000000000000e+02 1.592597808837890625e+02
2.250000000000000000e+02 2.019915924072265625e+02
2.310000000000000000e+02 2.297273254394531250e+02
2.370000000000000000e+02 2.160637207031250000e+02
2.360000000000000000e+02 2.326348266601562500e+02
2.360000000000000000e+02 2.195888214111328125e+02
2.360000000000000000e+02 2.301322479248046875e+02
2.360000000000000000e+02 2.367606964111328125e+02
2.270000000000000000e+02 2.363786163330078125e+02
2.110000000000000000e+02 2.280215454101562500e+02
1.860000000000000000e+02 1.736656188964843750e+02
1.380000000000000000e+02 1.231393737792968750e+02
1.470000000000000000e+02 1.313952484130859375e+02
2.460000000000000000e+02 2.401710815429687500e+02
2.450000000000000000e+02 2.094954528808593750e+02
2.420000000000000000e+02 2.407872619628906250e+02
2.450000000000000000e+02 2.375810546875000000e+02
2.410000000000000000e+02 2.098174285888671875e+02
2.180000000000000000e+02 2.270584869384765625e+02
2.180000000000000000e+02 2.061822204589843750e+02
1.990000000000000000e+02 2.051665191650390625e+02
1.970000000000000000e+02 1.921320953369140625e+02
1.740000000000000000e+02 1.954248504638671875e+02
1.700000000000000000e+02 1.707539520263671875e+02
1.350000000000000000e+02 1.624687957763671875e+02
9.900000000000000000e+01 1.213876495361328125e+02
1.040000000000000000e+02 1.019471740722656250e+02
9.100000000000000000e+01 1.084386291503906250e+02
2.280000000000000000e+02 2.140143737792968750e+02
2.310000000000000000e+02 2.133045959472656250e+02
2.320000000000000000e+02 2.256494140625000000e+02
2.350000000000000000e+02 2.312233581542968750e+02
2.480000000000000000e+02 2.327684631347656250e+02
2.630000000000000000e+02 2.036065521240234375e+02
2.640000000000000000e+02 2.421222534179687500e+02
2.640000000000000000e+02 2.250843200683593750e+02
2.640000000000000000e+02 2.421958465576171875e+02
2.640000000000000000e+02 2.504225158691406250e+02
2.570000000000000000e+02 2.603210449218750000e+02
2.450000000000000000e+02 2.569034118652343750e+02
2.290000000000000000e+02 2.178944549560546875e+02
2.260000000000000000e+02 2.326616821289062500e+02
2.230000000000000000e+02 2.033166503906250000e+02
1.290000000000000000e+02 1.472722167968750000e+02
1.260000000000000000e+02 1.341088562011718750e+02
1.210000000000000000e+02 1.141490020751953125e+02
1.550000000000000000e+02 1.547269744873046875e+02
8.499999237060546875e+01 1.172116088867187500e+02
8.800000000000000000e+01 9.529035949707031250e+01
9.200000000000000000e+01 1.173263549804687500e+02
9.900000000000000000e+01 1.004513244628906250e+02
1.850000000000000000e+02 1.971610107421875000e+02
1.890000000000000000e+02 1.864410858154296875e+02
2.060000000000000000e+02 2.019632263183593750e+02
1.950000000000000000e+02 2.106255035400390625e+02
1.950000000000000000e+02 1.968850097656250000e+02
1.910000000000000000e+02 2.138475646972656250e+02
1.930000000000000000e+02 2.017635650634765625e+02
2.030000000000000000e+02 1.979497680664062500e+02
2.150000000000000000e+02 1.804984588623046875e+02
2.340000000000000000e+02 2.082038879394531250e+02
2.300000000000000000e+02 2.355498046875000000e+02
2.300000000000000000e+02 2.222312927246093750e+02
2.370000000000000000e+02 2.773936767578125000e+02
6.500000000000000000e+01 8.418083190917968750e+01
1.070000000000000000e+02 6.980003356933593750e+01
2.040000000000000000e+02 1.828930511474609375e+02
2.110000000000000000e+02 2.209315643310546875e+02
2.110000000000000000e+02 1.976610565185546875e+02
2.100000000000000000e+02 2.095004119873046875e+02
2.100000000000000000e+02 2.262550201416015625e+02
2.080000000000000000e+02 2.103742675781250000e+02
2.350000000000000000e+02 2.069132080078125000e+02
2.320000000000000000e+02 2.196004791259765625e+02
2.510000000000000000e+02 2.468056335449218750e+02
2.530000000000000000e+02 2.088009796142578125e+02
2.420000000000000000e+02 2.131503143310546875e+02
2.300000000000000000e+02 2.518243408203125000e+02
2.010000000000000000e+02 2.120656738281250000e+02
2.040000000000000000e+02 1.975549316406250000e+02
1.570000000000000000e+02 1.820214385986328125e+02
1.610000000000000000e+02 1.728735656738281250e+02
1.580000000000000000e+02 1.482815856933593750e+02
2.240000000000000000e+02 2.104449768066406250e+02
2.260000000000000000e+02 2.377743835449218750e+02
2.230000000000000000e+02 2.582500610351562500e+02
2.130000000000000000e+02 2.158077697753906250e+02
1.820000000000000000e+02 2.000830078125000000e+02
1.470000000000000000e+02 1.119482269287109375e+02
1.410000000000000000e+02 1.499327697753906250e+02
9.100000000000000000e+01 7.749867248535156250e+01
1.320000000000000000e+02 7.737982940673828125e+01
1.520000000000000000e+02 7.670385742187500000e+01
1.560000000000000000e+02 9.420866394042968750e+01
1.660000000000000000e+02 1.420769805908203125e+02
1.460000000000000000e+02 1.553019866943359375e+02
1.480000000000000000e+02 1.789790191650390625e+02
1.530000000000000000e+02 1.683952331542968750e+02
1.370000000000000000e+02 1.453642730712890625e+02
1.580000000000000000e+02 1.702563171386718750e+02
1.790000000000000000e+02 1.337888946533203125e+02
1.100000000000000000e+02 1.265012435913085938e+02
1.340000000000000000e+02 1.183635635375976562e+02
1.560000000000000000e+02 1.255478134155273438e+02
1.380000000000000000e+02 1.582834320068359375e+02
1.660000000000000000e+02 1.372712249755859375e+02
1.410000000000000000e+02 1.713713836669921875e+02
1.570000000000000000e+02 1.201347961425781250e+02
1.580000000000000000e+02 1.040196456909179688e+02
7.100000000000000000e+01 1.434664611816406250e+02
7.400000000000000000e+01 1.227653350830078125e+02
1.180000000000000000e+02 8.782921600341796875e+01
1.480000000000000000e+02 9.795573425292968750e+01
1.620000000000000000e+02 1.332502593994140625e+02
1.820000000000000000e+02 1.647756347656250000e+02
1.150000000000000000e+02 2.018761291503906250e+02
1.110000000000000000e+02 1.737661437988281250e+02
9.500000000000000000e+01 1.106444549560546875e+02
9.900000000000000000e+01 1.004562988281250000e+02
1.510000000000000000e+02 9.880834960937500000e+01
1.740000000000000000e+02 1.033570556640625000e+02
1.930000000000000000e+02 1.043234634399414062e+02
2.080000000000000000e+02 9.726130676269531250e+01
2.050000000000000000e+02 1.230669250488281250e+02
2.000000000000000000e+02 1.645690612792968750e+02
1.990000000000000000e+02 1.867537384033203125e+02
2.000000000000000000e+02 2.268070373535156250e+02
1.210000000000000000e+02 1.870971221923828125e+02
1.610000000000000000e+02 1.203297119140625000e+02
1.400000000000000000e+02 1.323698883056640625e+02
1.380000000000000000e+02 1.514590454101562500e+02
1.390000000000000000e+02 1.663211059570312500e+02
1.560000000000000000e+02 1.386756896972656250e+02
1.590000000000000000e+02 1.621841735839843750e+02
1.900000000000000000e+02 1.519778137207031250e+02
1.790000000000000000e+02 1.724703674316406250e+02
1.800000000000000000e+02 1.459498138427734375e+02
1.330000000000000000e+02 1.912703704833984375e+02
1.820000000000000000e+02 1.515401153564453125e+02
1.860000000000000000e+02 1.668232421875000000e+02
2.220000000000000000e+02 1.813459777832031250e+02
2.230000000000000000e+02 1.994325714111328125e+02
2.010000000000000000e+02 2.325768737792968750e+02
1.970000000000000000e+02 2.014255676269531250e+02
1.280000000000000000e+02 1.930133361816406250e+02
1.120000000000000000e+02 1.071095962524414062e+02
1.090000000000000000e+02 1.181110000610351562e+02
9.300000000000000000e+01 1.069451599121093750e+02
7.800000000000000000e+01 1.099302520751953125e+02
8.999999237060546875e+01 7.989303588867187500e+01
9.800000000000000000e+01 7.472535705566406250e+01
9.900000000000000000e+01 8.892506408691406250e+01
9.600000000000000000e+01 1.159559783935546875e+02
1.000000000000000000e+02 8.491986846923828125e+01
9.700000000000000000e+01 1.163579559326171875e+02
9.500000000000000000e+01 8.956133270263671875e+01
9.300000000000000000e+01 1.120307464599609375e+02
9.200000000000000000e+01 9.454681396484375000e+01
9.200000000000000000e+01 1.025381622314453125e+02
9.700000000000000000e+01 8.857412719726562500e+01
8.999999237060546875e+01 9.778266906738281250e+01
1.060000000000000000e+02 9.651635742187500000e+01
1.050000000000000000e+02 1.104266662597656250e+02
1.050000000000000000e+02 9.245941925048828125e+01
1.070000000000000000e+02 1.107223052978515625e+02
1.070000000000000000e+02 1.221035919189453125e+02
1.070000000000000000e+02 1.064121704101562500e+02
1.000000000000000000e+02 1.135191040039062500e+02
9.900000000000000000e+01 1.045743865966796875e+02
9.800000000000000000e+01 1.115154266357421875e+02
1.310000000000000000e+02 9.717510986328125000e+01
1.010000000000000000e+02 1.392030944824218750e+02
1.060000000000000000e+02 9.673869323730468750e+01
1.080000000000000000e+02 1.158014526367187500e+02
1.830000000000000000e+02 1.049875335693359375e+02
1.680000000000000000e+02 1.127891540527343750e+02
1.940000000000000000e+02 1.802961425781250000e+02
1.940000000000000000e+02 2.019047241210937500e+02
1.630000000000000000e+02 2.019553833007812500e+02
1.610000000000000000e+02 1.820250244140625000e+02
1.560000000000000000e+02 1.994598541259765625e+02
1.510000000000000000e+02 1.615001068115234375e+02
1.420000000000000000e+02 1.635842895507812500e+02
1.250000000000000000e+02 1.472910461425781250e+02
1.090000000000000000e+02 1.477162628173828125e+02
1.010000000000000000e+02 1.394391784667968750e+02
9.600000000000000000e+01 1.448894195556640625e+02
1.070000000000000000e+02 1.281645202636718750e+02
1.570000000000000000e+02 1.158189163208007812e+02
2.050000000000000000e+02 1.473666076660156250e+02
2.380000000000000000e+02 1.939301452636718750e+02
1.750000000000000000e+02 1.995900573730468750e+02
1.770000000000000000e+02 1.837906799316406250e+02
1.750000000000000000e+02 1.661889953613281250e+02
1.790000000000000000e+02 1.549003601074218750e+02
1.780000000000000000e+02 1.651096954345703125e+02
1.590000000000000000e+02 1.621133422851562500e+02
1.360000000000000000e+02 1.666273040771484375e+02
1.100000000000000000e+02 1.826865386962890625e+02
1.550000000000000000e+02 9.439860534667968750e+01
1.520000000000000000e+02 1.181648864746093750e+02
1.520000000000000000e+02 1.282994537353515625e+02
9.900000000000000000e+01 1.527760314941406250e+02
9.400000000000000000e+01 1.499093627929687500e+02
1.070000000000000000e+02 1.033472137451171875e+02
1.100000000000000000e+02 1.275049896240234375e+02
1.100000000000000000e+02 1.703817291259765625e+02
1.100000000000000000e+02 1.310803375244140625e+02
1.090000000000000000e+02 1.119814300537109375e+02
1.160000000000000000e+02 1.031593780517578125e+02
1.110000000000000000e+02 1.192531661987304688e+02
1.090000000000000000e+02 1.278896255493164062e+02
1.360000000000000000e+02 1.181634521484375000e+02
1.820000000000000000e+02 1.129046707153320312e+02
1.690000000000000000e+02 1.101526947021484375e+02
2.120000000000000000e+02 1.085420837402343750e+02
1.670000000000000000e+02 2.042508544921875000e+02
1.560000000000000000e+02 1.573918151855468750e+02
1.570000000000000000e+02 1.737815093994140625e+02
1.530000000000000000e+02 1.418189239501953125e+02
1.250000000000000000e+02 1.589011383056640625e+02
7.199999237060546875e+01 1.243017425537109375e+02
2.470000000000000000e+02 2.261666564941406250e+02
2.440000000000000000e+02 2.407288360595703125e+02
2.390000000000000000e+02 2.474893646240234375e+02
1.230000000000000000e+02 1.108095703125000000e+02
1.540000000000000000e+02 1.531825866699218750e+02
8.800000000000000000e+01 1.134196777343750000e+02
1.160000000000000000e+02 1.030990905761718750e+02
1.290000000000000000e+02 1.043408508300781250e+02
1.490000000000000000e+02 1.407785491943359375e+02
1.480000000000000000e+02 1.554143218994140625e+02
1.600000000000000000e+02 1.565577392578125000e+02
1.600000000000000000e+02 1.671602478027343750e+02
2.210000000000000000e+02 2.018319549560546875e+02
2.350000000000000000e+02 2.036588134765625000e+02
2.570000000000000000e+02 2.248870544433593750e+02
2.890000000000000000e+02 2.656386108398437500e+02
2.720000000000000000e+02 2.605502624511718750e+02
2.700000000000000000e+02 2.455645904541015625e+02
2.700000000000000000e+02 2.702548828125000000e+02
2.670000000000000000e+02 2.578553771972656250e+02
2.410000000000000000e+02 2.372119750976562500e+02
2.410000000000000000e+02 2.695442504882812500e+02
2.400000000000000000e+02 2.547630004882812500e+02
2.390000000000000000e+02 2.172001953125000000e+02
2.510000000000000000e+02 2.230165863037109375e+02
2.340000000000000000e+02 2.382972106933593750e+02
2.360000000000000000e+02 2.249839630126953125e+02
2.360000000000000000e+02 2.080996856689453125e+02
2.190000000000000000e+02 2.205220031738281250e+02
2.070000000000000000e+02 2.198988647460937500e+02
1.830000000000000000e+02 1.685879364013671875e+02
1.610000000000000000e+02 1.871885986328125000e+02
1.590000000000000000e+02 1.749642181396484375e+02
1.560000000000000000e+02 1.590473785400390625e+02
1.600000000000000000e+02 1.386896667480468750e+02
1.530000000000000000e+02 1.602998352050781250e+02
1.550000000000000000e+02 1.462531280517578125e+02
1.550000000000000000e+02 1.603466491699218750e+02
1.330000000000000000e+02 1.451301116943359375e+02
1.100000000000000000e+02 1.520565032958984375e+02
1.050000000000000000e+02 1.266596527099609375e+02
1.030000000000000000e+02 1.136993637084960938e+02
1.070000000000000000e+02 9.139489746093750000e+01
1.430000000000000000e+02 1.375431671142578125e+02
1.540000000000000000e+02 1.421635894775390625e+02
1.390000000000000000e+02 1.270001068115234375e+02
1.600000000000000000e+02 1.432453918457031250e+02
1.660000000000000000e+02 1.301228485107421875e+02
6.300000000000000000e+01 7.080720520019531250e+01
1.020000000000000000e+02 9.446211242675781250e+01
1.190000000000000000e+02 1.245796127319335938e+02
1.100000000000000000e+02 1.285106048583984375e+02
7.599999237060546875e+01 9.092910766601562500e+01
8.100000000000000000e+01 9.505471801757812500e+01
8.199999237060546875e+01 7.705334472656250000e+01
7.699999237060546875e+01 8.572431945800781250e+01
1.050000000000000000e+02 1.281619720458984375e+02
1.080000000000000000e+02 1.205644836425781250e+02
1.350000000000000000e+02 1.024905014038085938e+02
2.030000000000000000e+02 2.001650390625000000e+02
1.930000000000000000e+02 1.872280120849609375e+02
2.140000000000000000e+02 1.867496795654296875e+02
2.340000000000000000e+02 1.968644866943359375e+02
2.420000000000000000e+02 2.159291076660156250e+02
2.570000000000000000e+02 2.346592407226562500e+02
2.530000000000000000e+02 2.471787719726562500e+02
2.440000000000000000e+02 2.229978790283203125e+02
2.420000000000000000e+02 2.502487945556640625e+02
2.350000000000000000e+02 2.378567810058593750e+02
2.170000000000000000e+02 2.278074951171875000e+02
1.910000000000000000e+02 1.790691375732421875e+02
1.890000000000000000e+02 1.909422454833984375e+02
1.920000000000000000e+02 1.615809936523437500e+02
1.900000000000000000e+02 1.831700744628906250e+02
1.850000000000000000e+02 1.902247924804687500e+02
1.800000000000000000e+02 1.953264770507812500e+02
1.890000000000000000e+02 1.804539184570312500e+02
1.920000000000000000e+02 1.707717895507812500e+02
1.950000000000000000e+02 1.635778350830078125e+02
2.010000000000000000e+02 1.963900451660156250e+02
1.910000000000000000e+02 1.980268707275390625e+02
1.830000000000000000e+02 1.856381835937500000e+02
1.840000000000000000e+02 1.658327941894531250e+02
1.870000000000000000e+02 1.569998321533203125e+02
1.950000000000000000e+02 1.655926971435546875e+02
1.940000000000000000e+02 1.745292358398437500e+02
1.640000000000000000e+02 1.495789337158203125e+02
1.230000000000000000e+02 1.182091522216796875e+02
1.980000000000000000e+02 2.049849243164062500e+02
1.970000000000000000e+02 2.109250793457031250e+02
1.970000000000000000e+02 1.803349914550781250e+02
1.990000000000000000e+02 1.592871093750000000e+02
2.170000000000000000e+02 1.805122070312500000e+02
2.160000000000000000e+02 1.955500640869140625e+02
2.140000000000000000e+02 2.209380035400390625e+02
2.430000000000000000e+02 2.196019897460937500e+02
2.400000000000000000e+02 2.330319519042968750e+02
2.370000000000000000e+02 2.453622589111328125e+02
2.360000000000000000e+02 2.296356811523437500e+02
2.240000000000000000e+02 2.320722045898437500e+02
2.090000000000000000e+02 1.854732971191406250e+02
1.940000000000000000e+02 2.007994384765625000e+02
2.010000000000000000e+02 1.838756713867187500e+02
2.360000000000000000e+02 2.054860229492187500e+02
2.290000000000000000e+02 2.256863403320312500e+02
9.300000000000000000e+01 1.088656921386718750e+02
8.299999237060546875e+01 7.152748107910156250e+01
1.750000000000000000e+02 1.344448547363281250e+02
1.770000000000000000e+02 1.583587188720703125e+02
2.140000000000000000e+02 2.300635833740234375e+02
2.330000000000000000e+02 1.976972656250000000e+02
2.420000000000000000e+02 2.181434631347656250e+02
2.410000000000000000e+02 2.332802429199218750e+02
2.300000000000000000e+02 2.440401611328125000e+02
2.330000000000000000e+02 2.313968811035156250e+02
2.280000000000000000e+02 2.421214904785156250e+02
2.200000000000000000e+02 2.025251922607421875e+02
2.780000000000000000e+02 2.022151489257812500e+02
2.660000000000000000e+02 2.432350158691406250e+02
2.620000000000000000e+02 2.793546752929687500e+02
2.580000000000000000e+02 2.634790954589843750e+02
2.530000000000000000e+02 2.631627807617187500e+02
2.540000000000000000e+02 2.460660552978515625e+02
2.100000000000000000e+02 2.336499633789062500e+02
1.790000000000000000e+02 1.639718322753906250e+02
1.800000000000000000e+02 1.523456115722656250e+02
1.050000000000000000e+02 1.242128906250000000e+02
1.030000000000000000e+02 1.097608642578125000e+02
1.030000000000000000e+02 1.119234466552734375e+02
8.900000000000000000e+01 8.695555877685546875e+01
9.700000000000000000e+01 9.355960083007812500e+01
9.700000000000000000e+01 1.181097412109375000e+02
7.200000000000000000e+01 9.980659484863281250e+01
8.599999237060546875e+01 7.893111419677734375e+01
1.290000000000000000e+02 7.785292053222656250e+01
1.480000000000000000e+02 1.234949798583984375e+02
1.470000000000000000e+02 1.394472198486328125e+02
1.450000000000000000e+02 1.552023773193359375e+02
1.410000000000000000e+02 1.695840301513671875e+02
1.040000000000000000e+02 1.147318725585937500e+02
7.699999237060546875e+01 1.033495712280273438e+02
8.100000000000000000e+01 1.139586334228515625e+02
1.320000000000000000e+02 1.273723449707031250e+02
1.120000000000000000e+02 1.322046661376953125e+02
1.110000000000000000e+02 1.522987518310546875e+02
1.070000000000000000e+02 1.201765518188476562e+02
1.820000000000000000e+02 1.440283813476562500e+02
1.960000000000000000e+02 1.859623718261718750e+02
1.930000000000000000e+02 1.929701690673828125e+02
1.820000000000000000e+02 1.921918792724609375e+02
1.670000000000000000e+02 2.126226196289062500e+02
1.570000000000000000e+02 2.130318603515625000e+02
1.240000000000000000e+02 9.646774291992187500e+01
1.260000000000000000e+02 1.087150421142578125e+02
1.300000000000000000e+02 1.328386077880859375e+02
1.290000000000000000e+02 1.429091033935546875e+02
9.900000000000000000e+01 1.034574737548828125e+02
9.600000000000000000e+01 1.147952270507812500e+02
9.500000000000000000e+01 9.963343048095703125e+01
9.400000000000000000e+01 1.230707778930664062e+02
9.900000000000000000e+01 1.029921112060546875e+02
9.900000000000000000e+01 1.153705139160156250e+02
1.010000000000000000e+02 6.760100555419921875e+01
1.170000000000000000e+02 1.044308013916015625e+02
1.190000000000000000e+02 1.317640380859375000e+02
1.250000000000000000e+02 1.304995880126953125e+02
1.400000000000000000e+02 1.280561676025390625e+02
1.430000000000000000e+02 1.417149200439453125e+02
1.450000000000000000e+02 1.222351989746093750e+02
1.490000000000000000e+02 1.644306945800781250e+02
1.330000000000000000e+02 1.277184371948242188e+02
1.540000000000000000e+02 1.295124969482421875e+02
1.620000000000000000e+02 1.380109710693359375e+02
1.220000000000000000e+02 1.754477233886718750e+02
1.180000000000000000e+02 1.455538330078125000e+02
1.560000000000000000e+02 1.519456176757812500e+02
1.630000000000000000e+02 1.679083251953125000e+02
1.600000000000000000e+02 1.585342407226562500e+02
1.720000000000000000e+02 1.492628936767578125e+02
1.710000000000000000e+02 1.742709808349609375e+02
1.520000000000000000e+02 1.763523864746093750e+02
1.570000000000000000e+02 1.406574859619140625e+02
1.520000000000000000e+02 1.578270874023437500e+02
1.610000000000000000e+02 1.497849731445312500e+02
1.570000000000000000e+02 1.618557891845703125e+02
1.760000000000000000e+02 1.896229248046875000e+02
1.000000000000000000e+02 1.309703979492187500e+02
6.899999237060546875e+01 8.364182281494140625e+01
1.420000000000000000e+02 1.249870223999023438e+02
1.450000000000000000e+02 1.406718902587890625e+02
1.550000000000000000e+02 1.535270538330078125e+02
1.330000000000000000e+02 1.310685882568359375e+02
1.550000000000000000e+02 1.213328704833984375e+02
1.920000000000000000e+02 2.114989624023437500e+02
1.750000000000000000e+02 2.130655517578125000e+02
1.580000000000000000e+02 2.119477844238281250e+02
1.390000000000000000e+02 2.112141571044921875e+02
1.070000000000000000e+02 1.304064025878906250e+02
1.060000000000000000e+02 1.143974761962890625e+02
1.080000000000000000e+02 9.809150695800781250e+01
1.370000000000000000e+02 1.045821533203125000e+02
1.450000000000000000e+02 1.005227661132812500e+02
2.310000000000000000e+02 2.168817749023437500e+02
2.550000000000000000e+02 2.339182739257812500e+02
2.630000000000000000e+02 2.308591003417968750e+02
2.950000000000000000e+02 2.886664733886718750e+02
2.360000000000000000e+02 2.423684082031250000e+02
2.260000000000000000e+02 2.437102050781250000e+02
2.150000000000000000e+02 2.430361022949218750e+02
2.130000000000000000e+02 2.253610687255859375e+02
2.010000000000000000e+02 1.505463562011718750e+02
2.000000000000000000e+02 1.676140441894531250e+02
2.010000000000000000e+02 2.050918884277343750e+02
1.890000000000000000e+02 1.849329986572265625e+02
1.910000000000000000e+02 1.666577453613281250e+02
1.930000000000000000e+02 1.552710723876953125e+02
2.110000000000000000e+02 2.012098999023437500e+02
2.050000000000000000e+02 2.145913391113281250e+02
1.720000000000000000e+02 2.115727233886718750e+02
1.330000000000000000e+02 1.767568359375000000e+02
6.799999237060546875e+01 7.541426849365234375e+01
1.850000000000000000e+02 1.741209869384765625e+02
2.410000000000000000e+02 2.320649261474609375e+02
2.370000000000000000e+02 2.269155273437500000e+02
2.380000000000000000e+02 2.466082153320312500e+02
2.350000000000000000e+02 2.339008178710937500e+02
2.430000000000000000e+02 2.190924072265625000e+02
2.300000000000000000e+02 2.354630126953125000e+02
2.260000000000000000e+02 2.266904296875000000e+02
1.860000000000000000e+02 1.573085937500000000e+02
1.970000000000000000e+02 2.087016601562500000e+02
1.980000000000000000e+02 1.973831787109375000e+02
1.990000000000000000e+02 1.848575439453125000e+02
1.910000000000000000e+02 1.881143035888671875e+02
1.750000000000000000e+02 1.672872161865234375e+02
1.930000000000000000e+02 1.534636993408203125e+02
2.220000000000000000e+02 1.904178161621093750e+02
2.240000000000000000e+02 2.040238189697265625e+02
2.230000000000000000e+02 2.205066223144531250e+02
2.190000000000000000e+02 2.274324035644531250e+02
1.430000000000000000e+02 1.752400817871093750e+02
8.299999237060546875e+01 1.302353973388671875e+02
8.000000000000000000e+01 1.078750762939453125e+02
8.100000000000000000e+01 1.244545364379882812e+02
8.599999237060546875e+01 9.769261169433593750e+01
1.270000000000000000e+02 1.295641479492187500e+02
1.610000000000000000e+02 1.389449157714843750e+02
1.640000000000000000e+02 1.574405059814453125e+02
1.830000000000000000e+02 1.936525268554687500e+02
1.860000000000000000e+02 1.822549591064453125e+02
1.870000000000000000e+02 2.019695434570312500e+02
5.799999237060546875e+01 5.768074035644531250e+01
8.199999237060546875e+01 5.949295806884765625e+01
1.210000000000000000e+02 6.147975158691406250e+01
1.400000000000000000e+02 6.277330780029296875e+01
1.180000000000000000e+02 1.218599243164062500e+02
1.160000000000000000e+02 1.644615783691406250e+02
1.140000000000000000e+02 1.834471893310546875e+02
1.120000000000000000e+02 1.528620605468750000e+02
1.080000000000000000e+02 1.241482315063476562e+02
7.399999237060546875e+01 9.803746032714843750e+01
2.060000000000000000e+02 1.847674407958984375e+02
2.050000000000000000e+02 2.039402465820312500e+02
1.910000000000000000e+02 1.913265686035156250e+02
2.150000000000000000e+02 1.785442810058593750e+02
2.180000000000000000e+02 2.067339630126953125e+02
2.200000000000000000e+02 2.213598327636718750e+02
2.210000000000000000e+02 1.994481353759765625e+02
2.240000000000000000e+02 2.230316772460937500e+02
2.330000000000000000e+02 2.097615966796875000e+02
2.320000000000000000e+02 2.270750427246093750e+02
2.410000000000000000e+02 2.416959533691406250e+02
2.170000000000000000e+02 2.263195343017578125e+02
2.050000000000000000e+02 2.210578308105468750e+02
1.360000000000000000e+02 1.330309600830078125e+02
1.420000000000000000e+02 1.331775054931640625e+02
1.500000000000000000e+02 1.489081268310546875e+02
1.180000000000000000e+02 1.267906341552734375e+02
9.500000000000000000e+01 1.196173858642578125e+02
8.900000000000000000e+01 9.559223937988281250e+01
8.599999237060546875e+01 7.978782653808593750e+01
8.399999237060546875e+01 9.505352783203125000e+01
8.199999237060546875e+01 1.048730697631835938e+02
7.299999237060546875e+01 9.639653778076171875e+01
8.199999237060546875e+01 1.021711730957031250e+02
9.199999237060546875e+01 8.203568267822265625e+01
2.050000000000000000e+02 1.671747894287109375e+02
2.520000000000000000e+02 2.398274688720703125e+02
2.500000000000000000e+02 2.634335632324218750e+02
2.510000000000000000e+02 2.494663543701171875e+02
2.480000000000000000e+02 2.627119750976562500e+02
1.890000000000000000e+02 2.030593566894531250e+02
1.390000000000000000e+02 1.397780914306640625e+02
9.700000000000000000e+01 1.191371307373046875e+02
8.399999237060546875e+01 1.012564697265625000e+02
7.299999237060546875e+01 7.219420623779296875e+01
1.140000000000000000e+02 1.175725708007812500e+02
9.700000000000000000e+01 1.163992691040039062e+02
6.599999237060546875e+01 7.339269256591796875e+01
7.100000000000000000e+01 7.337281799316406250e+01
1.060000000000000000e+02 7.632144927978515625e+01
1.650000000000000000e+02 1.564688720703125000e+02
1.600000000000000000e+02 1.615972137451171875e+02
1.240000000000000000e+02 1.481909027099609375e+02
1.220000000000000000e+02 1.275628662109375000e+02
1.120000000000000000e+02 1.229818496704101562e+02
7.699999237060546875e+01 1.009664154052734375e+02
7.299999237060546875e+01 1.091003723144531250e+02
7.599999237060546875e+01 1.007237396240234375e+02
9.199999237060546875e+01 7.973407745361328125e+01
8.599999237060546875e+01 1.109218215942382812e+02
1.030000000000000000e+02 1.235874633789062500e+02
1.180000000000000000e+02 1.249595642089843750e+02
1.470000000000000000e+02 9.551048278808593750e+01
1.520000000000000000e+02 1.299463653564453125e+02
1.530000000000000000e+02 1.498928680419921875e+02
1.530000000000000000e+02 1.610890655517578125e+02
1.520000000000000000e+02 1.553630218505859375e+02
1.430000000000000000e+02 1.504992980957031250e+02
1.350000000000000000e+02 1.511598358154296875e+02
1.400000000000000000e+02 1.433803100585937500e+02
1.450000000000000000e+02 1.363617401123046875e+02
1.470000000000000000e+02 1.143352661132812500e+02
1.470000000000000000e+02 1.368607635498046875e+02
1.520000000000000000e+02 1.295930633544921875e+02
1.560000000000000000e+02 1.161638183593750000e+02
1.600000000000000000e+02 1.283417358398437500e+02
1.610000000000000000e+02 1.504467468261718750e+02
1.620000000000000000e+02 1.634126739501953125e+02
1.430000000000000000e+02 1.573034057617187500e+02
1.390000000000000000e+02 1.666060943603515625e+02
1.690000000000000000e+02 1.593835296630859375e+02
1.830000000000000000e+02 1.484939270019531250e+02
1.850000000000000000e+02 1.165196990966796875e+02
1.850000000000000000e+02 1.413365020751953125e+02
1.840000000000000000e+02 1.302526245117187500e+02
1.840000000000000000e+02 1.802789154052734375e+02
1.790000000000000000e+02 2.119509887695312500e+02
1.860000000000000000e+02 2.069879150390625000e+02
1.900000000000000000e+02 1.825612030029296875e+02
1.860000000000000000e+02 1.563344879150390625e+02
1.810000000000000000e+02 1.805473785400390625e+02
8.800000762939453125e+01 1.164784240722656250e+02
8.000000762939453125e+01 8.272611999511718750e+01
8.000000762939453125e+01 9.031645965576171875e+01
9.600000000000000000e+01 7.765193176269531250e+01
9.600000000000000000e+01 9.906094360351562500e+01
9.700000762939453125e+01 1.166154327392578125e+02
9.900000762939453125e+01 1.026056137084960938e+02
1.350000000000000000e+02 9.788878631591796875e+01
1.460000000000000000e+02 1.398814849853515625e+02
1.450000000000000000e+02 1.567962341308593750e+02
1.420000000000000000e+02 1.407233581542968750e+02
1.410000000000000000e+02 1.579167633056640625e+02
1.030000076293945312e+02 1.189745712280273438e+02
1.310000000000000000e+02 1.130781097412109375e+02
1.280000000000000000e+02 1.343673706054687500e+02
1.270000076293945312e+02 1.526416625976562500e+02
1.370000000000000000e+02 1.280320281982421875e+02
1.190000076293945312e+02 1.220543823242187500e+02
1.180000076293945312e+02 1.486387329101562500e+02
1.220000076293945312e+02 1.299133300781250000e+02
2.290000000000000000e+02 1.863617858886718750e+02
1.910000000000000000e+02 2.248598785400390625e+02
1.710000000000000000e+02 2.280696716308593750e+02
1.540000000000000000e+02 2.299177551269531250e+02
1.540000000000000000e+02 2.169330749511718750e+02
1.070000076293945312e+02 1.195786132812500000e+02
1.090000076293945312e+02 1.341645965576171875e+02
1.110000076293945312e+02 1.180374908447265625e+02
1.110000076293945312e+02 9.234191894531250000e+01
1.320000000000000000e+02 1.307146759033203125e+02
1.180000076293945312e+02 1.456294250488281250e+02
1.160000076293945312e+02 1.629727783203125000e+02
1.110000076293945312e+02 1.323428955078125000e+02
1.030000076293945312e+02 1.054993133544921875e+02
1.090000076293945312e+02 1.396451416015625000e+02
1.370000000000000000e+02 1.304107208251953125e+02
1.350000000000000000e+02 1.393807983398437500e+02
1.510000000000000000e+02 1.706620025634765625e+02
1.510000000000000000e+02 1.451704711914062500e+02
1.470000000000000000e+02 1.526723785400390625e+02
1.430000000000000000e+02 1.624177551269531250e+02
1.480000000000000000e+02 1.512180786132812500e+02
1.540000000000000000e+02 1.361785125732421875e+02
1.680000000000000000e+02 1.439114990234375000e+02
1.680000000000000000e+02 1.327903747558593750e+02
1.680000000000000000e+02 1.438001403808593750e+02
1.710000000000000000e+02 1.669058380126953125e+02
1.910000000000000000e+02 1.691271514892578125e+02
2.680000000000000000e+02 2.259555053710937500e+02
2.360000000000000000e+02 2.542709960937500000e+02
2.580000000000000000e+02 2.245495910644531250e+02
2.540000000000000000e+02 2.401696472167968750e+02
2.510000000000000000e+02 2.551955261230468750e+02
2.480000000000000000e+02 2.649996643066406250e+02
2.320000000000000000e+02 2.380439147949218750e+02
2.430000000000000000e+02 2.262377777099609375e+02
2.470000000000000000e+02 2.149787292480468750e+02
2.490000000000000000e+02 2.271674804687500000e+02
2.310000000000000000e+02 2.402266845703125000e+02
2.210000000000000000e+02 2.447994079589843750e+02
2.130000000000000000e+02 1.995348205566406250e+02
2.590000000000000000e+02 2.051929168701171875e+02
2.580000000000000000e+02 2.223143615722656250e+02
2.570000000000000000e+02 2.384784851074218750e+02
2.560000000000000000e+02 2.485492858886718750e+02
2.470000000000000000e+02 2.576413574218750000e+02
2.590000000000000000e+02 2.546864776611328125e+02
2.590000000000000000e+02 2.179999237060546875e+02
2.530000000000000000e+02 2.480452880859375000e+02
2.520000000000000000e+02 2.574138793945312500e+02
2.470000000000000000e+02 2.426940917968750000e+02
2.530000000000000000e+02 2.207669372558593750e+02
2.480000000000000000e+02 2.333185272216796875e+02
2.460000000000000000e+02 2.475717468261718750e+02
2.520000000000000000e+02 2.442565307617187500e+02
2.090000000000000000e+02 2.088623352050781250e+02
2.550000000000000000e+02 2.392720947265625000e+02
2.870000000000000000e+02 2.517584075927734375e+02
2.890000000000000000e+02 2.400095520019531250e+02
2.900000000000000000e+02 2.748364562988281250e+02
2.800000000000000000e+02 2.851183471679687500e+02
2.570000000000000000e+02 2.681365051269531250e+02
2.320000000000000000e+02 2.231296691894531250e+02
2.210000000000000000e+02 2.208221893310546875e+02
2.190000000000000000e+02 2.058806762695312500e+02
2.150000000000000000e+02 2.224447631835937500e+02
2.120000000000000000e+02 1.920820922851562500e+02
2.120000000000000000e+02 2.102929840087890625e+02
2.080000000000000000e+02 2.171162414550781250e+02
2.050000000000000000e+02 2.021408996582031250e+02
2.090000000000000000e+02 1.947722015380859375e+02
2.350000000000000000e+02 2.032844085693359375e+02
2.500000000000000000e+02 2.163089599609375000e+02
2.120000000000000000e+02 2.328732910156250000e+02
1.730000000000000000e+02 2.012379302978515625e+02
1.650000000000000000e+02 1.741716613769531250e+02
1.270000076293945312e+02 1.319429168701171875e+02
7.300000762939453125e+01 1.383703155517578125e+02
1.750000000000000000e+02 1.540475921630859375e+02
2.040000000000000000e+02 1.748260192871093750e+02
2.310000000000000000e+02 1.984470520019531250e+02
2.610000000000000000e+02 2.191525573730468750e+02
2.370000000000000000e+02 2.838565063476562500e+02
2.270000000000000000e+02 2.471416320800781250e+02
2.160000000000000000e+02 2.441859741210937500e+02
1.910000000000000000e+02 1.905680541992187500e+02
1.820000000000000000e+02 1.742202606201171875e+02
1.860000000000000000e+02 1.481217193603515625e+02
1.860000000000000000e+02 1.634128265380859375e+02
1.840000000000000000e+02 1.721049041748046875e+02
1.300000000000000000e+02 1.355180206298828125e+02
1.270000076293945312e+02 1.439940795898437500e+02
1.240000076293945312e+02 1.268522186279296875e+02
6.700000762939453125e+01 7.297837829589843750e+01
2.770000000000000000e+02 2.358984985351562500e+02
2.800000000000000000e+02 2.284307098388671875e+02
2.750000000000000000e+02 2.485245971679687500e+02
2.380000000000000000e+02 2.594890441894531250e+02
2.360000000000000000e+02 2.448148193359375000e+02
2.340000000000000000e+02 2.249266967773437500e+02
2.240000000000000000e+02 2.230531311035156250e+02
2.170000000000000000e+02 2.271152801513671875e+02
1.990000000000000000e+02 2.302897949218750000e+02
1.620000000000000000e+02 2.181240539550781250e+02
1.450000000000000000e+02 2.137639007568359375e+02
1.560000000000000000e+02 1.763004913330078125e+02
1.650000000000000000e+02 1.740306243896484375e+02
1.680000000000000000e+02 1.609388732910156250e+02
1.540000000000000000e+02 1.663970489501953125e+02
1.520000000000000000e+02 1.491627044677734375e+02
1.360000000000000000e+02 1.310568542480468750e+02
1.200000076293945312e+02 1.373623352050781250e+02
1.210000076293945312e+02 1.546577758789062500e+02
1.170000076293945312e+02 1.389431457519531250e+02
1.140000076293945312e+02 1.225206832885742188e+02
9.500000762939453125e+01 1.125394134521484375e+02
1.110000076293945312e+02 9.071115875244140625e+01
1.070000076293945312e+02 1.089732971191406250e+02
1.050000076293945312e+02 1.349031372070312500e+02
1.030000076293945312e+02 1.188472366333007812e+02
8.500000762939453125e+01 1.021527252197265625e+02
9.000000762939453125e+01 8.372102355957031250e+01
8.400000762939453125e+01 8.813130950927734375e+01
8.100000762939453125e+01 1.031419448852539062e+02
7.800000762939453125e+01 8.780815887451171875e+01
7.300000762939453125e+01 7.429568481445312500e+01
7.000000762939453125e+01 7.069680023193359375e+01
7.600000762939453125e+01 8.173429107666015625e+01
1.410000000000000000e+02 1.533948669433593750e+02
1.390000000000000000e+02 1.379560546875000000e+02
9.000000762939453125e+01 1.228387374877929688e+02
8.900000762939453125e+01 1.096655120849609375e+02
9.700000762939453125e+01 8.028243255615234375e+01
1.070000076293945312e+02 7.820347595214843750e+01
1.040000076293945312e+02 1.083077621459960938e+02
1.050000076293945312e+02 1.288029632568359375e+02
1.050000076293945312e+02 1.425908203125000000e+02
1.060000076293945312e+02 1.230039672851562500e+02
1.570000000000000000e+02 1.491861419677734375e+02
1.570000000000000000e+02 1.382980651855468750e+02
1.590000000000000000e+02 1.584511566162109375e+02
2.350000000000000000e+02 2.257351684570312500e+02
3.230000000000000000e+02 2.471630554199218750e+02
3.280000000000000000e+02 2.722176513671875000e+02
3.150000000000000000e+02 2.929697570800781250e+02
3.160000000000000000e+02 2.934985961914062500e+02
3.220000000000000000e+02 2.812180175781250000e+02
3.600000000000000000e+02 3.006806640625000000e+02
3.710000000000000000e+02 2.973140869140625000e+02
3.130000000000000000e+02 2.708767089843750000e+02
2.720000000000000000e+02 2.953178710937500000e+02
2.610000000000000000e+02 2.944424438476562500e+02
2.230000000000000000e+02 2.430801696777343750e+02
1.760000000000000000e+02 1.908206939697265625e+02
1.380000000000000000e+02 1.623704223632812500e+02
1.230000076293945312e+02 1.321515655517578125e+02
1.150000076293945312e+02 1.258500671386718750e+02
8.300000762939453125e+01 1.095750961303710938e+02
8.200000762939453125e+01 1.230977096557617188e+02
8.200000762939453125e+01 9.810851287841796875e+01
9.700000762939453125e+01 1.017423477172851562e+02
9.400000762939453125e+01 1.109748077392578125e+02
1.030000076293945312e+02 1.096586151123046875e+02
1.110000076293945312e+02 1.052833862304687500e+02
1.110000076293945312e+02 1.462015075683593750e+02
1.070000076293945312e+02 1.199641189575195312e+02
9.400000762939453125e+01 1.189623565673828125e+02
9.900000762939453125e+01 1.202055053710937500e+02
9.600000000000000000e+01 1.015413208007812500e+02
8.800000762939453125e+01 9.199601745605468750e+01
8.300000762939453125e+01 1.070061798095703125e+02
7.100000762939453125e+01 7.742443084716796875e+01
7.700000762939453125e+01 7.258143615722656250e+01
1.370000000000000000e+02 1.411349334716796875e+02
1.370000000000000000e+02 1.572638092041015625e+02
1.360000000000000000e+02 1.671636199951171875e+02
1.350000000000000000e+02 1.473515319824218750e+02
1.350000000000000000e+02 1.364141387939453125e+02
1.430000000000000000e+02 1.295329437255859375e+02
1.560000000000000000e+02 1.288583374023437500e+02
1.530000000000000000e+02 1.368859558105468750e+02
1.390000000000000000e+02 1.567815093994140625e+02
1.360000000000000000e+02 1.719216766357421875e+02
1.350000000000000000e+02 1.537202301025390625e+02
1.380000000000000000e+02 1.488102264404296875e+02
1.510000000000000000e+02 1.567704620361328125e+02
1.530000000000000000e+02 1.552914733886718750e+02
1.560000000000000000e+02 1.463331604003906250e+02
1.580000000000000000e+02 1.620583496093750000e+02
1.900000000000000000e+02 1.895715484619140625e+02
1.840000000000000000e+02 2.108246002197265625e+02
1.430000000000000000e+02 1.789151458740234375e+02
1.470000000000000000e+02 1.451212615966796875e+02
1.460000000000000000e+02 1.602232055664062500e+02
1.410000000000000000e+02 1.519163970947265625e+02
1.410000000000000000e+02 1.387963867187500000e+02
1.210000076293945312e+02 1.526423950195312500e+02
1.220000076293945312e+02 1.359614868164062500e+02
1.310000000000000000e+02 1.131410675048828125e+02
1.480000000000000000e+02 1.183717422485351562e+02
1.470000000000000000e+02 1.317089843750000000e+02
1.440000000000000000e+02 1.526758728027343750e+02
1.410000000000000000e+02 1.630498352050781250e+02
1.310000000000000000e+02 1.423518981933593750e+02
1.480000000000000000e+02 1.359384460449218750e+02
9.500000762939453125e+01 1.169060974121093750e+02
9.100000762939453125e+01 1.507755279541015625e+02
9.300000000000000000e+01 8.011542510986328125e+01
1.780000000000000000e+02 1.314899139404296875e+02
2.770000000000000000e+02 2.317174987792968750e+02
3.010000000000000000e+02 2.801713256835937500e+02
3.060000000000000000e+02 2.732935485839843750e+02
2.360000000000000000e+02 2.411772155761718750e+02
2.290000000000000000e+02 2.191048736572265625e+02
2.290000000000000000e+02 1.969370880126953125e+02
2.390000000000000000e+02 2.089302062988281250e+02
1.860000000000000000e+02 2.087619476318359375e+02
1.750000000000000000e+02 2.007189941406250000e+02
1.730000000000000000e+02 1.632660522460937500e+02
1.560000000000000000e+02 1.611524810791015625e+02
1.600000000000000000e+02 1.529805145263671875e+02
1.710000000000000000e+02 1.319515686035156250e+02
1.740000000000000000e+02 1.514255676269531250e+02
1.740000000000000000e+02 1.368705749511718750e+02
1.780000000000000000e+02 1.646795501708984375e+02
1.800000000000000000e+02 1.774047088623046875e+02
1.390000000000000000e+02 1.343365783691406250e+02
1.320000000000000000e+02 1.559895324707031250e+02
1.280000000000000000e+02 1.320155029296875000e+02
1.270000076293945312e+02 1.398014221191406250e+02
1.140000076293945312e+02 1.333176116943359375e+02
1.130000076293945312e+02 1.099263153076171875e+02
1.330000000000000000e+02 1.200586776733398438e+02
1.270000076293945312e+02 1.433489227294921875e+02
1.250000076293945312e+02 1.385440063476562500e+02
1.410000000000000000e+02 1.454437408447265625e+02
9.600000000000000000e+01 8.164392089843750000e+01
1.180000076293945312e+02 8.642794036865234375e+01
1.150000076293945312e+02 1.123248291015625000e+02
1.110000076293945312e+02 1.308944854736328125e+02
1.080000076293945312e+02 1.524679260253906250e+02
1.070000076293945312e+02 1.417729339599609375e+02
1.070000076293945312e+02 1.209741973876953125e+02
9.200000762939453125e+01 9.998703002929687500e+01
1.040000076293945312e+02 1.041664581298828125e+02
9.900000762939453125e+01 1.155133972167968750e+02
9.600000000000000000e+01 1.363640747070312500e+02
9.600000000000000000e+01 1.549972991943359375e+02
1.150000076293945312e+02 1.197400283813476562e+02
1.150000076293945312e+02 1.016567306518554688e+02
1.130000076293945312e+02 1.258182373046875000e+02
1.210000076293945312e+02 1.165674133300781250e+02
1.980000000000000000e+02 1.670522766113281250e+02
2.070000000000000000e+02 2.010505371093750000e+02
2.110000000000000000e+02 2.161709899902343750e+02
2.630000000000000000e+02 2.716673583984375000e+02
2.590000000000000000e+02 2.801835937500000000e+02
2.400000000000000000e+02 2.426828308105468750e+02
2.070000000000000000e+02 1.924536895751953125e+02
2.000000000000000000e+02 2.065968475341796875e+02
1.910000000000000000e+02 1.863739013671875000e+02
1.700000000000000000e+02 1.803161010742187500e+02
1.680000000000000000e+02 2.004120941162109375e+02
1.660000000000000000e+02 1.737891693115234375e+02
1.110000076293945312e+02 1.209197387695312500e+02
2.490000000000000000e+02 2.396567382812500000e+02
2.480000000000000000e+02 2.498856811523437500e+02
2.470000000000000000e+02 2.383813171386718750e+02
2.220000000000000000e+02 2.352682495117187500e+02
2.010000000000000000e+02 2.157249755859375000e+02
1.980000000000000000e+02 1.798153076171875000e+02
1.860000000000000000e+02 1.865222015380859375e+02
1.770000000000000000e+02 1.823861999511718750e+02
1.460000000000000000e+02 1.536861572265625000e+02
1.040000076293945312e+02 8.588826751708984375e+01
1.120000076293945312e+02 1.006213073730468750e+02
1.060000076293945312e+02 1.218388366699218750e+02
1.080000076293945312e+02 1.009703063964843750e+02
1.140000076293945312e+02 1.470005493164062500e+02
1.120000076293945312e+02 1.292636871337890625e+02
1.120000076293945312e+02 1.155622711181640625e+02
1.110000076293945312e+02 1.262467880249023438e+02
1.150000076293945312e+02 1.118036499023437500e+02
1.260000076293945312e+02 1.092707977294921875e+02
1.260000076293945312e+02 1.409238281250000000e+02
1.280000000000000000e+02 1.535877990722656250e+02
1.290000000000000000e+02 1.282913360595703125e+02
1.390000000000000000e+02 1.447863616943359375e+02
1.360000000000000000e+02 1.410276489257812500e+02
1.420000000000000000e+02 1.434021606445312500e+02
1.340000000000000000e+02 1.678159027099609375e+02
1.670000000000000000e+02 1.553484954833984375e+02
1.060000076293945312e+02 1.378983917236328125e+02
1.620000000000000000e+02 1.054682006835937500e+02
1.650000000000000000e+02 1.294197387695312500e+02
1.610000000000000000e+02 1.533039398193359375e+02
1.620000000000000000e+02 1.784165954589843750e+02
1.640000000000000000e+02 2.011394805908203125e+02
1.630000000000000000e+02 1.799730377197265625e+02
1.440000000000000000e+02 1.544379577636718750e+02
1.400000000000000000e+02 1.212016448974609375e+02
1.760000000000000000e+02 1.280843811035156250e+02
1.740000000000000000e+02 1.498674621582031250e+02
1.760000000000000000e+02 1.674296569824218750e+02
1.740000000000000000e+02 1.777674865722656250e+02
1.410000000000000000e+02 1.797293853759765625e+02
1.200000076293945312e+02 1.266022262573242188e+02
1.270000076293945312e+02 1.109217681884765625e+02
1.310000000000000000e+02 1.232657852172851562e+02
1.180000076293945312e+02 1.726783599853515625e+02
1.160000076293945312e+02 1.554595794677734375e+02
1.260000076293945312e+02 1.369806976318359375e+02
1.290000000000000000e+02 1.232005767822265625e+02
1.520000000000000000e+02 1.709553833007812500e+02
1.360000000000000000e+02 1.596890716552734375e+02
1.420000000000000000e+02 1.404221191406250000e+02
1.320000000000000000e+02 1.446389465332031250e+02
1.260000076293945312e+02 1.291359863281250000e+02
1.160000076293945312e+02 1.288826904296875000e+02
9.700000762939453125e+01 1.183563461303710938e+02
9.200000762939453125e+01 1.023434906005859375e+02
1.050000076293945312e+02 1.191309585571289062e+02
1.030000076293945312e+02 1.368925476074218750e+02
1.050000076293945312e+02 1.171159439086914062e+02
1.060000076293945312e+02 1.233306350708007812e+02
1.110000076293945312e+02 1.085340576171875000e+02
1.150000076293945312e+02 9.988811492919921875e+01
1.110000076293945312e+02 1.094964752197265625e+02
1.200000076293945312e+02 1.224370880126953125e+02
1.150000076293945312e+02 1.074913406372070312e+02
1.170000076293945312e+02 1.388320312500000000e+02
1.190000076293945312e+02 1.193098297119140625e+02
6.500000762939453125e+01 6.961063385009765625e+01
8.900000762939453125e+01 6.993043518066406250e+01
2.670000000000000000e+02 2.391078491210937500e+02
2.670000000000000000e+02 2.684793701171875000e+02
2.630000000000000000e+02 2.540237426757812500e+02
2.570000000000000000e+02 2.611565551757812500e+02
2.400000000000000000e+02 2.427559509277343750e+02
1.980000000000000000e+02 2.068493194580078125e+02
1.820000000000000000e+02 2.161420898437500000e+02
1.780000000000000000e+02 1.884084320068359375e+02
1.740000000000000000e+02 1.738878784179687500e+02
1.090000076293945312e+02 1.252406463623046875e+02
7.800000762939453125e+01 1.127803802490234375e+02
1.620000000000000000e+02 1.413644714355468750e+02
1.590000000000000000e+02 1.484138031005859375e+02
1.550000000000000000e+02 1.603587493896484375e+02
1.440000000000000000e+02 1.668002777099609375e+02
1.210000076293945312e+02 1.380118865966796875e+02
1.230000076293945312e+02 1.230859451293945312e+02
1.300000000000000000e+02 1.148509979248046875e+02
1.510000000000000000e+02 1.222337570190429688e+02
2.240000000000000000e+02 2.175540161132812500e+02
2.160000000000000000e+02 2.365735778808593750e+02
1.960000000000000000e+02 2.189364013671875000e+02
1.620000000000000000e+02 1.727548217773437500e+02
1.990000000000000000e+02 1.896672058105468750e+02
2.130000000000000000e+02 1.865330200195312500e+02
2.090000000000000000e+02 1.988991699218750000e+02
2.010000000000000000e+02 2.108546142578125000e+02
1.070000076293945312e+02 1.720550384521484375e+02
7.100000762939453125e+01 7.408847808837890625e+01
8.500000762939453125e+01 1.017604522705078125e+02
8.600000762939453125e+01 1.203386383056640625e+02
9.000000762939453125e+01 1.110978240966796875e+02
9.500000762939453125e+01 1.040527191162109375e+02
1.140000076293945312e+02 1.286944580078125000e+02
1.240000076293945312e+02 1.240181274414062500e+02
1.350000000000000000e+02 1.203995819091796875e+02
1.500000000000000000e+02 1.154181518554687500e+02
1.670000000000000000e+02 1.511828460693359375e+02
1.650000000000000000e+02 1.609221954345703125e+02
1.020000076293945312e+02 1.254072570800781250e+02
1.060000076293945312e+02 1.202885437011718750e+02
1.110000076293945312e+02 9.830924987792968750e+01
1.110000076293945312e+02 1.126314849853515625e+02
1.320000000000000000e+02 1.396398468017578125e+02
1.450000000000000000e+02 1.171096801757812500e+02
1.450000000000000000e+02 1.434845581054687500e+02
1.310000000000000000e+02 1.426911010742187500e+02
1.400000000000000000e+02 1.191371383666992188e+02
1.250000076293945312e+02 1.532693786621093750e+02
1.190000076293945312e+02 1.075586242675781250e+02
1.200000076293945312e+02 1.284758911132812500e+02
1.230000076293945312e+02 1.419435577392578125e+02
1.200000076293945312e+02 1.214647064208984375e+02
1.070000076293945312e+02 1.330988159179687500e+02
7.400000762939453125e+01 1.123448638916015625e+02
8.900000762939453125e+01 8.790238952636718750e+01
4.700000762939453125e+01 5.772888183593750000e+01
5.500000762939453125e+01 4.772151947021484375e+01
7.300000762939453125e+01 5.181935119628906250e+01
2.750000000000000000e+02 2.152551269531250000e+02
1.790000000000000000e+02 1.442819366455078125e+02
1.340000000000000000e+02 1.107177886962890625e+02
1.420000000000000000e+02 1.140153808593750000e+02
1.540000000000000000e+02 1.173881072998046875e+02
1.420000000000000000e+02 1.180110931396484375e+02
1.420000000000000000e+02 1.201556549072265625e+02
9.000000762939453125e+01 1.092203750610351562e+02
8.800000762939453125e+01 9.625117492675781250e+01
1.010000076293945312e+02 1.481394042968750000e+02
8.700000762939453125e+01 1.075543823242187500e+02
1.720000000000000000e+02 1.077236785888671875e+02
1.940000000000000000e+02 2.092442626953125000e+02
1.960000000000000000e+02 1.978769226074218750e+02
2.060000000000000000e+02 1.942519836425781250e+02
1.910000000000000000e+02 2.023613891601562500e+02
1.910000000000000000e+02 2.149070587158203125e+02
1.810000000000000000e+02 1.694342193603515625e+02
1.800000000000000000e+02 1.917996215820312500e+02
1.840000000000000000e+02 1.802404327392578125e+02
1.370000000000000000e+02 1.866268615722656250e+02
1.350000000000000000e+02 1.480774536132812500e+02
1.320000000000000000e+02 1.248819351196289062e+02
1.310000000000000000e+02 1.120975875854492188e+02
1.290000000000000000e+02 1.347709197998046875e+02
1.260000076293945312e+02 1.438359527587890625e+02
1.260000076293945312e+02 1.276577682495117188e+02
9.000000762939453125e+01 1.302348022460937500e+02
9.000000762939453125e+01 1.207566833496093750e+02
9.000000762939453125e+01 1.360546722412109375e+02
8.300000762939453125e+01 9.147146606445312500e+01
9.900000762939453125e+01 9.612200927734375000e+01
2.100000000000000000e+02 1.214748535156250000e+02
2.350000000000000000e+02 1.255232467651367188e+02
1.660000000000000000e+02 2.624118041992187500e+02
1.670000000000000000e+02 1.406629180908203125e+02
1.460000000000000000e+02 1.419147033691406250e+02
2.170000000000000000e+02 1.465705566406250000e+02
3.080000000000000000e+02 2.220395202636718750e+02
2.290000000000000000e+02 2.822487792968750000e+02
2.260000000000000000e+02 2.656209106445312500e+02
2.440000000000000000e+02 2.633343200683593750e+02
2.450000000000000000e+02 2.444229431152343750e+02
1.770000000000000000e+02 1.709692077636718750e+02
1.920000000000000000e+02 1.746256713867187500e+02
1.960000000000000000e+02 1.589288635253906250e+02
1.940000000000000000e+02 1.851123352050781250e+02
1.890000000000000000e+02 1.982919769287109375e+02
1.810000000000000000e+02 1.848345031738281250e+02
1.830000000000000000e+02 1.756071319580078125e+02
1.810000000000000000e+02 1.845490570068359375e+02
2.030000000000000000e+02 1.807331085205078125e+02
1.520000000000000000e+02 2.139961090087890625e+02
2.040000000000000000e+02 1.103051071166992188e+02
1.940000000000000000e+02 1.451014404296875000e+02
1.980000000000000000e+02 1.619239807128906250e+02


==> figures/data/p_r_ega/P-EGA_EP_idiab.dat <==
1.230000000000000000e+02 1.014541625976562500e+02
1.820000000000000000e+02 1.984048767089843750e+02
6.500000000000000000e+01 7.895847320556640625e+01
6.400000000000000000e+01 8.009700775146484375e+01
1.000000000000000000e+02 7.454786682128906250e+01
6.299999618530273438e+01 7.618584442138671875e+01
1.130000000000000000e+02 1.574409027099609375e+02
1.200000000000000000e+02 1.021694946289062500e+02
1.580000000000000000e+02 1.269839477539062500e+01
6.000000000000000000e+01 7.835897064208984375e+01
6.299999618530273438e+01 7.848992919921875000e+01
6.500000000000000000e+01 8.241711425781250000e+01
1.600000000000000000e+02 1.176925506591796875e+02
6.600000000000000000e+01 8.377774047851562500e+01
6.600000000000000000e+01 7.945747375488281250e+01
5.750000000000000000e+01 7.224560546875000000e+01
6.100000381469726562e+01 7.345484924316406250e+01
6.700000000000000000e+01 8.101470184326171875e+01
6.500000000000000000e+01 7.851565551757812500e+01
6.700000000000000000e+01 8.499060821533203125e+01
6.300000381469726562e+01 9.747512817382812500e+01
1.430000000000000000e+02 1.158219833374023438e+02
7.000000000000000000e+01 9.326619720458984375e+01
6.200000000000000000e+01 7.632856750488281250e+01
6.900000000000000000e+01 9.121343231201171875e+01
6.100000381469726562e+01 8.767961883544921875e+01
6.000000000000000000e+01 7.301365661621093750e+01
6.900000000000000000e+01 8.494366455078125000e+01
1.590000000000000000e+02 1.807234802246093750e+02
1.770000000000000000e+02 1.300532989501953125e+02
1.640000000000000000e+02 1.774210662841796875e+02
5.899999237060546875e+01 9.485939025878906250e+01
5.000000000000000000e+01 7.823659515380859375e+01
6.200000000000000000e+01 7.632775115966796875e+01
1.150000000000000000e+02 9.536581420898437500e+01
1.010000000000000000e+02 1.281573028564453125e+02
1.710000000000000000e+02 1.564961395263671875e+02
2.240000000000000000e+02 2.522792510986328125e+02
2.010000000000000000e+02 2.450553894042968750e+02
1.430000000000000000e+02 1.828018951416015625e+02
9.900000762939453125e+01 1.827576293945312500e+02
1.630000000000000000e+02 1.373022460937500000e+02
1.390000000000000000e+02 1.133878784179687500e+02
1.490000000000000000e+02 2.026933898925781250e+02
2.460000000000000000e+02 2.180935058593750000e+02
1.980000152587890625e+02 1.680675659179687500e+02
1.850000000000000000e+02 2.125314788818359375e+02
1.390000000000000000e+02 1.651014404296875000e+02
1.800000000000000000e+02 1.501867675781250000e+02
1.470000000000000000e+02 1.206788787841796875e+02
2.190000000000000000e+02 1.733783874511718750e+02
1.610000000000000000e+02 1.326606750488281250e+02
2.270000000000000000e+02 1.882196044921875000e+02
1.960000000000000000e+02 1.639363098144531250e+02
6.800000000000000000e+01 8.939703369140625000e+01
6.599999237060546875e+01 8.600967407226562500e+01
8.600000000000000000e+01 1.192933425903320312e+02
6.700000000000000000e+01 8.627377319335937500e+01
6.300000762939453125e+01 8.424609375000000000e+01
2.400000000000000000e+02 2.086711730957031250e+02
6.900000000000000000e+01 9.601792907714843750e+01
6.399999618530273438e+01 8.828447723388671875e+01
6.300000000000000000e+01 7.769301605224609375e+01
6.100000000000000000e+01 8.372102355957031250e+01
5.800000000000000000e+01 7.109886932373046875e+01
6.000000000000000000e+01 7.767527008056640625e+01
5.599999237060546875e+01 8.056933593750000000e+01
5.400000000000000000e+01 7.859378051757812500e+01
5.700000000000000000e+01 7.761618804931640625e+01
6.600000000000000000e+01 7.977141571044921875e+01
2.290000000000000000e+02 1.831692962646484375e+02
2.125000000000000000e+02 2.265277252197265625e+02
2.535000000000000000e+02 2.742498168945312500e+02
6.200000762939453125e+01 1.033660354614257812e+02
4.800000762939453125e+01 8.573580169677734375e+01
5.700000381469726562e+01 8.050534057617187500e+01
2.550000000000000000e+02 2.854575805664062500e+02
2.070000000000000000e+02 1.659570159912109375e+02
2.530000000000000000e+02 2.053710174560546875e+02
6.000000000000000000e+01 7.633712005615234375e+01
5.700000762939453125e+01 7.570940399169921875e+01
5.500000762939453125e+01 7.107759094238281250e+01
6.600000762939453125e+01 8.020727539062500000e+01
6.650000000000000000e+01 8.213942718505859375e+01
1.270000000000000000e+02 9.992906188964843750e+01
4.650000000000000000e+01 7.563352966308593750e+01
1.450000000000000000e+02 9.918063354492187500e+01
2.770000000000000000e+02 9.967158508300781250e+01
1.450000000000000000e+02 1.899069061279296875e+02
1.510000000000000000e+02 1.917760162353515625e+02
2.130000000000000000e+02 1.665733337402343750e+02
1.640000000000000000e+02 1.998484649658203125e+02
6.950000000000000000e+01 8.860659790039062500e+01
6.949999237060546875e+01 8.780834960937500000e+01
5.850000000000000000e+01 7.480635833740234375e+01
5.900000000000000000e+01 7.313618469238281250e+01
6.500000000000000000e+01 7.837451934814453125e+01
1.470000000000000000e+02 2.130416107177734375e+02
2.810000000000000000e+02 2.928295898437500000e+02
2.170000000000000000e+02 1.600849761962890625e+02
3.600000000000000000e+02 2.953843383789062500e+02
3.150000000000000000e+02 3.149945678710937500e+02
2.060000000000000000e+02 2.317591552734375000e+02
1.700000000000000000e+02 1.384211883544921875e+02
6.199999237060546875e+01 7.665096282958984375e+01
2.260000000000000000e+02 2.589550781250000000e+02
6.499999237060546875e+01 8.027395629882812500e+01
5.999999237060546875e+01 7.846009063720703125e+01
6.699999237060546875e+01 9.391673278808593750e+01
1.079999923706054688e+02 8.921968078613281250e+01
1.440000000000000000e+02 1.885920562744140625e+02
2.540000000000000000e+02 2.145675354003906250e+02
2.830000000000000000e+02 3.112533569335937500e+02
2.050000000000000000e+02 2.341657714843750000e+02
2.400000000000000000e+02 1.731435241699218750e+02
2.630000000000000000e+02 3.395128784179687500e+02
1.580000000000000000e+02 1.256792526245117188e+02
2.760000000000000000e+02 2.436962280273437500e+02
6.199999237060546875e+01 8.284456634521484375e+01
5.699999237060546875e+01 7.348460388183593750e+01
9.299999237060546875e+01 1.011695175170898438e+02
7.699999237060546875e+01 1.383358612060546875e+02
1.440000000000000000e+02 1.768998107910156250e+02
2.520000000000000000e+02 2.762313842773437500e+02
7.000000000000000000e+01 8.970926666259765625e+01
6.700000000000000000e+01 8.423359680175781250e+01
6.200000000000000000e+01 8.229776000976562500e+01
6.399999237060546875e+01 9.193576049804687500e+01
5.899999237060546875e+01 7.857020568847656250e+01
5.600000000000000000e+01 7.376694488525390625e+01
5.000000000000000000e+01 7.129470062255859375e+01
6.899999237060546875e+01 8.535443115234375000e+01
6.700000000000000000e+01 8.606459808349609375e+01
6.000000000000000000e+01 7.852374267578125000e+01
5.899999237060546875e+01 7.566280364990234375e+01
1.755000000000000000e+02 1.166367645263671875e+02
6.600000000000000000e+01 8.020955657958984375e+01
6.550000000000000000e+01 1.030644683837890625e+02
6.000000000000000000e+01 8.116082000732421875e+01
5.399999237060546875e+01 7.199626922607421875e+01
5.500000000000000000e+01 7.210048675537109375e+01
1.925000000000000000e+02 2.257134704589843750e+02
2.020000000000000000e+02 1.585813446044921875e+02
9.100000000000000000e+01 8.085918426513671875e+01
2.250000000000000000e+02 2.585685424804687500e+02
2.010000000000000000e+02 2.360507202148437500e+02
2.260000000000000000e+02 2.392880554199218750e+02
5.699999237060546875e+01 7.300481414794921875e+01
5.600000000000000000e+01 7.345270538330078125e+01
1.670000000000000000e+02 1.316999206542968750e+02
1.320000000000000000e+02 1.607853851318359375e+02
2.230000000000000000e+02 2.560012817382812500e+02
1.590000000000000000e+02 1.110346527099609375e+02
1.730000000000000000e+02 2.298209228515625000e+02
1.575000000000000000e+02 1.908613586425781250e+02
2.230000000000000000e+02 2.356605377197265625e+02
2.250000000000000000e+02 1.918371276855468750e+02
1.740000000000000000e+02 1.283950347900390625e+02
1.900000000000000000e+02 2.281076049804687500e+02
2.350000000000000000e+02 2.743593444824218750e+02
2.800000000000000000e+02 2.749175415039062500e+02
2.660000000000000000e+02 2.970430603027343750e+02
1.625000000000000000e+02 1.314869079589843750e+02
1.580000000000000000e+02 2.139969635009765625e+02
2.250000000000000000e+02 2.519146728515625000e+02
6.199999237060546875e+01 9.013064575195312500e+01
5.599999237060546875e+01 7.896427154541015625e+01
5.200000000000000000e+01 7.288776397705078125e+01
6.799999237060546875e+01 8.166922760009765625e+01
1.300000000000000000e+02 2.022637939453125000e+02
1.750000000000000000e+02 1.704648742675781250e+02
1.985000000000000000e+02 1.492679290771484375e+02
2.820000000000000000e+02 2.673930358886718750e+02
2.010000000000000000e+02 1.894614410400390625e+02
2.090000000000000000e+02 2.454252319335937500e+02
2.480000000000000000e+02 1.807837524414062500e+02
1.670000000000000000e+02 2.275851135253906250e+02
2.640000000000000000e+02 2.171373443603515625e+02
2.990000000000000000e+02 2.960527954101562500e+02
1.180000076293945312e+02 1.320765380859375000e+02
2.310000000000000000e+02 1.679882965087890625e+02
2.130000000000000000e+02 2.374260559082031250e+02
2.990000000000000000e+02 2.365190887451171875e+02
2.300000000000000000e+02 2.644420166015625000e+02
2.220000000000000000e+02 2.454662475585937500e+02
1.755000000000000000e+02 1.488302001953125000e+02
6.400000762939453125e+01 7.987713623046875000e+01
6.000000762939453125e+01 7.269084930419921875e+01
2.065000000000000000e+02 2.544134368896484375e+02
2.140000000000000000e+02 1.526127166748046875e+02
1.670000000000000000e+02 1.406067504882812500e+02
1.400000000000000000e+02 2.312416687011718750e+02
1.860000000000000000e+02 2.093275909423828125e+02
6.700000762939453125e+01 8.907026672363281250e+01
6.500000762939453125e+01 8.654604339599609375e+01
6.800000000000000000e+01 8.201976776123046875e+01
6.900000762939453125e+01 1.020857238769531250e+02
6.500000762939453125e+01 9.327718353271484375e+01
9.550000000000000000e+01 7.494523620605468750e+01
1.770000000000000000e+02 1.224896621704101562e+02
7.100000762939453125e+01 2.424689331054687500e+02
2.260000000000000000e+02 3.164242553710937500e+02
1.770000000000000000e+02 2.307328186035156250e+02
1.980000000000000000e+02 2.158628234863281250e+02
1.850000000000000000e+02 2.152496337890625000e+02
2.360000000000000000e+02 2.427180480957031250e+02
2.060000000000000000e+02 2.607918395996093750e+02
1.660000000000000000e+02 1.927444610595703125e+02
1.650000000000000000e+02 1.075295715332031250e+02
2.960000000000000000e+02 9.385314941406250000e+01
1.680000000000000000e+02 2.695766906738281250e+02
2.350000000000000000e+02 2.552077941894531250e+02
1.790000000000000000e+02 2.417350158691406250e+02
6.799999237060546875e+01 9.580703735351562500e+01
1.715000000000000000e+02 1.398798065185546875e+02
2.410000000000000000e+02 1.076791839599609375e+02
2.920000000000000000e+02 3.106695861816406250e+02
1.510000000000000000e+02 1.590410614013671875e+02
2.260000000000000000e+02 1.532727355957031250e+02
2.940000000000000000e+02 1.696855926513671875e+02
3.080000000000000000e+02 4.001930541992187500e+02
2.880000000000000000e+02 3.295326538085937500e+02
1.590000000000000000e+02 2.018408203125000000e+02
1.260000000000000000e+02 1.094490966796875000e+02
1.440000000000000000e+02 1.128624649047851562e+02
1.450000000000000000e+02 1.203163146972656250e+02
1.980000000000000000e+02 2.309661407470703125e+02
1.010000000000000000e+02 8.385351562500000000e+01
1.690000000000000000e+02 1.367396392822265625e+02
1.570000000000000000e+02 1.777592773437500000e+02
1.120000000000000000e+02 1.510676269531250000e+02
1.690000000000000000e+02 1.059688262939453125e+02
1.700000000000000000e+02 1.504173583984375000e+02
6.999999237060546875e+01 8.487117004394531250e+01
6.750000000000000000e+01 8.147522735595703125e+01
6.350000000000000000e+01 7.964576721191406250e+01
6.399999237060546875e+01 7.861318969726562500e+01
1.260000000000000000e+02 1.702017364501953125e+02
7.000000000000000000e+01 8.984410095214843750e+01
6.783333587646484375e+01 8.610696411132812500e+01
1.530000000000000000e+02 1.288724517822265625e+02
1.580000000000000000e+02 1.293328857421875000e+02
2.600000000000000000e+02 2.640973510742187500e+02
1.460000000000000000e+02 1.093151702880859375e+02
1.820000000000000000e+02 1.467311096191406250e+02
2.060000000000000000e+02 1.625978393554687500e+02
1.620000000000000000e+02 1.851328430175781250e+02
1.400000000000000000e+02 1.714173736572265625e+02
1.570000000000000000e+02 1.274640884399414062e+02
1.850000000000000000e+02 2.074392700195312500e+02
1.855000000000000000e+02 1.958901977539062500e+02
1.980000000000000000e+02 2.332215881347656250e+02
1.300000000000000000e+02 1.431259307861328125e+02
1.430000000000000000e+02 1.217715911865234375e+02
2.350000000000000000e+02 1.870094299316406250e+02
2.275000000000000000e+02 1.805369873046875000e+02
6.600000000000000000e+01 8.097311401367187500e+01
5.799999237060546875e+01 8.873585510253906250e+01
1.360000000000000000e+02 1.147633590698242188e+02
2.460000000000000000e+02 2.536777343750000000e+02
4.900000000000000000e+01 7.113526153564453125e+01
6.800000000000000000e+01 8.191288757324218750e+01
5.800001144409179688e+01 7.070127868652343750e+01
5.600000762939453125e+01 7.232476043701171875e+01
1.080000076293945312e+02 1.531503906250000000e+02
6.600000000000000000e+01 1.092176818847656250e+02
5.700000762939453125e+01 8.494315338134765625e+01
5.400000000000000000e+01 7.641132354736328125e+01
1.170000076293945312e+02 9.553442382812500000e+01
1.020000000000000000e+02 1.309579010009765625e+02
2.360000000000000000e+02 2.519436035156250000e+02
2.320000000000000000e+02 1.895470123291015625e+02
2.890000000000000000e+02 1.665478363037109375e+02
2.690000000000000000e+02 2.613313598632812500e+02
2.330000000000000000e+02 1.933298645019531250e+02
1.690000000000000000e+02 1.376541137695312500e+02
2.240000000000000000e+02 2.271235046386718750e+02
4.000000762939453125e+01 7.784511566162109375e+01
4.000000762939453125e+01 7.308595275878906250e+01
4.000000762939453125e+01 7.293093872070312500e+01
4.000000762939453125e+01 7.237989044189453125e+01
5.000000762939453125e+01 7.209305572509765625e+01
6.100000000000000000e+01 8.900278472900390625e+01
5.500000000000000000e+01 8.500997924804687500e+01
1.010000000000000000e+02 8.679298400878906250e+01
1.810000000000000000e+02 1.985115814208984375e+02
1.620000000000000000e+02 2.174736480712890625e+02
1.460000000000000000e+02 1.136528472900390625e+02
1.370000000000000000e+02 1.110318069458007812e+02
1.240000000000000000e+02 1.018344650268554688e+02
1.990000000000000000e+02 1.829528198242187500e+02
1.030000076293945312e+02 8.174010467529296875e+01
1.560000000000000000e+02 1.055209045410156250e+02
1.410000000000000000e+02 1.832616882324218750e+02
2.500000000000000000e+02 1.636949920654296875e+02
1.450000000000000000e+02 1.651425628662109375e+02
2.030000152587890625e+02 2.209806060791015625e+02
6.900000762939453125e+01 8.620642089843750000e+01
1.790000000000000000e+02 2.598156433105468750e+02
1.410000000000000000e+02 1.157212066650390625e+02
6.600000762939453125e+01 9.231797790527343750e+01
5.800000762939453125e+01 8.300438690185546875e+01
1.900000000000000000e+02 2.185525817871093750e+02
1.330000000000000000e+02 1.761327056884765625e+02
1.680000000000000000e+02 1.161965179443359375e+02
5.430000610351562500e+02 3.126570129394531250e+02
1.700000000000000000e+02 1.564838714599609375e+02
1.210000076293945312e+02 1.068911437988281250e+02
1.210000076293945312e+02 8.102313995361328125e+01
1.860000000000000000e+02 2.178274993896484375e+02
1.510000000000000000e+02 1.250453567504882812e+02
1.590000000000000000e+02 1.338147888183593750e+02
2.150000000000000000e+02 2.439237060546875000e+02
1.200000000000000000e+02 9.355934143066406250e+01
1.800000000000000000e+02 2.140883483886718750e+02
2.120000152587890625e+02 2.545751953125000000e+02
6.800000000000000000e+01 8.828530120849609375e+01
1.820000000000000000e+02 1.983448791503906250e+02
3.100000000000000000e+02 1.437075653076171875e+02
1.200000000000000000e+02 1.538345642089843750e+02


==> figures/data/p_r_ega/P-EGA_EP_ohio.dat <==
1.690000000000000000e+02 1.366662445068359375e+02
1.840000000000000000e+02 1.304241027832031250e+02
2.630000000000000000e+02 2.264644470214843750e+02
2.330000000000000000e+02 2.032433013916015625e+02
2.840000000000000000e+02 3.076885375976562500e+02
9.500000000000000000e+01 1.040321502685546875e+02
8.700000000000000000e+01 1.115439300537109375e+02
6.100000000000000000e+01 7.451206207275390625e+01
8.600000000000000000e+01 6.430258178710937500e+01
1.230000000000000000e+02 9.952377319335937500e+01
6.599999237060546875e+01 9.261957550048828125e+01
6.200000000000000000e+01 8.691716766357421875e+01
5.900000000000000000e+01 8.135643768310546875e+01
5.800000000000000000e+01 7.562897491455078125e+01
5.399999237060546875e+01 7.349141693115234375e+01
5.100000000000000000e+01 7.292321777343750000e+01
1.140000000000000000e+02 1.178534851074218750e+02
2.440000000000000000e+02 2.200684204101562500e+02
1.240000000000000000e+02 1.146201629638671875e+02
1.370000000000000000e+02 1.089576568603515625e+02
2.970000000000000000e+02 2.616157226562500000e+02
2.630000000000000000e+02 2.652143249511718750e+02
2.300000000000000000e+02 2.638619384765625000e+02
1.090000000000000000e+02 8.609510040283203125e+01
5.800000000000000000e+01 8.038711547851562500e+01
5.600000000000000000e+01 7.651204681396484375e+01
5.399999237060546875e+01 7.556458282470703125e+01
5.200000000000000000e+01 7.264041137695312500e+01
5.000000000000000000e+01 7.138204956054687500e+01
5.000000000000000000e+01 7.081749725341796875e+01
6.000000000000000000e+01 7.191864776611328125e+01
6.900000000000000000e+01 8.873358917236328125e+01
8.100000000000000000e+01 7.077322387695312500e+01
3.470000000000000000e+02 3.449996337890625000e+02
2.220000000000000000e+02 2.242276916503906250e+02
2.560000000000000000e+02 2.120503540039062500e+02
2.690000000000000000e+02 2.020006713867187500e+02
3.340000000000000000e+02 3.085546264648437500e+02
3.190000000000000000e+02 3.276295776367187500e+02
2.990000000000000000e+02 3.441178588867187500e+02
2.620000000000000000e+02 3.591498413085937500e+02
1.090000000000000000e+02 1.167102355957031250e+02
6.599999237060546875e+01 1.036031036376953125e+02
5.900000000000000000e+01 9.292427062988281250e+01
5.399999237060546875e+01 8.954869842529296875e+01
5.399999237060546875e+01 8.856616210937500000e+01
6.000000000000000000e+01 9.582569122314453125e+01
1.120000000000000000e+02 1.358803710937500000e+02
1.190000000000000000e+02 1.152036743164062500e+02
1.250000000000000000e+02 1.084168853759765625e+02
1.220000000000000000e+02 1.524142303466796875e+02
2.230000000000000000e+02 1.534401397705078125e+02
2.250000000000000000e+02 2.203499145507812500e+02
2.120000000000000000e+02 2.277735137939453125e+02
1.480000000000000000e+02 1.071872711181640625e+02
2.150000000000000000e+02 2.091192932128906250e+02
1.950000000000000000e+02 2.256880798339843750e+02
2.180000000000000000e+02 2.497797241210937500e+02
2.390000000000000000e+02 2.302915649414062500e+02
2.270000000000000000e+02 2.525653991699218750e+02
3.310000000000000000e+02 3.313528442382812500e+02
3.220000000000000000e+02 2.731616210937500000e+02
2.550000000000000000e+02 2.734653625488281250e+02
2.470000000000000000e+02 2.904409790039062500e+02
1.930000000000000000e+02 1.983298645019531250e+02
2.750000000000000000e+02 1.763342895507812500e+02
2.620000000000000000e+02 1.959720153808593750e+02
2.520000000000000000e+02 2.474801483154296875e+02
2.390000000000000000e+02 2.857806396484375000e+02
2.260000000000000000e+02 3.089216918945312500e+02
6.700000000000000000e+01 9.654196166992187500e+01
6.500000000000000000e+01 1.055327453613281250e+02
6.400000000000000000e+01 7.779656219482421875e+01
1.830000000000000000e+02 2.268738098144531250e+02
1.840000000000000000e+02 1.696382598876953125e+02
1.300000000000000000e+02 1.917317962646484375e+02
1.090000000000000000e+02 1.850940246582031250e+02
1.220000000000000000e+02 1.450867462158203125e+02
1.510000000000000000e+02 1.322773590087890625e+02
1.170000000000000000e+02 1.492392425537109375e+02
1.050000000000000000e+02 1.398330078125000000e+02
9.400000000000000000e+01 9.733804321289062500e+01
1.070000000000000000e+02 9.989754486083984375e+01
1.730000000000000000e+02 1.117610931396484375e+02
1.990000000000000000e+02 1.935639801025390625e+02
2.600000000000000000e+02 2.881425781250000000e+02
2.820000000000000000e+02 2.830402526855468750e+02
2.340000000000000000e+02 2.702422485351562500e+02
1.930000000000000000e+02 2.054521484375000000e+02
6.800000000000000000e+01 8.630210876464843750e+01
1.060000000000000000e+02 6.944511413574218750e+01
1.840000000000000000e+02 1.226910247802734375e+02
1.320000000000000000e+02 1.541888122558593750e+02
1.030000000000000000e+02 9.476551818847656250e+01
1.420000000000000000e+02 1.644112091064453125e+02
1.770000000000000000e+02 1.146394958496093750e+02
2.340000000000000000e+02 2.438307495117187500e+02
1.790000000000000000e+02 1.601362304687500000e+02
2.260000000000000000e+02 2.207887420654296875e+02
2.590000000000000000e+02 2.184958648681640625e+02
2.730000000000000000e+02 2.113482971191406250e+02
1.620000000000000000e+02 2.006813354492187500e+02
1.550000000000000000e+02 2.074006958007812500e+02
1.610000000000000000e+02 1.801461486816406250e+02
1.450000000000000000e+02 1.954697723388671875e+02
1.090000000000000000e+02 1.286860504150390625e+02
1.200000000000000000e+02 1.065114974975585938e+02
1.040000000000000000e+02 1.092166748046875000e+02
8.400000000000000000e+01 1.208391342163085938e+02
1.000000000000000000e+02 1.106428527832031250e+02
1.210000000000000000e+02 9.451550292968750000e+01
1.310000000000000000e+02 8.687180328369140625e+01
1.790000000000000000e+02 1.111333465576171875e+02
1.490000000000000000e+02 2.357512207031250000e+02
1.790000000000000000e+02 1.901838378906250000e+02
2.270000000000000000e+02 1.629715423583984375e+02
2.600000000000000000e+02 1.481014709472656250e+02
2.810000000000000000e+02 1.306699676513671875e+02
2.930000000000000000e+02 1.130796966552734375e+02
2.800000000000000000e+02 1.613438568115234375e+02
2.750000000000000000e+02 3.203184204101562500e+02
2.310000000000000000e+02 2.399084167480468750e+02
2.330000000000000000e+02 2.173428192138671875e+02
2.150000000000000000e+02 2.157704620361328125e+02
1.810000000000000000e+02 2.328991394042968750e+02
1.720000000000000000e+02 2.471852111816406250e+02
1.880000000000000000e+02 2.441831970214843750e+02
2.050000000000000000e+02 2.076876525878906250e+02
2.190000000000000000e+02 1.782530670166015625e+02
2.270000000000000000e+02 1.697697906494140625e+02
2.360000000000000000e+02 1.559205627441406250e+02
2.300000000000000000e+02 1.787551727294921875e+02
2.310000000000000000e+02 2.425901336669921875e+02
1.920000000000000000e+02 2.447684020996093750e+02
2.450000000000000000e+02 2.163082733154296875e+02
2.590000000000000000e+02 2.001222229003906250e+02
1.070000000000000000e+02 2.208339996337890625e+02
9.500000000000000000e+01 2.368981018066406250e+02
8.800000000000000000e+01 2.494454956054687500e+02
1.060000000000000000e+02 2.682848815917968750e+02
1.670000000000000000e+02 1.889480438232421875e+02
2.100000000000000000e+02 1.601914672851562500e+02
2.460000000000000000e+02 1.394040374755859375e+02
2.630000000000000000e+02 1.175751419067382812e+02
2.560000000000000000e+02 1.004711608886718750e+02
2.610000000000000000e+02 1.247181091308593750e+02
2.190000000000000000e+02 2.571752319335937500e+02
1.900000000000000000e+02 2.947316894531250000e+02
1.750000000000000000e+02 3.212497863769531250e+02
2.200000000000000000e+02 2.811608886718750000e+02
2.730000000000000000e+02 2.699075927734375000e+02
3.000000000000000000e+02 2.074194641113281250e+02
3.060000000000000000e+02 1.744884948730468750e+02
3.050000000000000000e+02 1.560730285644531250e+02
3.100000000000000000e+02 1.431496734619140625e+02
3.010000000000000000e+02 1.866984863281250000e+02
3.630000000000000000e+02 3.266470336914062500e+02
3.010000000000000000e+02 3.350916748046875000e+02
1.890000000000000000e+02 2.534085998535156250e+02
6.700000000000000000e+01 6.817144775390625000e+01
6.400000000000000000e+01 7.940414428710937500e+01
6.400000000000000000e+01 9.071366882324218750e+01
6.400000000000000000e+01 9.187511444091796875e+01
6.400000000000000000e+01 8.382329559326171875e+01
7.300000000000000000e+01 6.493828582763671875e+01
1.040000000000000000e+02 8.488370513916015625e+01
1.120000000000000000e+02 1.524915771484375000e+02
9.300000000000000000e+01 1.352064208984375000e+02
6.300000000000000000e+01 7.761525726318359375e+01
6.400000000000000000e+01 7.786243438720703125e+01
6.300000000000000000e+01 7.584674835205078125e+01
2.060000000000000000e+02 1.498136138916015625e+02
2.340000000000000000e+02 1.413861694335937500e+02
2.620000000000000000e+02 2.627842712402343750e+02
1.100000000000000000e+02 8.112545013427734375e+01
2.240000000000000000e+02 1.573676757812500000e+02
3.290000000000000000e+02 2.798858642578125000e+02
3.480000000000000000e+02 3.057412414550781250e+02
3.350000000000000000e+02 2.881500854492187500e+02
3.350000000000000000e+02 3.219047851562500000e+02
3.200000000000000000e+02 3.313859252929687500e+02
3.120000000000000000e+02 3.381568603515625000e+02
1.680000000000000000e+02 1.446232299804687500e+02
1.960000000000000000e+02 1.541256103515625000e+02
1.410000000000000000e+02 1.364686279296875000e+02
1.350000000000000000e+02 1.779699096679687500e+02
9.500000000000000000e+01 1.176742782592773438e+02
6.700000000000000000e+01 9.697327423095703125e+01
6.200000000000000000e+01 9.150136566162109375e+01
5.800000000000000000e+01 8.585290527343750000e+01
5.600000000000000000e+01 8.081571197509765625e+01
5.399999237060546875e+01 7.511209106445312500e+01
5.200000000000000000e+01 7.173982238769531250e+01
4.600000000000000000e+01 7.191072082519531250e+01
4.800000000000000000e+01 7.088843536376953125e+01
4.800000000000000000e+01 7.016450500488281250e+01
4.900000000000000000e+01 7.057477569580078125e+01
1.320000000000000000e+02 1.105930862426757812e+02
1.540000000000000000e+02 1.341824035644531250e+02
1.720000000000000000e+02 1.642382507324218750e+02
2.370000000000000000e+02 1.628676300048828125e+02
2.550000000000000000e+02 1.593438720703125000e+02
2.640000000000000000e+02 1.599480743408203125e+02
2.740000000000000000e+02 2.717063903808593750e+02
2.030000000000000000e+02 2.042664489746093750e+02
2.240000000000000000e+02 1.678513336181640625e+02
1.990000000000000000e+02 1.737771911621093750e+02
1.950000000000000000e+02 1.561633148193359375e+02
2.440000000000000000e+02 2.246378784179687500e+02
2.420000000000000000e+02 2.346301727294921875e+02
2.410000000000000000e+02 2.362555236816406250e+02
2.250000000000000000e+02 2.491268615722656250e+02
1.890000000000000000e+02 2.328834533691406250e+02
6.099998474121093750e+01 7.687982940673828125e+01
6.599999237060546875e+01 8.161152648925781250e+01
6.499998474121093750e+01 8.331278991699218750e+01
6.499998474121093750e+01 9.364127349853515625e+01
6.699999237060546875e+01 8.934002685546875000e+01
8.299999237060546875e+01 7.766767883300781250e+01
1.179999923706054688e+02 1.054087677001953125e+02
1.860000000000000000e+02 1.628001403808593750e+02
2.060000000000000000e+02 1.905987091064453125e+02
2.330000000000000000e+02 2.161024780273437500e+02
2.390000000000000000e+02 1.938753814697265625e+02
2.320000000000000000e+02 2.171503143310546875e+02
2.260000000000000000e+02 2.262883453369140625e+02
1.440000000000000000e+02 2.057939453125000000e+02
1.049999923706054688e+02 8.326370239257812500e+01
2.380000000000000000e+02 2.486228027343750000e+02
2.300000000000000000e+02 2.730191955566406250e+02
2.180000000000000000e+02 2.951635742187500000e+02
1.480000000000000000e+02 1.701942596435546875e+02
1.360000000000000000e+02 1.780998687744140625e+02
1.360000000000000000e+02 1.170484771728515625e+02
1.460000000000000000e+02 1.031237716674804688e+02
1.790000000000000000e+02 9.566629028320312500e+01
1.690000000000000000e+02 1.462140655517578125e+02
1.950000000000000000e+02 1.677308197021484375e+02
2.040000000000000000e+02 1.572954559326171875e+02
2.070000000000000000e+02 1.813672637939453125e+02
2.320000000000000000e+02 1.893356018066406250e+02
2.970000000000000000e+02 2.879400939941406250e+02
1.320000000000000000e+02 1.298570404052734375e+02
1.390000000000000000e+02 1.138557281494140625e+02
1.289999847412109375e+02 1.211434936523437500e+02
1.360000000000000000e+02 1.161342620849609375e+02
1.420000000000000000e+02 1.474063720703125000e+02
2.050000000000000000e+02 1.796196899414062500e+02
1.800000000000000000e+02 1.994512939453125000e+02
1.840000000000000000e+02 1.598679199218750000e+02
1.910000000000000000e+02 1.546079864501953125e+02
2.450000000000000000e+02 2.146770629882812500e+02
2.780000000000000000e+02 2.436775512695312500e+02
2.850000000000000000e+02 2.704410400390625000e+02
2.450000000000000000e+02 2.376907196044921875e+02
2.060000000000000000e+02 2.318609466552734375e+02
1.380000000000000000e+02 1.581792755126953125e+02
1.320000000000000000e+02 1.732903900146484375e+02
1.139999923706054688e+02 1.570971832275390625e+02
1.079999923706054688e+02 1.692192077636718750e+02
1.079999923706054688e+02 1.301317138671875000e+02
1.179999923706054688e+02 1.208298721313476562e+02
1.269999923706054688e+02 9.408093261718750000e+01
1.510000000000000000e+02 1.652965545654296875e+02
1.580000000000000000e+02 1.613283386230468750e+02
2.330000000000000000e+02 2.078778686523437500e+02
2.560000000000000000e+02 2.106271667480468750e+02
2.780000000000000000e+02 1.926345214843750000e+02
2.520000000000000000e+02 2.415105438232421875e+02
2.340000000000000000e+02 2.644042053222656250e+02
2.260000000000000000e+02 2.034231262207031250e+02
2.340000000000000000e+02 1.956002197265625000e+02
1.950000000000000000e+02 1.981416473388671875e+02
2.070000000000000000e+02 1.667432098388671875e+02
2.150000000000000000e+02 2.070961914062500000e+02
2.090000000000000000e+02 2.115561065673828125e+02
1.620000000000000000e+02 2.070064849853515625e+02
1.710000000000000000e+02 2.028811950683593750e+02
1.780000000000000000e+02 1.724388275146484375e+02
2.120000000000000000e+02 1.725641479492187500e+02
1.279999923706054688e+02 1.296892547607421875e+02
8.499998474121093750e+01 1.089248504638671875e+02
6.699999237060546875e+01 9.018743133544921875e+01
6.699999237060546875e+01 8.241360473632812500e+01
9.199998474121093750e+01 7.694931793212890625e+01
2.560000000000000000e+02 1.729242401123046875e+02
2.690000000000000000e+02 1.419783020019531250e+02
2.730000000000000000e+02 1.432331390380859375e+02
2.050000000000000000e+02 2.101256713867187500e+02
2.310000000000000000e+02 1.980774536132812500e+02
1.770000000000000000e+02 1.921513214111328125e+02
2.210000000000000000e+02 2.209878234863281250e+02
2.300000000000000000e+02 2.082499847412109375e+02
2.360000000000000000e+02 1.785015563964843750e+02
2.220000000000000000e+02 2.365655517578125000e+02
1.089999923706054688e+02 1.333698425292968750e+02
9.899999237060546875e+01 1.085760803222656250e+02
1.059999923706054688e+02 1.011266174316406250e+02
1.300000000000000000e+02 8.758667755126953125e+01
1.370000000000000000e+02 1.249951477050781250e+02
8.399999237060546875e+01 7.354431152343750000e+01
6.099998474121093750e+01 7.851486206054687500e+01
6.099998474121093750e+01 7.751768493652343750e+01
6.099998474121093750e+01 7.740590667724609375e+01
6.199998474121093750e+01 7.687148284912109375e+01
6.199998474121093750e+01 7.808444213867187500e+01
5.899999237060546875e+01 7.733580017089843750e+01
5.499998474121093750e+01 7.859270477294921875e+01
5.699998474121093750e+01 7.843244171142578125e+01
5.799998474121093750e+01 8.066694641113281250e+01
9.799999237060546875e+01 1.134299316406250000e+02
1.069999847412109375e+02 8.638206481933593750e+01
8.499998474121093750e+01 9.269381713867187500e+01
8.699999237060546875e+01 1.049272003173828125e+02
7.699999237060546875e+01 1.305309295654296875e+02
6.999999237060546875e+01 1.260560760498046875e+02
6.299999237060546875e+01 9.383998107910156250e+01
5.699998474121093750e+01 8.068747711181640625e+01
5.299999237060546875e+01 1.320318603515625000e+02
5.899999237060546875e+01 8.358251953125000000e+01
1.740000000000000000e+02 1.916437835693359375e+02
1.500000000000000000e+02 1.570652313232421875e+02
1.320000000000000000e+02 1.523544311523437500e+02
9.399999237060546875e+01 9.626545715332031250e+01
6.799998474121093750e+01 1.005001983642578125e+02
6.699999237060546875e+01 8.554766845703125000e+01
2.010000000000000000e+02 1.819932556152343750e+02
1.920000000000000000e+02 2.038580780029296875e+02
1.750000000000000000e+02 1.546703491210937500e+02
1.500000000000000000e+02 1.851670074462890625e+02
1.420000000000000000e+02 1.912316284179687500e+02
1.590000000000000000e+02 1.822579956054687500e+02
1.800000000000000000e+02 1.658049163818359375e+02
1.930000000000000000e+02 1.532224884033203125e+02
2.580000000000000000e+02 2.732045593261718750e+02
2.350000000000000000e+02 2.622172851562500000e+02
2.220000000000000000e+02 2.690742797851562500e+02
2.050000000000000000e+02 2.807748413085937500e+02
6.999999237060546875e+01 8.872346496582031250e+01
6.799998474121093750e+01 9.099561309814453125e+01
6.599999237060546875e+01 7.922509765625000000e+01
6.499998474121093750e+01 9.968204498291015625e+01
1.129999923706054688e+02 9.322316741943359375e+01
1.930000000000000000e+02 1.473181610107421875e+02
2.220000000000000000e+02 1.598737945556640625e+02
2.450000000000000000e+02 2.036858520507812500e+02
2.360000000000000000e+02 2.388051757812500000e+02
2.100000000000000000e+02 2.520371398925781250e+02
2.190000000000000000e+02 2.228089752197265625e+02
1.920000000000000000e+02 1.979214477539062500e+02
2.060000000000000000e+02 1.885849761962890625e+02
1.950000000000000000e+02 1.987940521240234375e+02
2.010000000000000000e+02 1.911968841552734375e+02
2.430000000000000000e+02 1.943987121582031250e+02
2.580000000000000000e+02 1.737761230468750000e+02
1.310000000000000000e+02 1.199947509765625000e+02
1.249999923706054688e+02 1.155275115966796875e+02
1.179999923706054688e+02 9.412118530273437500e+01
2.800000000000000000e+02 2.822580871582031250e+02
2.490000000000000000e+02 2.678652954101562500e+02
1.690000000000000000e+02 1.747190704345703125e+02
1.480000000000000000e+02 1.576469573974609375e+02
1.189999923706054688e+02 1.082946472167968750e+02
5.999999237060546875e+01 8.235347747802734375e+01
9.299999237060546875e+01 7.908427429199218750e+01
1.069999847412109375e+02 6.378891754150390625e+01
1.039999923706054688e+02 1.105194320678710938e+02
1.069999847412109375e+02 8.909036254882812500e+01
1.510000000000000000e+02 1.216864013671875000e+02
1.239999847412109375e+02 1.303122711181640625e+02
1.430000000000000000e+02 1.560639343261718750e+02
1.710000000000000000e+02 1.783808593750000000e+02
2.030000000000000000e+02 1.868142547607421875e+02
1.850000000000000000e+02 2.196904602050781250e+02
1.810000000000000000e+02 2.012282867431640625e+02
1.550000000000000000e+02 2.099873962402343750e+02
1.670000000000000000e+02 1.929148559570312500e+02
2.200000000000000000e+02 1.944895935058593750e+02
1.920000000000000000e+02 2.067707061767578125e+02
1.990000000000000000e+02 1.792968444824218750e+02
1.850000000000000000e+02 1.871058044433593750e+02
1.830000000000000000e+02 1.915755615234375000e+02
1.620000000000000000e+02 1.790103149414062500e+02
1.079999923706054688e+02 7.937596130371093750e+01
1.149999847412109375e+02 1.202954101562500000e+02
1.229999923706054688e+02 1.072850799560546875e+02
1.920000000000000000e+02 1.504422454833984375e+02
2.840000000000000000e+02 3.056425170898437500e+02
2.940000000000000000e+02 3.117044677734375000e+02
2.990000000000000000e+02 2.665888671875000000e+02
2.840000000000000000e+02 2.782396240234375000e+02
2.240000000000000000e+02 2.611441040039062500e+02
1.780000000000000000e+02 2.258601989746093750e+02
9.899999237060546875e+01 1.792958831787109375e+02
9.000000000000000000e+01 9.149028778076171875e+01
9.899999237060546875e+01 8.390121459960937500e+01
6.999999237060546875e+01 9.456585693359375000e+01
6.699999237060546875e+01 1.032173461914062500e+02
1.099999923706054688e+02 9.575749206542968750e+01
1.270000000000000000e+02 1.562719116210937500e+02
1.290000000000000000e+02 1.698864440917968750e+02
1.820000000000000000e+02 1.614514312744140625e+02
1.950000000000000000e+02 1.530599212646484375e+02
2.540000000000000000e+02 2.743160705566406250e+02
3.110000000000000000e+02 2.949402160644531250e+02
3.030000000000000000e+02 3.064898681640625000e+02
2.890000000000000000e+02 3.164615478515625000e+02
3.100000000000000000e+02 2.902667236328125000e+02
2.450000000000000000e+02 2.916695556640625000e+02
1.710000000000000000e+02 1.652734680175781250e+02
3.640000000000000000e+02 3.380010986328125000e+02
3.530000000000000000e+02 3.411291503906250000e+02
6.999999237060546875e+01 8.500329589843750000e+01
6.799999237060546875e+01 8.180374145507812500e+01
6.499999237060546875e+01 8.250234985351562500e+01
6.599999237060546875e+01 8.190778350830078125e+01
9.599999237060546875e+01 8.085398101806640625e+01
1.410000000000000000e+02 1.139191970825195312e+02
1.470000000000000000e+02 1.040643463134765625e+02
1.430000000000000000e+02 1.542630767822265625e+02
1.390000000000000000e+02 1.496787719726562500e+02
1.270000000000000000e+02 1.594246063232421875e+02
1.159999923706054688e+02 1.657866058349609375e+02
6.899999237060546875e+01 8.351319885253906250e+01
8.299999237060546875e+01 7.430713653564453125e+01
1.800000000000000000e+02 1.472937011718750000e+02
1.940000000000000000e+02 1.345343627929687500e+02
1.610000000000000000e+02 1.398242492675781250e+02
2.670000000000000000e+02 2.169060974121093750e+02
1.510000000000000000e+02 1.794417114257812500e+02
9.199999237060546875e+01 7.794400787353515625e+01
1.670000000000000000e+02 1.145596008300781250e+02
6.100000000000000000e+01 8.359169006347656250e+01
5.499999237060546875e+01 8.397729492187500000e+01
5.599999237060546875e+01 8.347862243652343750e+01
5.900000000000000000e+01 8.455951690673828125e+01
6.299999237060546875e+01 8.139473724365234375e+01
7.500000000000000000e+01 8.190359497070312500e+01
6.999999237060546875e+01 8.714537811279296875e+01
6.799999237060546875e+01 8.617530059814453125e+01
6.699999237060546875e+01 8.516160583496093750e+01
6.599999237060546875e+01 7.990630340576171875e+01
6.399999237060546875e+01 7.824008941650390625e+01
6.100000000000000000e+01 7.719725036621093750e+01
6.399999237060546875e+01 7.724626922607421875e+01
1.410000000000000000e+02 1.302204742431640625e+02
1.480000000000000000e+02 1.216559982299804688e+02
1.630000000000000000e+02 1.707049560546875000e+02
1.610000000000000000e+02 1.549907531738281250e+02
1.870000000000000000e+02 1.645322723388671875e+02
1.900000000000000000e+02 2.288769226074218750e+02
2.530000000000000000e+02 2.032898864746093750e+02
2.950000000000000000e+02 1.984461822509765625e+02
3.040000000000000000e+02 1.853070526123046875e+02
2.950000000000000000e+02 2.273628234863281250e+02
3.050000000000000000e+02 3.020307922363281250e+02
3.120000000000000000e+02 2.909743652343750000e+02
2.990000000000000000e+02 2.850964660644531250e+02
2.850000000000000000e+02 2.939996032714843750e+02
2.890000000000000000e+02 2.817014465332031250e+02
2.520000000000000000e+02 2.712461853027343750e+02
2.430000000000000000e+02 2.815144653320312500e+02
1.850000000000000000e+02 1.828397064208984375e+02
1.710000000000000000e+02 1.848890838623046875e+02
1.560000000000000000e+02 1.520080718994140625e+02
1.239999923706054688e+02 1.318140716552734375e+02
6.999999237060546875e+01 1.065680618286132812e+02
6.399999237060546875e+01 1.313923645019531250e+02
6.000000000000000000e+01 1.039996871948242188e+02
5.699999237060546875e+01 8.502219390869140625e+01
5.699999237060546875e+01 7.999013519287109375e+01
5.599999237060546875e+01 7.634249877929687500e+01
5.599999237060546875e+01 7.539054870605468750e+01
5.699999237060546875e+01 7.280835723876953125e+01
5.699999237060546875e+01 7.168920898437500000e+01
5.699999237060546875e+01 7.021411132812500000e+01
5.799999237060546875e+01 7.206295013427734375e+01
1.039999923706054688e+02 8.506572723388671875e+01
1.490000000000000000e+02 1.182995300292968750e+02
1.560000000000000000e+02 1.591860809326171875e+02
1.840000000000000000e+02 1.693848266601562500e+02
1.220000000000000000e+02 1.250280151367187500e+02
1.099999923706054688e+02 1.326785278320312500e+02
8.900000000000000000e+01 1.113299713134765625e+02
6.499999237060546875e+01 8.894189453125000000e+01
6.100000000000000000e+01 8.431908416748046875e+01
5.900000000000000000e+01 8.260776519775390625e+01
5.799999237060546875e+01 8.578562927246093750e+01
6.799999237060546875e+01 8.219501495361328125e+01
6.599999237060546875e+01 8.042327880859375000e+01
6.499999237060546875e+01 7.965684509277343750e+01
6.499999237060546875e+01 7.901947784423828125e+01
6.399999237060546875e+01 7.843186950683593750e+01
6.299999237060546875e+01 7.628868103027343750e+01
6.199999237060546875e+01 7.839727783203125000e+01
6.199999237060546875e+01 7.526323699951171875e+01
6.100000000000000000e+01 7.592962646484375000e+01
6.000000000000000000e+01 7.670361328125000000e+01
6.100000000000000000e+01 7.545766448974609375e+01
1.410000000000000000e+02 1.229175720214843750e+02
1.510000000000000000e+02 1.167797470092773438e+02
6.799999237060546875e+01 9.260002136230468750e+01
6.599999237060546875e+01 9.052633666992187500e+01
6.399999237060546875e+01 8.253688812255859375e+01
6.199999237060546875e+01 7.864299774169921875e+01
1.360000000000000000e+02 1.280742950439453125e+02
1.710000000000000000e+02 1.220163421630859375e+02
1.970000000000000000e+02 1.736052703857421875e+02
2.760000000000000000e+02 1.655381469726562500e+02
2.620000000000000000e+02 2.892230529785156250e+02
2.560000000000000000e+02 3.193428344726562500e+02
2.460000000000000000e+02 3.251987304687500000e+02
1.650000000000000000e+02 1.784087677001953125e+02
1.450000000000000000e+02 1.943932647705078125e+02
6.699999237060546875e+01 1.004782867431640625e+02
7.899999237060546875e+01 8.844844818115234375e+01
9.799999237060546875e+01 8.387199401855468750e+01
6.499999237060546875e+01 9.388721466064453125e+01
6.000000000000000000e+01 9.305028533935546875e+01
5.900000000000000000e+01 9.076534271240234375e+01
6.299999237060546875e+01 8.112316894531250000e+01
1.540000000000000000e+02 1.794230194091796875e+02
1.460000000000000000e+02 1.972165527343750000e+02
2.230000000000000000e+02 1.239529113769531250e+02
2.270000000000000000e+02 2.929429321289062500e+02
1.770000000000000000e+02 1.868480682373046875e+02
8.900000000000000000e+01 9.068859100341796875e+01
1.120000000000000000e+02 1.120289077758789062e+02
1.039999923706054688e+02 1.203459396362304688e+02
6.499999237060546875e+01 8.121266174316406250e+01
6.299999237060546875e+01 8.284721374511718750e+01
6.299999237060546875e+01 9.043197631835937500e+01
6.199999237060546875e+01 8.253921508789062500e+01
6.100000000000000000e+01 7.671357727050781250e+01
5.799999237060546875e+01 7.352368927001953125e+01
5.599999237060546875e+01 7.433944702148437500e+01
5.699999237060546875e+01 7.436489105224609375e+01
1.280000000000000000e+02 8.751985168457031250e+01
2.680000000000000000e+02 2.336083374023437500e+02
2.590000000000000000e+02 2.455400695800781250e+02
6.999999237060546875e+01 9.034209442138671875e+01
6.899999237060546875e+01 8.752603912353515625e+01
6.799999237060546875e+01 8.880799102783203125e+01
6.699999237060546875e+01 8.569491577148437500e+01
6.599999237060546875e+01 8.473577117919921875e+01
6.499999237060546875e+01 8.352172851562500000e+01
6.399999237060546875e+01 8.500345611572265625e+01
6.399999237060546875e+01 8.483798217773437500e+01
6.299999237060546875e+01 8.407811737060546875e+01
6.299999237060546875e+01 8.227330017089843750e+01
6.299999237060546875e+01 8.040634155273437500e+01
6.199999237060546875e+01 7.635287475585937500e+01
1.029999923706054688e+02 6.659687805175781250e+01
2.200000000000000000e+02 1.901418457031250000e+02
2.900000000000000000e+02 2.997930908203125000e+02
6.899999237060546875e+01 8.538627624511718750e+01
6.799999237060546875e+01 1.432655487060546875e+02
6.799999237060546875e+01 1.306536865234375000e+02
6.599999237060546875e+01 1.283015594482421875e+02
6.399999237060546875e+01 1.200803222656250000e+02
6.299999237060546875e+01 1.158209686279296875e+02
6.299999237060546875e+01 1.184687957763671875e+02
6.699999237060546875e+01 1.172861022949218750e+02
1.910000000000000000e+02 1.877881622314453125e+02
2.180000000000000000e+02 1.920848846435546875e+02
2.520000000000000000e+02 1.956948547363281250e+02
3.110000000000000000e+02 2.493493652343750000e+02
2.800000000000000000e+02 2.546817321777343750e+02
2.200000000000000000e+02 2.306745910644531250e+02
2.410000000000000000e+02 1.185447387695312500e+02
2.420000000000000000e+02 1.049936523437500000e+02
2.410000000000000000e+02 9.475856018066406250e+01
1.640000000000000000e+02 1.469509582519531250e+02
6.499999237060546875e+01 9.698881530761718750e+01
5.900000000000000000e+01 8.803684234619140625e+01
5.499999237060546875e+01 8.799705505371093750e+01
5.099999237060546875e+01 8.641407775878906250e+01
5.299999237060546875e+01 7.924771118164062500e+01
2.070000000000000000e+02 1.884150543212890625e+02
2.290000000000000000e+02 2.822200317382812500e+02
1.820000000000000000e+02 1.907767028808593750e+02
6.999999237060546875e+01 8.694705200195312500e+01
6.799999237060546875e+01 8.647019195556640625e+01
6.599999237060546875e+01 8.371066284179687500e+01
1.940000000000000000e+02 1.365049743652343750e+02
2.340000000000000000e+02 2.312339935302734375e+02
2.410000000000000000e+02 2.211473083496093750e+02
2.470000000000000000e+02 2.326696777343750000e+02
2.470000000000000000e+02 2.450632934570312500e+02
2.700000000000000000e+02 2.368289489746093750e+02
2.540000000000000000e+02 3.030411987304687500e+02
1.940000000000000000e+02 1.948047332763671875e+02
1.060000000000000000e+02 1.338257598876953125e+02
6.900000000000000000e+01 8.722512054443359375e+01
6.800000000000000000e+01 8.497700500488281250e+01
2.300000000000000000e+02 2.454419403076171875e+02
2.280000000000000000e+02 1.952046508789062500e+02
1.840000000000000000e+02 2.033684082031250000e+02
2.150000000000000000e+02 2.301299133300781250e+02
2.070000000000000000e+02 2.390433959960937500e+02
2.140000000000000000e+02 2.108044738769531250e+02
2.300000000000000000e+02 2.099870147705078125e+02
8.200000000000000000e+01 7.839910888671875000e+01
1.100000000000000000e+02 9.854960632324218750e+01
1.220000000000000000e+02 9.353580474853515625e+01
2.940000000000000000e+02 2.599494628906250000e+02
1.860000000000000000e+02 2.222597045898437500e+02
6.599999237060546875e+01 1.018674850463867188e+02
6.700000000000000000e+01 9.560810089111328125e+01
6.700000000000000000e+01 9.051632690429687500e+01
6.599999237060546875e+01 8.382542419433593750e+01
7.100000000000000000e+01 7.063285064697265625e+01
6.100000000000000000e+01 8.220554351806640625e+01
6.100000000000000000e+01 7.641275787353515625e+01
6.000000000000000000e+01 7.215969085693359375e+01
5.900000000000000000e+01 7.162435150146484375e+01
5.900000000000000000e+01 7.251148986816406250e+01
5.900000000000000000e+01 7.245376586914062500e+01
5.900000000000000000e+01 7.263578033447265625e+01
6.000000000000000000e+01 7.208479309082031250e+01
6.800000000000000000e+01 8.478171539306640625e+01
6.599999237060546875e+01 8.506182861328125000e+01
6.300000000000000000e+01 8.439886474609375000e+01
6.200000000000000000e+01 8.114692687988281250e+01
1.920000000000000000e+02 1.912689971923828125e+02
2.010000000000000000e+02 1.808591308593750000e+02
2.080000000000000000e+02 1.990816192626953125e+02
2.210000000000000000e+02 1.843188476562500000e+02
2.090000000000000000e+02 2.152222290039062500e+02
1.950000000000000000e+02 2.338343505859375000e+02
1.740000000000000000e+02 2.250566711425781250e+02
9.500000000000000000e+01 1.265530853271484375e+02
1.040000000000000000e+02 1.206611251831054688e+02
1.190000000000000000e+02 1.021913299560546875e+02
1.210000000000000000e+02 1.203468246459960938e+02
1.410000000000000000e+02 1.199671783447265625e+02
2.060000000000000000e+02 1.519206848144531250e+02
2.310000000000000000e+02 2.305926513671875000e+02
1.640000000000000000e+02 1.825448913574218750e+02
1.270000000000000000e+02 1.696992492675781250e+02
1.140000000000000000e+02 1.439809570312500000e+02
1.300000000000000000e+02 1.079721069335937500e+02
1.870000000000000000e+02 1.876169891357421875e+02
2.220000000000000000e+02 2.218673400878906250e+02
2.040000000000000000e+02 2.414315490722656250e+02
2.020000000000000000e+02 2.222871856689453125e+02
2.060000000000000000e+02 1.973157958984375000e+02
2.100000000000000000e+02 1.951854248046875000e+02
2.000000000000000000e+02 2.322617187500000000e+02
1.630000000000000000e+02 1.716220245361328125e+02
1.810000000000000000e+02 1.546528320312500000e+02
1.970000000000000000e+02 1.634242553710937500e+02
1.840000000000000000e+02 1.853761444091796875e+02
2.070000000000000000e+02 1.729751129150390625e+02
2.210000000000000000e+02 2.295975646972656250e+02
1.980000000000000000e+02 2.316642456054687500e+02
1.800000000000000000e+02 2.344772338867187500e+02
1.930000000000000000e+02 2.045690002441406250e+02
2.190000000000000000e+02 1.982780151367187500e+02
1.720000000000000000e+02 1.288230438232421875e+02
2.120000000000000000e+02 1.870602722167968750e+02
2.430000000000000000e+02 2.318508453369140625e+02
2.670000000000000000e+02 2.194680786132812500e+02
3.270000000000000000e+02 2.848089904785156250e+02
3.500000000000000000e+02 3.137843322753906250e+02
1.890000000000000000e+02 1.946574707031250000e+02
1.920000000000000000e+02 1.775605010986328125e+02
1.750000000000000000e+02 1.847246398925781250e+02
1.430000000000000000e+02 1.792437286376953125e+02
1.530000000000000000e+02 1.603223266601562500e+02
1.600000000000000000e+02 1.505417633056640625e+02
1.580000000000000000e+02 1.508848571777343750e+02
1.480000000000000000e+02 1.719431457519531250e+02
2.070000000000000000e+02 1.667645416259765625e+02
2.350000000000000000e+02 1.817818756103515625e+02
3.370000000000000000e+02 2.734001464843750000e+02
3.940000000000000000e+02 3.365059814453125000e+02
3.430000000000000000e+02 3.650556945800781250e+02
1.540000000000000000e+02 1.812834777832031250e+02
1.670000000000000000e+02 1.553516387939453125e+02
1.780000000000000000e+02 1.477021636962890625e+02
1.790000000000000000e+02 2.022860870361328125e+02
6.900000000000000000e+01 8.556901550292968750e+01
6.700000000000000000e+01 8.353650665283203125e+01
6.500000000000000000e+01 8.305775451660156250e+01
9.400000000000000000e+01 7.120546722412109375e+01
1.190000000000000000e+02 1.170578155517578125e+02
1.130000000000000000e+02 1.405318603515625000e+02
9.900000000000000000e+01 9.893771362304687500e+01
1.500000000000000000e+02 7.479801940917968750e+01
6.800000000000000000e+01 8.331737518310546875e+01
6.500000000000000000e+01 7.942624664306640625e+01
1.680000000000000000e+02 1.466631469726562500e+02
1.710000000000000000e+02 1.482450256347656250e+02
1.570000000000000000e+02 1.674339904785156250e+02
1.470000000000000000e+02 1.801715240478515625e+02
7.300000000000000000e+01 8.321467590332031250e+01
6.300000000000000000e+01 8.339553070068359375e+01
6.500000000000000000e+01 8.861132812500000000e+01
6.900000000000000000e+01 8.854537963867187500e+01
7.800000000000000000e+01 7.066865539550781250e+01
9.000000000000000000e+01 6.301008605957031250e+01
1.500000000000000000e+02 1.157736358642578125e+02
1.600000000000000000e+02 1.811112518310546875e+02
1.660000000000000000e+02 1.801360626220703125e+02
1.990000000000000000e+02 1.992712249755859375e+02
1.820000000000000000e+02 2.013376464843750000e+02
2.080000000000000000e+02 2.029964447021484375e+02
6.900000000000000000e+01 8.459275054931640625e+01
9.600000000000000000e+01 7.572121429443359375e+01
1.120000000000000000e+02 1.114709777832031250e+02
6.300000000000000000e+01 9.243909454345703125e+01
5.500000000000000000e+01 8.922248840332031250e+01
5.000000000000000000e+01 8.315296173095703125e+01
4.700000000000000000e+01 7.939391326904296875e+01
4.799999237060546875e+01 7.599043273925781250e+01
4.799999237060546875e+01 7.124008941650390625e+01
1.460000000000000000e+02 1.236307601928710938e+02
1.290000000000000000e+02 1.444875640869140625e+02
1.350000000000000000e+02 1.785911560058593750e+02
1.940000000000000000e+02 1.639289245605468750e+02
1.880000000000000000e+02 1.737320709228515625e+02
1.810000000000000000e+02 1.893339080810546875e+02
1.720000000000000000e+02 1.947409973144531250e+02
1.530000000000000000e+02 2.049569854736328125e+02
9.300000000000000000e+01 9.954741668701171875e+01
1.040000000000000000e+02 9.296414184570312500e+01
7.700000000000000000e+01 1.083540878295898438e+02
8.200000000000000000e+01 8.857594299316406250e+01
1.190000000000000000e+02 1.443405609130859375e+02
1.120000000000000000e+02 1.527281951904296875e+02
1.110000000000000000e+02 1.170202026367187500e+02
1.170000000000000000e+02 1.115298385620117188e+02
1.250000000000000000e+02 1.200867080688476562e+02
1.970000000000000000e+02 2.253714904785156250e+02
2.180000000000000000e+02 2.019397277832031250e+02
2.440000000000000000e+02 2.099366455078125000e+02
2.370000000000000000e+02 2.378870239257812500e+02
2.080000000000000000e+02 2.187560424804687500e+02
2.010000000000000000e+02 2.340592346191406250e+02
2.080000000000000000e+02 2.195490417480468750e+02
2.240000000000000000e+02 1.960621185302734375e+02
2.460000000000000000e+02 1.634776916503906250e+02
2.430000000000000000e+02 1.635906372070312500e+02
2.360000000000000000e+02 1.908790588378906250e+02
2.210000000000000000e+02 2.337228698730468750e+02
2.030000000000000000e+02 1.766774291992187500e+02
1.920000000000000000e+02 1.974033355712890625e+02
2.650000000000000000e+02 2.157319335937500000e+02
2.730000000000000000e+02 2.556449584960937500e+02
2.020000000000000000e+02 2.119260559082031250e+02
1.710000000000000000e+02 2.214360961914062500e+02
6.300000762939453125e+01 1.301537628173828125e+02
7.300000762939453125e+01 1.194868469238281250e+02
8.700000762939453125e+01 1.084224090576171875e+02
1.010000076293945312e+02 9.988549804687500000e+01
1.810000000000000000e+02 1.589003448486328125e+02
1.930000000000000000e+02 1.659836120605468750e+02
1.930000000000000000e+02 1.909866027832031250e+02
2.430000000000000000e+02 1.756563873291015625e+02
2.350000000000000000e+02 2.284525451660156250e+02
2.560000000000000000e+02 2.518325347900390625e+02
2.930000000000000000e+02 2.603044738769531250e+02
2.990000000000000000e+02 2.388150024414062500e+02
3.310000000000000000e+02 2.850543518066406250e+02
3.160000000000000000e+02 2.928634033203125000e+02
2.360000000000000000e+02 2.785089111328125000e+02
2.220000000000000000e+02 2.882439575195312500e+02
1.530000000000000000e+02 1.679480133056640625e+02
1.350000000000000000e+02 1.738354339599609375e+02
1.750000000000000000e+02 1.335975646972656250e+02
2.950000000000000000e+02 2.588710937500000000e+02
3.680000000000000000e+02 3.519096069335937500e+02
3.480000000000000000e+02 3.792126159667968750e+02
3.690000000000000000e+02 3.692640686035156250e+02
4.000000000000000000e+02 3.859527893066406250e+02
7.300000762939453125e+01 1.027587738037109375e+02
1.160000000000000000e+02 9.416654968261718750e+01
1.220000076293945312e+02 8.629187011718750000e+01
1.360000000000000000e+02 1.373806457519531250e+02
1.940000000000000000e+02 1.719165344238281250e+02
2.410000000000000000e+02 2.641508789062500000e+02
8.100000762939453125e+01 1.117751617431640625e+02
2.120000000000000000e+02 1.693599700927734375e+02
2.100000000000000000e+02 2.230941619873046875e+02
2.040000000000000000e+02 2.347995605468750000e+02
1.690000000000000000e+02 1.560850524902343750e+02
1.810000000000000000e+02 1.475432891845703125e+02
2.510000000000000000e+02 2.439593505859375000e+02
2.580000000000000000e+02 2.391047058105468750e+02
2.780000000000000000e+02 2.498346099853515625e+02
2.860000000000000000e+02 2.278104553222656250e+02
2.970000000000000000e+02 2.587761230468750000e+02
2.850000000000000000e+02 2.672408752441406250e+02
2.500000000000000000e+02 2.583088378906250000e+02
2.390000000000000000e+02 2.388830566406250000e+02
2.170000000000000000e+02 2.486383361816406250e+02
2.020000000000000000e+02 2.547657165527343750e+02
9.700000762939453125e+01 9.813941192626953125e+01
1.060000000000000000e+02 9.077986907958984375e+01
1.150000076293945312e+02 8.148194885253906250e+01
1.190000076293945312e+02 1.444578704833984375e+02
1.510000000000000000e+02 1.348515930175781250e+02
2.160000000000000000e+02 2.020318450927734375e+02
2.050000000000000000e+02 2.234118652343750000e+02
1.950000000000000000e+02 2.332102050781250000e+02
1.770000000000000000e+02 2.450147399902343750e+02
1.520000000000000000e+02 1.450341644287109375e+02
1.750000000000000000e+02 1.363598937988281250e+02
1.890000000000000000e+02 2.160626525878906250e+02
1.720000000000000000e+02 2.060838470458984375e+02
1.610000000000000000e+02 2.371391601562500000e+02
1.360000000000000000e+02 1.231182403564453125e+02
2.180000000000000000e+02 2.369601440429687500e+02
1.320000000000000000e+02 1.320712280273437500e+02
1.590000000000000000e+02 1.313101196289062500e+02
1.570000000000000000e+02 1.689441680908203125e+02
1.510000000000000000e+02 1.757313842773437500e+02
1.010000076293945312e+02 8.579044342041015625e+01
1.260000076293945312e+02 8.845207214355468750e+01
1.990000000000000000e+02 1.817406463623046875e+02
6.900000000000000000e+01 8.753299713134765625e+01
1.710000000000000000e+02 1.204587631225585938e+02
2.000000000000000000e+02 1.731094512939453125e+02
2.340000000000000000e+02 1.996240997314453125e+02
2.260000000000000000e+02 1.946641540527343750e+02
2.210000000000000000e+02 1.997950744628906250e+02
2.120000000000000000e+02 2.149666900634765625e+02
2.020000000000000000e+02 2.231405334472656250e+02
1.140000076293945312e+02 9.947506713867187500e+01
1.260000076293945312e+02 9.167179107666015625e+01
2.050000000000000000e+02 1.740382232666015625e+02
2.590000000000000000e+02 2.348900146484375000e+02
3.280000000000000000e+02 3.006651306152343750e+02
3.000000000000000000e+02 3.090155639648437500e+02
2.900000000000000000e+02 3.148010253906250000e+02
2.520000000000000000e+02 2.005335540771484375e+02
2.790000000000000000e+02 2.848370971679687500e+02
2.330000000000000000e+02 2.526841125488281250e+02
1.950000000000000000e+02 2.193119964599609375e+02
1.450000000000000000e+02 1.648113098144531250e+02
1.710000000000000000e+02 1.422203979492187500e+02
1.970000000000000000e+02 1.758683776855468750e+02
2.540000000000000000e+02 2.497651062011718750e+02
2.620000000000000000e+02 2.810026855468750000e+02
2.180000000000000000e+02 1.871685028076171875e+02
2.080000000000000000e+02 1.924555053710937500e+02
2.020000000000000000e+02 1.984594268798828125e+02
1.950000000000000000e+02 2.046308288574218750e+02
1.860000000000000000e+02 2.165506286621093750e+02
6.900000000000000000e+01 8.760691070556640625e+01
6.200000762939453125e+01 7.688942718505859375e+01
6.000000000000000000e+01 7.523706054687500000e+01
5.900000762939453125e+01 7.500000000000000000e+01
5.700000762939453125e+01 7.424342346191406250e+01
5.500000000000000000e+01 7.348960876464843750e+01
5.400000762939453125e+01 7.259730529785156250e+01
5.200000762939453125e+01 7.177579498291015625e+01
5.100000762939453125e+01 7.096941375732421875e+01
5.000000762939453125e+01 7.140352630615234375e+01
2.340000000000000000e+02 1.966006622314453125e+02
3.450000000000000000e+02 3.600393066406250000e+02
2.860000000000000000e+02 3.244201660156250000e+02
2.000000000000000000e+02 2.290610198974609375e+02
6.700000762939453125e+01 8.919289398193359375e+01
6.500000762939453125e+01 8.662225341796875000e+01
6.300000762939453125e+01 8.329584503173828125e+01
6.200000762939453125e+01 8.303971099853515625e+01
6.000000000000000000e+01 8.340616607666015625e+01
6.000000000000000000e+01 8.290556335449218750e+01
1.200000000000000000e+02 1.394223937988281250e+02
1.050000076293945312e+02 1.481178436279296875e+02
1.130000000000000000e+02 1.104984893798828125e+02
1.190000076293945312e+02 1.041875152587890625e+02
2.570000000000000000e+02 2.325810852050781250e+02
2.430000000000000000e+02 2.648596801757812500e+02
2.380000000000000000e+02 2.413348693847656250e+02
2.460000000000000000e+02 2.407139282226562500e+02
2.520000000000000000e+02 2.342658691406250000e+02
2.530000000000000000e+02 2.508424377441406250e+02
2.400000000000000000e+02 2.573043518066406250e+02
1.710000000000000000e+02 1.385203399658203125e+02
1.210000000000000000e+02 1.271592254638671875e+02
1.370000000000000000e+02 1.260705261230468750e+02
1.820000000000000000e+02 1.193309936523437500e+02
1.980000000000000000e+02 2.221736145019531250e+02
1.590000000000000000e+02 1.582777709960937500e+02
1.100000000000000000e+02 1.314007415771484375e+02
9.500000000000000000e+01 1.230378417968750000e+02
7.000000000000000000e+01 9.909057617187500000e+01
6.600000000000000000e+01 8.809177398681640625e+01
6.200000762939453125e+01 8.146584320068359375e+01
5.100000000000000000e+01 7.289281463623046875e+01
4.900000762939453125e+01 8.473243713378906250e+01
1.450000000000000000e+02 1.277147064208984375e+02
1.560000000000000000e+02 1.111461868286132812e+02
1.820000000000000000e+02 1.911336059570312500e+02
6.600000000000000000e+01 9.134672546386718750e+01
6.400000762939453125e+01 9.243547821044921875e+01
6.600000000000000000e+01 8.163505554199218750e+01
1.080000000000000000e+02 9.645326232910156250e+01
1.590000000000000000e+02 1.548154449462890625e+02
1.670000000000000000e+02 1.607011413574218750e+02
1.740000000000000000e+02 1.555908508300781250e+02
1.690000000000000000e+02 1.587898559570312500e+02
1.300000000000000000e+02 1.591823730468750000e+02
1.090000000000000000e+02 1.064389495849609375e+02
1.900000000000000000e+02 1.571918945312500000e+02
1.760000000000000000e+02 2.194801025390625000e+02
1.450000000000000000e+02 1.748796539306640625e+02
1.340000000000000000e+02 1.833133544921875000e+02
1.230000000000000000e+02 1.042397155761718750e+02
1.540000000000000000e+02 1.134562072753906250e+02
1.110000000000000000e+02 1.057848281860351562e+02
1.450000000000000000e+02 1.224618377685546875e+02
2.410000000000000000e+02 2.281316833496093750e+02
1.750000000000000000e+02 2.865937042236328125e+01
1.810000000000000000e+02 3.652085876464843750e+01
1.840000000000000000e+02 2.732952117919921875e+01
1.840000000000000000e+02 2.566489410400390625e+01
2.160000000000000000e+02 1.926452941894531250e+02
2.030000000000000000e+02 2.054011535644531250e+02
1.960000000000000000e+02 2.192047729492187500e+02
1.620000000000000000e+02 1.687298431396484375e+02
1.470000000000000000e+02 1.577662506103515625e+02
1.390000000000000000e+02 1.654642333984375000e+02
2.340000000000000000e+02 2.295292053222656250e+02
1.880000000000000000e+02 1.718597106933593750e+02
1.800000000000000000e+02 1.806744842529296875e+02
2.060000000000000000e+02 1.852394714355468750e+02
2.460000000000000000e+02 2.264490661621093750e+02
2.390000000000000000e+02 2.314790649414062500e+02
2.270000000000000000e+02 2.426371612548828125e+02
1.720000000000000000e+02 2.405255126953125000e+02
6.100000762939453125e+01 7.628923034667968750e+01
2.780000000000000000e+02 2.823204956054687500e+02
2.160000000000000000e+02 1.933594360351562500e+02
2.210000000000000000e+02 1.874268493652343750e+02
3.040000000000000000e+02 2.531440124511718750e+02
3.670000000000000000e+02 2.621106567382812500e+02
3.740000000000000000e+02 2.540209350585937500e+02
3.600000000000000000e+02 2.799813842773437500e+02
3.490000000000000000e+02 3.102210998535156250e+02
3.690000000000000000e+02 3.502064819335937500e+02
3.100000000000000000e+02 3.564879760742187500e+02
2.550000000000000000e+02 2.681209716796875000e+02
1.400000000000000000e+02 1.280149536132812500e+02
1.460000000000000000e+02 1.227820892333984375e+02
6.200000762939453125e+01 7.633126068115234375e+01
6.200000762939453125e+01 7.549966430664062500e+01
6.100000762939453125e+01 7.566324615478515625e+01
6.100000762939453125e+01 7.545113372802734375e+01
6.000000762939453125e+01 7.410855865478515625e+01
6.000000762939453125e+01 7.348491668701171875e+01
5.900000762939453125e+01 7.283050537109375000e+01
5.900000762939453125e+01 7.367993164062500000e+01
5.900000762939453125e+01 7.248812866210937500e+01
5.800000000000000000e+01 7.347100830078125000e+01
5.800000000000000000e+01 7.217633056640625000e+01
5.900000762939453125e+01 7.318034362792968750e+01
5.900000762939453125e+01 7.187846374511718750e+01
5.900000762939453125e+01 7.286235046386718750e+01
2.510000000000000000e+02 2.485734252929687500e+02
9.300000000000000000e+01 9.779920959472656250e+01
1.000000000000000000e+02 7.731281280517578125e+01
2.470000000000000000e+02 2.255749969482421875e+02
2.080000000000000000e+02 1.644004669189453125e+02
2.530000000000000000e+02 2.470709991455078125e+02
6.600000000000000000e+01 1.919335021972656250e+02
5.500000000000000000e+01 1.699788055419921875e+02
5.000000000000000000e+01 1.515581970214843750e+02
4.900000762939453125e+01 1.104328765869140625e+02
9.500000000000000000e+01 1.218706054687500000e+02
6.700000000000000000e+01 1.068693237304687500e+02
6.200000762939453125e+01 1.151101226806640625e+02
5.800000000000000000e+01 9.812587738037109375e+01
5.400000000000000000e+01 8.105796813964843750e+01
5.000000000000000000e+01 7.070539093017578125e+01
5.000000000000000000e+01 7.273722839355468750e+01
4.000000762939453125e+01 7.293765258789062500e+01
4.000000762939453125e+01 7.096577453613281250e+01
4.000000762939453125e+01 8.178412628173828125e+01
2.140000000000000000e+02 1.936207275390625000e+02
1.540000000000000000e+02 1.664159698486328125e+02
1.770000000000000000e+02 1.179604797363281250e+02
1.920000000000000000e+02 2.033912353515625000e+02
1.750000000000000000e+02 1.539829101562500000e+02
2.090000000000000000e+02 1.619789428710937500e+02
2.220000000000000000e+02 2.090936584472656250e+02
2.310000000000000000e+02 1.872465515136718750e+02
2.370000000000000000e+02 1.747310180664062500e+02
1.400000000000000000e+02 1.665968017578125000e+02
6.899999237060546875e+01 8.707002258300781250e+01
6.800000000000000000e+01 8.928771209716796875e+01
6.899999237060546875e+01 8.805952453613281250e+01
6.499999237060546875e+01 8.504674530029296875e+01
6.400000000000000000e+01 8.583798217773437500e+01
6.699999237060546875e+01 8.566607666015625000e+01
1.640000000000000000e+02 1.229157562255859375e+02
1.790000000000000000e+02 1.881850280761718750e+02
1.780000000000000000e+02 1.691855163574218750e+02
1.920000000000000000e+02 1.639289703369140625e+02
2.010000000000000000e+02 2.139630126953125000e+02
1.370000000000000000e+02 1.372651214599609375e+02
1.300000000000000000e+02 1.561802978515625000e+02
1.020000000000000000e+02 1.034476852416992188e+02
1.250000000000000000e+02 1.246132354736328125e+02
2.190000000000000000e+02 1.857325897216796875e+02
8.700000000000000000e+01 8.583026123046875000e+01
6.899999237060546875e+01 8.828337097167968750e+01
7.000000000000000000e+01 8.878410339355468750e+01
6.899999237060546875e+01 8.516130065917968750e+01
6.699999237060546875e+01 8.051168823242187500e+01
6.600000000000000000e+01 7.983567047119140625e+01
6.499999237060546875e+01 7.999351501464843750e+01
6.499999237060546875e+01 7.860108184814453125e+01
6.499999237060546875e+01 8.110137176513671875e+01
2.500000000000000000e+02 2.598211975097656250e+02
6.800000000000000000e+01 9.432780456542968750e+01
6.899999237060546875e+01 8.794177246093750000e+01
7.000000000000000000e+01 1.166310195922851562e+02
6.800000000000000000e+01 1.026043243408203125e+02
6.899999237060546875e+01 9.034721374511718750e+01
6.899999237060546875e+01 8.398262023925781250e+01
1.670000000000000000e+02 1.378842620849609375e+02
1.760000000000000000e+02 1.797376556396484375e+02
1.410000000000000000e+02 1.138227996826171875e+02
2.270000000000000000e+02 1.855058746337890625e+02
2.330000000000000000e+02 1.750001678466796875e+02
1.860000000000000000e+02 2.080272064208984375e+02
1.310000000000000000e+02 1.627057189941406250e+02
1.850000000000000000e+02 1.686718750000000000e+02
2.500000000000000000e+02 2.325059661865234375e+02
2.400000000000000000e+02 2.478183288574218750e+02
6.700000762939453125e+01 8.540550231933593750e+01
1.420000000000000000e+02 1.609786682128906250e+02
6.500000762939453125e+01 7.925674438476562500e+01
1.330000000000000000e+02 1.580786132812500000e+02
1.590000000000000000e+02 1.307316131591796875e+02
1.410000000000000000e+02 1.505526123046875000e+02
1.560000000000000000e+02 1.237256011962890625e+02
6.200000762939453125e+01 7.588000488281250000e+01
5.900000762939453125e+01 7.446483612060546875e+01
5.700000762939453125e+01 7.150181579589843750e+01
5.400000762939453125e+01 7.055543518066406250e+01
5.100000762939453125e+01 7.388398742675781250e+01
6.900000762939453125e+01 8.350913238525390625e+01
1.620000000000000000e+02 1.639851989746093750e+02
1.770000000000000000e+02 1.581596832275390625e+02
1.530000000000000000e+02 1.193434295654296875e+02
1.840000000000000000e+02 1.602611236572265625e+02
1.390000000000000000e+02 1.485937042236328125e+02
1.550000000000000000e+02 1.011413574218750000e+02
1.570000000000000000e+02 1.692135925292968750e+02
6.800000762939453125e+01 9.271893310546875000e+01
6.800000762939453125e+01 9.089979553222656250e+01
2.010000152587890625e+02 1.889260864257812500e+02
1.870000000000000000e+02 1.818757171630859375e+02
6.800000762939453125e+01 8.175741577148437500e+01
6.600000762939453125e+01 8.055302429199218750e+01
9.000000000000000000e+01 9.569763183593750000e+01
9.500000762939453125e+01 8.078060913085937500e+01
2.430000000000000000e+02 2.471331176757812500e+02
6.800000762939453125e+01 1.136648178100585938e+02
6.300000762939453125e+01 1.055495452880859375e+02
5.900000762939453125e+01 9.504779052734375000e+01
5.400000762939453125e+01 8.798627471923828125e+01
5.200000762939453125e+01 7.606646728515625000e+01
2.020000000000000000e+02 1.658839721679687500e+02
1.980000000000000000e+02 1.602332000732421875e+02
2.060000000000000000e+02 2.304927978515625000e+02
1.880000000000000000e+02 1.693076171875000000e+02
2.010000152587890625e+02 1.974813232421875000e+02
2.130000000000000000e+02 1.920743713378906250e+02
2.310000000000000000e+02 2.366309509277343750e+02
2.450000000000000000e+02 2.220134582519531250e+02
2.600000000000000000e+02 2.265151367187500000e+02
2.120000000000000000e+02 2.555053558349609375e+02
1.320000000000000000e+02 9.712413024902343750e+01
1.540000000000000000e+02 1.905835571289062500e+02
8.700000000000000000e+01 1.383736877441406250e+02
1.900000000000000000e+02 1.652339477539062500e+02
1.970000000000000000e+02 2.076155395507812500e+02
1.860000000000000000e+02 1.874426269531250000e+02
1.660000000000000000e+02 1.481289520263671875e+02
1.390000000000000000e+02 1.706102752685546875e+02
1.110000076293945312e+02 7.774370574951171875e+01
2.600000000000000000e+02 2.162165985107421875e+02
2.510000152587890625e+02 2.382256469726562500e+02
2.420000000000000000e+02 2.741569824218750000e+02
2.090000000000000000e+02 1.740069427490234375e+02
1.010000076293945312e+02 1.127782821655273438e+02
1.120000076293945312e+02 1.215786209106445312e+02
1.170000076293945312e+02 1.101089019775390625e+02
1.850000000000000000e+02 1.260373764038085938e+02
2.010000152587890625e+02 1.411061096191406250e+02
2.180000000000000000e+02 1.917164916992187500e+02
2.310000000000000000e+02 1.775546875000000000e+02
2.030000000000000000e+02 2.106044006347656250e+02
1.760000000000000000e+02 1.766365509033203125e+02
1.030000076293945312e+02 8.260186767578125000e+01
1.510000000000000000e+02 1.360450897216796875e+02
1.630000000000000000e+02 1.256610260009765625e+02
1.510000000000000000e+02 1.386464233398437500e+02
8.900000000000000000e+01 9.271035003662109375e+01
1.460000000000000000e+02 1.417345581054687500e+02
1.390000000000000000e+02 1.500004425048828125e+02
1.320000000000000000e+02 1.350932312011718750e+02
1.260000000000000000e+02 1.455092010498046875e+02
6.900000000000000000e+01 8.187438964843750000e+01
6.000000000000000000e+01 8.390113830566406250e+01
5.400000000000000000e+01 9.048310089111328125e+01
5.200000000000000000e+01 1.019221725463867188e+02
6.100000000000000000e+01 8.781214141845703125e+01
5.800000000000000000e+01 7.857686614990234375e+01
7.299999237060546875e+01 6.077626037597656250e+01
1.260000000000000000e+02 6.883291625976562500e+01
1.680000000000000000e+02 1.202591171264648438e+02
1.170000000000000000e+02 1.527377624511718750e+02
1.260000000000000000e+02 1.142007293701171875e+02
1.350000000000000000e+02 9.916779327392578125e+01
1.530000000000000000e+02 9.049996948242187500e+01
2.270000000000000000e+02 2.209254150390625000e+02
6.900000000000000000e+01 8.713072204589843750e+01
6.900000000000000000e+01 9.364435577392578125e+01
6.900000000000000000e+01 9.881858825683593750e+01
7.000000000000000000e+01 9.912203216552734375e+01
7.000000000000000000e+01 9.617033386230468750e+01
6.900000000000000000e+01 9.355964660644531250e+01
6.900000000000000000e+01 8.936174011230468750e+01
6.900000000000000000e+01 8.452784729003906250e+01
6.700000000000000000e+01 8.048973846435546875e+01
6.300000000000000000e+01 7.798666381835937500e+01
5.200000000000000000e+01 7.405826568603515625e+01
5.100000000000000000e+01 7.359851837158203125e+01
9.300000000000000000e+01 6.170598602294921875e+01
1.260000000000000000e+02 1.429528350830078125e+02
1.930000000000000000e+02 1.904729461669921875e+02
1.370000000000000000e+02 1.162082748413085938e+02
1.790000000000000000e+02 1.248529434204101562e+02
1.710000000000000000e+02 1.956425323486328125e+02
1.860000000000000000e+02 2.070297851562500000e+02
2.150000000000000000e+02 2.060599060058593750e+02
1.540000000000000000e+02 1.466038665771484375e+02
1.720000000000000000e+02 1.592959594726562500e+02
1.490000000000000000e+02 1.737144927978515625e+02
1.840000000000000000e+02 1.870763549804687500e+02
1.770000000000000000e+02 1.993826751708984375e+02
1.270000000000000000e+02 1.033464126586914062e+02
1.350000000000000000e+02 9.784793090820312500e+01
1.440000000000000000e+02 8.934989929199218750e+01
1.100000000000000000e+02 8.797013854980468750e+01
1.680000000000000000e+02 1.479958648681640625e+02
1.080000000000000000e+02 1.262117538452148438e+02
1.200000000000000000e+02 1.240715942382812500e+02
1.080000000000000000e+02 1.358909606933593750e+02
1.700000000000000000e+02 1.799894409179687500e+02
1.670000000000000000e+02 1.783545532226562500e+02
1.590000000000000000e+02 1.256425170898437500e+02
1.660000000000000000e+02 1.134774856567382812e+02
1.520000000000000000e+02 1.794044952392578125e+02
9.800000000000000000e+01 8.283627319335937500e+01
1.440000000000000000e+02 1.433724822998046875e+02
1.510000000000000000e+02 1.326057586669921875e+02
1.270000000000000000e+02 1.095003433227539062e+02
1.750000000000000000e+02 1.788592376708984375e+02
1.680000000000000000e+02 1.822785949707031250e+02
1.590000000000000000e+02 2.030351562500000000e+02
1.000000000000000000e+02 1.246315612792968750e+02
1.140000000000000000e+02 1.217119598388671875e+02
1.230000000000000000e+02 1.061393432617187500e+02
1.310000000000000000e+02 9.028376770019531250e+01
1.590000000000000000e+02 2.043578186035156250e+02
1.460000000000000000e+02 1.576192779541015625e+02
1.000000000000000000e+02 1.060146331787109375e+02
8.900000000000000000e+01 1.193385925292968750e+02
5.800000000000000000e+01 9.987594604492187500e+01
4.900000000000000000e+01 8.078859710693359375e+01
4.900000000000000000e+01 1.060859985351562500e+02
5.200000000000000000e+01 1.362796020507812500e+02
7.399999237060546875e+01 6.716241455078125000e+01
7.900000000000000000e+01 5.810690307617187500e+01
6.700000000000000000e+01 9.216555786132812500e+01
6.399999237060546875e+01 9.844981384277343750e+01
6.399999237060546875e+01 9.435843658447265625e+01
6.399999237060546875e+01 8.765455627441406250e+01
6.000000000000000000e+01 8.224446868896484375e+01
5.100000000000000000e+01 7.041620635986328125e+01
1.210000000000000000e+02 1.235873565673828125e+02
1.390000000000000000e+02 1.196303405761718750e+02
1.600000000000000000e+02 1.747489318847656250e+02
1.070000000000000000e+02 1.365995025634765625e+02
1.010000000000000000e+02 1.459943389892578125e+02
9.800000000000000000e+01 9.455268096923828125e+01
1.110000000000000000e+02 1.214576873779296875e+02
1.740000000000000000e+02 1.449844665527343750e+02
1.450000000000000000e+02 1.252288360595703125e+02
7.000000000000000000e+01 8.460988616943359375e+01
1.930000000000000000e+02 1.558478393554687500e+02
1.800000000000000000e+02 1.630964050292968750e+02
1.730000000000000000e+02 1.470626068115234375e+02
1.640000000000000000e+02 1.680276184082031250e+02
1.550000000000000000e+02 1.758196411132812500e+02
1.460000000000000000e+02 1.270202102661132812e+02
1.360000000000000000e+02 1.409577789306640625e+02
1.280000000000000000e+02 1.476349945068359375e+02
6.700000000000000000e+01 8.282453155517578125e+01
8.299999237060546875e+01 7.260485839843750000e+01
8.900000000000000000e+01 8.628000640869140625e+01
7.900000000000000000e+01 1.063525695800781250e+02
6.800000000000000000e+01 1.161755599975585938e+02
8.299999237060546875e+01 1.018614807128906250e+02
9.100000000000000000e+01 7.333318328857421875e+01
1.290000000000000000e+02 8.597872924804687500e+01
7.900000000000000000e+01 1.897681884765625000e+02
6.300000000000000000e+01 9.452172088623046875e+01
5.599999237060546875e+01 9.807282257080078125e+01
5.599999237060546875e+01 1.088867721557617188e+02
5.800000000000000000e+01 1.032408599853515625e+02
7.600000000000000000e+01 8.092995452880859375e+01
9.100000000000000000e+01 7.460700988769531250e+01
1.920000000000000000e+02 1.447325592041015625e+02
2.100000000000000000e+02 1.678162078857421875e+02
2.000000000000000000e+02 1.790238342285156250e+02
1.860000000000000000e+02 1.808153839111328125e+02
1.110000000000000000e+02 1.014014434814453125e+02
1.450000000000000000e+02 1.038411712646484375e+02
1.740000000000000000e+02 1.751157379150390625e+02
8.900000000000000000e+01 1.168585433959960938e+02
6.900000000000000000e+01 8.648094177246093750e+01
6.399999237060546875e+01 7.898149108886718750e+01
1.220000000000000000e+02 1.576772308349609375e+02
9.400000000000000000e+01 1.483345489501953125e+02
6.700000000000000000e+01 9.830021667480468750e+01
6.499999237060546875e+01 9.752064514160156250e+01
7.100000000000000000e+01 8.338668823242187500e+01
2.020000000000000000e+02 1.861878662109375000e+02
2.190000000000000000e+02 1.747701110839843750e+02
2.020000000000000000e+02 2.037918853759765625e+02
1.960000000000000000e+02 2.142008972167968750e+02
1.360000000000000000e+02 1.247498321533203125e+02
1.360000000000000000e+02 1.389560241699218750e+02
1.530000000000000000e+02 1.423845977783203125e+02
1.490000000000000000e+02 1.414241943359375000e+02
1.490000000000000000e+02 2.906604614257812500e+02
1.260000000000000000e+02 1.508474273681640625e+02
2.330000000000000000e+02 2.717895202636718750e+02
9.900000000000000000e+01 9.419572448730468750e+01
1.690000000000000000e+02 1.560495758056640625e+02
1.840000000000000000e+02 1.594570159912109375e+02
1.710000000000000000e+02 1.837127380371093750e+02
1.200000000000000000e+02 1.486482696533203125e+02
2.350000000000000000e+02 2.126802062988281250e+02
2.330000000000000000e+02 2.355342712402343750e+02
6.900000000000000000e+01 9.660850524902343750e+01
6.800000000000000000e+01 8.868404388427734375e+01
7.000000000000000000e+01 8.437754821777343750e+01
1.630000000000000000e+02 2.054495391845703125e+02
2.390000000000000000e+02 2.065341339111328125e+02
2.920000000000000000e+02 2.330705566406250000e+02
3.040000000000000000e+02 2.147730560302734375e+02
6.100000000000000000e+01 7.602732849121093750e+01
6.000000000000000000e+01 7.533047485351562500e+01
6.300000762939453125e+01 7.605569458007812500e+01
6.700000000000000000e+01 8.868770599365234375e+01
7.000000000000000000e+01 9.251060485839843750e+01
7.000000000000000000e+01 8.786261749267578125e+01
6.500000000000000000e+01 8.052674865722656250e+01
6.400000000000000000e+01 8.167809295654296875e+01
6.400000000000000000e+01 7.983966064453125000e+01
6.400000000000000000e+01 7.785162353515625000e+01
7.000000000000000000e+01 8.780444335937500000e+01
6.800000000000000000e+01 8.652707672119140625e+01
6.700000000000000000e+01 8.738982391357421875e+01
6.500000000000000000e+01 8.407484436035156250e+01
6.400000000000000000e+01 7.985697174072265625e+01
6.500000000000000000e+01 7.943527221679687500e+01
6.400000000000000000e+01 8.058472442626953125e+01
6.400000000000000000e+01 7.974027252197265625e+01
6.300000762939453125e+01 7.821975708007812500e+01
5.800000000000000000e+01 7.712765502929687500e+01
5.700000000000000000e+01 7.534268188476562500e+01
5.700000000000000000e+01 7.512395477294921875e+01
6.000000000000000000e+01 7.564540100097656250e+01
2.120000000000000000e+02 1.755810394287109375e+02
1.970000000000000000e+02 2.153602447509765625e+02
9.700000000000000000e+01 9.010589599609375000e+01
1.210000000000000000e+02 1.181095581054687500e+02
1.430000000000000000e+02 1.769942169189453125e+02
1.520000000000000000e+02 1.445888977050781250e+02
1.700000000000000000e+02 1.688948516845703125e+02
2.310000000000000000e+02 1.737146759033203125e+02
2.000000000000000000e+02 2.437368164062500000e+02
2.110000000000000000e+02 1.692824554443359375e+02
2.080000000000000000e+02 2.020493774414062500e+02
2.230000000000000000e+02 2.386750793457031250e+02
2.250000000000000000e+02 2.146154174804687500e+02
1.980000000000000000e+02 2.055482025146484375e+02
1.620000000000000000e+02 1.851487884521484375e+02
7.000000000000000000e+01 1.024849929809570312e+02
7.000000000000000000e+01 1.024218978881835938e+02
6.800000000000000000e+01 9.131404113769531250e+01
6.500000000000000000e+01 8.250003814697265625e+01
6.900000000000000000e+01 8.642678833007812500e+01
6.600000000000000000e+01 8.691173553466796875e+01
6.400000000000000000e+01 8.514074707031250000e+01
6.800000000000000000e+01 8.186448669433593750e+01
6.800000000000000000e+01 8.308149719238281250e+01
5.600000000000000000e+01 8.791783142089843750e+01
5.300000000000000000e+01 8.704058837890625000e+01
6.800000000000000000e+01 8.220333862304687500e+01
9.400000000000000000e+01 1.063308410644531250e+02
8.700000000000000000e+01 1.134210357666015625e+02
1.530000000000000000e+02 1.524197082519531250e+02
1.900000000000000000e+02 1.742694702148437500e+02
1.970000000000000000e+02 1.644375610351562500e+02
2.020000000000000000e+02 2.155803680419921875e+02
9.900000000000000000e+01 8.346122741699218750e+01
1.570000000000000000e+02 1.945689086914062500e+02
1.360000000000000000e+02 1.161909561157226562e+02
1.130000000000000000e+02 1.056041488647460938e+02
1.200000000000000000e+02 1.113666152954101562e+02
1.120000000000000000e+02 1.298889465332031250e+02
1.280000000000000000e+02 1.205035324096679688e+02
1.350000000000000000e+02 1.147604141235351562e+02
1.410000000000000000e+02 1.412478179931640625e+02
9.800000000000000000e+01 1.123254547119140625e+02
2.150000000000000000e+02 2.504120178222656250e+02
2.240000000000000000e+02 2.166709289550781250e+02
1.760000000000000000e+02 2.155566711425781250e+02
1.370000000000000000e+02 1.472242736816406250e+02
1.430000000000000000e+02 1.009511566162109375e+02
1.590000000000000000e+02 1.424797363281250000e+02
1.580000000000000000e+02 1.706576232910156250e+02
1.520000000000000000e+02 2.118007812500000000e+02
2.150000000000000000e+02 1.816577453613281250e+02
2.390000000000000000e+02 2.599888916015625000e+02
1.530000000000000000e+02 1.836112518310546875e+02
1.490000000000000000e+02 1.208843536376953125e+02
1.720000000000000000e+02 1.553133544921875000e+02
1.080000000000000000e+02 1.499352111816406250e+02
9.900000000000000000e+01 1.061904602050781250e+02
1.260000000000000000e+02 9.284494018554687500e+01
1.550000000000000000e+02 1.553970336914062500e+02
1.770000000000000000e+02 1.538285064697265625e+02
1.870000000000000000e+02 1.357305603027343750e+02
1.890000000000000000e+02 1.781653900146484375e+02
1.970000000000000000e+02 1.727793273925781250e+02
1.960000000000000000e+02 2.132842712402343750e+02
1.820000000000000000e+02 2.178156127929687500e+02
1.540000000000000000e+02 1.583457946777343750e+02
1.650000000000000000e+02 1.293782043457031250e+02
1.590000000000000000e+02 1.411013488769531250e+02
1.750000000000000000e+02 1.676525115966796875e+02
1.710000000000000000e+02 1.787584991455078125e+02
1.760000000000000000e+02 1.812408142089843750e+02
2.150000000000000000e+02 1.858638305664062500e+02
2.850000000000000000e+02 2.727850952148437500e+02
2.630000000000000000e+02 2.447020263671875000e+02
2.300000000000000000e+02 2.640825805664062500e+02
1.760000000000000000e+02 2.015346069335937500e+02
1.380000000000000000e+02 1.311485900878906250e+02
2.360000000000000000e+02 2.143842773437500000e+02
2.600000000000000000e+02 2.378156433105468750e+02
2.590000000000000000e+02 2.660009155273437500e+02
2.540000000000000000e+02 2.432796783447265625e+02
2.960000000000000000e+02 2.978867187500000000e+02
3.050000000000000000e+02 3.100521850585937500e+02
1.740000000000000000e+02 1.892314300537109375e+02
1.280000000000000000e+02 1.004125442504882812e+02
1.580000000000000000e+02 1.056706924438476562e+02
1.730000000000000000e+02 2.051645660400390625e+02
1.490000000000000000e+02 1.442255554199218750e+02
1.400000000000000000e+02 1.301722717285156250e+02
2.750000000000000000e+02 2.760521850585937500e+02
2.910000000000000000e+02 2.794632568359375000e+02
2.830000000000000000e+02 2.866142883300781250e+02
2.360000000000000000e+02 2.689969482421875000e+02
1.010000076293945312e+02 8.706256103515625000e+01
1.050000000000000000e+02 9.979815673828125000e+01
9.600000000000000000e+01 1.142627258300781250e+02
8.700000762939453125e+01 1.240891189575195312e+02
6.500000000000000000e+01 8.827118682861328125e+01
6.300000762939453125e+01 9.016474151611328125e+01
5.900000000000000000e+01 9.351840209960937500e+01
5.400000000000000000e+01 8.139537811279296875e+01
5.300000000000000000e+01 7.622608184814453125e+01
2.590000000000000000e+02 2.446879272460937500e+02
1.240000076293945312e+02 1.061259002685546875e+02
1.050000000000000000e+02 1.291365966796875000e+02
1.460000000000000000e+02 1.454818725585937500e+02
1.560000000000000000e+02 1.350765838623046875e+02
1.780000000000000000e+02 1.602121887207031250e+02
1.840000000000000000e+02 1.549289398193359375e+02
6.799999237060546875e+01 8.248313140869140625e+01
6.500000000000000000e+01 8.981291198730468750e+01
6.600000000000000000e+01 9.131527709960937500e+01
6.400000762939453125e+01 9.533570861816406250e+01
6.500000000000000000e+01 9.403286743164062500e+01
8.200000000000000000e+01 1.068613510131835938e+02
6.799999237060546875e+01 8.327355194091796875e+01
2.380000000000000000e+02 2.647686462402343750e+02
2.320000000000000000e+02 2.873220520019531250e+02
2.080000000000000000e+02 2.367297210693359375e+02
2.250000000000000000e+02 2.158161315917968750e+02
2.340000000000000000e+02 1.971869506835937500e+02
2.340000000000000000e+02 2.154767761230468750e+02
2.360000000000000000e+02 1.935424041748046875e+02
2.440000000000000000e+02 2.737185974121093750e+02
3.220000000000000000e+02 3.296696472167968750e+02
2.930000000000000000e+02 3.154981689453125000e+02
6.100000000000000000e+01 7.182572937011718750e+01
6.100000000000000000e+01 7.321813201904296875e+01
6.300000762939453125e+01 8.237957763671875000e+01
6.500000000000000000e+01 8.641949462890625000e+01
2.420000000000000000e+02 2.143576507568359375e+02
2.550000000000000000e+02 2.629092407226562500e+02
2.760000000000000000e+02 2.222431182861328125e+02
2.950000000000000000e+02 2.628406982421875000e+02
2.830000000000000000e+02 3.172396240234375000e+02
2.080000000000000000e+02 2.004470062255859375e+02
2.140000000000000000e+02 1.920350799560546875e+02
2.020000000000000000e+02 2.386229248046875000e+02
1.680000000000000000e+02 1.583591766357421875e+02
1.950000000000000000e+02 1.804025573730468750e+02
2.330000000000000000e+02 1.716472015380859375e+02
2.430000000000000000e+02 1.663787536621093750e+02
1.520000000000000000e+02 1.816826934814453125e+02
8.000000000000000000e+01 1.049386138916015625e+02
6.600000000000000000e+01 8.256985473632812500e+01
6.400000762939453125e+01 8.649005126953125000e+01
6.100000000000000000e+01 8.398292541503906250e+01
6.000000000000000000e+01 7.216513061523437500e+01
7.300000000000000000e+01 7.167339324951171875e+01
6.600000000000000000e+01 8.034542846679687500e+01
6.900000762939453125e+01 1.040731506347656250e+02
7.600000000000000000e+01 8.799656677246093750e+01
6.199999237060546875e+01 7.790230560302734375e+01
6.400000762939453125e+01 8.947822570800781250e+01
6.300000762939453125e+01 8.637741851806640625e+01
5.900000000000000000e+01 7.551187896728515625e+01
5.900000000000000000e+01 7.679334259033203125e+01
1.520000000000000000e+02 1.389206237792968750e+02
1.990000000000000000e+02 1.891493530273437500e+02
2.180000000000000000e+02 2.149416351318359375e+02
2.030000000000000000e+02 2.571497497558593750e+02
1.550000000000000000e+02 1.588168945312500000e+02
1.580000000000000000e+02 1.624193267822265625e+02
1.610000000000000000e+02 1.691399536132812500e+02
1.460000000000000000e+02 1.717657165527343750e+02
1.370000000000000000e+02 1.845577239990234375e+02
1.290000000000000000e+02 1.896113586425781250e+02
1.750000000000000000e+02 1.852184143066406250e+02
1.990000000000000000e+02 1.616113891601562500e+02
2.060000000000000000e+02 1.484080963134765625e+02
2.150000000000000000e+02 1.348307800292968750e+02
6.999999237060546875e+01 8.400431060791015625e+01
2.110000000000000000e+02 1.796719970703125000e+02
6.699999237060546875e+01 8.468155670166015625e+01
6.599999237060546875e+01 8.411511993408203125e+01
6.599999237060546875e+01 8.327103424072265625e+01
6.699999237060546875e+01 8.067367553710937500e+01
9.899999237060546875e+01 8.305798339843750000e+01
1.450000000000000000e+02 9.384950256347656250e+01
1.430000000000000000e+02 1.640393981933593750e+02
2.190000000000000000e+02 1.922658233642578125e+02
2.250000000000000000e+02 2.139201049804687500e+02
2.610000000000000000e+02 2.613150024414062500e+02
2.940000000000000000e+02 2.546545104980468750e+02
2.890000000000000000e+02 3.139425964355468750e+02
2.300000000000000000e+02 2.401454162597656250e+02
2.290000000000000000e+02 2.414205474853515625e+02
1.500000000000000000e+02 1.724994659423828125e+02
1.410000000000000000e+02 1.840810089111328125e+02
1.540000000000000000e+02 1.443132781982421875e+02
1.610000000000000000e+02 1.348515625000000000e+02
1.690000000000000000e+02 1.260331573486328125e+02
1.750000000000000000e+02 1.176022338867187500e+02
1.820000000000000000e+02 1.865154418945312500e+02
1.850000000000000000e+02 1.846085510253906250e+02
2.210000000000000000e+02 2.085039672851562500e+02
2.730000000000000000e+02 2.162036743164062500e+02
3.590000000000000000e+02 3.453371582031250000e+02
3.490000000000000000e+02 3.525897827148437500e+02
3.220000000000000000e+02 3.417753601074218750e+02
2.920000000000000000e+02 2.549432678222656250e+02
2.740000000000000000e+02 2.681192321777343750e+02
1.930000000000000000e+02 1.862740020751953125e+02
1.740000000000000000e+02 1.652318878173828125e+02
2.870000000000000000e+02 2.650807189941406250e+02
2.370000000000000000e+02 2.920578002929687500e+02
2.100000000000000000e+02 2.159914703369140625e+02
2.190000000000000000e+02 2.031702270507812500e+02
1.079999923706054688e+02 1.013604736328125000e+02
9.799999237060546875e+01 1.338070526123046875e+02
2.230000000000000000e+02 2.311422271728515625e+02
2.960000000000000000e+02 3.078857727050781250e+02
2.560000000000000000e+02 2.670783081054687500e+02
1.980000000000000000e+02 1.867789001464843750e+02
2.050000000000000000e+02 1.790550384521484375e+02
2.380000000000000000e+02 1.852805480957031250e+02
2.410000000000000000e+02 1.948813781738281250e+02
2.340000000000000000e+02 2.577159118652343750e+02
2.130000000000000000e+02 2.618788452148437500e+02
6.899999237060546875e+01 1.100583114624023438e+02
6.999999237060546875e+01 1.068963241577148438e+02
4.800000000000000000e+01 7.169145965576171875e+01
2.420000000000000000e+02 2.424401855468750000e+02
2.070000000000000000e+02 2.257613525390625000e+02
1.970000000000000000e+02 2.354544677734375000e+02
1.860000000000000000e+02 1.550576629638671875e+02
1.940000000000000000e+02 1.491284332275390625e+02
1.440000000000000000e+02 2.200988006591796875e+02
2.300000000000000000e+02 2.096051025390625000e+02
1.530000000000000000e+02 2.250155334472656250e+02
1.800000000000000000e+02 2.050401458740234375e+02
1.570000000000000000e+02 1.737457275390625000e+02
1.770000000000000000e+02 1.613574981689453125e+02
1.820000000000000000e+02 1.617839660644531250e+02
2.390000000000000000e+02 2.243683624267578125e+02
1.770000000000000000e+02 1.922347259521484375e+02
1.930000000000000000e+02 2.030746459960937500e+02
1.860000000000000000e+02 2.123539123535156250e+02
1.850000000000000000e+02 7.601869201660156250e+01
1.720000000000000000e+02 2.235237731933593750e+02
1.500000000000000000e+02 1.628376159667968750e+02
2.190000000000000000e+02 2.110299835205078125e+02
2.650000000000000000e+02 2.291097106933593750e+02
2.580000000000000000e+02 2.398876190185546875e+02
2.760000000000000000e+02 2.797512817382812500e+02
2.850000000000000000e+02 2.670747070312500000e+02
2.290000000000000000e+02 2.289980468750000000e+02
2.210000000000000000e+02 2.396688232421875000e+02
1.970000000000000000e+02 2.102292633056640625e+02
2.010000000000000000e+02 1.965029296875000000e+02
2.000000000000000000e+02 2.006322174072265625e+02
2.230000000000000000e+02 1.807502746582031250e+02
2.330000000000000000e+02 1.713296966552734375e+02
1.910000000000000000e+02 2.248953552246093750e+02
1.740000000000000000e+02 2.385054168701171875e+02
1.790000000000000000e+02 2.022415161132812500e+02
1.590000000000000000e+02 1.894069366455078125e+02
8.699999237060546875e+01 1.569412536621093750e+02
6.700000000000000000e+01 1.502296752929687500e+02
7.400000000000000000e+01 1.402368469238281250e+02
9.099999237060546875e+01 1.094045028686523438e+02
1.480000000000000000e+02 9.038739013671875000e+01
1.690000000000000000e+02 7.585065460205078125e+01
1.810000000000000000e+02 5.965870666503906250e+01
1.840000000000000000e+02 6.831369018554687500e+01
1.440000000000000000e+02 1.150783157348632812e+02
9.700000000000000000e+01 1.592637786865234375e+02
7.300000000000000000e+01 1.816322021484375000e+02
6.400000000000000000e+01 1.821015625000000000e+02
5.899998474121093750e+01 1.755006866455078125e+02
6.499999237060546875e+01 1.673600158691406250e+02
7.900000000000000000e+01 1.088744735717773438e+02
1.070000000000000000e+02 8.781628417968750000e+01
1.830000000000000000e+02 1.644946899414062500e+02
1.480000000000000000e+02 1.721068267822265625e+02
1.090000000000000000e+02 1.215715408325195312e+02
1.670000000000000000e+02 1.659232482910156250e+02
1.080000000000000000e+02 1.476863403320312500e+02
7.800000000000000000e+01 1.664366149902343750e+02
6.800000000000000000e+01 1.897325439453125000e+02
9.600000000000000000e+01 1.761794586181640625e+02
1.110000000000000000e+02 1.381881408691406250e+02
1.220000000000000000e+02 1.044945983886718750e+02
1.250000000000000000e+02 1.661138305664062500e+02
1.290000000000000000e+02 1.571503295898437500e+02
1.390000000000000000e+02 1.513085327148437500e+02
1.560000000000000000e+02 1.320056152343750000e+02
1.570000000000000000e+02 1.368611755371093750e+02
1.370000000000000000e+02 1.462241973876953125e+02
1.310000000000000000e+02 1.550543823242187500e+02
1.250000000000000000e+02 1.652275390625000000e+02
1.530000000000000000e+02 1.566224365234375000e+02
1.620000000000000000e+02 1.334541778564453125e+02
1.490000000000000000e+02 1.677931213378906250e+02
1.420000000000000000e+02 1.732393188476562500e+02
1.440000000000000000e+02 1.281438140869140625e+02
1.740000000000000000e+02 1.452571716308593750e+02
2.390000000000000000e+02 2.027858581542968750e+02
2.380000000000000000e+02 2.227155609130859375e+02
2.450000000000000000e+02 2.155106201171875000e+02
2.540000000000000000e+02 2.760738220214843750e+02
1.970000000000000000e+02 2.284439697265625000e+02
1.400000000000000000e+02 1.355288696289062500e+02
1.560000000000000000e+02 1.718856811523437500e+02
1.470000000000000000e+02 1.801295928955078125e+02
1.630000000000000000e+02 1.256242828369140625e+02
2.590000000000000000e+02 2.197440795898437500e+02
2.340000000000000000e+02 2.302875976562500000e+02
2.340000000000000000e+02 2.587833557128906250e+02
2.000000000000000000e+02 2.562548217773437500e+02
2.080000000000000000e+02 2.176483612060546875e+02
2.160000000000000000e+02 2.072077178955078125e+02
1.350000000000000000e+02 1.164592742919921875e+02
2.120000000000000000e+02 2.146026611328125000e+02
1.080000000000000000e+02 9.492486572265625000e+01
2.730000000000000000e+02 2.807092285156250000e+02
2.780000000000000000e+02 2.513383331298828125e+02
2.590000000000000000e+02 2.785873107910156250e+02
1.730000000000000000e+02 2.577316284179687500e+02
1.560000000000000000e+02 2.414209747314453125e+02
1.510000000000000000e+02 1.872406463623046875e+02
1.470000000000000000e+02 1.395752868652343750e+02
1.560000000000000000e+02 1.344998626708984375e+02
1.640000000000000000e+02 1.259252243041992188e+02
1.760000000000000000e+02 2.524530792236328125e+02
1.440000000000000000e+02 2.091078033447265625e+02
1.120000000000000000e+02 9.950015258789062500e+01
1.200000000000000000e+02 9.424612426757812500e+01
2.800000000000000000e+02 2.479277496337890625e+02
2.910000000000000000e+02 2.335269470214843750e+02
3.210000000000000000e+02 2.994978027343750000e+02
3.150000000000000000e+02 3.057515258789062500e+02
1.490000000000000000e+02 1.480587463378906250e+02
1.570000000000000000e+02 1.429370422363281250e+02
2.140000000000000000e+02 1.899302673339843750e+02
2.300000000000000000e+02 2.103321838378906250e+02
2.580000000000000000e+02 2.383457946777343750e+02
2.760000000000000000e+02 2.754668579101562500e+02
2.390000000000000000e+02 2.436128387451171875e+02
1.870000000000000000e+02 1.895854797363281250e+02
1.910000000000000000e+02 1.983453979492187500e+02
1.400000152587890625e+02 1.653457031250000000e+02
1.230000076293945312e+02 1.475218658447265625e+02
1.730000000000000000e+02 1.596819152832031250e+02
1.100000152587890625e+02 1.100843658447265625e+02
2.640000000000000000e+02 2.720769042968750000e+02
2.450000000000000000e+02 2.673558959960937500e+02
1.120000076293945312e+02 1.243180999755859375e+02
1.120000076293945312e+02 1.071797485351562500e+02
1.070000076293945312e+02 1.431125335693359375e+02
2.610000000000000000e+02 2.371720123291015625e+02
2.770000000000000000e+02 2.602097778320312500e+02
3.280000000000000000e+02 3.154761352539062500e+02
3.020000000000000000e+02 3.128237915039062500e+02
2.350000000000000000e+02 2.504553833007812500e+02
1.880000000000000000e+02 1.644433441162109375e+02
2.090000000000000000e+02 1.524362640380859375e+02
2.470000000000000000e+02 1.667291259765625000e+02
2.540000000000000000e+02 1.685037689208984375e+02
2.420000000000000000e+02 1.771658325195312500e+02
2.200000000000000000e+02 1.926934967041015625e+02
2.070000000000000000e+02 2.212095031738281250e+02
2.010000000000000000e+02 2.450011901855468750e+02
2.210000000000000000e+02 2.239312896728515625e+02
2.170000000000000000e+02 2.336613616943359375e+02
1.890000000000000000e+02 2.144861450195312500e+02
1.950000000000000000e+02 1.974019165039062500e+02
2.130000000000000000e+02 1.988331909179687500e+02
2.250000000000000000e+02 1.745861053466796875e+02
2.110000000000000000e+02 2.215748138427734375e+02
2.040000000000000000e+02 2.279104156494140625e+02
1.980000000000000000e+02 1.991033935546875000e+02
2.010000000000000000e+02 1.626233978271484375e+02
2.410000000000000000e+02 1.724695892333984375e+02
2.610000000000000000e+02 2.443115539550781250e+02
1.740000000000000000e+02 2.176555175781250000e+02
1.850000000000000000e+02 2.041905517578125000e+02
1.910000000000000000e+02 1.946372070312500000e+02
1.070000076293945312e+02 7.459866333007812500e+01
1.480000000000000000e+02 1.158042144775390625e+02
1.640000000000000000e+02 9.910133361816406250e+01
1.980000000000000000e+02 1.436528930664062500e+02
1.790000000000000000e+02 1.520168609619140625e+02
1.440000000000000000e+02 1.612339935302734375e+02
1.460000000000000000e+02 1.893689880371093750e+02
1.530000000000000000e+02 1.514615631103515625e+02
1.380000000000000000e+02 9.683049774169921875e+01
1.540000000000000000e+02 1.052945861816406250e+02
1.480000000000000000e+02 1.427608337402343750e+02
1.340000000000000000e+02 1.480928039550781250e+02
6.400000762939453125e+01 1.008575363159179688e+02
6.300001525878906250e+01 9.807932281494140625e+01
6.200001525878906250e+01 9.568547821044921875e+01
6.400000762939453125e+01 9.548493957519531250e+01
6.900000762939453125e+01 1.004862213134765625e+02
2.230000000000000000e+02 1.973685455322265625e+02
2.930000000000000000e+02 2.313778076171875000e+02
1.350000000000000000e+02 1.132284927368164062e+02
1.470000000000000000e+02 1.040692901611328125e+02
1.330000000000000000e+02 1.390128326416015625e+02
1.830000000000000000e+02 1.583113403320312500e+02
2.210000000000000000e+02 1.939958190917968750e+02
2.010000000000000000e+02 1.982903289794921875e+02
2.090000000000000000e+02 1.879001159667968750e+02
2.160000000000000000e+02 1.766487426757812500e+02
2.470000000000000000e+02 2.573348083496093750e+02
2.350000000000000000e+02 2.412193756103515625e+02
3.020000000000000000e+02 3.167874755859375000e+02
2.820000000000000000e+02 2.691333312988281250e+02
2.710000000000000000e+02 2.789941101074218750e+02
2.530000000000000000e+02 2.864952392578125000e+02
6.800000762939453125e+01 8.646105194091796875e+01
6.600000762939453125e+01 8.064813232421875000e+01
4.800001525878906250e+01 7.040570068359375000e+01
4.700001525878906250e+01 7.629005432128906250e+01
5.100001525878906250e+01 7.165725708007812500e+01
9.000000762939453125e+01 6.638759613037109375e+01
1.570000000000000000e+02 1.965694427490234375e+02
1.750000000000000000e+02 1.550216064453125000e+02
2.440000000000000000e+02 2.193398132324218750e+02
2.660000000000000000e+02 2.671795349121093750e+02
1.620000000000000000e+02 1.578150177001953125e+02
1.220000000000000000e+02 1.425298767089843750e+02
1.179999923706054688e+02 1.347616882324218750e+02
1.200000000000000000e+02 1.255059967041015625e+02
1.280000000000000000e+02 1.181091003417968750e+02
1.510000000000000000e+02 1.530642700195312500e+02
1.490000000000000000e+02 1.818796691894531250e+02
1.600000000000000000e+02 1.540037841796875000e+02
1.770000000000000000e+02 1.697744750976562500e+02
2.020000000000000000e+02 1.598484649658203125e+02
2.390000000000000000e+02 2.509044494628906250e+02
1.920000000000000000e+02 2.045114593505859375e+02
2.110000000000000000e+02 1.910531463623046875e+02
1.890000000000000000e+02 1.894668426513671875e+02
2.510000000000000000e+02 2.230348205566406250e+02
1.990000000000000000e+02 2.356927795410156250e+02
6.899999237060546875e+01 1.067547378540039062e+02
6.999999237060546875e+01 9.172232818603515625e+01
5.700000000000000000e+01 7.506851196289062500e+01
5.700000000000000000e+01 7.062966156005859375e+01
9.099999237060546875e+01 7.703535461425781250e+01
1.910000000000000000e+02 1.587485504150390625e+02
2.070000000000000000e+02 1.976728515625000000e+02
2.400000000000000000e+02 2.167228851318359375e+02
2.730000000000000000e+02 2.423032531738281250e+02
2.310000000000000000e+02 2.483859863281250000e+02
1.790000000000000000e+02 1.978201599121093750e+02
1.530000000000000000e+02 1.241340637207031250e+02
2.610000000000000000e+02 2.483780975341796875e+02
2.040000000000000000e+02 2.029637908935546875e+02
2.110000000000000000e+02 1.953891143798828125e+02
1.099999923706054688e+02 9.162021636962890625e+01
1.800000000000000000e+02 1.290541839599609375e+02
1.710000000000000000e+02 1.730717620849609375e+02
1.540000000000000000e+02 1.561763610839843750e+02
1.960000000000000000e+02 2.004379730224609375e+02
1.780000000000000000e+02 2.080612487792968750e+02
1.710000000000000000e+02 1.921092376708984375e+02
1.510000000000000000e+02 1.801097412109375000e+02
1.560000000000000000e+02 1.645986022949218750e+02
1.640000000000000000e+02 1.569577941894531250e+02
1.560000000000000000e+02 1.722701110839843750e+02
1.980000000000000000e+02 2.127160949707031250e+02
2.240000000000000000e+02 1.850747680664062500e+02
2.160000000000000000e+02 1.983727874755859375e+02
1.400000000000000000e+02 1.571107330322265625e+02
1.710000000000000000e+02 1.342690277099609375e+02
1.890000000000000000e+02 9.722418212890625000e+01
1.470000000000000000e+02 1.472744750976562500e+02
1.310000000000000000e+02 1.844355163574218750e+02
1.960000000000000000e+02 1.303668365478515625e+02
2.030000000000000000e+02 1.423239593505859375e+02
1.940000000000000000e+02 2.144052886962890625e+02
6.299999237060546875e+01 1.783207397460937500e+02
6.700000000000000000e+01 1.736623992919921875e+02
7.600000000000000000e+01 1.677139739990234375e+02
8.899999237060546875e+01 1.332845153808593750e+02
1.460000000000000000e+02 1.411674957275390625e+02
1.530000000000000000e+02 1.240066680908203125e+02
1.020000000000000000e+02 1.392419738769531250e+02
7.999999237060546875e+01 1.515120086669921875e+02
5.700000000000000000e+01 1.073628540039062500e+02
5.000000000000000000e+01 1.198226699829101562e+02
5.900000000000000000e+01 1.531651916503906250e+02
6.299999237060546875e+01 1.226305236816406250e+02
6.399999237060546875e+01 8.306320190429687500e+01
7.099999237060546875e+01 6.399291229248046875e+01
1.050000000000000000e+02 8.843442535400390625e+01
1.440000000000000000e+02 7.565274047851562500e+01
1.500000000000000000e+02 1.570167236328125000e+02
1.230000000000000000e+02 1.515492248535156250e+02
1.830000000000000000e+02 1.374947662353515625e+02
2.010000000000000000e+02 1.242503433227539062e+02
2.120000000000000000e+02 1.090186157226562500e+02
2.030000000000000000e+02 2.041347961425781250e+02
2.270000000000000000e+02 1.553311462402343750e+02
2.420000000000000000e+02 1.489886932373046875e+02
2.580000000000000000e+02 1.629085845947265625e+02
2.550000000000000000e+02 2.610816650390625000e+02
2.650000000000000000e+02 2.262906188964843750e+02
2.090000000000000000e+02 2.332832641601562500e+02
2.210000000000000000e+02 2.230936737060546875e+02
2.070000000000000000e+02 1.871678619384765625e+02
2.000000000000000000e+02 2.256224212646484375e+02
2.150000000000000000e+02 2.227928771972656250e+02
2.320000000000000000e+02 2.465250854492187500e+02
2.190000000000000000e+02 2.537333374023437500e+02
2.060000000000000000e+02 2.624336547851562500e+02
5.400000762939453125e+01 7.004653930664062500e+01
1.460000000000000000e+02 1.762210235595703125e+02
9.200000000000000000e+01 1.235953521728515625e+02
1.400000000000000000e+02 1.847201690673828125e+02
1.270000000000000000e+02 1.923179626464843750e+02
1.890000000000000000e+02 1.804073791503906250e+02
1.290000000000000000e+02 1.461291046142578125e+02
1.580000000000000000e+02 1.931618652343750000e+02
1.540000000000000000e+02 1.355788726806640625e+02
1.500000000000000000e+02 1.616726837158203125e+02
1.810000000000000000e+02 1.819514312744140625e+02
1.870000000000000000e+02 1.544544219970703125e+02
2.090000000000000000e+02 2.185571899414062500e+02
1.260000000000000000e+02 1.462698822021484375e+02
2.190000000000000000e+02 2.193156585693359375e+02
2.560000000000000000e+02 2.126928405761718750e+02
2.580000000000000000e+02 2.295623168945312500e+02
2.250000000000000000e+02 2.549205322265625000e+02
1.710000000000000000e+02 1.422346191406250000e+02
1.320000000000000000e+02 1.319131622314453125e+02
6.700000762939453125e+01 8.501441192626953125e+01
6.500000762939453125e+01 8.959591674804687500e+01
6.400000000000000000e+01 8.748809814453125000e+01
6.800000762939453125e+01 8.288664245605468750e+01
9.500000000000000000e+01 7.917323303222656250e+01
1.140000000000000000e+02 8.373760986328125000e+01
1.000000000000000000e+02 1.062896575927734375e+02
6.800000762939453125e+01 8.183944702148437500e+01
5.700000762939453125e+01 7.203559875488281250e+01
2.330000000000000000e+02 2.143187713623046875e+02
2.200000000000000000e+02 1.935936584472656250e+02
2.030000000000000000e+02 2.202183837890625000e+02
1.760000000000000000e+02 1.631639709472656250e+02
1.880000000000000000e+02 1.571011047363281250e+02
1.920000000000000000e+02 1.874879608154296875e+02
6.200000000000000000e+01 8.246987152099609375e+01
5.900000000000000000e+01 8.342445373535156250e+01
5.600000762939453125e+01 7.747434234619140625e+01
5.500000762939453125e+01 7.248883056640625000e+01
1.950000000000000000e+02 1.616106414794921875e+02
1.890000000000000000e+02 1.826648559570312500e+02
1.650000000000000000e+02 2.381886901855468750e+02
1.180000000000000000e+02 1.604642791748046875e+02
1.080000000000000000e+02 1.005003585815429688e+02
9.500000000000000000e+01 9.135044860839843750e+01
1.110000000000000000e+02 8.284802246093750000e+01
1.710000000000000000e+02 1.652779083251953125e+02
1.780000000000000000e+02 1.573966522216796875e+02
1.860000000000000000e+02 2.009896697998046875e+02
1.560000000000000000e+02 2.110552520751953125e+02
1.210000000000000000e+02 1.866673431396484375e+02
1.510000000000000000e+02 2.033304748535156250e+02
1.740000000000000000e+02 1.516486511230468750e+02
1.680000000000000000e+02 9.955923461914062500e+01
1.580000000000000000e+02 1.672824249267578125e+02
1.160000000000000000e+02 1.046980514526367188e+02
9.900000000000000000e+01 9.634292602539062500e+01
1.650000000000000000e+02 1.439327545166015625e+02
3.160000000000000000e+02 3.054202270507812500e+02
2.960000000000000000e+02 3.164738159179687500e+02
2.880000000000000000e+02 3.354901733398437500e+02
2.810000000000000000e+02 2.214254760742187500e+02
3.170000000000000000e+02 2.152757263183593750e+02
3.030000000000000000e+02 2.485274658203125000e+02
2.850000000000000000e+02 2.725634765625000000e+02
2.650000000000000000e+02 2.925583496093750000e+02
2.460000000000000000e+02 3.015767211914062500e+02
2.190000000000000000e+02 2.249788208007812500e+02
2.320000000000000000e+02 2.409910888671875000e+02
2.240000000000000000e+02 2.509302978515625000e+02
1.700000000000000000e+02 1.627364501953125000e+02
1.620000000000000000e+02 1.800111236572265625e+02
1.670000000000000000e+02 2.015466613769531250e+02
2.340000000000000000e+02 1.815715332031250000e+02
2.230000000000000000e+02 2.648450622558593750e+02
1.510000000000000000e+02 1.892037353515625000e+02
2.350000000000000000e+02 2.536173095703125000e+02
1.070000000000000000e+02 1.335309753417968750e+02
1.290000000000000000e+02 1.377445526123046875e+02
7.400000000000000000e+01 1.126060104370117188e+02
6.700000762939453125e+01 1.127011260986328125e+02
6.100000000000000000e+01 9.958749389648437500e+01
5.600000762939453125e+01 8.271905517578125000e+01
5.300000762939453125e+01 7.125536346435546875e+01
1.700000000000000000e+02 1.900702819824218750e+02
1.340000000000000000e+02 1.601704254150390625e+02
1.150000000000000000e+02 1.123605346679687500e+02
1.260000000000000000e+02 1.044545059204101562e+02
1.340000000000000000e+02 9.944985198974609375e+01
1.300000000000000000e+02 1.596750793457031250e+02
1.120000000000000000e+02 7.509477996826171875e+01
1.860000000000000000e+02 1.597759704589843750e+02
2.230000000000000000e+02 2.166341705322265625e+02
2.320000000000000000e+02 2.031432647705078125e+02
2.160000000000000000e+02 2.427402801513671875e+02
2.380000000000000000e+02 1.976961212158203125e+02
2.290000000000000000e+02 2.390655822753906250e+02
2.010000000000000000e+02 2.282598571777343750e+02
1.950000000000000000e+02 2.359215087890625000e+02
1.930000000000000000e+02 1.797254180908203125e+02
2.030000000000000000e+02 1.668820190429687500e+02
1.770000000000000000e+02 1.600055541992187500e+02
1.700000000000000000e+02 1.837807617187500000e+02
7.000000000000000000e+01 9.781532287597656250e+01
6.600000000000000000e+01 9.246880340576171875e+01
6.600000000000000000e+01 8.359469604492187500e+01
7.400000000000000000e+01 5.335448455810546875e+01
1.510000000000000000e+02 1.212146301269531250e+02
1.710000000000000000e+02 1.509409790039062500e+02
2.160000000000000000e+02 2.292447204589843750e+02
2.090000000000000000e+02 2.446794586181640625e+02
8.900000000000000000e+01 9.329204559326171875e+01
7.000000000000000000e+01 9.505860137939453125e+01
7.000000000000000000e+01 9.893623352050781250e+01
6.900000000000000000e+01 8.619904327392578125e+01
1.340000000000000000e+02 1.580605468750000000e+02
1.270000000000000000e+02 1.583644714355468750e+02
2.360000000000000000e+02 1.868760833740234375e+02
2.210000000000000000e+02 1.821417999267578125e+02
2.110000000000000000e+02 1.900543518066406250e+02
1.980000000000000000e+02 2.179901123046875000e+02
1.860000000000000000e+02 2.371436920166015625e+02
1.180000000000000000e+02 1.364372406005859375e+02
5.900000000000000000e+01 7.257646942138671875e+01
6.800000000000000000e+01 9.452275085449218750e+01
6.800000000000000000e+01 8.950367736816406250e+01
7.000000000000000000e+01 8.827027893066406250e+01
7.000000000000000000e+01 8.618381500244140625e+01
1.650000000000000000e+02 1.077859191894531250e+02
2.180000000000000000e+02 2.119299011230468750e+02
2.060000000000000000e+02 2.201302642822265625e+02
1.870000000000000000e+02 2.260699920654296875e+02
1.700000000000000000e+02 2.312091369628906250e+02
7.500000000000000000e+01 1.126564331054687500e+02
6.700000000000000000e+01 9.977622985839843750e+01
6.300000000000000000e+01 1.050485992431640625e+02
6.100000000000000000e+01 9.910641479492187500e+01
5.900000000000000000e+01 8.956816864013671875e+01
5.900000000000000000e+01 7.456250000000000000e+01
5.800000000000000000e+01 7.737074279785156250e+01
5.400000000000000000e+01 7.809779357910156250e+01
5.400000000000000000e+01 7.982633972167968750e+01
5.400000000000000000e+01 7.058655548095703125e+01
4.600000000000000000e+01 7.275769042968750000e+01
9.000000000000000000e+01 8.335136413574218750e+01
1.850000000000000000e+02 1.555357666015625000e+02
2.130000000000000000e+02 2.009094390869140625e+02
1.780000000000000000e+02 1.748378906250000000e+02
1.130000000000000000e+02 1.012028350830078125e+02
1.570000000000000000e+02 1.933465881347656250e+02
1.040000000000000000e+02 8.141412353515625000e+01
1.130000000000000000e+02 7.627717590332031250e+01
9.100000000000000000e+01 9.615298461914062500e+01
9.300000000000000000e+01 8.384518432617187500e+01
8.700000000000000000e+01 9.237723541259765625e+01
1.010000000000000000e+02 7.931324768066406250e+01
1.130000000000000000e+02 1.209567794799804688e+02
9.800000000000000000e+01 1.328511199951171875e+02
1.180000000000000000e+02 1.077674255371093750e+02
1.470000000000000000e+02 1.303762817382812500e+02
1.250000000000000000e+02 1.596734008789062500e+02
1.230000000000000000e+02 1.206443405151367188e+02
1.630000000000000000e+02 1.060467529296875000e+02
2.330000000000000000e+02 2.039559936523437500e+02
2.220000000000000000e+02 2.468510894775390625e+02
1.840000000000000000e+02 2.373863220214843750e+02
1.950000000000000000e+02 2.083367004394531250e+02
2.180000000000000000e+02 1.576671295166015625e+02
2.420000000000000000e+02 1.541220397949218750e+02
1.790000000000000000e+02 1.943454437255859375e+02
2.410000000000000000e+02 2.446949157714843750e+02
2.220000000000000000e+02 2.746069946289062500e+02
2.000000000000000000e+02 2.514169006347656250e+02
2.200000000000000000e+02 1.778539581298828125e+02
2.390000000000000000e+02 1.498980865478515625e+02
2.440000000000000000e+02 1.450936889648437500e+02
2.090000000000000000e+02 1.525258178710937500e+02
2.060000000000000000e+02 2.156716613769531250e+02
1.160000000000000000e+02 1.929689331054687500e+02
1.010000000000000000e+02 2.131489868164062500e+02
9.900000000000000000e+01 1.118974151611328125e+02
2.960000000000000000e+02 1.702505798339843750e+02
3.100000000000000000e+02 1.173596267700195312e+02
2.920000000000000000e+02 1.019223632812500000e+02
2.490000000000000000e+02 1.429531707763671875e+02
2.240000000000000000e+02 2.103651733398437500e+02
2.110000000000000000e+02 2.519556579589843750e+02
2.040000000000000000e+02 1.677831726074218750e+02
1.810000000000000000e+02 1.743859100341796875e+02
1.890000000000000000e+02 2.088215026855468750e+02
1.740000000000000000e+02 2.288510742187500000e+02
1.440000000000000000e+02 1.552197723388671875e+02
1.380000000000000000e+02 2.011439514160156250e+02
1.250000000000000000e+02 1.155225143432617188e+02
1.510000000000000000e+02 1.033586273193359375e+02
1.600000000000000000e+02 9.555973815917968750e+01
1.390000000000000000e+02 1.706867218017578125e+02
1.390000000000000000e+02 1.500901947021484375e+02
1.020000000000000000e+02 1.425258178710937500e+02
6.600000000000000000e+01 1.210876083374023438e+02
6.100000000000000000e+01 1.220921325683593750e+02
5.600000000000000000e+01 1.277871398925781250e+02
5.400000000000000000e+01 1.037776641845703125e+02
5.200000000000000000e+01 8.330873107910156250e+01
5.400000000000000000e+01 7.352470397949218750e+01
6.300000000000000000e+01 8.372517395019531250e+01
5.900000000000000000e+01 9.821922302246093750e+01
5.500000000000000000e+01 9.482139587402343750e+01
4.300000000000000000e+01 8.176782226562500000e+01
4.500000000000000000e+01 8.538854980468750000e+01
4.800000000000000000e+01 8.403770446777343750e+01
4.600000000000000000e+01 7.605031585693359375e+01
4.600000000000000000e+01 7.131224822998046875e+01
5.200000000000000000e+01 7.477609252929687500e+01
5.500000000000000000e+01 7.026744842529296875e+01
8.600000000000000000e+01 9.142033386230468750e+01
9.200000000000000000e+01 7.367911529541015625e+01
1.420000000000000000e+02 1.221114196777343750e+02
1.540000000000000000e+02 1.648344879150390625e+02
2.450000000000000000e+02 1.525647277832031250e+02
3.650000000000000000e+02 3.001258544921875000e+02
3.520000000000000000e+02 3.083710937500000000e+02
1.380000000000000000e+02 3.415737915039062500e+02
1.450000000000000000e+02 3.420288696289062500e+02
1.530000000000000000e+02 3.424925537109375000e+02
1.600000000000000000e+02 3.429201049804687500e+02
1.660000000000000000e+02 1.388254394531250000e+02
2.140000000000000000e+02 2.402741241455078125e+02
9.500000000000000000e+01 1.024647064208984375e+02
1.640000000000000000e+02 1.897698669433593750e+02
2.490000000000000000e+02 2.304801635742187500e+02
2.160000000000000000e+02 2.347174072265625000e+02
6.700000000000000000e+01 9.231924438476562500e+01
7.800000000000000000e+01 8.230506134033203125e+01
1.380000000000000000e+02 1.006238479614257812e+02
1.960000000000000000e+02 1.590876617431640625e+02
1.870000000000000000e+02 1.673305511474609375e+02
6.600000000000000000e+01 1.085059814453125000e+02
6.100000000000000000e+01 1.025158233642578125e+02
5.500000000000000000e+01 9.533685302734375000e+01
5.000000000000000000e+01 8.729174804687500000e+01
4.699999237060546875e+01 7.875960540771484375e+01
5.100000000000000000e+01 7.162512969970703125e+01
7.500000000000000000e+01 5.453466796875000000e+01
1.890000000000000000e+02 1.734584045410156250e+02
1.690000000000000000e+02 1.723364257812500000e+02
9.400000000000000000e+01 9.327876281738281250e+01
1.010000000000000000e+02 8.664544677734375000e+01
9.000000000000000000e+01 9.151078796386718750e+01
9.700000000000000000e+01 8.223841857910156250e+01
1.220000000000000000e+02 1.040401916503906250e+02
1.060000000000000000e+02 1.427459259033203125e+02
6.100000000000000000e+01 7.512990570068359375e+01
1.050000000000000000e+02 7.472356414794921875e+01
1.330000000000000000e+02 3.760567321777343750e+02
1.320000000000000000e+02 3.762402954101562500e+02
6.500000000000000000e+01 7.962700653076171875e+01
5.600000000000000000e+01 7.891490173339843750e+01
3.999999237060546875e+01 7.751413726806640625e+01
2.950000000000000000e+02 2.160012054443359375e+02
3.080000000000000000e+02 3.086988220214843750e+02
2.310000000000000000e+02 2.091786499023437500e+02
1.090000000000000000e+02 1.168479309082031250e+02
6.800000762939453125e+01 1.013895111083984375e+02
6.300000762939453125e+01 1.293256072998046875e+02
5.900000000000000000e+01 1.529614105224609375e+02
5.800000762939453125e+01 1.071527023315429688e+02
5.800000762939453125e+01 9.056491088867187500e+01
5.700000762939453125e+01 7.956556701660156250e+01
5.600000000000000000e+01 7.005409240722656250e+01
5.200000762939453125e+01 7.189383697509765625e+01
5.200000762939453125e+01 8.145686340332031250e+01
5.200000762939453125e+01 9.186282348632812500e+01
5.000000762939453125e+01 8.580976104736328125e+01
4.900000000000000000e+01 8.174380493164062500e+01
4.700000762939453125e+01 7.832302093505859375e+01
4.500000762939453125e+01 7.010841369628906250e+01
4.500000762939453125e+01 7.049275207519531250e+01
5.900000000000000000e+01 7.190193176269531250e+01
3.150000000000000000e+02 2.854872436523437500e+02
3.180000000000000000e+02 3.221529235839843750e+02
3.020000000000000000e+02 2.829902954101562500e+02
2.810000000000000000e+02 2.993931274414062500e+02
2.630000000000000000e+02 3.108796386718750000e+02
8.100000000000000000e+01 1.390743713378906250e+02
6.700000762939453125e+01 1.250931701660156250e+02
5.700000762939453125e+01 1.109938201904296875e+02
5.100000000000000000e+01 1.048391265869140625e+02
4.400000000000000000e+01 9.052100372314453125e+01
4.000000762939453125e+01 7.193364715576171875e+01
4.000000762939453125e+01 1.136034545898437500e+02
4.000000762939453125e+01 1.161526641845703125e+02
4.000000762939453125e+01 1.213069610595703125e+02
4.000000762939453125e+01 1.230815277099609375e+02
4.300000762939453125e+01 7.291075134277343750e+01
4.400000000000000000e+01 7.536238861083984375e+01
1.670000000000000000e+02 1.820865936279296875e+02
1.680000000000000000e+02 1.901983642578125000e+02
2.170000000000000000e+02 2.031790771484375000e+02
2.130000000000000000e+02 2.228803405761718750e+02
1.770000000000000000e+02 2.225103149414062500e+02
1.350000000000000000e+02 1.284492645263671875e+02
1.050000000000000000e+02 1.354094085693359375e+02
6.100000000000000000e+01 8.009944152832031250e+01
6.200000762939453125e+01 8.035993957519531250e+01
6.500000762939453125e+01 8.002347564697265625e+01
6.300000762939453125e+01 8.473097229003906250e+01
6.700000762939453125e+01 8.178944396972656250e+01
9.500000000000000000e+01 7.084461975097656250e+01
7.500000762939453125e+01 1.319238891601562500e+02
6.700000762939453125e+01 1.305859527587890625e+02
6.200000762939453125e+01 1.006213684082031250e+02
5.800000762939453125e+01 8.758160400390625000e+01
5.400000000000000000e+01 7.774538421630859375e+01
5.000000762939453125e+01 7.002862548828125000e+01
2.040000000000000000e+02 1.853214111328125000e+02
2.000000000000000000e+02 2.127404479980468750e+02
2.130000000000000000e+02 1.914825286865234375e+02
6.900000000000000000e+01 9.023337554931640625e+01
6.600000000000000000e+01 8.575373840332031250e+01
6.200000762939453125e+01 8.039192962646484375e+01
5.900000000000000000e+01 7.491835784912109375e+01
5.800000762939453125e+01 7.069044494628906250e+01
1.480000000000000000e+02 1.204486694335937500e+02
9.000000000000000000e+01 7.396215057373046875e+01
1.020000000000000000e+02 6.693964385986328125e+01
1.340000000000000000e+02 1.685958862304687500e+02
6.000000762939453125e+01 8.848974609375000000e+01
5.600000000000000000e+01 8.345208740234375000e+01
1.820000000000000000e+02 1.518234710693359375e+02
1.910000000000000000e+02 1.455809783935546875e+02
1.810000000000000000e+02 2.166561889648437500e+02
9.200000000000000000e+01 8.327316284179687500e+01
9.500000000000000000e+01 1.176729888916015625e+02
6.800000762939453125e+01 9.197660064697265625e+01
6.000000762939453125e+01 9.076722717285156250e+01
5.100000000000000000e+01 8.446300506591796875e+01
1.180000000000000000e+02 8.223474121093750000e+01
1.810000000000000000e+02 1.506378479003906250e+02
1.560000000000000000e+02 1.662622528076171875e+02
1.090000000000000000e+02 9.060888671875000000e+01
1.070000000000000000e+02 1.414000091552734375e+02
1.020000000000000000e+02 7.155629730224609375e+01
1.550000000000000000e+02 1.700780792236328125e+02
1.140000000000000000e+02 1.051219940185546875e+02
1.250000000000000000e+02 9.132855224609375000e+01
1.430000000000000000e+02 1.119520797729492188e+02
1.620000000000000000e+02 1.616393432617187500e+02
1.840000000000000000e+02 1.736770172119140625e+02
1.980000000000000000e+02 1.574593505859375000e+02
1.690000000000000000e+02 1.729677276611328125e+02
6.600000000000000000e+01 1.464263610839843750e+02
4.500000762939453125e+01 1.489875793457031250e+02
4.000000762939453125e+01 1.844183044433593750e+02
1.590000000000000000e+02 1.303510589599609375e+02
1.870000000000000000e+02 1.101374282836914062e+02
1.750000000000000000e+02 7.726240539550781250e+01
1.620000000000000000e+02 1.939938964843750000e+02
6.600000000000000000e+01 8.954374694824218750e+01
6.500000762939453125e+01 1.080201873779296875e+02
6.600000000000000000e+01 1.198171997070312500e+02
6.100000000000000000e+01 1.218030929565429688e+02
6.000000762939453125e+01 8.470678710937500000e+01
6.300000762939453125e+01 7.584398651123046875e+01
6.200000762939453125e+01 8.048510742187500000e+01
5.800000762939453125e+01 7.456719970703125000e+01
5.800000762939453125e+01 7.086054992675781250e+01
5.200000762939453125e+01 7.876707458496093750e+01
5.200000762939453125e+01 7.945953369140625000e+01
5.400000000000000000e+01 7.483846282958984375e+01
3.340000000000000000e+02 3.205709533691406250e+02
3.250000000000000000e+02 3.372228698730468750e+02
3.130000000000000000e+02 3.463297424316406250e+02
1.660000000000000000e+02 2.295630493164062500e+02
1.000000000000000000e+02 1.065892181396484375e+02
8.200000762939453125e+01 8.305908203125000000e+01
7.400000000000000000e+01 8.794201660156250000e+01
1.100000000000000000e+02 1.007894439697265625e+02
1.240000000000000000e+02 9.610185241699218750e+01
1.360000000000000000e+02 1.612673492431640625e+02
1.030000000000000000e+02 1.024654235839843750e+02
1.090000000000000000e+02 9.063139343261718750e+01
1.200000000000000000e+02 8.061769866943359375e+01
1.140000000000000000e+02 9.455722045898437500e+01
1.380000000000000000e+02 1.361155242919921875e+02
1.170000000000000000e+02 1.180427169799804688e+02
1.320000000000000000e+02 1.272897338867187500e+02
1.450000000000000000e+02 1.206718139648437500e+02
1.570000000000000000e+02 9.568812561035156250e+01
1.350000000000000000e+02 1.506351776123046875e+02
1.250000000000000000e+02 1.688739318847656250e+02
1.320000000000000000e+02 1.601308288574218750e+02
1.090000000000000000e+02 1.340110778808593750e+02
5.900000000000000000e+01 7.276940155029296875e+01
7.500000762939453125e+01 9.491525268554687500e+01
6.700000762939453125e+01 9.880928039550781250e+01
8.500000000000000000e+01 9.480329132080078125e+01
9.400000000000000000e+01 8.045146179199218750e+01
1.170000000000000000e+02 1.468993682861328125e+02
8.100000000000000000e+01 1.723086090087890625e+02
7.100000000000000000e+01 1.854003753662109375e+02
6.500000762939453125e+01 1.741444091796875000e+02
5.700000762939453125e+01 1.641076507568359375e+02
5.500000762939453125e+01 1.549845886230468750e+02
5.700000762939453125e+01 1.216034774780273438e+02
5.400000000000000000e+01 1.039562225341796875e+02
8.400000000000000000e+01 6.654663848876953125e+01
9.600000000000000000e+01 5.356826019287109375e+01
1.770000000000000000e+02 1.888092041015625000e+02
1.230000000000000000e+02 1.236452178955078125e+02
1.780000000000000000e+02 1.897516174316406250e+02
1.690000000000000000e+02 1.635484619140625000e+02
1.470000000000000000e+02 1.663189086914062500e+02
5.500000762939453125e+01 6.651912689208984375e+01
5.700000762939453125e+01 7.159632873535156250e+01
6.100000000000000000e+01 7.524707794189453125e+01
6.700000762939453125e+01 1.027230224609375000e+02
7.900000000000000000e+01 8.802716827392578125e+01
8.600000000000000000e+01 6.774249267578125000e+01
1.570000000000000000e+02 1.705078277587890625e+02
1.630000000000000000e+02 1.627096557617187500e+02
1.690000000000000000e+02 1.568173217773437500e+02
1.760000000000000000e+02 1.496038818359375000e+02
2.520000000000000000e+02 2.624005126953125000e+02
2.390000000000000000e+02 2.712537231445312500e+02
1.750000000000000000e+02 1.776920776367187500e+02
9.500000000000000000e+01 8.585162353515625000e+01
1.600000000000000000e+02 1.340352478027343750e+02
1.209999923706054688e+02 1.335507659912109375e+02
5.899999237060546875e+01 7.189160919189453125e+01
5.899999237060546875e+01 7.163448333740234375e+01
1.420000000000000000e+02 1.483537597656250000e+02
1.520000000000000000e+02 1.539485168457031250e+02
5.899999237060546875e+01 7.135618591308593750e+01
1.720000000000000000e+02 2.339898986816406250e+02
1.560000000000000000e+02 2.232109375000000000e+02
5.799999237060546875e+01 7.126437377929687500e+01
5.499999237060546875e+01 7.594444274902343750e+01
5.499999237060546875e+01 7.159117126464843750e+01
7.599999237060546875e+01 1.107655181884765625e+02
6.999999237060546875e+01 1.226034393310546875e+02
6.599999237060546875e+01 1.163407516479492188e+02
6.199999237060546875e+01 1.071413879394531250e+02
6.299998474121093750e+01 1.069333419799804688e+02
6.699999237060546875e+01 1.065033264160156250e+02
6.699999237060546875e+01 9.125343322753906250e+01
1.300000000000000000e+02 1.135080490112304688e+02
1.339999847412109375e+02 1.278417587280273438e+02
1.360000000000000000e+02 1.188772048950195312e+02
1.239999923706054688e+02 1.375776367187500000e+02
6.299998474121093750e+01 1.100063171386718750e+02
6.299998474121093750e+01 9.854319763183593750e+01
6.399999237060546875e+01 9.334622192382812500e+01
6.499999237060546875e+01 9.569262695312500000e+01
6.499999237060546875e+01 8.955450439453125000e+01
6.599999237060546875e+01 8.779242706298828125e+01
6.899999237060546875e+01 8.940920257568359375e+01
6.899999237060546875e+01 8.856750488281250000e+01
6.799999237060546875e+01 8.989526367187500000e+01
6.799999237060546875e+01 9.046772766113281250e+01
6.899999237060546875e+01 8.877676391601562500e+01
6.799999237060546875e+01 8.957156372070312500e+01
6.899999237060546875e+01 9.453121948242187500e+01
6.899999237060546875e+01 9.195028686523437500e+01
6.899999237060546875e+01 8.830027770996093750e+01
6.799999237060546875e+01 8.728668212890625000e+01
6.999999237060546875e+01 8.470459747314453125e+01
6.999999237060546875e+01 8.666063690185546875e+01
3.160000000000000000e+02 1.399629364013671875e+02
3.280000000000000000e+02 1.476661987304687500e+02
3.380000000000000000e+02 3.213025512695312500e+02
3.200000000000000000e+02 3.222412109375000000e+02
2.040000000000000000e+02 1.909070739746093750e+02
1.950000000000000000e+02 2.190780181884765625e+02
1.500000000000000000e+02 1.750765686035156250e+02
1.620000000000000000e+02 1.687386932373046875e+02
1.810000000000000000e+02 1.562525329589843750e+02
2.100000000000000000e+02 1.457351531982421875e+02
2.110000000000000000e+02 2.228884887695312500e+02
2.140000000000000000e+02 1.881706237792968750e+02
1.680000000000000000e+02 2.029433593750000000e+02
5.099999237060546875e+01 1.484071197509765625e+02
5.199998474121093750e+01 1.489687957763671875e+02
5.099999237060546875e+01 1.493914489746093750e+02
5.299999237060546875e+01 1.501318969726562500e+02
6.499999237060546875e+01 9.468734741210937500e+01
7.099999237060546875e+01 8.692979431152343750e+01
2.000000000000000000e+02 1.951313781738281250e+02
1.940000000000000000e+02 2.008899841308593750e+02
1.850000000000000000e+02 2.065968475341796875e+02
1.920000000000000000e+02 2.061369018554687500e+02
1.820000000000000000e+02 2.125290527343750000e+02
6.599999237060546875e+01 8.209596252441406250e+01
6.299998474121093750e+01 7.906421661376953125e+01
5.899999237060546875e+01 7.579013061523437500e+01
5.599999237060546875e+01 7.276757049560546875e+01
1.490000000000000000e+02 1.521052551269531250e+02
3.060000000000000000e+02 2.687885742187500000e+02
3.040000000000000000e+02 2.782246093750000000e+02
2.260000000000000000e+02 2.209647827148437500e+02
2.180000000000000000e+02 2.321719970703125000e+02
1.290000000000000000e+02 1.297832946777343750e+02
1.480000000000000000e+02 1.666411895751953125e+02
1.470000000000000000e+02 1.337438507080078125e+02
1.570000000000000000e+02 1.243583679199218750e+02
1.970000000000000000e+02 1.749865570068359375e+02
6.999999237060546875e+01 8.652933502197265625e+01
1.660000000000000000e+02 1.547731475830078125e+02
9.599998474121093750e+01 6.941890716552734375e+01
1.199999923706054688e+02 6.696280670166015625e+01
8.499999237060546875e+01 1.122431869506835938e+02
1.710000000000000000e+02 1.941113128662109375e+02
1.360000000000000000e+02 1.447606811523437500e+02
5.599999237060546875e+01 9.123990631103515625e+01
5.699999237060546875e+01 8.915805053710937500e+01
5.699999237060546875e+01 8.361030578613281250e+01
5.499999237060546875e+01 7.483911895751953125e+01
5.399998474121093750e+01 7.324162292480468750e+01
6.999999237060546875e+01 8.866285705566406250e+01
6.999999237060546875e+01 8.918167877197265625e+01
6.999999237060546875e+01 1.008041992187500000e+02
1.390000000000000000e+02 1.556819152832031250e+02
1.360000000000000000e+02 1.246880187988281250e+02
1.430000000000000000e+02 1.173075332641601562e+02
1.570000000000000000e+02 1.442288208007812500e+02
1.770000000000000000e+02 1.296583099365234375e+02
2.080000000000000000e+02 2.204561462402343750e+02
1.660000000000000000e+02 1.814396362304687500e+02
1.760000000000000000e+02 1.478016357421875000e+02
6.799999237060546875e+01 8.294192504882812500e+01
5.099999237060546875e+01 8.460958099365234375e+01
5.199998474121093750e+01 7.015789794921875000e+01
5.299999237060546875e+01 7.349906921386718750e+01
5.099999237060546875e+01 7.675841522216796875e+01
4.999999237060546875e+01 7.918338775634765625e+01
5.099999237060546875e+01 8.134349060058593750e+01
5.099999237060546875e+01 8.113180541992187500e+01
5.199998474121093750e+01 8.303630065917968750e+01
5.299999237060546875e+01 8.431486511230468750e+01
5.399998474121093750e+01 7.957124328613281250e+01
5.599999237060546875e+01 7.833129119873046875e+01
5.899999237060546875e+01 8.025744628906250000e+01
6.299998474121093750e+01 7.987521362304687500e+01
6.699999237060546875e+01 8.190783691406250000e+01
6.999999237060546875e+01 1.098822097778320312e+02
1.109999923706054688e+02 8.119979858398437500e+01
1.350000000000000000e+02 1.057679595947265625e+02
1.049999847412109375e+02 1.251539764404296875e+02
1.390000000000000000e+02 1.105225677490234375e+02
1.630000000000000000e+02 1.154848785400390625e+02
1.770000000000000000e+02 8.462144470214843750e+01
1.660000000000000000e+02 1.395839691162109375e+02
1.550000000000000000e+02 1.644578247070312500e+02
8.199999237060546875e+01 1.166193847656250000e+02
7.299999237060546875e+01 1.259171524047851562e+02
8.799999237060546875e+01 1.063730850219726562e+02
1.029999923706054688e+02 8.124252319335937500e+01
1.179999923706054688e+02 1.364965820312500000e+02
1.360000000000000000e+02 9.201583862304687500e+01
9.399999237060546875e+01 1.184578399658203125e+02
8.699998474121093750e+01 1.321923675537109375e+02
6.899999237060546875e+01 8.906712341308593750e+01
8.899999237060546875e+01 5.960187530517578125e+01
1.059999923706054688e+02 7.312471008300781250e+01
1.360000000000000000e+02 1.280097656250000000e+02
9.399999237060546875e+01 9.038775634765625000e+01
9.199999237060546875e+01 7.879752349853515625e+01
1.300000000000000000e+02 1.303739776611328125e+02
1.159999923706054688e+02 9.381198120117187500e+01
5.899999237060546875e+01 7.274559020996093750e+01
5.799999237060546875e+01 7.350399780273437500e+01
5.499999237060546875e+01 7.284041595458984375e+01
5.499999237060546875e+01 7.439030456542968750e+01
5.399998474121093750e+01 7.324970245361328125e+01
5.199998474121093750e+01 7.138622283935546875e+01
6.599999237060546875e+01 8.007365417480468750e+01
6.599999237060546875e+01 9.167027282714843750e+01
6.599999237060546875e+01 9.304769897460937500e+01
6.599999237060546875e+01 9.271456909179687500e+01
6.599999237060546875e+01 9.077079010009765625e+01
6.699999237060546875e+01 8.966589355468750000e+01
6.799999237060546875e+01 8.869511413574218750e+01
6.899999237060546875e+01 8.811595153808593750e+01
6.899999237060546875e+01 8.769329833984375000e+01
6.699999237060546875e+01 8.732255554199218750e+01
6.499999237060546875e+01 8.690539550781250000e+01
2.000000000000000000e+02 2.107615203857421875e+02
5.699999237060546875e+01 7.111577606201171875e+01
1.009999923706054688e+02 1.062394943237304688e+02
1.129999923706054688e+02 9.772814941406250000e+01
1.279999923706054688e+02 1.229180297851562500e+02
5.499999237060546875e+01 7.592241668701171875e+01
3.999999237060546875e+01 7.433123779296875000e+01
1.339999847412109375e+02 1.313406524658203125e+02
1.269999923706054688e+02 1.246623611450195312e+02
1.330000000000000000e+02 1.168762130737304688e+02
1.460000000000000000e+02 1.030165939331054688e+02
2.720000000000000000e+02 1.775643615722656250e+02
2.660000000000000000e+02 1.926549072265625000e+02
3.080000000000000000e+02 3.021761474609375000e+02
2.770000000000000000e+02 3.114115600585937500e+02
2.180000000000000000e+02 2.147419433593750000e+02
2.130000000000000000e+02 2.382990722656250000e+02
1.390000000000000000e+02 1.822025604248046875e+02
6.599999237060546875e+01 8.681744384765625000e+01
6.599999237060546875e+01 9.056036376953125000e+01
6.499999237060546875e+01 8.150277709960937500e+01
5.799999237060546875e+01 7.881755065917968750e+01
6.299998474121093750e+01 7.924929809570312500e+01
1.279999923706054688e+02 1.409747009277343750e+02
1.610000000000000000e+02 1.360112915039062500e+02
2.100000000000000000e+02 1.888654632568359375e+02
1.920000000000000000e+02 2.123388671875000000e+02
1.920000000000000000e+02 1.996164093017578125e+02
8.999999237060546875e+01 1.034566421508789062e+02
1.039999923706054688e+02 7.965039062500000000e+01
1.860000000000000000e+02 2.191011962890625000e+02
2.070000000000000000e+02 1.963891601562500000e+02
2.270000000000000000e+02 2.202338409423828125e+02
2.450000000000000000e+02 2.161957092285156250e+02
2.600000000000000000e+02 1.975569763183593750e+02
2.470000000000000000e+02 2.614935913085937500e+02
2.000000000000000000e+02 2.832438354492187500e+02
1.259999923706054688e+02 8.510669708251953125e+01
1.330000000000000000e+02 1.231056976318359375e+02
2.680000000000000000e+02 2.498423309326171875e+02
2.350000000000000000e+02 2.496823730468750000e+02
2.470000000000000000e+02 2.541314697265625000e+02
2.110000000000000000e+02 2.308479003906250000e+02
2.170000000000000000e+02 1.996499786376953125e+02
2.080000000000000000e+02 2.355052337646484375e+02
2.210000000000000000e+02 2.184851989746093750e+02
2.540000000000000000e+02 2.401373901367187500e+02
2.840000000000000000e+02 2.428480529785156250e+02
1.620000000000000000e+02 1.791453247070312500e+02
1.400000000000000000e+02 1.200937728881835938e+02
1.740000000000000000e+02 1.487834014892578125e+02
1.930000000000000000e+02 1.623043670654296875e+02
2.270000000000000000e+02 1.648477478027343750e+02
2.260000000000000000e+02 2.158191986083984375e+02
2.170000000000000000e+02 2.430011901855468750e+02
1.990000000000000000e+02 2.152308807373046875e+02
1.340000000000000000e+02 1.666875305175781250e+02
1.510000000000000000e+02 1.425874633789062500e+02
1.600000000000000000e+02 1.529111633300781250e+02
1.680000000000000000e+02 1.468307800292968750e+02
1.540000000000000000e+02 1.225405273437500000e+02
1.200000000000000000e+02 1.193678131103515625e+02
1.230000000000000000e+02 7.878904724121093750e+01
1.590000000000000000e+02 1.748208465576171875e+02
2.340000000000000000e+02 1.930486450195312500e+02
1.490000000000000000e+02 2.119136962890625000e+02
1.620000000000000000e+02 1.227100601196289062e+02
2.270000000000000000e+02 2.355774688720703125e+02
2.080000000000000000e+02 2.386721801757812500e+02
1.040000000000000000e+02 1.242830352783203125e+02
1.100000000000000000e+02 1.135583801269531250e+02
2.770000000000000000e+02 2.054494018554687500e+02
2.500000000000000000e+02 2.655178222656250000e+02
1.930000000000000000e+02 2.085105285644531250e+02
5.000000000000000000e+01 2.265003051757812500e+02
5.100000000000000000e+01 2.319373474121093750e+02
5.100000000000000000e+01 2.484237976074218750e+02
5.400000000000000000e+01 2.435151977539062500e+02
6.100000762939453125e+01 7.366674804687500000e+01
7.000000762939453125e+01 6.558868408203125000e+01
1.490000000000000000e+02 1.688781280517578125e+02
1.370000000000000000e+02 1.662411804199218750e+02
1.300000000000000000e+02 1.059659423828125000e+02
2.070000000000000000e+02 1.800285339355468750e+02
1.450000000000000000e+02 1.386651916503906250e+02
1.560000000000000000e+02 1.274874267578125000e+02
1.760000000000000000e+02 1.294135284423828125e+02
1.300000000000000000e+02 1.264487152099609375e+02
1.070000000000000000e+02 7.903696441650390625e+01
1.470000000000000000e+02 1.388777008056640625e+02
1.750000000000000000e+02 1.468989105224609375e+02
6.000000762939453125e+01 7.338694000244140625e+01
5.600000762939453125e+01 7.033512115478515625e+01
5.100000000000000000e+01 7.145954895019531250e+01
2.070000000000000000e+02 1.952511291503906250e+02
2.090000000000000000e+02 1.828388519287109375e+02
2.190000000000000000e+02 2.233214416503906250e+02
1.370000000000000000e+02 1.044142303466796875e+02
6.400000762939453125e+01 9.384584045410156250e+01
6.800000762939453125e+01 8.421620178222656250e+01
6.500000762939453125e+01 7.356452178955078125e+01
5.600000762939453125e+01 7.324833679199218750e+01
1.650000000000000000e+02 1.543799133300781250e+02
1.600000000000000000e+02 2.009246215820312500e+02
1.450000000000000000e+02 2.077555847167968750e+02
1.220000000000000000e+02 1.237538833618164062e+02
1.020000000000000000e+02 1.350149841308593750e+02
1.050000000000000000e+02 1.055987854003906250e+02
6.800000762939453125e+01 9.893373107910156250e+01
6.500000762939453125e+01 9.262394714355468750e+01
6.600000762939453125e+01 8.941406250000000000e+01
6.500000762939453125e+01 8.304627990722656250e+01
7.800000000000000000e+01 6.788777160644531250e+01
1.540000000000000000e+02 9.149140930175781250e+01
1.630000000000000000e+02 1.367379913330078125e+02
1.690000000000000000e+02 1.304870452880859375e+02
1.570000000000000000e+02 1.795195617675781250e+02
1.700000000000000000e+02 1.731434631347656250e+02
1.760000000000000000e+02 1.919730987548828125e+02
9.400000000000000000e+01 1.365693817138671875e+02
1.960000000000000000e+02 2.045691375732421875e+02
8.800000000000000000e+01 1.264444122314453125e+02
6.500000762939453125e+01 1.103768692016601562e+02
6.100000762939453125e+01 1.032566833496093750e+02
6.000000762939453125e+01 9.041726684570312500e+01
5.100000000000000000e+01 7.288936614990234375e+01
1.290000000000000000e+02 9.709887695312500000e+01
2.940000000000000000e+02 2.804368896484375000e+02
3.460000000000000000e+02 3.375968017578125000e+02
3.190000000000000000e+02 3.500287475585937500e+02
6.200000762939453125e+01 7.570800018310546875e+01
5.400000000000000000e+01 8.289233398437500000e+01
5.500000762939453125e+01 7.777186584472656250e+01
5.700000762939453125e+01 7.439761352539062500e+01
6.100000762939453125e+01 7.965102386474609375e+01
7.700000000000000000e+01 8.111381530761718750e+01
1.580000000000000000e+02 1.182085266113281250e+02
1.100000000000000000e+02 1.384646453857421875e+02
1.030000000000000000e+02 1.116964416503906250e+02
1.330000000000000000e+02 1.082373962402343750e+02
1.620000000000000000e+02 9.723794555664062500e+01
1.480000000000000000e+02 1.767570343017578125e+02
1.780000000000000000e+02 1.716717376708984375e+02
1.160000000000000000e+02 1.459641265869140625e+02
1.000000000000000000e+02 1.039985733032226562e+02
8.000000000000000000e+01 1.075919952392578125e+02
6.900000762939453125e+01 9.414382934570312500e+01
7.700000000000000000e+01 8.188699340820312500e+01
6.400000762939453125e+01 9.200289916992187500e+01
9.600000000000000000e+01 8.957723999023437500e+01
1.060000000000000000e+02 7.441728973388671875e+01
1.400000000000000000e+02 1.196814117431640625e+02
1.380000000000000000e+02 1.567383117675781250e+02
1.440000000000000000e+02 1.345748291015625000e+02
1.100000000000000000e+02 1.738550109863281250e+02
1.470000000000000000e+02 1.274983139038085938e+02
1.640000000000000000e+02 1.188617706298828125e+02
2.090000000000000000e+02 1.756422729492187500e+02
1.970000000000000000e+02 1.819762573242187500e+02
2.110000000000000000e+02 2.020964965820312500e+02
2.030000000000000000e+02 2.077606048583984375e+02
2.210000000000000000e+02 1.722196960449218750e+02
2.020000000000000000e+02 1.875975036621093750e+02
1.740000000000000000e+02 1.924502563476562500e+02
1.680000000000000000e+02 1.333359832763671875e+02
1.610000000000000000e+02 1.565930480957031250e+02
1.570000000000000000e+02 1.725041809082031250e+02
1.410000000000000000e+02 1.655966644287109375e+02
1.520000000000000000e+02 1.507834167480468750e+02
1.310000000000000000e+02 8.274269866943359375e+01
2.020000000000000000e+02 1.738538513183593750e+02
1.800000000000000000e+02 2.496490936279296875e+02
6.400000762939453125e+01 9.360353851318359375e+01
2.120000000000000000e+02 1.885865631103515625e+02
1.910000000000000000e+02 2.158730316162109375e+02
1.820000000000000000e+02 1.860510559082031250e+02
1.430000000000000000e+02 1.572691345214843750e+02
1.190000000000000000e+02 1.335369110107421875e+02
1.080000000000000000e+02 1.386750335693359375e+02
1.240000000000000000e+02 1.140863189697265625e+02
1.070000076293945312e+02 1.056075592041015625e+02
8.400000000000000000e+01 1.286514739990234375e+02
8.500000762939453125e+01 1.187453765869140625e+02
1.030000000000000000e+02 1.130393981933593750e+02
1.360000000000000000e+02 1.280848388671875000e+02
1.030000000000000000e+02 1.407165679931640625e+02
8.200000000000000000e+01 1.133271331787109375e+02
9.000000000000000000e+01 1.143287963867187500e+02
8.300000000000000000e+01 9.657592010498046875e+01
1.000000076293945312e+02 9.603956604003906250e+01
1.140000000000000000e+02 1.238939132690429688e+02
8.200000000000000000e+01 1.169074859619140625e+02
1.180000000000000000e+02 1.175124816894531250e+02
1.580000000000000000e+02 1.093792877197265625e+02
2.140000000000000000e+02 1.586503143310546875e+02
1.800000000000000000e+02 1.804808807373046875e+02
1.520000000000000000e+02 1.932983093261718750e+02
1.230000000000000000e+02 2.001109619140625000e+02
1.060000000000000000e+02 2.118656311035156250e+02
1.000000076293945312e+02 2.233744201660156250e+02
1.090000076293945312e+02 1.295542297363281250e+02
9.800000762939453125e+01 1.105511932373046875e+02
9.500000000000000000e+01 1.008170166015625000e+02
1.130000076293945312e+02 9.444818878173828125e+01
1.290000000000000000e+02 8.875360107421875000e+01
1.940000000000000000e+02 1.234081115722656250e+02
2.050000000000000000e+02 2.135621643066406250e+02
2.050000000000000000e+02 2.024549865722656250e+02
1.570000000000000000e+02 2.022890319824218750e+02
1.800000000000000000e+02 1.991423034667968750e+02
2.070000000000000000e+02 1.749622802734375000e+02
1.310000000000000000e+02 1.266530303955078125e+02
1.190000000000000000e+02 1.253166046142578125e+02
1.060000000000000000e+02 1.354184570312500000e+02
1.270000000000000000e+02 1.204234390258789062e+02
1.170000000000000000e+02 1.285468902587890625e+02
8.900000762939453125e+01 9.619726562500000000e+01
8.500000762939453125e+01 9.740151214599609375e+01
1.070000076293945312e+02 8.690819549560546875e+01
1.260000076293945312e+02 1.007204895019531250e+02
1.120000000000000000e+02 1.350550842285156250e+02
1.110000076293945312e+02 1.021899490356445312e+02
1.270000000000000000e+02 9.178128051757812500e+01
1.030000000000000000e+02 1.192445831298828125e+02
9.400000000000000000e+01 1.344660949707031250e+02
1.140000000000000000e+02 1.257932891845703125e+02
1.230000000000000000e+02 1.085745086669921875e+02
6.200000762939453125e+01 1.122463150024414062e+02
9.600000762939453125e+01 9.458251953125000000e+01
7.000000000000000000e+01 9.039816284179687500e+01
6.600000000000000000e+01 8.831236267089843750e+01
5.800000000000000000e+01 9.146812438964843750e+01
6.200000762939453125e+01 9.083895111083984375e+01
7.000000000000000000e+01 8.884505462646484375e+01
7.000000000000000000e+01 8.804160308837890625e+01
6.900000000000000000e+01 1.008403549194335938e+02
9.600000762939453125e+01 1.064003295898437500e+02
1.000000076293945312e+02 1.442804718017578125e+02
9.100000762939453125e+01 1.799057769775390625e+02
9.500000000000000000e+01 2.241445007324218750e+02
1.020000000000000000e+02 2.335442352294921875e+02
1.100000000000000000e+02 1.570501403808593750e+02
2.050000000000000000e+02 1.184837646484375000e+02
1.590000000000000000e+02 1.710564422607421875e+02
2.090000000000000000e+02 1.869652862548828125e+02
1.850000000000000000e+02 2.117212524414062500e+02
1.690000000000000000e+02 2.040041809082031250e+02
6.500000762939453125e+01 1.009716873168945312e+02
6.000000000000000000e+01 9.787377929687500000e+01
6.200000762939453125e+01 9.834332275390625000e+01
6.300000762939453125e+01 9.951012420654296875e+01
6.300000762939453125e+01 9.850679779052734375e+01
5.900000762939453125e+01 9.880374908447265625e+01
2.290000152587890625e+02 2.090771484375000000e+02
2.400000000000000000e+02 2.375360107421875000e+02
2.540000000000000000e+02 2.305243225097656250e+02
2.100000000000000000e+02 2.175330810546875000e+02
1.500000000000000000e+02 1.627534027099609375e+02
1.860000000000000000e+02 2.207403411865234375e+02
1.360000000000000000e+02 1.145971298217773438e+02
1.540000000000000000e+02 1.589490814208984375e+02
1.940000000000000000e+02 2.059831237792968750e+02
1.660000000000000000e+02 2.117893981933593750e+02
1.790000000000000000e+02 2.045575256347656250e+02
1.880000000000000000e+02 1.708114624023437500e+02
1.400000000000000000e+02 1.548161773681640625e+02
1.440000000000000000e+02 1.249670715332031250e+02
1.070000076293945312e+02 1.250957565307617188e+02
8.800000000000000000e+01 1.350275268554687500e+02
1.480000000000000000e+02 1.116739654541015625e+02
1.630000000000000000e+02 9.604584503173828125e+01
1.360000000000000000e+02 1.051320037841796875e+02
9.100000762939453125e+01 1.160427856445312500e+02
1.400000000000000000e+02 1.030655288696289062e+02
2.010000000000000000e+02 1.692496643066406250e+02
1.950000000000000000e+02 1.882166595458984375e+02
1.670000000000000000e+02 2.018815612792968750e+02
1.520000000000000000e+02 1.594044036865234375e+02
1.470000000000000000e+02 1.368355560302734375e+02
1.410000000000000000e+02 1.421589050292968750e+02
1.010000000000000000e+02 8.374880981445312500e+01
1.040000000000000000e+02 1.439265594482421875e+02
1.050000000000000000e+02 1.483691406250000000e+02
9.200000000000000000e+01 1.248771743774414062e+02
2.460000000000000000e+02 8.862568664550781250e+01
2.410000000000000000e+02 8.742765045166015625e+01
2.460000000000000000e+02 8.626015472412109375e+01
2.430000000000000000e+02 8.512950897216796875e+01
2.220000000000000000e+02 2.453553314208984375e+02
1.840000000000000000e+02 1.705459747314453125e+02
2.270000152587890625e+02 2.047760620117187500e+02
1.790000000000000000e+02 2.032290039062500000e+02
7.000000000000000000e+01 9.761736297607421875e+01
6.300000762939453125e+01 9.803928375244140625e+01
6.500000762939453125e+01 9.388536834716796875e+01
6.600000000000000000e+01 8.745618438720703125e+01
7.000000000000000000e+01 8.447890472412109375e+01
1.640000000000000000e+02 1.097560501098632812e+02
1.780000000000000000e+02 1.643513336181640625e+02
2.280000000000000000e+02 2.234992980957031250e+02
2.070000000000000000e+02 2.421035156250000000e+02
1.610000000000000000e+02 1.382425689697265625e+02
1.670000000000000000e+02 1.324555816650390625e+02
1.640000000000000000e+02 1.913084869384765625e+02
6.800000000000000000e+01 1.039269485473632812e+02
6.500000762939453125e+01 1.007071609497070312e+02
6.700000762939453125e+01 9.374370574951171875e+01
1.850000000000000000e+02 1.684606781005859375e+02
2.300000000000000000e+02 2.188563995361328125e+02
2.340000000000000000e+02 2.321260070800781250e+02
2.150000000000000000e+02 2.156264038085937500e+02
2.130000000000000000e+02 2.089997558593750000e+02
1.930000000000000000e+02 2.084737854003906250e+02
1.590000000000000000e+02 1.768720245361328125e+02
1.260000076293945312e+02 1.358297271728515625e+02
1.280000000000000000e+02 1.081388092041015625e+02
1.220000000000000000e+02 1.073575057983398438e+02
1.190000000000000000e+02 1.114741516113281250e+02
1.420000000000000000e+02 1.562232971191406250e+02
1.510000000000000000e+02 1.484666595458984375e+02
1.980000000000000000e+02 1.455494384765625000e+02
2.020000000000000000e+02 1.842555999755859375e+02
2.060000000000000000e+02 2.358708953857421875e+02
2.130000000000000000e+02 2.143942413330078125e+02
2.320000000000000000e+02 2.049907226562500000e+02
2.130000000000000000e+02 2.307810668945312500e+02
2.190000000000000000e+02 1.877924041748046875e+02
1.800000000000000000e+02 2.033196105957031250e+02
1.980000000000000000e+02 2.210007476806640625e+02
2.110000000000000000e+02 1.854786071777343750e+02
2.470000000000000000e+02 2.266532897949218750e+02
2.400000000000000000e+02 2.360138702392578125e+02
2.090000000000000000e+02 2.413438415527343750e+02
1.840000000000000000e+02 2.447878112792968750e+02
1.800000000000000000e+02 1.957335205078125000e+02
2.440000000000000000e+02 2.464781799316406250e+02
2.520000000000000000e+02 2.472015991210937500e+02
2.440000000000000000e+02 2.550327148437500000e+02
2.500000000000000000e+02 2.498406066894531250e+02
2.380000000000000000e+02 2.486199493408203125e+02
2.250000152587890625e+02 2.456501617431640625e+02
1.960000000000000000e+02 2.214412689208984375e+02
2.250000152587890625e+02 1.772397155761718750e+02
2.320000000000000000e+02 2.160143127441406250e+02
1.910000000000000000e+02 2.042860717773437500e+02
1.540000000000000000e+02 1.509993286132812500e+02
2.010000000000000000e+02 1.777149658203125000e+02
1.910000000000000000e+02 2.011020355224609375e+02
1.760000000000000000e+02 1.190613098144531250e+02
2.260000000000000000e+02 2.237110900878906250e+02
2.410000000000000000e+02 2.238816375732421875e+02
1.760000000000000000e+02 1.566230316162109375e+02
1.600000000000000000e+02 1.543396759033203125e+02
1.750000000000000000e+02 1.531508483886718750e+02
2.000000000000000000e+02 1.740329284667968750e+02
1.940000000000000000e+02 1.933089294433593750e+02
1.840000000000000000e+02 1.833917541503906250e+02
9.900000000000000000e+01 8.684889984130859375e+01
2.050000000000000000e+02 1.639948272705078125e+02
2.450000000000000000e+02 2.053628234863281250e+02
2.570000000000000000e+02 2.255208129882812500e+02
1.530000000000000000e+02 1.373851013183593750e+02
1.240000000000000000e+02 1.335871582031250000e+02
1.260000076293945312e+02 1.337267150878906250e+02
1.490000000000000000e+02 1.201273193359375000e+02
1.660000000000000000e+02 1.146885604858398438e+02
1.560000000000000000e+02 1.634946746826171875e+02
1.450000000000000000e+02 1.633729553222656250e+02
1.780000000000000000e+02 1.818630523681640625e+02
1.650000000000000000e+02 2.002260742187500000e+02
1.740000000000000000e+02 1.903971557617187500e+02
1.700000000000000000e+02 1.604923400878906250e+02
6.500000762939453125e+01 1.034098052978515625e+02
6.300000000000000000e+01 1.017990417480468750e+02
6.000000000000000000e+01 1.004335098266601562e+02
6.200000000000000000e+01 9.776565551757812500e+01
6.400000762939453125e+01 9.615282440185546875e+01
6.200000000000000000e+01 9.529438781738281250e+01
6.700000762939453125e+01 9.519280242919921875e+01
2.160000000000000000e+02 1.834127044677734375e+02
1.540000000000000000e+02 1.486374664306640625e+02
1.450000000000000000e+02 1.614732818603515625e+02
1.280000000000000000e+02 1.276915893554687500e+02
2.240000000000000000e+02 2.385695495605468750e+02
1.790000000000000000e+02 2.387682495117187500e+02
1.140000000000000000e+02 1.322534637451171875e+02
1.370000000000000000e+02 1.078647079467773438e+02
5.800000762939453125e+01 9.806517791748046875e+01
5.800000762939453125e+01 1.041198120117187500e+02
5.900000762939453125e+01 9.841040039062500000e+01
6.000000000000000000e+01 9.532671356201171875e+01
6.100000000000000000e+01 9.474846649169921875e+01
6.500000762939453125e+01 9.553627777099609375e+01
6.600000762939453125e+01 9.638973236083984375e+01
6.800000762939453125e+01 9.702084350585937500e+01
6.900000762939453125e+01 9.719666290283203125e+01
1.760000000000000000e+02 1.759310302734375000e+02
1.670000000000000000e+02 1.868240356445312500e+02
1.390000000000000000e+02 2.210574035644531250e+02
1.550000000000000000e+02 1.627269592285156250e+02
2.280000000000000000e+02 1.484705047607421875e+02
2.390000000000000000e+02 1.394791107177734375e+02
2.510000000000000000e+02 2.239571075439453125e+02
2.140000000000000000e+02 2.245553588867187500e+02
1.760000000000000000e+02 2.042510986328125000e+02
1.280000000000000000e+02 1.426416168212890625e+02
1.300000000000000000e+02 1.607605285644531250e+02
1.480000000000000000e+02 1.121651153564453125e+02
1.880000000000000000e+02 1.676670837402343750e+02
1.620000000000000000e+02 1.583083953857421875e+02
1.620000000000000000e+02 1.601268768310546875e+02
1.620000000000000000e+02 1.702844390869140625e+02
1.690000000000000000e+02 1.636039733886718750e+02
1.450000000000000000e+02 1.907841949462890625e+02
1.600000000000000000e+02 1.522133331298828125e+02
1.670000000000000000e+02 1.410259246826171875e+02
1.750000000000000000e+02 1.348131408691406250e+02
1.960000000000000000e+02 2.312443847656250000e+02
2.220000000000000000e+02 1.938742675781250000e+02
2.120000000000000000e+02 2.186770172119140625e+02
1.840000000000000000e+02 2.106812133789062500e+02
1.750000000000000000e+02 2.166685180664062500e+02
2.100000000000000000e+02 2.011619110107421875e+02
1.850000000000000000e+02 1.890673980712890625e+02
1.420000000000000000e+02 1.557919311523437500e+02
1.560000000000000000e+02 1.618856811523437500e+02
1.300000000000000000e+02 1.376177825927734375e+02
1.410000000000000000e+02 1.256098632812500000e+02
1.080000000000000000e+02 1.162772979736328125e+02
1.740000000000000000e+02 1.553000488281250000e+02
1.800000000000000000e+02 1.466742095947265625e+02
2.030000000000000000e+02 1.510536956787109375e+02
2.460000000000000000e+02 2.197195434570312500e+02
2.290000000000000000e+02 2.453239440917968750e+02
1.270000000000000000e+02 1.122443084716796875e+02
2.420000000000000000e+02 2.295662841796875000e+02
2.300000000000000000e+02 2.448173217773437500e+02
2.140000000000000000e+02 2.150854949951171875e+02
2.090000000000000000e+02 2.176783294677734375e+02
1.870000000000000000e+02 1.732538757324218750e+02
1.940000000000000000e+02 2.184408264160156250e+02
2.080000000000000000e+02 2.065669097900390625e+02
2.270000000000000000e+02 2.068912353515625000e+02
2.460000000000000000e+02 2.116805725097656250e+02
1.990000000000000000e+02 2.273939666748046875e+02
1.790000000000000000e+02 1.898591918945312500e+02
2.210000000000000000e+02 2.053233795166015625e+02
2.110000000000000000e+02 2.108518218994140625e+02
2.170000000000000000e+02 1.966909790039062500e+02
2.280000000000000000e+02 1.875641479492187500e+02
1.040000076293945312e+02 1.172843475341796875e+02
1.410000000000000000e+02 9.742031860351562500e+01
1.700000000000000000e+02 1.843088684082031250e+02
2.080000000000000000e+02 2.026473388671875000e+02
1.950000000000000000e+02 2.136437683105468750e+02
1.890000000000000000e+02 2.262645263671875000e+02
1.920000000000000000e+02 1.848391876220703125e+02
1.980000000000000000e+02 1.708360137939453125e+02
1.810000000000000000e+02 1.863571014404296875e+02
1.740000000000000000e+02 1.932603759765625000e+02
1.680000000000000000e+02 2.002293090820312500e+02
2.610000000000000000e+02 2.227688293457031250e+02
2.700000000000000000e+02 2.705447082519531250e+02
2.440000000000000000e+02 2.639129638671875000e+02
2.170000000000000000e+02 2.495808563232421875e+02
1.360000000000000000e+02 1.455581970214843750e+02
1.310000000000000000e+02 1.185522918701171875e+02
2.970000000000000000e+02 2.295463867187500000e+02
2.980000000000000000e+02 2.670764160156250000e+02
2.980000000000000000e+02 2.894731140136718750e+02
2.910000000000000000e+02 2.961086730957031250e+02
1.750000000000000000e+02 1.563865814208984375e+02
1.790000000000000000e+02 1.790663146972656250e+02
1.860000000000000000e+02 1.848723754882812500e+02
1.990000000000000000e+02 1.996153717041015625e+02
1.990000000000000000e+02 1.744244079589843750e+02
1.510000000000000000e+02 1.652738800048828125e+02
1.470000000000000000e+02 1.671869354248046875e+02
6.800000762939453125e+01 9.924061584472656250e+01
6.900000762939453125e+01 9.731266784667968750e+01
1.640000000000000000e+02 1.133099822998046875e+02
1.510000000000000000e+02 1.759110870361328125e+02
1.550000000000000000e+02 1.329337768554687500e+02
1.920000000000000000e+02 2.049626464843750000e+02
1.760000000000000000e+02 1.847032165527343750e+02
2.630000000000000000e+02 2.468985595703125000e+02
2.470000000000000000e+02 2.527900695800781250e+02
2.560000000000000000e+02 2.508669738769531250e+02
2.350000000000000000e+02 2.255534057617187500e+02
1.400000000000000000e+02 1.579640350341796875e+02
1.760000000000000000e+02 1.512161102294921875e+02
1.800000000000000000e+02 2.057979125976562500e+02
1.880000000000000000e+02 1.696245269775390625e+02
1.610000000000000000e+02 1.771055755615234375e+02
1.260000000000000000e+02 1.315647277832031250e+02
1.720000000000000000e+02 2.299824218750000000e+02
1.440000000000000000e+02 1.698267211914062500e+02
8.299999237060546875e+01 8.826547241210937500e+01
1.310000000000000000e+02 9.011405181884765625e+01
1.650000000000000000e+02 1.155760040283203125e+02
1.340000000000000000e+02 1.513168029785156250e+02
1.520000000000000000e+02 1.324678955078125000e+02
1.480000000000000000e+02 1.749220581054687500e+02
1.170000000000000000e+02 1.960720825195312500e+02
9.700000000000000000e+01 2.067002563476562500e+02
1.160000000000000000e+02 1.972726135253906250e+02
1.500000000000000000e+02 1.738112792968750000e+02
1.780000000000000000e+02 1.089976959228515625e+02
1.920000000000000000e+02 9.246227264404296875e+01
9.800000000000000000e+01 1.324790039062500000e+02
7.300000000000000000e+01 1.722681274414062500e+02
6.499999237060546875e+01 2.064248046875000000e+02
7.099999237060546875e+01 2.130054931640625000e+02
1.150000000000000000e+02 1.102345428466796875e+02
1.360000000000000000e+02 7.945181274414062500e+01
1.080000000000000000e+02 1.538996734619140625e+02
1.040000000000000000e+02 1.288845672607421875e+02
1.310000000000000000e+02 1.494231567382812500e+02
7.000000000000000000e+01 1.473483886718750000e+02
6.000000000000000000e+01 1.496880950927734375e+02
5.599999237060546875e+01 1.438141784667968750e+02
5.199999237060546875e+01 1.129961547851562500e+02
4.800000000000000000e+01 9.877271270751953125e+01
4.700000000000000000e+01 8.410906982421875000e+01
5.099999237060546875e+01 7.889245605468750000e+01
6.899999237060546875e+01 8.496775817871093750e+01
6.799999237060546875e+01 9.332225036621093750e+01
7.799999237060546875e+01 8.499748229980468750e+01
8.999999237060546875e+01 1.186360244750976562e+02
6.299999237060546875e+01 1.099593048095703125e+02
6.100000000000000000e+01 1.107139892578125000e+02
6.799999237060546875e+01 1.139442749023437500e+02
6.799999237060546875e+01 1.047738494873046875e+02
9.100000000000000000e+01 9.036702728271484375e+01
9.800000000000000000e+01 7.533582305908203125e+01
8.299999237060546875e+01 8.769960784912109375e+01
1.350000000000000000e+02 1.087250671386718750e+02
7.199999237060546875e+01 1.164288024902343750e+02
1.490000000000000000e+02 1.215307617187500000e+02
6.399999237060546875e+01 9.167583465576171875e+01
5.699999237060546875e+01 1.116192779541015625e+02
5.599999237060546875e+01 1.548849487304687500e+02
5.699999237060546875e+01 1.781796417236328125e+02
5.699999237060546875e+01 1.331947326660156250e+02
5.300000000000000000e+01 9.904843902587890625e+01
5.699999237060546875e+01 9.015417480468750000e+01
5.799999237060546875e+01 9.213987731933593750e+01
5.499999237060546875e+01 9.436254119873046875e+01
5.400000000000000000e+01 9.541497039794921875e+01
6.299999237060546875e+01 9.418591308593750000e+01
2.040000000000000000e+02 1.832586059570312500e+02
2.360000000000000000e+02 1.844736022949218750e+02
1.620000000000000000e+02 2.556659240722656250e+02
1.810000000000000000e+02 1.639936065673828125e+02
2.180000000000000000e+02 2.095334472656250000e+02
1.310000000000000000e+02 1.471241760253906250e+02
6.799999237060546875e+01 1.195020523071289062e+02
6.499999237060546875e+01 1.055333251953125000e+02
6.399999237060546875e+01 9.658293914794921875e+01
6.299999237060546875e+01 9.165386962890625000e+01
9.299999237060546875e+01 8.819202423095703125e+01
1.780000000000000000e+02 1.447769165039062500e+02
1.290000000000000000e+02 1.562207641601562500e+02
1.940000000000000000e+02 1.703554229736328125e+02
2.050000000000000000e+02 1.527823486328125000e+02
2.110000000000000000e+02 1.374432067871093750e+02
1.990000000000000000e+02 2.125863952636718750e+02
1.880000000000000000e+02 2.256855468750000000e+02
1.190000000000000000e+02 1.280487670898437500e+02
1.460000000000000000e+02 1.071252288818359375e+02
1.200000000000000000e+02 1.410121459960937500e+02
9.199999237060546875e+01 1.005273056030273438e+02
1.180000000000000000e+02 1.086361007690429688e+02
1.320000000000000000e+02 1.179318237304687500e+02
2.000000000000000000e+02 1.728578796386718750e+02
2.090000000000000000e+02 1.633153839111328125e+02
2.560000000000000000e+02 2.727743835449218750e+02
2.090000000000000000e+02 2.155734100341796875e+02
1.240000000000000000e+02 1.173523254394531250e+02
8.200000000000000000e+01 8.520123291015625000e+01
1.450000000000000000e+02 1.401175384521484375e+02
1.340000000000000000e+02 1.600924072265625000e+02
1.210000000000000000e+02 1.680871887207031250e+02
7.600000000000000000e+01 9.989271545410156250e+01
8.399999237060546875e+01 9.243690490722656250e+01
9.400000000000000000e+01 8.695454406738281250e+01
1.480000000000000000e+02 1.586536254882812500e+02
1.580000000000000000e+02 1.596048431396484375e+02
1.740000000000000000e+02 2.068441162109375000e+02
2.280000000000000000e+02 2.046197662353515625e+02
2.190000000000000000e+02 2.293268737792968750e+02
2.370000000000000000e+02 2.167239685058593750e+02
2.250000000000000000e+02 2.502570037841796875e+02
2.150000000000000000e+02 2.596520996093750000e+02
1.930000000000000000e+02 1.797406311035156250e+02
1.690000000000000000e+02 1.777170104980468750e+02
1.600000000000000000e+02 1.949093017578125000e+02
1.610000000000000000e+02 1.383616333007812500e+02
1.730000000000000000e+02 1.326517486572265625e+02
1.480000000000000000e+02 1.666808319091796875e+02
1.780000000000000000e+02 1.573490447998046875e+02
1.290000000000000000e+02 1.339942626953125000e+02
1.370000000000000000e+02 1.198833694458007812e+02
1.690000000000000000e+02 1.395910949707031250e+02
1.460000000000000000e+02 1.479793243408203125e+02
1.670000000000000000e+02 1.399078826904296875e+02
2.140000000000000000e+02 1.912518463134765625e+02
2.350000000000000000e+02 1.933290405273437500e+02
2.100000000000000000e+02 2.308768157958984375e+02
2.370000000000000000e+02 1.927311096191406250e+02
9.499999237060546875e+01 1.209936065673828125e+02
2.750000000000000000e+02 2.746923522949218750e+02
2.650000000000000000e+02 2.886781005859375000e+02
2.780000000000000000e+02 2.485266723632812500e+02
1.980000000000000000e+02 2.052881774902343750e+02
2.270000000000000000e+02 1.897020874023437500e+02
1.460000000000000000e+02 1.747285919189453125e+02
1.310000000000000000e+02 1.263942718505859375e+02
1.880000000000000000e+02 1.481327514648437500e+02
1.750000000000000000e+02 1.786164703369140625e+02
1.610000000000000000e+02 1.934122772216796875e+02
1.470000000000000000e+02 2.049097290039062500e+02
9.400000000000000000e+01 1.136632843017578125e+02
1.040000000000000000e+02 1.037693786621093750e+02
1.160000000000000000e+02 9.720528411865234375e+01
1.660000000000000000e+02 1.689234313964843750e+02
1.430000000000000000e+02 1.377407531738281250e+02
1.420000000000000000e+02 1.380958709716796875e+02
1.740000000000000000e+02 1.809983825683593750e+02
1.660000000000000000e+02 1.874096069335937500e+02
1.600000000000000000e+02 1.993021240234375000e+02
1.500000000000000000e+02 1.057741394042968750e+02
2.150000000000000000e+02 1.778229675292968750e+02
2.280000000000000000e+02 1.793914184570312500e+02
2.250000000000000000e+02 2.336761169433593750e+02
1.590000000000000000e+02 1.556084442138671875e+02
1.520000000000000000e+02 1.954531097412109375e+02
1.660000000000000000e+02 1.970693054199218750e+02
1.450000000000000000e+02 1.604695892333984375e+02
1.380000000000000000e+02 1.654817199707031250e+02
1.350000000000000000e+02 1.349926605224609375e+02
2.010000000000000000e+02 2.354477691650390625e+02
1.810000000000000000e+02 6.751731872558593750e+01
1.500000000000000000e+02 1.736535034179687500e+02
1.450000000000000000e+02 1.438818969726562500e+02
1.560000000000000000e+02 1.387039337158203125e+02
1.860000000000000000e+02 1.602463684082031250e+02
1.670000000000000000e+02 1.682320556640625000e+02
1.590000000000000000e+02 2.252325592041015625e+02
1.640000000000000000e+02 1.779559936523437500e+02
1.740000000000000000e+02 1.640227813720703125e+02
1.930000000000000000e+02 1.576571197509765625e+02
2.250000000000000000e+02 1.508668060302734375e+02
1.960000000000000000e+02 1.670326538085937500e+02
1.890000000000000000e+02 1.780706329345703125e+02
2.640000000000000000e+02 1.898041076660156250e+02
2.510000000000000000e+02 2.034125213623046875e+02
3.830000000000000000e+02 2.483778839111328125e+02
2.680000000000000000e+02 2.758494262695312500e+02
2.590000000000000000e+02 3.131058349609375000e+02
2.490000000000000000e+02 3.308877258300781250e+02
2.410000000000000000e+02 1.999340820312500000e+02
3.040000000000000000e+02 1.997213897705078125e+02
3.010000000000000000e+02 3.028070068359375000e+02
2.480000000000000000e+02 2.454697570800781250e+02
1.940000000000000000e+02 1.912127075195312500e+02
1.720000000000000000e+02 1.891069488525390625e+02
1.460000000000000000e+02 1.965809631347656250e+02
8.399999237060546875e+01 1.855233764648437500e+02
6.700000000000000000e+01 1.863110656738281250e+02
4.999999237060546875e+01 1.695118865966796875e+02
4.999999237060546875e+01 1.635949707031250000e+02
5.600000000000000000e+01 1.535672454833984375e+02
5.800000000000000000e+01 1.383382110595703125e+02
6.000000000000000000e+01 1.202619094848632812e+02
6.599999237060546875e+01 1.057570343017578125e+02
8.100000000000000000e+01 9.866029357910156250e+01
2.450000000000000000e+02 1.553255004882812500e+02
3.640000000000000000e+02 2.787161865234375000e+02
3.970000000000000000e+02 2.931254882812500000e+02
3.370000000000000000e+02 2.942375488281250000e+02
3.080000000000000000e+02 2.925146484375000000e+02
3.010000000000000000e+02 3.112979125976562500e+02
2.060000000000000000e+02 2.369231872558593750e+02
2.100000000000000000e+02 2.098578033447265625e+02
7.000000000000000000e+01 9.816597747802734375e+01
6.599999237060546875e+01 9.643360137939453125e+01
6.700000000000000000e+01 9.661794281005859375e+01
7.000000000000000000e+01 9.897655487060546875e+01
7.000000000000000000e+01 9.638500213623046875e+01
1.710000000000000000e+02 1.498565826416015625e+02
1.710000000000000000e+02 1.735047912597656250e+02
1.610000000000000000e+02 1.648576507568359375e+02
1.860000000000000000e+02 1.732046966552734375e+02
2.580000000000000000e+02 2.414803314208984375e+02
2.620000000000000000e+02 2.641181640625000000e+02
1.580000000000000000e+02 1.899620361328125000e+02
1.490000000000000000e+02 1.809162902832031250e+02
1.480000000000000000e+02 1.303082733154296875e+02
1.630000000000000000e+02 1.483658142089843750e+02
1.610000000000000000e+02 1.700132598876953125e+02
1.440000000000000000e+02 1.623788299560546875e+02
1.530000000000000000e+02 1.603397674560546875e+02
1.840000000000000000e+02 1.709219970703125000e+02
2.080000000000000000e+02 2.009189453125000000e+02
1.950000000000000000e+02 2.169389953613281250e+02
1.220000000000000000e+02 1.558511199951171875e+02
1.200000000000000000e+02 1.430738983154296875e+02
8.000000000000000000e+01 8.899260711669921875e+01
2.000000000000000000e+02 1.678648223876953125e+02
2.270000000000000000e+02 2.483013000488281250e+02
1.720000000000000000e+02 2.090444335937500000e+02
1.660000000000000000e+02 1.319210052490234375e+02
2.260000000000000000e+02 2.351734924316406250e+02
2.340000000000000000e+02 2.226470031738281250e+02
2.080000000000000000e+02 2.213948211669921875e+02
1.770000000000000000e+02 2.254944763183593750e+02
2.150000000000000000e+02 2.024986877441406250e+02
2.270000000000000000e+02 1.962926635742187500e+02
2.030000000000000000e+02 1.993260498046875000e+02
1.880000000000000000e+02 2.148084106445312500e+02
1.750000000000000000e+02 2.262188720703125000e+02
1.930000000000000000e+02 1.862682647705078125e+02
1.990000000000000000e+02 1.790144348144531250e+02
2.240000000000000000e+02 1.723619079589843750e+02
2.120000000000000000e+02 2.252527465820312500e+02
1.620000000000000000e+02 1.778091430664062500e+02
1.970000000000000000e+02 2.136528930664062500e+02
1.570000000000000000e+02 1.314162750244140625e+02
1.610000000000000000e+02 1.574532775878906250e+02
1.360000000000000000e+02 1.415050659179687500e+02
2.540000000000000000e+02 2.499114074707031250e+02
7.000000000000000000e+01 8.977716827392578125e+01
7.000000000000000000e+01 9.154837799072265625e+01
6.599999237060546875e+01 8.959622955322265625e+01
6.400000000000000000e+01 8.867707824707031250e+01
6.200000000000000000e+01 8.784534454345703125e+01
6.499999237060546875e+01 8.972892761230468750e+01
6.799999237060546875e+01 8.934285736083984375e+01
1.360000000000000000e+02 1.470288085937500000e+02
1.580000000000000000e+02 1.470536804199218750e+02
2.000000000000000000e+02 2.004796447753906250e+02
1.450000000000000000e+02 1.770888214111328125e+02
1.340000000000000000e+02 1.459605712890625000e+02
1.500000000000000000e+02 1.333721923828125000e+02
1.580000000000000000e+02 1.239880981445312500e+02
1.500000000000000000e+02 1.401779174804687500e+02
1.440000000000000000e+02 1.559164276123046875e+02
1.069999923706054688e+02 1.010321044921875000e+02
2.020000000000000000e+02 1.920091400146484375e+02
2.640000000000000000e+02 2.685896606445312500e+02
2.740000000000000000e+02 2.594418945312500000e+02
2.390000000000000000e+02 2.617592773437500000e+02
6.799999237060546875e+01 1.038061370849609375e+02
6.299999237060546875e+01 9.825358581542968750e+01
5.899999237060546875e+01 9.381638336181640625e+01
5.600000000000000000e+01 9.022214508056640625e+01
5.299999237060546875e+01 8.855422973632812500e+01
4.999999237060546875e+01 8.791123962402343750e+01
4.799999237060546875e+01 8.548613739013671875e+01
4.599999237060546875e+01 8.274195861816406250e+01
4.399999237060546875e+01 8.146279907226562500e+01
4.199999237060546875e+01 8.072796630859375000e+01
4.099999237060546875e+01 7.959584808349609375e+01
4.000000000000000000e+01 7.846069335937500000e+01
4.000000000000000000e+01 7.813845062255859375e+01
4.000000000000000000e+01 7.755244445800781250e+01
4.000000000000000000e+01 7.690746307373046875e+01
4.000000000000000000e+01 7.627896881103515625e+01
4.000000000000000000e+01 7.635145568847656250e+01
4.000000000000000000e+01 7.615653228759765625e+01
4.000000000000000000e+01 7.656390380859375000e+01
4.000000000000000000e+01 7.671757507324218750e+01
4.199999237060546875e+01 7.679587554931640625e+01
1.660000000000000000e+02 1.374019165039062500e+02
1.790000000000000000e+02 1.533865203857421875e+02
1.960000000000000000e+02 1.384904785156250000e+02
2.390000000000000000e+02 2.394761352539062500e+02
1.510000000000000000e+02 2.188249206542968750e+02
1.700000000000000000e+02 1.816477355957031250e+02
1.790000000000000000e+02 1.654483795166015625e+02
1.880000000000000000e+02 1.492460784912109375e+02
1.980000000000000000e+02 1.381637115478515625e+02
1.890000000000000000e+02 1.893673706054687500e+02
1.790000000000000000e+02 2.197533874511718750e+02
1.520000000000000000e+02 1.831405334472656250e+02
9.599999237060546875e+01 1.339020080566406250e+02
9.999999237060546875e+01 9.667874908447265625e+01
1.280000000000000000e+02 1.168617095947265625e+02
1.310000000000000000e+02 1.253450775146484375e+02
1.130000000000000000e+02 1.445099487304687500e+02
1.010000000000000000e+02 1.648054504394531250e+02
9.000000000000000000e+01 1.746086273193359375e+02
6.799999237060546875e+01 1.588828887939453125e+02
6.299999237060546875e+01 1.390543060302734375e+02
7.099999237060546875e+01 1.192566375732421875e+02
8.899999237060546875e+01 1.057495117187500000e+02
9.799999237060546875e+01 9.453405761718750000e+01
1.870000000000000000e+02 1.411203918457031250e+02
2.180000000000000000e+02 1.319166259765625000e+02
2.250000000000000000e+02 2.156828613281250000e+02
2.140000000000000000e+02 2.270471496582031250e+02
2.040000000000000000e+02 2.391500854492187500e+02
1.770000000000000000e+02 1.701933288574218750e+02
1.710000000000000000e+02 1.864620971679687500e+02
1.300000000000000000e+02 1.616509704589843750e+02
7.100000762939453125e+01 9.851721954345703125e+01
6.800000762939453125e+01 1.118739318847656250e+02
1.180000000000000000e+02 1.004031829833984375e+02
1.560000000000000000e+02 1.504571838378906250e+02
1.510000000000000000e+02 1.545747070312500000e+02
1.610000000000000000e+02 1.553281402587890625e+02
1.550000000000000000e+02 1.673351440429687500e+02
9.300000762939453125e+01 1.273006286621093750e+02
9.300000762939453125e+01 8.921289062500000000e+01
8.200000762939453125e+01 1.303067321777343750e+02
9.100000762939453125e+01 1.148085021972656250e+02
9.900000000000000000e+01 1.053719635009765625e+02
1.280000000000000000e+02 9.292775726318359375e+01
1.800000000000000000e+02 1.475891113281250000e+02
1.410000000000000000e+02 1.536567993164062500e+02
1.210000000000000000e+02 1.717297821044921875e+02
1.300000000000000000e+02 1.541167907714843750e+02
1.420000000000000000e+02 1.474559478759765625e+02
6.900000762939453125e+01 1.564709625244140625e+02
8.400000762939453125e+01 1.131040039062500000e+02
1.130000000000000000e+02 1.005748596191406250e+02
1.300000000000000000e+02 1.830830383300781250e+02
9.500000000000000000e+01 9.141719055175781250e+01
1.110000076293945312e+02 1.373659057617187500e+02
1.560000000000000000e+02 1.489889526367187500e+02
1.030000076293945312e+02 1.017621307373046875e+02
1.100000000000000000e+02 9.143108367919921875e+01
9.300000762939453125e+01 9.324863433837890625e+01
1.130000000000000000e+02 1.182048873901367188e+02
1.000000076293945312e+02 1.040823364257812500e+02
5.800000762939453125e+01 9.145727539062500000e+01
5.500000762939453125e+01 8.805134582519531250e+01
2.250000000000000000e+02 1.952718200683593750e+02
1.780000000000000000e+02 2.016905822753906250e+02
1.360000000000000000e+02 1.371316680908203125e+02
1.110000076293945312e+02 1.326957702636718750e+02
1.200000076293945312e+02 1.153725738525390625e+02
1.690000000000000000e+02 1.681265563964843750e+02
1.470000000000000000e+02 1.762747650146484375e+02
1.580000000000000000e+02 2.053282775878906250e+02
1.060000076293945312e+02 1.280467071533203125e+02
1.090000000000000000e+02 1.408582000732421875e+02
1.860000000000000000e+02 2.344958953857421875e+02
9.900000000000000000e+01 8.743503570556640625e+01
9.800000762939453125e+01 1.023036117553710938e+02
6.800000762939453125e+01 9.413925933837890625e+01
6.400001525878906250e+01 8.864456176757812500e+01
6.700000000000000000e+01 8.592776489257812500e+01
2.020000000000000000e+02 1.802886352539062500e+02
1.950000000000000000e+02 2.280834045410156250e+02
1.660000000000000000e+02 1.968557281494140625e+02
1.130000000000000000e+02 1.404076843261718750e+02
1.190000000000000000e+02 8.926766204833984375e+01
1.140000000000000000e+02 1.356145324707031250e+02
1.250000000000000000e+02 9.876763153076171875e+01
1.810000000000000000e+02 1.717612609863281250e+02
1.740000000000000000e+02 1.853265075683593750e+02
1.580000000000000000e+02 1.811990509033203125e+02
9.800000762939453125e+01 9.655499267578125000e+01
1.150000000000000000e+02 1.003620910644531250e+02
1.220000000000000000e+02 9.470391082763671875e+01
1.560000000000000000e+02 1.773358459472656250e+02
8.800000762939453125e+01 1.015412750244140625e+02
9.800000762939453125e+01 9.525932312011718750e+01
1.210000000000000000e+02 9.448792266845703125e+01
1.350000000000000000e+02 1.757656402587890625e+02
1.650000000000000000e+02 1.863217315673828125e+02
1.570000000000000000e+02 1.613871612548828125e+02
1.830000000000000000e+02 1.850888061523437500e+02
1.590000000000000000e+02 1.731818237304687500e+02
1.380000000000000000e+02 1.456425170898437500e+02
1.650000000000000000e+02 1.454422760009765625e+02
1.160000076293945312e+02 1.389510650634765625e+02
1.560000000000000000e+02 1.225026245117187500e+02
1.540000000000000000e+02 1.871128234863281250e+02
1.160000076293945312e+02 1.298327178955078125e+02
1.230000000000000000e+02 1.203796386718750000e+02
1.290000000000000000e+02 1.147461242675781250e+02
1.100000000000000000e+02 1.350020294189453125e+02
1.480000000000000000e+02 1.348218078613281250e+02
1.510000000000000000e+02 1.427906799316406250e+02
2.210000000000000000e+02 2.054218444824218750e+02
1.980000000000000000e+02 1.680649719238281250e+02
1.900000000000000000e+02 1.747634429931640625e+02
1.770000000000000000e+02 1.657497406005859375e+02
1.840000000000000000e+02 1.513831176757812500e+02
1.750000000000000000e+02 1.501350097656250000e+02
1.610000000000000000e+02 1.658684234619140625e+02
1.490000000000000000e+02 1.557783508300781250e+02
2.270000000000000000e+02 2.099192504882812500e+02
2.220000000000000000e+02 1.867784881591796875e+02
2.550000000000000000e+02 1.896323852539062500e+02
2.470000000000000000e+02 2.167666015625000000e+02
2.340000000000000000e+02 2.393161926269531250e+02
2.060000000000000000e+02 2.193865966796875000e+02
1.960000000000000000e+02 2.287825927734375000e+02
1.590000000000000000e+02 1.745457611083984375e+02
1.800000000000000000e+02 1.616060485839843750e+02
1.880000000000000000e+02 1.527731628417968750e+02
1.840000000000000000e+02 1.867617492675781250e+02
1.690000000000000000e+02 1.982639617919921875e+02
1.540000000000000000e+02 1.169295349121093750e+02
1.600000000000000000e+02 1.952762908935546875e+02
2.550000000000000000e+02 2.658901672363281250e+02
2.920000000000000000e+02 2.630365295410156250e+02
2.980000000000000000e+02 2.434929656982421875e+02
3.000000000000000000e+02 2.915199279785156250e+02
2.950000000000000000e+02 2.883516845703125000e+02
2.550000000000000000e+02 2.478457946777343750e+02
1.990000000000000000e+02 1.851501007080078125e+02
1.930000000000000000e+02 1.943685455322265625e+02
1.610000000000000000e+02 2.142561645507812500e+02
9.999998474121093750e+01 1.186211700439453125e+02
5.899999237060546875e+01 7.917453765869140625e+01
9.999998474121093750e+01 7.423723602294921875e+01
1.269999923706054688e+02 6.448899841308593750e+01
1.830000000000000000e+02 1.654403381347656250e+02
1.710000000000000000e+02 1.735265045166015625e+02
1.570000000000000000e+02 1.904173278808593750e+02
1.440000000000000000e+02 1.981796875000000000e+02
1.049999923706054688e+02 9.702677917480468750e+01
1.229999923706054688e+02 8.508168029785156250e+01
1.560000000000000000e+02 1.303389892578125000e+02
1.870000000000000000e+02 1.727768554687500000e+02
1.960000000000000000e+02 1.582033081054687500e+02
1.940000000000000000e+02 1.770642395019531250e+02
1.870000000000000000e+02 1.907990570068359375e+02
2.320000000000000000e+02 2.067727813720703125e+02
2.420000000000000000e+02 1.981562957763671875e+02
2.530000000000000000e+02 1.902620239257812500e+02
2.630000000000000000e+02 2.349416656494140625e+02
2.530000000000000000e+02 2.444273681640625000e+02
2.460000000000000000e+02 2.594160766601562500e+02
2.330000000000000000e+02 2.126817932128906250e+02
2.430000000000000000e+02 2.036023406982421875e+02
2.530000000000000000e+02 1.979926757812500000e+02
2.480000000000000000e+02 2.183255767822265625e+02
2.380000000000000000e+02 2.315180664062500000e+02
2.270000000000000000e+02 2.411464691162109375e+02
2.150000000000000000e+02 2.505922088623046875e+02
1.540000000000000000e+02 1.547549591064453125e+02
2.050000000000000000e+02 2.034551239013671875e+02
1.950000000000000000e+02 1.974162139892578125e+02
2.240000000000000000e+02 1.975476379394531250e+02
2.380000000000000000e+02 2.185086975097656250e+02
2.130000000000000000e+02 2.232338256835937500e+02
1.860000000000000000e+02 2.201929931640625000e+02
1.860000000000000000e+02 1.853121490478515625e+02
2.080000000000000000e+02 1.749666137695312500e+02
1.770000000000000000e+02 2.096277465820312500e+02
1.340000000000000000e+02 1.500398559570312500e+02
1.650000000000000000e+02 1.227743835449218750e+02
2.540000000000000000e+02 2.716358642578125000e+02
2.210000000000000000e+02 2.224013671875000000e+02
2.080000000000000000e+02 2.294942932128906250e+02
1.710000000000000000e+02 2.166250000000000000e+02
6.899999237060546875e+01 1.121853179931640625e+02
6.699999237060546875e+01 1.092796478271484375e+02
6.599999237060546875e+01 1.180755920410156250e+02
6.699999237060546875e+01 9.158618927001953125e+01
6.499998474121093750e+01 6.118061828613281250e+01
6.499998474121093750e+01 8.185083007812500000e+01
6.999999237060546875e+01 8.776744079589843750e+01
1.269999923706054688e+02 8.706637573242187500e+01
2.250000000000000000e+02 2.192332000732421875e+02
2.410000000000000000e+02 2.032487792968750000e+02
2.460000000000000000e+02 2.410144042968750000e+02
2.380000000000000000e+02 2.462605895996093750e+02
2.320000000000000000e+02 2.576828918457031250e+02
1.179999923706054688e+02 1.400887298583984375e+02
1.310000000000000000e+02 1.151161499023437500e+02
1.450000000000000000e+02 1.046432037353515625e+02
1.720000000000000000e+02 9.984744262695312500e+01
2.040000000000000000e+02 2.021801910400390625e+02
6.099999237060546875e+01 8.898222351074218750e+01
5.999999237060546875e+01 7.967958068847656250e+01
5.899999237060546875e+01 8.494610595703125000e+01
5.899999237060546875e+01 7.463766479492187500e+01
1.990000000000000000e+02 1.532533416748046875e+02
6.399998474121093750e+01 2.519247741699218750e+02
6.699999237060546875e+01 2.484355163574218750e+02
7.099999237060546875e+01 2.447656250000000000e+02
7.699999237060546875e+01 2.410673522949218750e+02
8.599999237060546875e+01 6.453242492675781250e+01
1.810000000000000000e+02 1.805045623779296875e+02
1.690000000000000000e+02 1.649580535888671875e+02
1.620000000000000000e+02 1.724586944580078125e+02
1.289999847412109375e+02 1.086222839355468750e+02
1.430000000000000000e+02 1.744024200439453125e+02
1.149999847412109375e+02 1.239505538940429688e+02
6.699999237060546875e+01 8.527429199218750000e+01
6.899999237060546875e+01 8.302116394042968750e+01
6.399998474121093750e+01 9.004438018798828125e+01
7.299998474121093750e+01 7.272758483886718750e+01
9.599998474121093750e+01 8.643085479736328125e+01
8.599999237060546875e+01 9.362001037597656250e+01
9.299999237060546875e+01 9.112673950195312500e+01
1.129999923706054688e+02 7.671271514892578125e+01
1.690000000000000000e+02 1.041591186523437500e+02
2.150000000000000000e+02 2.573524169921875000e+02
1.870000000000000000e+02 1.762819976806640625e+02
2.060000000000000000e+02 1.846560668945312500e+02
2.040000000000000000e+02 2.105245208740234375e+02
1.850000000000000000e+02 2.252066192626953125e+02
1.710000000000000000e+02 1.836282348632812500e+02
1.800000000000000000e+02 1.532131347656250000e+02
2.180000000000000000e+02 2.286174316406250000e+02
1.760000000000000000e+02 1.861060638427734375e+02
1.580000000000000000e+02 1.399013061523437500e+02
1.320000000000000000e+02 1.273488006591796875e+02
1.450000000000000000e+02 1.207109069824218750e+02
1.820000000000000000e+02 1.574011993408203125e+02
1.810000000000000000e+02 1.803330841064453125e+02
1.400000000000000000e+02 1.468637390136718750e+02
1.089999923706054688e+02 1.501557769775390625e+02
9.599998474121093750e+01 1.671900482177734375e+02
8.899999237060546875e+01 1.774346160888671875e+02
6.999999237060546875e+01 9.443766021728515625e+01
5.399999237060546875e+01 8.197655487060546875e+01
5.599999237060546875e+01 8.060487365722656250e+01
5.799998474121093750e+01 7.435364532470703125e+01
6.499998474121093750e+01 8.672033691406250000e+01
7.899998474121093750e+01 8.946067047119140625e+01
8.399999237060546875e+01 7.430660247802734375e+01
1.420000000000000000e+02 8.728030395507812500e+01
1.920000000000000000e+02 1.593786315917968750e+02
1.990000000000000000e+02 1.542661895751953125e+02
8.599999237060546875e+01 7.201988983154296875e+01
1.159999923706054688e+02 7.590667724609375000e+01
1.099999923706054688e+02 1.189169158935546875e+02
1.039999847412109375e+02 1.378270721435546875e+02
9.299999237060546875e+01 8.643547821044921875e+01
1.019999923706054688e+02 8.039604187011718750e+01
1.099999923706054688e+02 7.388375091552734375e+01
1.089999923706054688e+02 1.420071258544921875e+02
9.299999237060546875e+01 1.458497009277343750e+02
9.199999237060546875e+01 8.165438842773437500e+01
1.890000000000000000e+02 1.968656768798828125e+02
1.450000000000000000e+02 2.257460021972656250e+02
1.019999923706054688e+02 2.174964294433593750e+02
6.699999237060546875e+01 1.748306274414062500e+02
6.299999237060546875e+01 1.539773712158203125e+02
5.999999237060546875e+01 1.228411331176757812e+02
5.899999237060546875e+01 9.081333923339843750e+01
6.099999237060546875e+01 7.557584381103515625e+01
1.430000000000000000e+02 7.936632537841796875e+01
2.200000000000000000e+02 2.529895019531250000e+02
2.340000000000000000e+02 2.077394866943359375e+02
1.219999923706054688e+02 1.173579711914062500e+02
1.440000000000000000e+02 1.077686996459960938e+02
1.670000000000000000e+02 1.710665740966796875e+02
5.999999237060546875e+01 8.201524353027343750e+01
6.399998474121093750e+01 8.060024261474609375e+01
9.599998474121093750e+01 7.000743865966796875e+01
1.289999847412109375e+02 6.858593750000000000e+01
1.430000000000000000e+02 1.532806243896484375e+02
7.999998474121093750e+01 8.594574737548828125e+01
8.999999237060546875e+01 7.677222442626953125e+01
1.089999923706054688e+02 7.977786254882812500e+01
1.340000000000000000e+02 6.806969451904296875e+01
2.550000000000000000e+02 2.105290222167968750e+02
1.990000000000000000e+02 2.178863372802734375e+02
1.940000000000000000e+02 2.121817016601562500e+02
1.780000000000000000e+02 2.233106689453125000e+02
1.430000000000000000e+02 1.179581069946289062e+02
1.810000000000000000e+02 1.535409240722656250e+02
1.089999923706054688e+02 9.478559875488281250e+01
1.520000000000000000e+02 1.760851593017578125e+02
9.599998474121093750e+01 1.320144348144531250e+02
6.899999237060546875e+01 1.014277725219726562e+02
6.099999237060546875e+01 9.410087585449218750e+01
5.899999237060546875e+01 8.575185394287109375e+01
5.799998474121093750e+01 7.150101470947265625e+01
9.599998474121093750e+01 5.365456390380859375e+01
1.670000000000000000e+02 1.825880737304687500e+02
1.580000000000000000e+02 1.906228942871093750e+02
1.019999923706054688e+02 1.224890670776367188e+02
1.550000000000000000e+02 1.277185058593750000e+02
2.570000000000000000e+02 2.455731964111328125e+02
2.900000000000000000e+02 2.578753051757812500e+02
2.740000000000000000e+02 2.838557128906250000e+02
1.700000000000000000e+02 1.281731262207031250e+02
1.830000000000000000e+02 1.204072036743164062e+02
2.220000000000000000e+02 2.246551208496093750e+02
1.460000000000000000e+02 1.603460083007812500e+02
1.520000000000000000e+02 1.510311431884765625e+02
1.540000000000000000e+02 1.373488769531250000e+02
1.770000000000000000e+02 1.570443725585937500e+02
2.540000000000000000e+02 2.497568969726562500e+02
2.630000000000000000e+02 2.266976623535156250e+02
2.630000000000000000e+02 2.669561767578125000e+02
2.450000000000000000e+02 2.720339355468750000e+02
2.140000000000000000e+02 2.044722900390625000e+02
2.050000000000000000e+02 2.109233245849609375e+02
1.760000000000000000e+02 1.751730041503906250e+02
6.500000762939453125e+01 1.128695983886718750e+02
6.200000762939453125e+01 1.339255065917968750e+02
6.200000762939453125e+01 1.114466934204101562e+02
6.800000000000000000e+01 1.035706939697265625e+02
7.800000762939453125e+01 9.493791961669921875e+01
9.100000762939453125e+01 8.670774078369140625e+01
1.490000000000000000e+02 1.360722045898437500e+02
1.620000000000000000e+02 1.206186981201171875e+02
2.260000000000000000e+02 2.575892639160156250e+02
2.140000000000000000e+02 2.697814941406250000e+02
1.290000000000000000e+02 1.484318084716796875e+02
9.500000000000000000e+01 1.133067169189453125e+02
8.900000000000000000e+01 1.417775726318359375e+02
8.200000000000000000e+01 1.014813995361328125e+02
9.300000000000000000e+01 9.396032714843750000e+01
1.390000000000000000e+02 1.627958984375000000e+02
1.230000000000000000e+02 1.748244171142578125e+02
1.520000000000000000e+02 1.691347045898437500e+02
1.380000000000000000e+02 1.779087066650390625e+02
1.260000000000000000e+02 1.688847808837890625e+02
1.200000000000000000e+02 1.744517364501953125e+02
1.870000000000000000e+02 1.683955078125000000e+02
1.790000000000000000e+02 1.797699584960937500e+02
1.360000000000000000e+02 1.874598083496093750e+02
1.120000000000000000e+02 1.935652465820312500e+02
9.300000000000000000e+01 1.027664871215820312e+02
1.050000000000000000e+02 9.423786926269531250e+01
1.290000000000000000e+02 1.162816085815429688e+02
1.620000000000000000e+02 1.114689407348632812e+02
6.800000000000000000e+01 8.702272796630859375e+01
6.700000000000000000e+01 8.486346435546875000e+01
6.900000000000000000e+01 8.486656951904296875e+01
6.800000000000000000e+01 9.156909179687500000e+01
6.800000000000000000e+01 8.952201843261718750e+01
6.700000000000000000e+01 9.139843750000000000e+01
6.300000000000000000e+01 8.454016876220703125e+01
5.800000000000000000e+01 8.289218902587890625e+01
5.700000762939453125e+01 9.377523040771484375e+01
5.500000000000000000e+01 8.335631561279296875e+01
5.200000762939453125e+01 7.946252441406250000e+01
4.800000000000000000e+01 7.560285186767578125e+01
4.900000762939453125e+01 7.239485931396484375e+01
5.300000000000000000e+01 7.562586212158203125e+01
5.500000000000000000e+01 7.619593811035156250e+01
6.800000000000000000e+01 8.449543762207031250e+01
6.500000762939453125e+01 9.393992614746093750e+01
6.500000762939453125e+01 9.607817077636718750e+01
6.700000000000000000e+01 1.050762176513671875e+02
7.900000000000000000e+01 8.812645721435546875e+01
9.200000000000000000e+01 8.281504821777343750e+01
1.100000000000000000e+02 1.433910064697265625e+02
6.900000000000000000e+01 8.531401824951171875e+01
1.640000000000000000e+02 1.493414001464843750e+02
1.900000000000000000e+02 1.344672088623046875e+02
2.460000000000000000e+02 2.609837951660156250e+02
2.070000000000000000e+02 2.008506317138671875e+02
1.960000000000000000e+02 2.307372741699218750e+02
1.830000000000000000e+02 1.474199829101562500e+02
1.910000000000000000e+02 1.321228332519531250e+02
2.260000000000000000e+02 2.057039794921875000e+02
2.170000000000000000e+02 2.136521759033203125e+02
2.290000000000000000e+02 2.129895019531250000e+02
2.220000000000000000e+02 2.175310821533203125e+02
2.130000000000000000e+02 2.207116394042968750e+02
1.820000000000000000e+02 2.112766113281250000e+02
1.600000000000000000e+02 1.782585754394531250e+02
1.430000000000000000e+02 1.257608337402343750e+02
1.130000000000000000e+02 1.098697586059570312e+02
6.100000000000000000e+01 1.388577575683593750e+02
5.600000000000000000e+01 1.318309783935546875e+02
5.700000762939453125e+01 1.031038360595703125e+02
5.600000000000000000e+01 8.588037109375000000e+01
5.400000000000000000e+01 7.873242950439453125e+01
5.400000000000000000e+01 7.265229034423828125e+01
5.700000762939453125e+01 7.162149810791015625e+01
7.300000762939453125e+01 1.137568359375000000e+02
8.600000762939453125e+01 1.165320587158203125e+02
9.400000000000000000e+01 1.016085052490234375e+02
7.200000000000000000e+01 1.061783905029296875e+02
9.500000000000000000e+01 9.733728790283203125e+01
8.700000000000000000e+01 1.017264709472656250e+02
7.800000762939453125e+01 1.185227890014648438e+02
6.900000000000000000e+01 1.256827545166015625e+02
6.100000000000000000e+01 1.254615783691406250e+02
5.500000000000000000e+01 1.063817825317382812e+02
4.900000762939453125e+01 9.519548034667968750e+01
5.100000000000000000e+01 8.598973083496093750e+01
5.400000000000000000e+01 7.857965850830078125e+01
5.700000762939453125e+01 7.332186889648437500e+01
5.600000000000000000e+01 7.002667236328125000e+01
6.100000000000000000e+01 7.530178070068359375e+01
6.200000762939453125e+01 8.742684936523437500e+01
6.300000000000000000e+01 9.304989624023437500e+01
5.800000000000000000e+01 1.010776672363281250e+02
4.900000762939453125e+01 1.017628479003906250e+02
4.300000000000000000e+01 9.960278320312500000e+01
4.400000762939453125e+01 9.387026214599609375e+01
4.700000762939453125e+01 9.170492553710937500e+01
4.600000000000000000e+01 9.031510925292968750e+01
4.900000762939453125e+01 8.173830413818359375e+01
5.300000000000000000e+01 7.439242553710937500e+01
7.900000000000000000e+01 1.251095123291015625e+02
6.700000000000000000e+01 9.834546661376953125e+01
6.400000000000000000e+01 8.931817626953125000e+01
6.100000000000000000e+01 8.515549468994140625e+01
6.200000762939453125e+01 9.612614440917968750e+01
5.100000000000000000e+01 1.137773590087890625e+02
4.300000000000000000e+01 1.040312805175781250e+02
4.000000762939453125e+01 9.579119873046875000e+01
4.000000762939453125e+01 8.914259338378906250e+01
4.200000000000000000e+01 7.817549896240234375e+01
4.000000762939453125e+01 7.140113830566406250e+01
4.000000762939453125e+01 9.296029663085937500e+01
4.500000000000000000e+01 9.350064849853515625e+01
4.700000762939453125e+01 8.975561523437500000e+01
5.500000000000000000e+01 9.510660552978515625e+01
4.300000000000000000e+01 9.613955688476562500e+01
4.000000762939453125e+01 1.364479675292968750e+02
4.000000762939453125e+01 1.644682159423828125e+02
4.000000762939453125e+01 1.306022033691406250e+02
4.000000762939453125e+01 1.045220489501953125e+02
4.000000762939453125e+01 8.856503295898437500e+01
4.000000762939453125e+01 7.803194427490234375e+01
4.000000762939453125e+01 7.280517578125000000e+01
4.000000762939453125e+01 7.620203399658203125e+01
4.000000762939453125e+01 8.282330322265625000e+01
4.000000762939453125e+01 8.795658874511718750e+01
4.000000762939453125e+01 9.124143981933593750e+01
4.000000762939453125e+01 9.274766540527343750e+01
4.000000762939453125e+01 9.269360351562500000e+01
4.000000762939453125e+01 9.152425384521484375e+01
4.000000762939453125e+01 8.978841400146484375e+01
4.000000762939453125e+01 8.787392425537109375e+01
7.900000000000000000e+01 8.596263885498046875e+01
6.000000762939453125e+01 1.587779083251953125e+02
1.580000000000000000e+02 1.984272155761718750e+02
1.710000000000000000e+02 1.664158172607421875e+02
1.210000000000000000e+02 1.229239807128906250e+02
1.000000000000000000e+02 1.603200988769531250e+02
7.800000762939453125e+01 1.735151519775390625e+02
5.900000000000000000e+01 1.322335357666015625e+02
4.400000762939453125e+01 1.177719497680664062e+02
4.000000762939453125e+01 1.166129302978515625e+02
4.000000762939453125e+01 1.058032836914062500e+02
4.000000762939453125e+01 9.232267761230468750e+01
4.000000762939453125e+01 7.874191284179687500e+01
4.000000762939453125e+01 7.826058197021484375e+01
4.000000762939453125e+01 7.454565429687500000e+01
4.000000762939453125e+01 8.514140319824218750e+01
4.000000762939453125e+01 8.890141296386718750e+01
4.000000762939453125e+01 9.343925476074218750e+01
4.700000762939453125e+01 9.366532897949218750e+01
2.420000000000000000e+02 2.264346923828125000e+02
2.240000000000000000e+02 2.462754058837890625e+02
2.860000000000000000e+02 2.880335388183593750e+02
2.350000000000000000e+02 2.372853088378906250e+02
2.540000000000000000e+02 2.121690521240234375e+02
2.110000000000000000e+02 1.921539154052734375e+02
1.820000000000000000e+02 2.118768157958984375e+02
1.580000000000000000e+02 2.210338897705078125e+02
1.420000000000000000e+02 2.309700775146484375e+02
1.280000000000000000e+02 1.132593460083007812e+02
1.360000000000000000e+02 9.656588745117187500e+01
5.800000000000000000e+01 8.443634033203125000e+01
4.400000762939453125e+01 1.206856536865234375e+02
2.450000000000000000e+02 2.863367919921875000e+02
1.410000000000000000e+02 1.271998901367187500e+02
1.410000000000000000e+02 1.208396453857421875e+02
1.710000000000000000e+02 1.285682220458984375e+02
1.160000000000000000e+02 1.584208068847656250e+02
8.900000000000000000e+01 1.396523437500000000e+02
6.900000000000000000e+01 9.538197326660156250e+01
6.800000000000000000e+01 1.104598007202148438e+02
6.600000000000000000e+01 1.017338714599609375e+02
1.340000000000000000e+02 9.972982788085937500e+01
2.080000000000000000e+02 1.861569213867187500e+02
1.990000000000000000e+02 2.116487731933593750e+02
1.890000000000000000e+02 2.207300262451171875e+02
1.660000000000000000e+02 1.759779052734375000e+02
2.040000000000000000e+02 2.031184844970703125e+02
1.550000000000000000e+02 1.724794921875000000e+02
6.500000762939453125e+01 1.078872451782226562e+02
6.200000762939453125e+01 9.337464141845703125e+01
6.000000762939453125e+01 8.090608978271484375e+01
6.800000000000000000e+01 1.023885574340820312e+02
7.600000000000000000e+01 9.475251007080078125e+01
9.300000000000000000e+01 9.935696411132812500e+01
1.110000000000000000e+02 9.020149230957031250e+01
1.380000000000000000e+02 1.213134078979492188e+02
1.500000000000000000e+02 1.163095016479492188e+02
1.500000000000000000e+02 1.420133514404296875e+02
1.270000000000000000e+02 1.450965881347656250e+02
1.450000000000000000e+02 1.271726989746093750e+02
1.590000000000000000e+02 1.202066345214843750e+02
1.780000000000000000e+02 1.594152526855468750e+02
1.720000000000000000e+02 2.128486175537109375e+02
9.100000762939453125e+01 1.052139129638671875e+02
1.610000000000000000e+02 9.258942413330078125e+01
2.210000000000000000e+02 2.115830688476562500e+02
2.140000000000000000e+02 2.218459472656250000e+02
1.930000000000000000e+02 1.865955657958984375e+02
1.780000000000000000e+02 2.006244049072265625e+02
1.880000000000000000e+02 1.834639129638671875e+02
1.770000000000000000e+02 1.986412506103515625e+02
1.850000000000000000e+02 1.646301269531250000e+02
1.920000000000000000e+02 1.589108428955078125e+02
1.760000000000000000e+02 1.899589843750000000e+02
1.430000000000000000e+02 1.615088195800781250e+02
1.300000000000000000e+02 1.679635162353515625e+02
1.310000000000000000e+02 1.326560363769531250e+02
1.710000000000000000e+02 1.584831695556640625e+02
1.730000000000000000e+02 1.819026641845703125e+02
1.670000000000000000e+02 1.886360168457031250e+02
6.300000000000000000e+01 8.043544769287109375e+01
6.600000000000000000e+01 8.551812744140625000e+01
6.900000000000000000e+01 1.002160797119140625e+02
6.700000000000000000e+01 9.572936248779296875e+01
6.700000000000000000e+01 8.310873413085937500e+01
6.500000762939453125e+01 7.987702178955078125e+01
6.500000762939453125e+01 8.305929565429687500e+01
6.200000762939453125e+01 8.179780578613281250e+01
5.400000000000000000e+01 8.312005615234375000e+01
5.200000762939453125e+01 8.093346405029296875e+01
5.400000000000000000e+01 8.339962005615234375e+01
5.000000000000000000e+01 8.036885070800781250e+01
5.200000762939453125e+01 8.255907440185546875e+01
5.600000000000000000e+01 7.787187957763671875e+01
1.510000000000000000e+02 1.264710388183593750e+02
1.040000000000000000e+02 1.315380554199218750e+02
6.700000000000000000e+01 9.349830627441406250e+01
6.900000000000000000e+01 9.507176208496093750e+01
1.310000000000000000e+02 1.053390045166015625e+02
1.460000000000000000e+02 9.579812622070312500e+01
1.680000000000000000e+02 1.637533111572265625e+02
1.560000000000000000e+02 1.797013854980468750e+02
1.710000000000000000e+02 1.673661193847656250e+02
1.850000000000000000e+02 1.448412475585937500e+02
1.770000000000000000e+02 1.738106994628906250e+02
1.650000000000000000e+02 1.867395324707031250e+02
1.310000000000000000e+02 1.729090881347656250e+02
9.800000000000000000e+01 9.849081420898437500e+01
1.060000000000000000e+02 8.696681213378906250e+01
2.200000000000000000e+02 1.630021820068359375e+02
2.490000000000000000e+02 2.374151000976562500e+02
2.340000000000000000e+02 2.440520782470703125e+02
2.470000000000000000e+02 1.938628540039062500e+02
2.660000000000000000e+02 1.748851623535156250e+02
2.750000000000000000e+02 1.638337097167968750e+02
2.680000000000000000e+02 1.658559112548828125e+02
2.900000000000000000e+02 2.047377014160156250e+02
1.780000000000000000e+02 2.191679687500000000e+02
1.640000000000000000e+02 2.276725769042968750e+02
1.380000000000000000e+02 1.502407226562500000e+02
1.480000000000000000e+02 1.279510269165039062e+02
1.400000000000000000e+02 1.712017974853515625e+02
1.150000000000000000e+02 8.295465087890625000e+01
1.380000000000000000e+02 1.545559234619140625e+02
1.160000000000000000e+02 1.560307769775390625e+02
5.700000000000000000e+01 1.047419433593750000e+02
5.300000000000000000e+01 9.779886627197265625e+01
5.600000000000000000e+01 9.402433776855468750e+01
1.150000000000000000e+02 6.725052642822265625e+01
1.290000000000000000e+02 1.495890197753906250e+02
1.800000000000000000e+02 1.390695648193359375e+02
1.890000000000000000e+02 1.303452758789062500e+02
2.370000000000000000e+02 2.200554504394531250e+02
2.530000000000000000e+02 2.128469085693359375e+02
3.070000000000000000e+02 2.841194152832031250e+02
2.880000000000000000e+02 2.824458618164062500e+02
2.300000000000000000e+02 2.562128295898437500e+02
2.020000000000000000e+02 2.416539611816406250e+02
1.750000000000000000e+02 2.124292602539062500e+02
1.530000000000000000e+02 1.378378448486328125e+02
1.710000000000000000e+02 1.497769775390625000e+02
1.110000000000000000e+02 1.123837280273437500e+02
1.120000000000000000e+02 1.002113647460937500e+02
1.300000000000000000e+02 9.195484161376953125e+01
1.210000000000000000e+02 1.691602478027343750e+02
1.000000000000000000e+02 1.606910095214843750e+02
1.200000000000000000e+02 1.035915527343750000e+02
1.260000000000000000e+02 9.383914184570312500e+01
1.210000000000000000e+02 1.431460571289062500e+02
8.200000000000000000e+01 8.269642639160156250e+01
7.000000000000000000e+01 8.845944976806640625e+01
6.799999237060546875e+01 8.479923248291015625e+01
6.700000000000000000e+01 8.321118927001953125e+01
6.600000000000000000e+01 8.100148773193359375e+01
6.500000000000000000e+01 8.111497497558593750e+01
9.900000000000000000e+01 1.069738769531250000e+02
6.900000000000000000e+01 8.756721496582031250e+01
6.900000000000000000e+01 8.411025238037109375e+01
7.000000000000000000e+01 1.021065521240234375e+02
6.399999237060546875e+01 1.052359313964843750e+02
6.799999237060546875e+01 8.487820434570312500e+01
7.400000000000000000e+01 7.555090332031250000e+01
1.000000000000000000e+02 7.666785430908203125e+01
1.410000000000000000e+02 1.547179565429687500e+02
1.250000000000000000e+02 1.691071472167968750e+02
1.130000000000000000e+02 1.816263427734375000e+02
1.070000000000000000e+02 1.891573181152343750e+02
1.140000000000000000e+02 1.230428771972656250e+02
1.270000000000000000e+02 1.044211044311523438e+02
1.390000000000000000e+02 9.767672729492187500e+01
1.680000000000000000e+02 1.796038970947265625e+02
7.000000000000000000e+01 9.061045074462890625e+01
6.900000000000000000e+01 8.457315826416015625e+01
6.500000000000000000e+01 8.140145111083984375e+01
4.900000000000000000e+01 7.608484649658203125e+01
5.100000000000000000e+01 7.442293548583984375e+01
1.600000000000000000e+02 1.511316986083984375e+02
1.640000000000000000e+02 1.442809143066406250e+02
1.220000000000000000e+02 1.661409301757812500e+02
1.150000000000000000e+02 1.732268066406250000e+02
1.510000000000000000e+02 1.209781265258789062e+02
1.550000000000000000e+02 1.472348632812500000e+02
1.870000000000000000e+02 1.721414489746093750e+02
1.870000000000000000e+02 1.773831329345703125e+02
1.780000000000000000e+02 1.840659179687500000e+02
1.710000000000000000e+02 1.479117279052734375e+02
1.660000000000000000e+02 1.922436065673828125e+02
1.570000000000000000e+02 1.320626831054687500e+02
2.250000000000000000e+02 2.288010101318359375e+02
2.460000000000000000e+02 2.289521179199218750e+02
2.300000000000000000e+02 2.210900115966796875e+02
1.890000000000000000e+02 2.106252136230468750e+02
1.630000000000000000e+02 1.862014465332031250e+02
1.080000000000000000e+02 1.089302825927734375e+02
1.020000000000000000e+02 1.143862304687500000e+02
2.510000000000000000e+02 2.516983795166015625e+02
2.600000000000000000e+02 2.295210113525390625e+02
2.140000000000000000e+02 2.269313049316406250e+02
1.790000000000000000e+02 2.032608337402343750e+02
1.490000000000000000e+02 1.885047149658203125e+02
1.320000000000000000e+02 1.683776245117187500e+02
1.060000000000000000e+02 9.047871398925781250e+01
1.210000000000000000e+02 8.950238037109375000e+01
2.400000000000000000e+02 2.165923461914062500e+02
2.520000000000000000e+02 2.153349761962890625e+02
1.920000000000000000e+02 2.780753784179687500e+02
1.530000000000000000e+02 2.440509643554687500e+02
6.600000000000000000e+01 1.367256774902343750e+02
5.899999237060546875e+01 1.182651977539062500e+02
5.600000000000000000e+01 1.031820831298828125e+02
5.700000000000000000e+01 9.194543457031250000e+01
7.500000000000000000e+01 7.754492950439453125e+01
8.999999237060546875e+01 7.137490081787109375e+01
2.060000000000000000e+02 1.686137847900390625e+02
2.350000000000000000e+02 2.393954010009765625e+02
2.440000000000000000e+02 2.245641174316406250e+02
2.660000000000000000e+02 2.077288360595703125e+02
2.580000000000000000e+02 2.181389923095703125e+02
2.310000000000000000e+02 2.181349029541015625e+02
2.150000000000000000e+02 2.375893707275390625e+02
2.010000000000000000e+02 2.490597839355468750e+02
1.890000000000000000e+02 2.620667114257812500e+02
6.799999237060546875e+01 1.059582290649414062e+02
1.910000000000000000e+02 1.944927062988281250e+02
1.830000000000000000e+02 2.022040863037109375e+02
1.580000000000000000e+02 2.050488891601562500e+02
1.730000000000000000e+02 1.647779083251953125e+02
1.790000000000000000e+02 1.304070281982421875e+02
2.810000000000000000e+02 1.218249359130859375e+02
2.750000000000000000e+02 1.578073272705078125e+02
2.580000000000000000e+02 1.756133270263671875e+02
2.370000000000000000e+02 1.917117614746093750e+02
2.270000000000000000e+02 2.033495483398437500e+02
1.240000000000000000e+02 1.974896697998046875e+02
1.090000000000000000e+02 1.484862060546875000e+02
1.210000000000000000e+02 1.134059295654296875e+02
1.330000000000000000e+02 1.004170837402343750e+02
1.540000000000000000e+02 1.468449401855468750e+02
1.350000000000000000e+02 1.550012817382812500e+02
1.140000000000000000e+02 1.690804748535156250e+02
1.020000000000000000e+02 1.821441345214843750e+02
6.700000000000000000e+01 1.345271301269531250e+02
7.300000000000000000e+01 9.911108398437500000e+01
1.580000000000000000e+02 1.554513397216796875e+02
1.490000000000000000e+02 1.740401763916015625e+02
1.640000000000000000e+02 1.443937988281250000e+02
1.750000000000000000e+02 1.339213104248046875e+02
1.630000000000000000e+02 1.457274780273437500e+02
1.260000000000000000e+02 1.565812683105468750e+02
1.290000000000000000e+02 1.819889221191406250e+02
1.430000000000000000e+02 1.709456329345703125e+02
1.300000000000000000e+02 1.549305267333984375e+02
1.680000000000000000e+02 1.378489990234375000e+02
9.100000000000000000e+01 1.471660461425781250e+02
8.099999237060546875e+01 1.617656097412109375e+02
1.330000000000000000e+02 1.407381744384765625e+02
8.499999237060546875e+01 1.092964477539062500e+02
1.070000000000000000e+02 9.931077575683593750e+01
1.280000000000000000e+02 9.101670837402343750e+01
1.190000000000000000e+02 9.986887359619140625e+01
1.410000000000000000e+02 9.435815429687500000e+01
1.410000000000000000e+02 1.463476104736328125e+02
1.320000000000000000e+02 1.715993804931640625e+02
1.450000000000000000e+02 1.515627441406250000e+02
1.590000000000000000e+02 1.331194915771484375e+02
1.410000000000000000e+02 1.372393646240234375e+02
1.210000000000000000e+02 1.545534667968750000e+02
1.560000000000000000e+02 1.631897888183593750e+02
1.630000000000000000e+02 1.561224060058593750e+02
1.220000000000000000e+02 1.429665374755859375e+02
1.120000000000000000e+02 1.543634948730468750e+02
1.580000000000000000e+02 1.423926086425781250e+02
1.500000000000000000e+02 1.285413513183593750e+02
1.230000000000000000e+02 1.514231567382812500e+02
1.050000000000000000e+02 1.660001831054687500e+02
8.400000000000000000e+01 1.709317321777343750e+02
8.600000000000000000e+01 9.286500549316406250e+01
1.040000000000000000e+02 8.540520477294921875e+01
1.550000000000000000e+02 1.890204925537109375e+02
1.270000000000000000e+02 2.005573730468750000e+02
1.040000000000000000e+02 1.815099182128906250e+02
1.020000000000000000e+02 9.766577148437500000e+01
1.980000000000000000e+02 1.473955230712890625e+02
1.410000000000000000e+02 2.137153930664062500e+02
1.070000000000000000e+02 2.141494140625000000e+02
1.430000000000000000e+02 1.529169006347656250e+02
1.560000000000000000e+02 1.341041717529296875e+02
1.440000000000000000e+02 1.180070495605468750e+02
1.510000000000000000e+02 1.504159088134765625e+02
1.840000000000000000e+02 1.614075775146484375e+02
1.640000000000000000e+02 1.677839813232421875e+02
1.520000000000000000e+02 1.883710784912109375e+02
1.390000000000000000e+02 1.438828430175781250e+02
1.630000000000000000e+02 1.303976745605468750e+02
1.820000000000000000e+02 1.203147659301757812e+02
2.170000000000000000e+02 1.877115325927734375e+02
2.160000000000000000e+02 2.151977539062500000e+02
2.030000000000000000e+02 2.148841400146484375e+02
1.400000000000000000e+02 1.928190155029296875e+02
8.499999237060546875e+01 1.018712615966796875e+02
9.200000000000000000e+01 1.180667419433593750e+02
9.800000000000000000e+01 1.054069824218750000e+02
1.110000000000000000e+02 9.159421539306640625e+01
1.040000000000000000e+02 1.090257492065429688e+02
1.170000000000000000e+02 9.732727050781250000e+01
1.090000000000000000e+02 1.363822784423828125e+02
1.630000000000000000e+02 1.096813201904296875e+02
1.170000000000000000e+02 1.153522644042968750e+02
1.380000000000000000e+02 1.139210662841796875e+02
2.060000000000000000e+02 1.265694274902343750e+02
1.780000000000000000e+02 1.547817993164062500e+02
1.550000000000000000e+02 1.639507904052734375e+02
2.030000000000000000e+02 1.728208160400390625e+02
2.320000000000000000e+02 1.590560607910156250e+02
2.140000000000000000e+02 2.013813781738281250e+02
1.640000000000000000e+02 2.141393127441406250e+02
1.570000000000000000e+02 2.222156524658203125e+02
1.720000000000000000e+02 2.143878784179687500e+02
1.210000000000000000e+02 1.719021759033203125e+02
1.180000000000000000e+02 1.711741638183593750e+02
1.260000000000000000e+02 1.388643646240234375e+02
1.430000000000000000e+02 1.209669189453125000e+02
1.510000000000000000e+02 1.058907470703125000e+02
1.180000000000000000e+02 1.489378814697265625e+02
9.300000000000000000e+01 1.610409393310546875e+02
1.040000000000000000e+02 8.926293182373046875e+01
9.100000000000000000e+01 1.102496337890625000e+02
1.340000000000000000e+02 1.270071334838867188e+02
1.490000000000000000e+02 1.008148345947265625e+02
1.530000000000000000e+02 7.856245422363281250e+01
1.470000000000000000e+02 1.073757019042968750e+02
1.300000000000000000e+02 1.279599609375000000e+02
1.190000000000000000e+02 1.504667663574218750e+02
1.120000000000000000e+02 1.621118316650390625e+02
1.450000000000000000e+02 1.110459213256835938e+02
2.530000000000000000e+02 1.448096008300781250e+02
2.440000000000000000e+02 1.191944732666015625e+02
2.120000000000000000e+02 1.557187042236328125e+02
1.930000000000000000e+02 1.732449340820312500e+02
1.680000000000000000e+02 1.679607238769531250e+02
1.740000000000000000e+02 1.910885162353515625e+02
1.460000000000000000e+02 1.484667816162109375e+02
1.400000000000000000e+02 1.567050170898437500e+02
8.300000000000000000e+01 1.163609695434570312e+02
1.120000000000000000e+02 1.081557159423828125e+02
1.270000000000000000e+02 1.469302673339843750e+02
9.700000000000000000e+01 9.749571228027343750e+01
1.440000000000000000e+02 1.345285034179687500e+02
1.530000000000000000e+02 1.250076904296875000e+02
2.140000000000000000e+02 2.102272949218750000e+02
2.830000000000000000e+02 2.519422760009765625e+02
2.390000000000000000e+02 2.298447875976562500e+02
1.720000000000000000e+02 1.828368988037109375e+02
1.640000000000000000e+02 2.006501312255859375e+02
1.250000000000000000e+02 1.542480926513671875e+02
1.410000000000000000e+02 1.536576843261718750e+02
7.000000000000000000e+01 9.674310302734375000e+01
6.799999237060546875e+01 9.255787658691406250e+01
6.499999237060546875e+01 8.855119323730468750e+01
6.400000000000000000e+01 8.776056671142578125e+01
6.699999237060546875e+01 9.145134735107421875e+01
6.799999237060546875e+01 8.947650909423828125e+01
8.100000000000000000e+01 7.573650360107421875e+01
1.140000000000000000e+02 8.501054382324218750e+01
1.210000000000000000e+02 1.070503997802734375e+02
2.600000000000000000e+02 2.576706542968750000e+02
1.770000000000000000e+02 1.963299102783203125e+02
1.850000000000000000e+02 2.108284149169921875e+02
2.090000000000000000e+02 1.541286621093750000e+02
2.080000000000000000e+02 1.980332641601562500e+02
2.220000000000000000e+02 2.519631195068359375e+02
6.799999237060546875e+01 8.980979919433593750e+01
6.599999237060546875e+01 8.640194702148437500e+01
6.599999237060546875e+01 8.624098968505859375e+01
7.000000000000000000e+01 9.077960205078125000e+01
7.900000000000000000e+01 8.232897186279296875e+01
1.090000000000000000e+02 7.627007293701171875e+01
1.700000000000000000e+02 1.879102325439453125e+02
2.260000000000000000e+02 2.013351745605468750e+02
2.350000000000000000e+02 2.237033996582031250e+02
2.430000000000000000e+02 2.046825866699218750e+02
2.710000000000000000e+02 2.221109924316406250e+02
2.190000000000000000e+02 2.430255126953125000e+02
2.130000000000000000e+02 2.550839691162109375e+02
6.599999237060546875e+01 8.225118255615234375e+01
6.200000000000000000e+01 8.849214935302734375e+01
5.899999237060546875e+01 8.637255859375000000e+01
7.200000000000000000e+01 7.863697052001953125e+01
1.130000000000000000e+02 7.417033386230468750e+01
9.600000000000000000e+01 8.590415954589843750e+01
9.500000000000000000e+01 9.473338317871093750e+01
1.220000000000000000e+02 9.169538879394531250e+01
1.140000000000000000e+02 1.329131774902343750e+02
1.220000000000000000e+02 1.138553771972656250e+02
6.799999237060546875e+01 9.202292633056640625e+01
6.400000000000000000e+01 9.379891204833984375e+01
6.099999237060546875e+01 8.928357696533203125e+01
5.799999237060546875e+01 8.522565460205078125e+01
5.500000000000000000e+01 7.478729248046875000e+01
5.099999237060546875e+01 7.315366363525390625e+01
4.699999237060546875e+01 7.243887329101562500e+01
7.699999237060546875e+01 6.575134277343750000e+01
1.400000000000000000e+02 1.436406402587890625e+02
1.320000000000000000e+02 1.741392822265625000e+02
1.260000000000000000e+02 1.924203491210937500e+02
1.640000000000000000e+02 1.607222900390625000e+02
6.599999237060546875e+01 1.168903808593750000e+02
6.300000000000000000e+01 1.072548522949218750e+02
6.300000000000000000e+01 9.791256713867187500e+01
8.999999237060546875e+01 7.525959014892578125e+01
1.380000000000000000e+02 1.078545837402343750e+02
1.390000000000000000e+02 1.202419433593750000e+02
1.170000000000000000e+02 1.131723175048828125e+02
1.280000000000000000e+02 1.060099639892578125e+02
2.190000000000000000e+02 2.735581970214843750e+02
1.900000000000000000e+02 1.534821319580078125e+02
1.130000000000000000e+02 1.514901580810546875e+02
6.499999237060546875e+01 1.233381805419921875e+02
6.499999237060546875e+01 1.096235809326171875e+02
6.799999237060546875e+01 1.030022964477539062e+02
6.799999237060546875e+01 9.089250183105468750e+01
2.470000000000000000e+02 2.267099609375000000e+02
1.840000000000000000e+02 1.574158172607421875e+02
2.130000000000000000e+02 2.335984649658203125e+02
4.999999237060546875e+01 9.535929107666015625e+01
4.399999237060546875e+01 8.513349914550781250e+01
3.999999237060546875e+01 7.746883392333984375e+01
1.220000000000000000e+02 9.280088043212890625e+01
7.000000000000000000e+01 8.971665191650390625e+01
6.799999237060546875e+01 9.002408599853515625e+01
6.599999237060546875e+01 8.732071685791015625e+01
5.999999237060546875e+01 8.549246215820312500e+01
5.500000000000000000e+01 8.121386718750000000e+01
4.500000000000000000e+01 7.478246307373046875e+01
4.099999237060546875e+01 7.521628570556640625e+01
3.999999237060546875e+01 7.427593231201171875e+01
2.100000000000000000e+02 1.839786834716796875e+02
2.220000000000000000e+02 2.206771240234375000e+02
2.100000000000000000e+02 2.332175292968750000e+02
1.480000000000000000e+02 1.737652282714843750e+02
6.799999237060546875e+01 9.748779296875000000e+01
6.799999237060546875e+01 9.354714202880859375e+01
6.699999237060546875e+01 8.542790985107421875e+01
7.000000000000000000e+01 8.549977874755859375e+01
7.699999237060546875e+01 7.949924468994140625e+01
2.570000000000000000e+02 2.535424957275390625e+02
1.580000000000000000e+02 2.029309692382812500e+02
1.440000000000000000e+02 1.800910797119140625e+02
1.020000000000000000e+02 1.356125640869140625e+02
6.599999237060546875e+01 9.150298309326171875e+01
5.999999237060546875e+01 8.708251190185546875e+01
5.699999237060546875e+01 8.634656524658203125e+01
5.599999237060546875e+01 8.244718933105468750e+01
5.599999237060546875e+01 7.766396331787109375e+01
6.099999237060546875e+01 9.074710845947265625e+01
6.799999237060546875e+01 9.640890502929687500e+01
8.299999237060546875e+01 1.281838073730468750e+02
6.799999237060546875e+01 1.035474853515625000e+02
6.699999237060546875e+01 8.590355682373046875e+01
5.799999237060546875e+01 7.581598663330078125e+01
6.099999237060546875e+01 7.607147216796875000e+01
1.210000000000000000e+02 6.979376220703125000e+01
1.600000000000000000e+02 1.523385009765625000e+02
1.680000000000000000e+02 1.330588836669921875e+02
8.199999237060546875e+01 8.347841644287109375e+01
1.310000000000000000e+02 1.139240570068359375e+02
1.420000000000000000e+02 1.019237823486328125e+02
1.320000000000000000e+02 1.642606658935546875e+02
1.340000000000000000e+02 1.496406555175781250e+02
1.470000000000000000e+02 1.448458251953125000e+02
2.000000000000000000e+02 1.937618408203125000e+02
1.840000000000000000e+02 2.057356109619140625e+02
9.800000762939453125e+01 1.184864807128906250e+02
8.700000762939453125e+01 1.434543304443359375e+02
9.200000762939453125e+01 8.605910491943359375e+01
1.220000076293945312e+02 1.087524795532226562e+02
1.310000000000000000e+02 9.900053405761718750e+01
1.340000000000000000e+02 1.057732162475585938e+02
1.500000000000000000e+02 1.162141113281250000e+02
1.640000000000000000e+02 1.080571746826171875e+02
2.190000000000000000e+02 2.119563446044921875e+02
2.100000000000000000e+02 2.270099792480468750e+02
1.190000076293945312e+02 8.260569000244140625e+01
1.140000076293945312e+02 9.280327606201171875e+01
1.200000076293945312e+02 8.770263671875000000e+01
1.140000076293945312e+02 1.201121444702148438e+02
1.180000076293945312e+02 1.348142700195312500e+02
1.370000000000000000e+02 1.089406433105468750e+02
1.480000000000000000e+02 1.022141647338867188e+02
1.410000000000000000e+02 1.115368652343750000e+02
1.470000000000000000e+02 1.529649810791015625e+02
1.390000000000000000e+02 1.607448883056640625e+02
1.640000000000000000e+02 1.531279754638671875e+02
1.900000000000000000e+02 1.792187194824218750e+02
2.330000000000000000e+02 1.941073455810546875e+02
2.640000000000000000e+02 2.599919433593750000e+02
2.390000000000000000e+02 2.372792053222656250e+02
2.400000000000000000e+02 2.309790191650390625e+02
2.560000000000000000e+02 2.140160522460937500e+02
2.190000000000000000e+02 1.917231292724609375e+02
2.520000000000000000e+02 1.966994171142578125e+02
2.580000000000000000e+02 1.888364257812500000e+02
2.490000000000000000e+02 2.370260314941406250e+02
2.410000000000000000e+02 2.223975524902343750e+02
2.480000000000000000e+02 2.112535552978515625e+02
2.640000000000000000e+02 2.457969055175781250e+02
2.220000000000000000e+02 2.434191284179687500e+02
2.480000000000000000e+02 1.898237609863281250e+02
2.440000000000000000e+02 2.244988250732421875e+02
2.340000000000000000e+02 2.389539489746093750e+02
2.270000000000000000e+02 2.486696166992187500e+02
8.500000762939453125e+01 1.342680969238281250e+02
6.600000762939453125e+01 1.125690612792968750e+02
1.580000000000000000e+02 2.555895996093750000e+01
1.610000000000000000e+02 2.611524963378906250e+01
1.690000000000000000e+02 2.665425872802734375e+01
1.730000000000000000e+02 2.751187896728515625e+01
2.690000000000000000e+02 2.806311950683593750e+02
2.440000000000000000e+02 2.800278625488281250e+02
1.850000000000000000e+02 2.041579589843750000e+02
1.550000000000000000e+02 1.709888305664062500e+02
1.460000000000000000e+02 1.813084564208984375e+02
1.140000076293945312e+02 1.298502502441406250e+02
5.700000762939453125e+01 7.608841705322265625e+01
9.700000762939453125e+01 6.724183654785156250e+01
1.740000000000000000e+02 1.150737380981445312e+02
2.740000000000000000e+02 2.163676147460937500e+02
2.670000000000000000e+02 2.559013519287109375e+02
2.540000000000000000e+02 2.635784301757812500e+02
2.450000000000000000e+02 2.735995788574218750e+02
1.010000076293945312e+02 1.270061721801757812e+02
9.800000762939453125e+01 9.259637451171875000e+01
6.500000762939453125e+01 9.516876220703125000e+01
6.200000762939453125e+01 7.802197265625000000e+01
7.600000762939453125e+01 6.350561523437500000e+01
6.900000762939453125e+01 8.785270690917968750e+01
6.900000762939453125e+01 8.584530639648437500e+01
6.900000762939453125e+01 8.619477844238281250e+01
8.300000762939453125e+01 7.125101470947265625e+01
9.000000762939453125e+01 6.485126495361328125e+01
1.210000076293945312e+02 1.498036193847656250e+02
1.130000076293945312e+02 1.574600982666015625e+02
1.190000076293945312e+02 1.448690185546875000e+02
1.080000076293945312e+02 6.868020629882812500e+01
1.130000076293945312e+02 1.113304138183593750e+02
1.280000000000000000e+02 1.047683334350585938e+02
1.410000000000000000e+02 9.828807067871093750e+01
1.810000000000000000e+02 1.597181091308593750e+02
3.200000000000000000e+02 2.322365112304687500e+02
3.220000000000000000e+02 2.886246032714843750e+02
3.500000000000000000e+02 2.701788635253906250e+02
3.000000000000000000e+02 2.759664306640625000e+02
2.880000000000000000e+02 2.812875061035156250e+02
2.820000000000000000e+02 2.920452270507812500e+02
8.400000762939453125e+01 9.820289611816406250e+01
6.200000762939453125e+01 8.135246276855468750e+01
6.500000762939453125e+01 8.438846588134765625e+01
6.700000762939453125e+01 8.596502685546875000e+01
1.740000000000000000e+02 1.527040100097656250e+02
1.320000000000000000e+02 1.645769653320312500e+02
1.060000076293945312e+02 1.381878356933593750e+02
1.140000076293945312e+02 1.319122619628906250e+02
1.300000000000000000e+02 1.253522720336914062e+02
1.410000000000000000e+02 9.901928710937500000e+01
1.260000076293945312e+02 1.468230590820312500e+02
1.190000076293945312e+02 1.633988342285156250e+02
9.600000000000000000e+01 1.272878417968750000e+02
6.700000762939453125e+01 1.031142272949218750e+02
6.800000762939453125e+01 9.013307952880859375e+01
6.500000762939453125e+01 8.513942718505859375e+01
6.400000762939453125e+01 7.725987243652343750e+01
6.200000762939453125e+01 7.611946868896484375e+01
6.400000762939453125e+01 7.745439910888671875e+01
6.600000762939453125e+01 8.709040832519531250e+01
2.980000000000000000e+02 2.856333618164062500e+02
2.590000000000000000e+02 2.799092712402343750e+02
1.780000000000000000e+02 2.201430511474609375e+02
1.670000000000000000e+02 1.448014373779296875e+02
1.520000000000000000e+02 1.734064941406250000e+02
1.050000076293945312e+02 1.485979461669921875e+02
1.120000076293945312e+02 1.364787750244140625e+02
1.810000000000000000e+02 1.709415283203125000e+02
2.370000000000000000e+02 2.049925079345703125e+02
1.430000000000000000e+02 1.253603515625000000e+02
1.040000076293945312e+02 8.264910125732421875e+01
1.290000000000000000e+02 1.211069946289062500e+02
1.380000000000000000e+02 1.240032043457031250e+02
1.500000000000000000e+02 1.573645324707031250e+02
1.640000000000000000e+02 1.491941375732421875e+02
1.700000000000000000e+02 1.408191528320312500e+02
1.610000000000000000e+02 1.682557525634765625e+02
1.140000076293945312e+02 1.657549438476562500e+02
1.070000076293945312e+02 1.768193969726562500e+02
1.190000076293945312e+02 1.262137374877929688e+02
1.360000000000000000e+02 1.130819091796875000e+02
1.510000000000000000e+02 1.039811859130859375e+02
1.710000000000000000e+02 1.412181243896484375e+02
1.680000000000000000e+02 1.913863677978515625e+02
1.490000000000000000e+02 1.753780212402343750e+02
1.220000076293945312e+02 1.577381439208984375e+02
1.150000076293945312e+02 1.387760314941406250e+02
7.300000762939453125e+01 6.165736389160156250e+01
1.580000000000000000e+02 1.805715484619140625e+02
6.900000762939453125e+01 9.995359039306640625e+01
6.300000762939453125e+01 9.447515869140625000e+01
6.000000762939453125e+01 1.029675598144531250e+02
5.900000762939453125e+01 9.095333099365234375e+01
5.900000762939453125e+01 7.928668975830078125e+01
5.800000762939453125e+01 8.031188201904296875e+01
5.700000762939453125e+01 7.343962097167968750e+01
5.700000762939453125e+01 7.318164825439453125e+01
5.600000762939453125e+01 7.314827728271484375e+01
5.700000762939453125e+01 7.630230712890625000e+01
5.800000762939453125e+01 7.709227752685546875e+01
5.800000762939453125e+01 7.254034423828125000e+01
1.570000000000000000e+02 1.508379364013671875e+02
1.740000000000000000e+02 2.160342559814453125e+02
1.500000000000000000e+02 1.383428649902343750e+02
1.880000000000000000e+02 2.238118133544921875e+02
1.580000000000000000e+02 1.090815429687500000e+02
1.220000076293945312e+02 1.379712524414062500e+02
1.380000000000000000e+02 1.336814270019531250e+02
1.300000000000000000e+02 1.408975524902343750e+02
1.080000076293945312e+02 1.053073272705078125e+02
1.160000076293945312e+02 9.828949737548828125e+01
6.400000762939453125e+01 1.172290878295898438e+02
8.000000762939453125e+01 1.045855712890625000e+02
8.700000762939453125e+01 9.864338684082031250e+01
8.000000762939453125e+01 9.018080139160156250e+01
6.700000762939453125e+01 1.115244293212890625e+02
5.600000762939453125e+01 1.346416931152343750e+02
4.900000762939453125e+01 1.383903808593750000e+02
4.300000762939453125e+01 1.271467742919921875e+02
4.000001525878906250e+01 1.165586624145507812e+02
4.000001525878906250e+01 9.750309753417968750e+01
4.000001525878906250e+01 7.465606689453125000e+01
3.220000000000000000e+02 1.276818313598632812e+02
3.570000000000000000e+02 1.459851379394531250e+02
3.970000000000000000e+02 1.799835815429687500e+02
3.630000000000000000e+02 2.079254455566406250e+02
3.310000000000000000e+02 2.161048126220703125e+02
1.520000000000000000e+02 1.525051422119140625e+02
1.360000000000000000e+02 1.375811462402343750e+02
1.480000000000000000e+02 1.652835845947265625e+02
9.800000762939453125e+01 9.816106414794921875e+01
1.060000076293945312e+02 8.777151489257812500e+01
1.610000000000000000e+02 1.102291107177734375e+02
2.020000000000000000e+02 1.906537780761718750e+02
2.100000000000000000e+02 1.835453033447265625e+02
1.360000000000000000e+02 1.845663146972656250e+02
1.170000076293945312e+02 1.314185638427734375e+02
9.600000000000000000e+01 8.002873229980468750e+01
1.150000076293945312e+02 7.663204193115234375e+01
2.550000000000000000e+02 1.097422790527343750e+02
2.720000000000000000e+02 1.371765441894531250e+02
2.870000000000000000e+02 1.599270935058593750e+02
2.920000000000000000e+02 1.765552520751953125e+02
2.370000000000000000e+02 1.865145721435546875e+02
2.220000000000000000e+02 2.077879333496093750e+02
2.140000000000000000e+02 2.362463836669921875e+02
1.840000000000000000e+02 2.632338867187500000e+02
1.720000000000000000e+02 2.174541625976562500e+02
2.460000000000000000e+02 1.884293670654296875e+02
2.860000000000000000e+02 1.797198028564453125e+02
2.410000000000000000e+02 1.442476654052734375e+02
1.900000000000000000e+02 1.489502563476562500e+02
2.440000000000000000e+02 1.355175476074218750e+02
2.510000000000000000e+02 1.074186401367187500e+02
2.490000000000000000e+02 1.400540466308593750e+02
2.640000000000000000e+02 1.554536590576171875e+02
2.930000000000000000e+02 2.458323669433593750e+02
2.710000000000000000e+02 2.669876403808593750e+02
2.480000000000000000e+02 2.794212646484375000e+02
1.980000000000000000e+02 2.185680236816406250e+02
1.910000000000000000e+02 2.425065307617187500e+02
2.020000000000000000e+02 1.664813537597656250e+02
2.080000000000000000e+02 1.555473785400390625e+02
1.830000000000000000e+02 2.045745086669921875e+02
2.000000000000000000e+02 1.673294372558593750e+02
2.070000000000000000e+02 1.594643554687500000e+02
2.010000000000000000e+02 1.685200042724609375e+02
1.320000000000000000e+02 1.852601928710937500e+02
1.120000076293945312e+02 2.108190612792968750e+02
1.620000000000000000e+02 1.854284210205078125e+02
1.970000000000000000e+02 1.607922973632812500e+02
2.080000000000000000e+02 1.311984710693359375e+02
1.960000000000000000e+02 1.346173248291015625e+02


==> figures/data/p_r_ega/R-EGA_AP_idiab.dat <==
-7.333333492279052734e-01 -2.521138489246368408e-01
-4.666666686534881592e-01 -5.282592773437500000e-01
-3.333333432674407959e-01 -7.909530401229858398e-01
-3.333333432674407959e-01 3.223368152976036072e-02
-2.666666805744171143e-01 -3.583984375000000000e-01
-6.666667014360427856e-02 -2.878636717796325684e-01
-2.000000029802322388e-01 -1.940770447254180908e-01
-6.666667014360427856e-02 4.579264298081398010e-02
0.000000000000000000e+00 -2.801188230514526367e-01
-6.666667014360427856e-02 5.048929899930953979e-02
1.333333402872085571e-01 1.238962821662425995e-02
6.666667014360427856e-02 -9.912618249654769897e-02
2.000000029802322388e-01 2.376841157674789429e-01
4.666666686534881592e-01 -2.051645889878273010e-02
4.666666686534881592e-01 2.801651060581207275e-01
2.000000029802322388e-01 6.124771237373352051e-01
6.666667014360427856e-02 4.433481991291046143e-01
0.000000000000000000e+00 9.238383173942565918e-02
0.000000000000000000e+00 9.039204567670822144e-02
6.666667014360427856e-02 -5.389302596449851990e-02
1.333333402872085571e-01 1.194814033806324005e-02
7.333333492279052734e-01 1.375422179698944092e-01
1.000000000000000000e+00 5.530827641487121582e-01
9.333333373069763184e-01 9.821482300758361816e-01
8.666666746139526367e-01 1.091276049613952637e+00
-2.000000029802322388e-01 2.868794798851013184e-01
-1.066666722297668457e+00 9.220265746116638184e-01
-8.666666746139526367e-01 -1.614138841629028320e+00
-6.000000238418579102e-01 -1.078608751296997070e+00
-4.666666686534881592e-01 -3.299453854560852051e-01
-4.666666686534881592e-01 -6.039739251136779785e-01
-2.666666805744171143e-01 -2.801396548748016357e-01
-3.333333432674407959e-01 -4.159733951091766357e-01
-1.333333402872085571e-01 1.469202637672424316e-01
-6.666667014360427856e-02 -5.083216428756713867e-01
-2.000000029802322388e-01 1.968246400356292725e-01
5.333333611488342285e-01 -1.187927275896072388e-01
1.799999952316284180e+00 1.479321241378784180e+00
2.133333444595336914e+00 8.970601558685302734e-01
1.333333373069763184e+00 1.596548438072204590e+00
4.666666686534881592e-01 1.329583764076232910e+00
-2.666666805744171143e-01 2.676066160202026367e-01
-6.000000238418579102e-01 -1.235290542244911194e-01
0.000000000000000000e+00 -8.206614255905151367e-01
-1.333333402872085571e-01 -6.004445552825927734e-01
-3.333333432674407959e-01 8.286885619163513184e-01
-7.333333492279052734e-01 -9.099792242050170898e-01
-8.666666746139526367e-01 -6.688639521598815918e-02
-5.333333611488342285e-01 -1.199144482612609863e+00
-9.666666388511657715e-01 -8.221501708030700684e-01
-3.000000119209289551e-01 1.003926619887351990e-01
3.333333432674407959e-01 -1.218960046768188477e+00
1.333333373069763184e+00 3.097814023494720459e-01
1.133333325386047363e+00 2.842597961425781250e+00
6.000000238418579102e-01 1.274047791957855225e-01
-2.666666805744171143e-01 3.494618833065032959e-01
-2.666666805744171143e-01 4.780883714556694031e-02
4.000000059604644775e-01 -1.067155003547668457e+00
-1.399999976158142090e+00 3.119445741176605225e-01
-4.000000059604644775e-01 6.064402312040328979e-02
-2.666666805744171143e-01 1.280824780464172363e+00
2.000000029802322388e-01 -1.752640247344970703e+00
6.666667014360427856e-02 7.511032223701477051e-01
-1.333333402872085571e-01 4.621653258800506592e-01
2.000000029802322388e-01 -1.175827011466026306e-01
-2.666666805744171143e-01 3.773905336856842041e-02
-3.333333432674407959e-01 1.126073226332664490e-01
0.000000000000000000e+00 -6.595107913017272949e-01
1.333333402872085571e-01 -2.245900481939315796e-01
-6.666667014360427856e-02 4.358485043048858643e-01
3.333333432674407959e-01 5.729014053940773010e-02
0.000000000000000000e+00 -2.112426757812500000e-01
-5.333333611488342285e-01 8.991510868072509766e-01
-1.333333402872085571e-01 -7.598465085029602051e-01
-1.333333402872085571e-01 -7.415354251861572266e-01
-3.333333432674407959e-01 4.491099119186401367e-01
-6.666667014360427856e-02 -4.429422914981842041e-01
1.333333402872085571e-01 -3.818511962890625000e-01
-6.333333253860473633e-01 1.866043061017990112e-01
-3.000000119209289551e-01 2.135752290487289429e-01
-2.666666805744171143e-01 -9.047734737396240234e-01
6.666667014360427856e-02 -1.541646313853561878e-03
4.000000059604644775e-01 7.413218021392822266e-01
2.666666805744171143e-01 -1.005111694335937500e+00
-3.333333432674407959e-01 6.061696410179138184e-01
-3.333333432674407959e-01 -1.807454414665699005e-02
1.333333402872085571e-01 -6.710739135742187500e-01
0.000000000000000000e+00 -1.463597565889358521e-01
-2.000000029802322388e-01 3.477889895439147949e-01
6.666667014360427856e-02 -2.608540952205657959e-01
-6.666667014360427856e-02 -1.696365326642990112e-01
-7.333333492279052734e-01 -5.905792117118835449e-01
-6.000000238418579102e-01 -6.878356933593750000e-01
-6.666666865348815918e-01 -6.518000364303588867e-01
-4.666666686534881592e-01 -4.112976193428039551e-01
-1.333333402872085571e-01 -7.885396480560302734e-01
2.000000029802322388e-01 -6.084289401769638062e-02
-6.666667014360427856e-02 2.332341521978378296e-01
-2.666666805744171143e-01 5.303294062614440918e-01
2.666666805744171143e-01 -4.103017151355743408e-01
3.333333432674407959e-01 -2.854766845703125000e-01
-2.000000029802322388e-01 8.358688354492187500e-01
-1.333333402872085571e-01 1.408833861351013184e-01
-4.000000059604644775e-01 -6.597107052803039551e-01
0.000000000000000000e+00 1.717844605445861816e-01
4.666666686534881592e-01 -8.608749508857727051e-01
6.666666865348815918e-01 5.352493524551391602e-01
8.000000119209289551e-01 7.597762942314147949e-01
6.000000238418579102e-01 8.259903192520141602e-01
-2.666666805744171143e-01 7.689071893692016602e-01
-3.333333432674407959e-01 2.798461820930242538e-03
2.000000029802322388e-01 -1.142523646354675293e+00
2.000000029802322388e-01 1.205607131123542786e-01
3.000000119209289551e-01 7.982940971851348877e-02
1.100000023841857910e+00 3.561436831951141357e-01
1.200000047683715820e+00 1.133198499679565430e+00
8.666666746139526367e-01 8.553771972656250000e-01
-9.333333373069763184e-01 -7.056742310523986816e-01
-8.666666746139526367e-01 -1.088157176971435547e+00
-5.333333611488342285e-01 -1.064980030059814453e+00
-4.000000059604644775e-01 -4.288553893566131592e-01
-4.000000059604644775e-01 -3.274302184581756592e-01
-4.000000059604644775e-01 -3.196929991245269775e-01
-2.666666805744171143e-01 -3.461776673793792725e-01
-6.000000238418579102e-01 -3.348876833915710449e-01
-6.666666865348815918e-01 -9.193267673254013062e-02
-4.666666686534881592e-01 -9.844777584075927734e-01
-2.333333343267440796e-01 2.326477020978927612e-01
1.666666716337203979e-01 1.438233494758605957e+00
1.200000047683715820e+00 3.422088146209716797e+00
6.666666865348815918e-01 1.140958666801452637e+00
8.666666746139526367e-01 7.591349631547927856e-02
6.666667014360427856e-02 5.584228634834289551e-01
-9.333333373069763184e-01 -1.127986669540405273e+00
-2.000000029802322388e-01 -1.977530956268310547e+00
-1.666666716337203979e-01 2.703786194324493408e-01
-3.000000119209289551e-01 -1.607157476246356964e-02
-5.333333611488342285e-01 -3.927775025367736816e-01
-4.666666686534881592e-01 -2.147623747587203979e-01
-3.333333432674407959e-01 -7.332376837730407715e-01
2.000000029802322388e-01 -1.341847777366638184e-01
8.666666746139526367e-01 -2.993418276309967041e-01
1.333333373069763184e+00 2.583514451980590820e+00
1.200000047683715820e+00 3.091990053653717041e-01
2.000000029802322388e-01 6.231638789176940918e-01
-3.333333432674407959e-01 8.679860234260559082e-01
-6.000000238418579102e-01 -1.006418824195861816e+00
-6.666666865348815918e-01 -3.349192440509796143e-01
-6.666666865348815918e-01 -8.123270869255065918e-01
-2.666666805744171143e-01 -6.373565793037414551e-01
-4.000000059604644775e-01 -4.011271297931671143e-01
-8.000000119209289551e-01 1.346038877964019775e-01
-2.000000029802322388e-01 -7.548364996910095215e-01
-3.333333432674407959e-01 -8.967046141624450684e-01
-6.666666865348815918e-01 6.709970831871032715e-01
-6.000000238418579102e-01 -9.755411744117736816e-01
6.666667014360427856e-02 -6.096669435501098633e-01
1.333333402872085571e-01 -3.403376340866088867e-01
-4.000000059604644775e-01 7.952453494071960449e-01
-8.000000119209289551e-01 -2.174479141831398010e-02
-6.000000238418579102e-01 -7.849970459938049316e-01
-4.666666686534881592e-01 -9.321487545967102051e-01
-6.666615605354309082e-02 -3.728917539119720459e-01
2.666661441326141357e-01 -3.357940614223480225e-01
2.666666805744171143e-01 1.188257858157157898e-01
-1.333333402872085571e-01 3.514165282249450684e-01
-3.333333432674407959e-01 1.876963227987289429e-01
-2.666666805744171143e-01 -3.321594297885894775e-01
2.333333343267440796e-01 -2.844258546829223633e-01
5.666671991348266602e-01 -1.450764983892440796e-01
1.333332777023315430e+00 1.392435729503631592e-01
1.733333349227905273e+00 1.654878735542297363e+00
5.333333611488342285e-01 2.136948585510253906e+00
4.000000059604644775e-01 1.282884716987609863e+00
-4.333333373069763184e-01 9.800679683685302734e-01
1.666666716337203979e-01 1.009214282035827637e+00
-4.666666686534881592e-01 -1.945430517196655273e+00
0.000000000000000000e+00 -1.933613538742065430e+00
-1.333333402872085571e-01 2.758056521415710449e-01
-1.333333402872085571e-01 -3.765167295932769775e-01
-2.000000029802322388e-01 7.662607729434967041e-02
2.666666805744171143e-01 -2.157155424356460571e-01
6.666667014360427856e-02 -2.481786161661148071e-01
-2.000000029802322388e-01 7.786524295806884766e-01
6.666667014360427856e-02 -3.524897396564483643e-01
-6.666667014360427856e-02 -2.605234682559967041e-01
-2.000000029802322388e-01 3.618687987327575684e-01
-2.000000029802322388e-01 -3.682398498058319092e-01
-2.666666805744171143e-01 -2.096242308616638184e-01
6.666667014360427856e-02 -2.265599519014358521e-01
4.666666686534881592e-01 -3.558690249919891357e-01
2.000000029802322388e-01 3.478190004825592041e-01
-1.333333402872085571e-01 7.572692632675170898e-01
2.666666805744171143e-01 -8.552551269531250000e-02
4.000000059604644775e-01 -2.637654542922973633e-01
2.000000029802322388e-01 7.621912360191345215e-01
3.333333432674407959e-01 3.250798583030700684e-01
5.333333611488342285e-01 2.782643586397171021e-02
2.666666805744171143e-01 5.667684078216552734e-01
4.000000059604644775e-01 4.796300232410430908e-01
2.333333343267440796e-01 -6.727294623851776123e-02
-2.333333343267440796e-01 4.401122927665710449e-01
6.000000238418579102e-01 -1.286702454090118408e-01
6.666666865348815918e-01 9.062042236328125000e-01
0.000000000000000000e+00 -6.732584536075592041e-02
-1.333333402872085571e-01 2.900197207927703857e-01
-1.333333402872085571e-01 -7.075856328010559082e-01
-2.333333343267440796e-01 -3.130086362361907959e-01
-2.000000029802322388e-01 -4.402272403240203857e-01
-1.333333402872085571e-01 -2.799174003303050995e-02
-2.666666805744171143e-01 -2.607208192348480225e-01
-6.000000238418579102e-01 1.880645751953125000e-02
-6.000000238418579102e-01 -4.614069759845733643e-01
-4.666666686534881592e-01 -7.786433100700378418e-01
-3.333333432674407959e-01 -4.171096682548522949e-01
2.666666805744171143e-01 7.544296383857727051e-01
1.133333325386047363e+00 1.143484950065612793e+00
9.333333373069763184e-01 -8.048721551895141602e-01
4.000000059604644775e-01 1.518628478050231934e+00
4.666666686534881592e-01 -2.587158083915710449e-01
2.666666805744171143e-01 -2.177937887609004974e-02
0.000000000000000000e+00 7.063486576080322266e-01
-5.333333611488342285e-01 -2.500528991222381592e-01
-8.666666746139526367e-01 -7.594299316406250000e-02
-1.066666722297668457e+00 -1.027641773223876953e+00
-8.666666746139526367e-01 -7.856058478355407715e-01
-4.000000059604644775e-01 -1.127243041992187500e+00
-3.333333432674407959e-01 -5.623769164085388184e-01
-3.333333432674407959e-01 9.492848813533782959e-02
-2.666666805744171143e-01 -3.801488280296325684e-01
-6.666666865348815918e-01 -2.117304503917694092e-01
4.000000059604644775e-01 7.585006952285766602e-01
5.333333611488342285e-01 -1.091957569122314453e+00
6.666667014360427856e-02 2.795038819313049316e-01
-5.333333611488342285e-01 4.239140748977661133e-01
-2.666664123535156250e-01 -6.301844120025634766e-01
-6.666640937328338623e-02 -3.017649352550506592e-01
1.999997496604919434e-01 -8.321940153837203979e-02
3.333335816860198975e-01 9.755960665643215179e-03
3.999994993209838867e-01 2.110402435064315796e-01
3.333333432674407959e-01 2.989008724689483643e-01
2.666666805744171143e-01 3.545578122138977051e-01
4.000000059604644775e-01 2.414759248495101929e-01
2.000000029802322388e-01 2.116760313510894775e-01
0.000000000000000000e+00 5.184834599494934082e-01
6.666667014360427856e-02 2.267049066722393036e-02
-2.666666805744171143e-01 -3.659057617187500000e-02
-2.000000029802322388e-01 1.769424378871917725e-01
-2.000000029802322388e-01 -5.967524051666259766e-01
-2.666666805744171143e-01 -3.765767440199851990e-02
-1.333333402872085571e-01 -2.627731263637542725e-01
-3.000000119209289551e-01 -3.029215633869171143e-01
1.666666716337203979e-01 1.308390311896800995e-02
8.000000119209289551e-01 -2.271184325218200684e-01
1.466666698455810547e+00 1.141347214579582214e-01
1.933333277702331543e+00 1.546251416206359863e+00
2.000000000000000000e+00 1.941244482994079590e+00
8.000000119209289551e-01 2.161639451980590820e+00
0.000000000000000000e+00 1.293291211128234863e+00
1.333333402872085571e-01 -5.351287722587585449e-01
0.000000000000000000e+00 -3.003835082054138184e-01
-2.000000029802322388e-01 5.384358763694763184e-01
-8.333333134651184082e-01 -5.003286004066467285e-01
8.999999761581420898e-01 -1.747731566429138184e-01
-5.333333611488342285e-01 -1.147883057594299316e+00
-1.066666722297668457e+00 6.720031499862670898e-01
-2.000000029802322388e-01 -1.626528978347778320e+00
-6.666666865348815918e-01 -1.052398700267076492e-02
-9.333333373069763184e-01 -1.757003813982009888e-01
0.000000000000000000e+00 -1.183125257492065430e+00
7.333333492279052734e-01 -7.987248897552490234e-01
2.000000029802322388e-01 1.065973877906799316e+00
-1.333333402872085571e-01 1.187072277069091797e+00
6.666667014360427856e-02 -6.033879518508911133e-01
2.000000029802322388e-01 -4.604186862707138062e-02
1.333333402872085571e-01 2.467066496610641479e-01
6.666667014360427856e-02 1.613738983869552612e-01
3.333333432674407959e-01 1.519266748800873756e-03
0.000000000000000000e+00 -1.029408816248178482e-02
-4.000000059604644775e-01 5.920191407203674316e-01
-2.666666805744171143e-01 -6.798792481422424316e-01
4.000000059604644775e-01 -5.071121454238891602e-01
8.666666746139526367e-01 1.325937919318675995e-02
4.000000059604644775e-01 1.082351207733154297e+00
4.000000059604644775e-01 8.778116703033447266e-01
4.000000059604644775e-01 -3.905273377895355225e-01
-3.333333432674407959e-01 7.701548337936401367e-01
6.666667014360427856e-02 9.582417458295822144e-02
1.333333402872085571e-01 -1.099298119544982910e+00
-6.000000238418579102e-01 1.119570970535278320e+00
2.333333343267440796e-01 -4.728983640670776367e-01
5.333333611488342285e-01 2.048609972000122070e+00
4.000000059604644775e-01 6.809407472610473633e-01
-4.000000059604644775e-01 -3.714233338832855225e-01
-9.333333373069763184e-01 5.741058588027954102e-01
-7.333333492279052734e-01 -1.529230713844299316e+00
-6.000000238418579102e-01 -7.349039912223815918e-01
-5.333333611488342285e-01 -3.493194580078125000e-01
-6.000000238418579102e-01 -6.307728886604309082e-01
-6.666666865348815918e-01 -3.414601683616638184e-01
-6.000000238418579102e-01 -6.741684079170227051e-01
-5.333333611488342285e-01 -6.116836667060852051e-01
-2.666666805744171143e-01 -3.320465087890625000e-01
-3.333333432674407959e-01 -4.131388366222381592e-01
-1.333333402872085571e-01 5.752212405204772949e-01
6.666667014360427856e-02 1.338953673839569092e-01
1.600000023841857910e+00 5.862731933593750000e-01
1.000000000000000000e+00 2.497423410415649414e+00
9.333333373069763184e-01 1.448099732398986816e+00
9.333333373069763184e-01 7.277628779411315918e-02
4.666666686534881592e-01 9.921712279319763184e-01
-5.333333611488342285e-01 6.654327511787414551e-01
-1.200000047683715820e+00 -1.379750519990921021e-01
-1.200000047683715820e+00 -1.408622264862060547e+00
-9.333333373069763184e-01 -1.184805274009704590e+00
-1.666666716337203979e-01 -6.010040044784545898e-01
-4.000000059604644775e-01 7.593012452125549316e-01
-1.333333402872085571e-01 -3.679855465888977051e-01
-6.666667014360427856e-02 -5.695292353630065918e-01
-2.666666805744171143e-01 -1.059673547744750977e+00
-6.666667014360427856e-02 -5.687687993049621582e-01
6.666667014360427856e-02 -4.790679812431335449e-01
3.333333432674407959e-01 1.930740326642990112e-01
6.666667014360427856e-02 8.887532353401184082e-02
-2.666666805744171143e-01 6.753321290016174316e-01
-3.333333432674407959e-01 -3.722254335880279541e-01
6.666667014360427856e-02 -4.128677248954772949e-01
6.666666865348815918e-01 -3.570531308650970459e-01
8.000000119209289551e-01 4.338394105434417725e-01
5.333333611488342285e-01 1.217834472656250000e+00
3.333333432674407959e-01 6.238779425621032715e-01
6.666667014360427856e-02 5.280151218175888062e-02
-4.000000059604644775e-01 8.761596679687500000e-02
-5.333333611488342285e-01 -2.523803710937500000e-01
-5.333333611488342285e-01 -7.619028687477111816e-01
-4.666666686534881592e-01 -3.993276059627532959e-01
-5.333333611488342285e-01 -5.504475831985473633e-01
-4.666666686534881592e-01 -2.912684082984924316e-01
-2.000000029802322388e-01 -4.641042053699493408e-01
-2.666666805744171143e-01 -3.099370300769805908e-01
-3.333333432674407959e-01 -2.025044709444046021e-02
6.666667014360427856e-02 -4.487452208995819092e-01
-3.333333432674407959e-01 -2.273193299770355225e-01
-2.666666805744171143e-01 1.057652756571769714e-01
-3.333333432674407959e-01 -5.663350597023963928e-02
-3.999997377395629883e-01 -5.613601803779602051e-01
-1.333330720663070679e-01 -3.755136951804161072e-02
6.000000238418579102e-01 -4.044247865676879883e-01
1.399999499320983887e+00 5.381634831428527832e-01
5.333333611488342285e-01 6.601262688636779785e-01
-4.000000059604644775e-01 1.484362244606018066e+00
-5.333333611488342285e-01 -4.535461366176605225e-01
-1.333333402872085571e-01 -6.890965700149536133e-01
0.000000000000000000e+00 -4.460881650447845459e-01
-1.999994963407516479e-01 6.863759458065032959e-02
-2.000005096197128296e-01 9.963989723473787308e-04
-2.000000029802322388e-01 -3.006434142589569092e-01
-1.999994963407516479e-01 -1.181706711649894714e-01
0.000000000000000000e+00 -1.655441224575042725e-01
1.999994963407516479e-01 -1.478993743658065796e-01
1.333333402872085571e-01 8.939615637063980103e-02
6.666667014360427856e-02 2.378285676240921021e-01
-6.666667014360427856e-02 5.083211138844490051e-02
8.000000119209289551e-01 -2.631836012005805969e-02
6.000000238418579102e-01 -1.603149473667144775e-01
2.666666805744171143e-01 1.271915674209594727e+00
2.666666805744171143e-01 2.178634703159332275e-01
2.000000029802322388e-01 2.257939726114273071e-01
5.333333611488342285e-01 4.663319885730743408e-01
2.666666805744171143e-01 1.312789916992187500e-01
-4.000000059604644775e-01 1.016442894935607910e+00
0.000000000000000000e+00 -3.239735960960388184e-01
2.666666805744171143e-01 -8.780410885810852051e-01
6.666667014360427856e-02 7.156509160995483398e-01
4.000000059604644775e-01 1.551864594221115112e-01
6.000000238418579102e-01 -1.309392303228378296e-01
5.333333611488342285e-01 9.058313965797424316e-01
2.666666805744171143e-01 3.370880186557769775e-01
-5.333333611488342285e-01 2.500162720680236816e-01
-6.666666865348815918e-01 -6.722819060087203979e-02
6.666667014360427856e-02 -1.260663866996765137e+00
0.000000000000000000e+00 -2.850540280342102051e-01
-2.000000029802322388e-01 7.158797979354858398e-01
0.000000000000000000e+00 -4.831507503986358643e-01
0.000000000000000000e+00 -1.005294770002365112e-01
4.666666686534881592e-01 2.696110904216766357e-01
1.333333402872085571e-01 -1.372182220220565796e-01
-2.666666805744171143e-01 1.097620129585266113e+00
3.333333432674407959e-01 -7.204106450080871582e-01
-1.000000014901161194e-01 2.569885179400444031e-02
1.000000014901161194e-01 7.652308344841003418e-01
2.666666805744171143e-01 -1.947428472340106964e-02
1.399999976158142090e+00 -1.421447694301605225e-01
1.866666674613952637e+00 2.334552049636840820e+00
8.666666746139526367e-01 9.459909796714782715e-01
2.000000029802322388e-01 9.463073611259460449e-01
-2.666666805744171143e-01 -3.999674618244171143e-01
-1.000000000000000000e+00 -1.409291625022888184e-01
-1.333333373069763184e+00 -6.122151613235473633e-01
-1.466666698455810547e+00 -1.704027295112609863e+00
-8.000000119209289551e-01 -1.004603028297424316e+00
-7.333333492279052734e-01 -1.457947850227355957e+00
-1.266666650772094727e+00 1.306569427251815796e-01
-1.066666722297668457e+00 -1.123691320419311523e+00
-7.333328127861022949e-01 -1.332236170768737793e+00
-3.333335816860198975e-01 -4.721008241176605225e-01
-1.333333402872085571e-01 -3.884765505790710449e-01
-2.666664123535156250e-01 -8.422698825597763062e-02
-6.666667014360427856e-02 -2.287750318646430969e-02
4.666664004325866699e-01 -1.935849487781524658e-01
3.333335816860198975e-01 1.378046628087759018e-02
8.666661381721496582e-01 4.710520505905151367e-01
6.666666865348815918e-01 1.595980882644653320e+00
-2.666666805744171143e-01 5.448058843612670898e-01
4.666666686534881592e-01 -2.938039004802703857e-01
9.333333373069763184e-01 -9.269154667854309082e-01
-3.333333432674407959e-01 1.234935998916625977e+00
-6.666667014360427856e-02 3.993728756904602051e-01
-2.666666805744171143e-01 -2.935404479503631592e-01
-5.333333611488342285e-01 1.816965825855731964e-02
-4.000000059604644775e-01 -4.573959410190582275e-01
-1.333333402872085571e-01 -6.002827882766723633e-01
6.666667014360427856e-02 -2.203659117221832275e-01
1.333333402872085571e-01 -2.073669340461492538e-03
2.000005096197128296e-01 1.269633024930953979e-01
3.333328366279602051e-01 1.282379180192947388e-01
2.000000029802322388e-01 2.063344269990921021e-01
0.000000000000000000e+00 3.846242129802703857e-01
3.333333432674407959e-01 6.277516484260559082e-02
4.000000059604644775e-01 -8.337707817554473877e-02
1.333333402872085571e-01 6.659327149391174316e-01
6.666667014360427856e-02 3.994781374931335449e-01
6.666667014360427856e-02 -1.147460937500000000e-02
6.666667014360427856e-02 1.432484984397888184e-01
6.666667014360427856e-02 4.011840745806694031e-02
-6.666667014360427856e-02 7.738851010799407959e-02
3.333333507180213928e-02 6.078389659523963928e-02
3.333333507180213928e-02 -2.018951475620269775e-01
-6.666667014360427856e-02 1.584956884384155273e+00
5.333333611488342285e-01 -3.033803403377532959e-01
8.666666746139526367e-01 -1.047190904617309570e+00
6.666667014360427856e-02 1.069625377655029297e+00
-2.000000029802322388e-01 7.174214720726013184e-01
-1.333333402872085571e-01 -1.043356299400329590e+00
0.000000000000000000e+00 4.715983197093009949e-02
-1.333333402872085571e-01 -2.057835906744003296e-01
-2.000000029802322388e-01 1.524602323770523071e-01
-2.666666805744171143e-01 -1.070699021220207214e-01
0.000000000000000000e+00 -5.449930950999259949e-02
6.666667014360427856e-02 -2.912867367267608643e-01
6.666667014360427856e-02 2.312067598104476929e-01
4.000000059604644775e-01 3.897603368386626244e-03
1.333333402872085571e-01 8.032887428998947144e-02
-2.666666805744171143e-01 6.275324225425720215e-01
6.666667014360427856e-02 -1.558919250965118408e-01
2.666666805744171143e-01 -3.851715028285980225e-01
6.666667014360427856e-02 3.712285459041595459e-01
2.000000029802322388e-01 2.438034117221832275e-01
4.666666686534881592e-01 -6.764221191406250000e-02
4.666666686534881592e-01 4.127522706985473633e-01
3.333333432674407959e-01 6.239115595817565918e-01
6.666667014360427856e-02 4.259440004825592041e-01
0.000000000000000000e+00 2.344574034214019775e-01
-2.000000029802322388e-01 -1.784988343715667725e-01
-3.333333432674407959e-01 -6.242065504193305969e-02
1.333333402872085571e-01 -4.441309571266174316e-01
4.000000059604644775e-01 -3.997060060501098633e-01
1.333333402872085571e-01 5.052536129951477051e-01
5.333333611488342285e-01 4.140152037143707275e-01
3.666666746139526367e-01 -9.382680058479309082e-02
7.666666507720947266e-01 8.860107660293579102e-01
1.000000000000000000e+00 4.204203188419342041e-01
6.666667014360427856e-02 9.095641970634460449e-01
1.333333402872085571e-01 1.378797411918640137e+00
-2.666666805744171143e-01 -1.711270093917846680e+00
-1.200000047683715820e+00 4.745025634765625000e-01
-1.133333325386047363e+00 -7.139282226562500000e-01
-1.333333402872085571e-01 -1.469277501106262207e+00
-2.000000029802322388e-01 -6.021621823310852051e-01
-2.666666805744171143e-01 4.256200194358825684e-01
-2.000000029802322388e-01 -5.835555791854858398e-01
-2.000000029802322388e-01 -7.705434411764144897e-02
-2.666666805744171143e-01 -1.446289122104644775e-01
2.000000029802322388e-01 -1.683492064476013184e-01
9.333333373069763184e-01 7.464864253997802734e-01
1.533333301544189453e+00 1.305082201957702637e+00
8.666666746139526367e-01 2.931569516658782959e-01
-1.333333402872085571e-01 1.530043482780456543e+00
-6.666667014360427856e-02 -1.945353150367736816e-01
-3.333333432674407959e-01 -7.658731937408447266e-01
-7.333333492279052734e-01 1.337676942348480225e-01
-6.000000238418579102e-01 -6.952179074287414551e-01
-4.000000059604644775e-01 -7.422297000885009766e-01
-4.666666686534881592e-01 -3.075596988201141357e-01
-3.333333432674407959e-01 -3.492802977561950684e-01
-5.333333611488342285e-01 -6.056157350540161133e-01
-4.666666686534881592e-01 -2.206451445817947388e-01
2.000000029802322388e-01 -4.654881656169891357e-01
1.333333373069763184e+00 2.809356749057769775e-01
1.200000047683715820e+00 1.409173130989074707e+00
4.000000059604644775e-01 1.046865820884704590e+00
-2.000000029802322388e-01 7.386047244071960449e-01
4.000000059604644775e-01 -3.038014769554138184e-01
4.666666686534881592e-01 -5.842498540878295898e-01
-3.333333432674407959e-01 7.379373908042907715e-01
-7.333333492279052734e-01 2.693888358771800995e-02
-6.666666865348815918e-01 -7.659677863121032715e-01
-5.333333611488342285e-01 -6.028508543968200684e-01
-2.666666805744171143e-01 -5.312703251838684082e-01
2.000000029802322388e-01 -4.965108335018157959e-01
6.666667014360427856e-02 -8.372853696346282959e-02
-4.666666686534881592e-01 5.220194458961486816e-01
-4.000000059604644775e-01 -1.159484833478927612e-01
4.000000059604644775e-01 -7.013066411018371582e-01
4.666666686534881592e-01 -1.055445373058319092e-01
1.200000047683715820e+00 9.275395870208740234e-01
7.333333492279052734e-01 7.955245971679687500e-01
-3.333333432674407959e-01 9.183837771415710449e-01
-7.333333492279052734e-01 3.236266970634460449e-01
-4.000000059604644775e-01 -1.074023485183715820e+00
-2.666666805744171143e-01 -5.921289920806884766e-01
-2.666666805744171143e-01 -1.701843291521072388e-01
-1.333333402872085571e-01 -3.231684267520904541e-01
-6.666667014360427856e-02 -2.240102142095565796e-01
2.000000029802322388e-01 9.574890136718750000e-03
0.000000000000000000e+00 -2.519989013671875000e-02
-2.000000029802322388e-01 4.542078673839569092e-01
6.666667014360427856e-02 -2.185455262660980225e-01
-2.666666805744171143e-01 -2.062093168497085571e-01
-5.333333611488342285e-01 3.155125975608825684e-01
-3.333333432674407959e-01 -6.401194334030151367e-01
1.600000023841857910e+00 2.390680909156799316e-01
1.266666650772094727e+00 -1.065709441900253296e-01
-7.333333492279052734e-01 2.728678472340106964e-02
2.000000029802322388e-01 -5.819702055305242538e-03
-4.666666686534881592e-01 1.237989306449890137e+00
-8.666666746139526367e-01 -3.634786009788513184e-01
-5.333333611488342285e-01 -6.918375492095947266e-01
-2.666666805744171143e-01 -1.166229248046875000e-01
-3.333333432674407959e-01 -2.053670287132263184e-01
6.666667014360427856e-02 -2.771331667900085449e-01
6.666692346334457397e-02 -1.297775208950042725e-01
2.000000029802322388e-01 2.413065582513809204e-01
3.333333432674407959e-01 -3.475748747587203979e-02
2.666666805744171143e-01 2.612915039062500000e-01
6.666667014360427856e-02 2.912475466728210449e-01
6.666667014360427856e-02 1.259857118129730225e-01
2.000000029802322388e-01 -5.466562882065773010e-02
0.000000000000000000e+00 1.059097275137901306e-01
-1.333333402872085571e-01 2.291412353515625000e-01
-2.000000029802322388e-01 -1.775797456502914429e-01
0.000000000000000000e+00 -1.151489242911338806e-01
2.000000029802322388e-01 -1.867665648460388184e-01
2.000000029802322388e-01 1.445083618164062500e-01
2.666666805744171143e-01 2.246658354997634888e-01
4.000000059604644775e-01 1.204493194818496704e-01
7.333333492279052734e-01 4.427973330020904541e-01
6.000000238418579102e-01 -5.796762928366661072e-02
0.000000000000000000e+00 1.179060816764831543e+00
-1.333333402872085571e-01 3.238077759742736816e-01
1.333333402872085571e-01 -3.776530027389526367e-01
1.333333402872085571e-01 -1.393183320760726929e-01
-2.666666805744171143e-01 1.981018036603927612e-01
-2.666666805744171143e-01 -3.908284381031990051e-02
-3.333333432674407959e-01 -5.574925541877746582e-01
-2.666666805744171143e-01 -1.410649567842483521e-01
-1.333333402872085571e-01 -4.616383910179138184e-01
-3.333333432674407959e-01 -1.376078277826309204e-01
-2.000000029802322388e-01 -1.902974396944046021e-02
2.666666805744171143e-01 -4.535700380802154541e-01
4.666666686534881592e-01 -2.807718887925148010e-02
4.666666686534881592e-01 6.128702759742736816e-01
1.000000000000000000e+00 8.407374024391174316e-01
8.666666746139526367e-01 1.307343006134033203e+00
1.666666626930236816e+00 1.376486182212829590e+00
8.000000119209289551e-01 1.726840257644653320e+00
-4.000000059604644775e-01 3.144500851631164551e-01
-4.666666686534881592e-01 -7.503794431686401367e-01
-4.666666686534881592e-01 -1.304844141006469727e+00
-7.333333492279052734e-01 -3.252085447311401367e-01
-1.333333402872085571e-01 -5.450876951217651367e-01
8.666666746139526367e-01 -8.048746585845947266e-01
-9.333333373069763184e-01 4.875376522541046143e-01
-6.000000238418579102e-01 -2.327281713485717773e+00
4.666666686534881592e-01 5.835362672805786133e-01
-1.000000000000000000e+00 7.420857548713684082e-01
-1.333333402872085571e-01 4.046244323253631592e-01
1.133333325386047363e+00 1.807097315788269043e+00
0.000000000000000000e+00 7.553222775459289551e-01
-6.000000238418579102e-01 5.336669683456420898e-01
-2.666666805744171143e-01 -8.783925175666809082e-01
-2.000000029802322388e-01 -7.836100459098815918e-01
-3.333333432674407959e-01 -7.471822202205657959e-02
4.000000059604644775e-01 -4.164143800735473633e-01
8.666666746139526367e-01 -3.751805722713470459e-01
8.000000119209289551e-01 1.030976891517639160e+00
8.000000119209289551e-01 8.422434329986572266e-01
1.333333373069763184e+00 5.365743041038513184e-01
1.200000047683715820e+00 6.395741701126098633e-01
2.666666805744171143e-01 1.292953491210937500e+00
-4.666666686534881592e-01 5.966064333915710449e-01
-1.333333402872085571e-01 -3.417002260684967041e-01
2.000000029802322388e-01 -6.300445795059204102e-01
6.666667014360427856e-02 2.851114869117736816e-01
-8.000000119209289551e-01 2.026123106479644775e-01
-1.466666698455810547e+00 -1.272145658731460571e-01
-8.666666746139526367e-01 -1.129733324050903320e+00
-1.333333402872085571e-01 -1.301378369331359863e+00
-4.666666686534881592e-01 -5.596415325999259949e-02
-2.666666805744171143e-01 -6.271651983261108398e-01
-2.000000029802322388e-01 -2.811711728572845459e-01
4.000000059604644775e-01 1.080696582794189453e+00
6.666666865348815918e-01 -2.320851683616638184e-01
-4.000000059604644775e-01 -4.534495174884796143e-01
-2.000000029802322388e-01 -1.677716016769409180e+00
2.666666805744171143e-01 -6.661641597747802734e-01
7.333333492279052734e-01 -2.561594545841217041e-01
-2.000000029802322388e-01 3.337158262729644775e-01
-4.666666686534881592e-01 7.366688847541809082e-01
4.666666686534881592e-01 -9.937398433685302734e-01
4.000000059604644775e-01 -1.654561311006546021e-01
1.333333402872085571e-01 9.791432619094848633e-01
2.000000029802322388e-01 -1.035247817635536194e-01
6.666667014360427856e-02 1.067494675517082214e-01
1.000000014901161194e-01 4.843139555305242538e-03
-3.666666746139526367e-01 -9.114502072334289551e-01
-6.666666865348815918e-01 3.002451658248901367e-01
-1.333333402872085571e-01 -6.839619874954223633e-01
-1.333333402872085571e-01 -7.238261103630065918e-01
-1.333333402872085571e-01 2.038167268037796021e-01
-6.666667014360427856e-02 -2.728780210018157959e-01
-1.333333402872085571e-01 -1.723327673971652985e-02
0.000000000000000000e+00 2.539723739027976990e-02
-1.333333402872085571e-01 -1.609634459018707275e-01
0.000000000000000000e+00 1.919708251953125000e-01
2.000000029802322388e-01 -2.612884640693664551e-01
6.666667014360427856e-02 2.240763306617736816e-01
-2.666666805744171143e-01 3.093327879905700684e-01
-4.000000059604644775e-01 -5.798085406422615051e-02
-3.333333432674407959e-01 -4.483749270439147949e-01
-1.333333402872085571e-01 -4.195739626884460449e-01
2.000000029802322388e-01 -2.822982668876647949e-01
1.333333402872085571e-01 -1.359558082185685635e-03
-1.333333402872085571e-01 4.167551696300506592e-01
6.666667014360427856e-02 3.375752642750740051e-02
4.000000059604644775e-01 -2.394576966762542725e-01
9.333333373069763184e-01 2.876704037189483643e-01
5.000000000000000000e-01 5.649586915969848633e-01
1.366666674613952637e+00 1.292653918266296387e+00
7.333333492279052734e-01 7.771911472082138062e-02
4.000000059604644775e-01 1.472726464271545410e+00
-1.399999976158142090e+00 -1.601759791374206543e+00
-1.133333325386047363e+00 -1.268123388290405273e+00
-8.666666746139526367e-01 -1.415425658226013184e+00
-8.666666746139526367e-01 -7.181426882743835449e-01
-9.333333373069763184e-01 -9.071919918060302734e-01
-4.000000059604644775e-01 1.410349458456039429e-01
-2.000000029802322388e-01 -1.116177320480346680e+00
-3.333333432674407959e-01 -6.545511633157730103e-02
-8.000000119209289551e-01 -1.754048615694046021e-01
-9.333333373069763184e-01 -4.235880672931671143e-01
-1.333333402872085571e-01 -9.760238528251647949e-01
-5.333333611488342285e-01 -8.647979497909545898e-01
-8.666666746139526367e-01 4.444763064384460449e-01
-5.333333611488342285e-01 -1.044978857040405273e+00
-3.666666746139526367e-01 -7.871917486190795898e-01
-2.333333343267440796e-01 8.594512939453125000e-02
4.000000059604644775e-01 -2.254989594221115112e-01
1.000000000000000000e+00 4.280782043933868408e-01
8.000000119209289551e-01 7.613535523414611816e-01
-1.333333402872085571e-01 5.851771235466003418e-01
-6.666667014360427856e-02 6.159780025482177734e-01
2.000000029802322388e-01 -7.098928093910217285e-01
-3.333333432674407959e-01 3.013107180595397949e-01
-4.666666686534881592e-01 1.848927885293960571e-01
-1.333333402872085571e-01 -8.075973391532897949e-01
6.666667014360427856e-02 -5.488464236259460449e-01
3.666666746139526367e-01 1.749328672885894775e-01
5.666666626930236816e-01 1.284876465797424316e-01
6.000000238418579102e-01 7.836832404136657715e-01
4.000000059604644775e-01 3.830276429653167725e-01
-2.000000029802322388e-01 8.623616695404052734e-01
-3.000000119209289551e-01 1.360707581043243408e-01
-1.000000014901161194e-01 -6.306645870208740234e-01
-3.333333432674407959e-01 -2.732701599597930908e-01
-2.666666805744171143e-01 -6.808471679687500000e-02
2.000000029802322388e-01 -6.006891727447509766e-01
6.666667014360427856e-02 -7.189585268497467041e-02
-1.333333402872085571e-01 5.214070677757263184e-01
-2.666666805744171143e-01 -1.365564912557601929e-01
-2.666666805744171143e-01 -1.472935974597930908e-01
-4.666666686534881592e-01 -3.224385678768157959e-01
-2.666666805744171143e-01 -2.188130766153335571e-01
-2.000000029802322388e-01 -7.416824102401733398e-01
-2.666666805744171143e-01 2.034825682640075684e-01
-4.666666686534881592e-01 4.341949522495269775e-01
0.000000000000000000e+00 -6.735041141510009766e-01
5.333333611488342285e-01 -3.547531068325042725e-01
9.333333373069763184e-01 -2.095743864774703979e-01
1.133333325386047363e+00 7.237070798873901367e-01
-6.666667014360427856e-02 9.915344119071960449e-01
-6.000000238418579102e-01 1.321778893470764160e+00
0.000000000000000000e+00 -8.946772217750549316e-01
4.000000059604644775e-01 -5.878219604492187500e-01
0.000000000000000000e+00 3.591369688510894775e-01
6.000000238418579102e-01 5.112549066543579102e-01
-7.333333492279052734e-01 -3.870417177677154541e-01
-5.333333611488342285e-01 3.172231018543243408e-01
-2.000002562999725342e-01 -3.485616063699126244e-03
-2.666664123535156250e-01 -1.826965361833572388e-01
-2.666666805744171143e-01 -9.932708740234375000e-02
-3.333333432674407959e-01 -2.266009002923965454e-01
6.666667014360427856e-02 -1.579696685075759888e-01
4.666666686534881592e-01 -2.637529969215393066e-01
6.666666865348815918e-01 2.903266847133636475e-01
1.999997496604919434e-01 4.777325987815856934e-01
3.333335816860198975e-01 5.353240966796875000e-01
4.000000059604644775e-01 -1.961898803710937500e-01
2.000000029802322388e-01 4.673009216785430908e-01
1.333333402872085571e-01 2.519322633743286133e-01
2.666666805744171143e-01 8.505757898092269897e-03
2.666666805744171143e-01 1.246765106916427612e-01
2.666666805744171143e-01 3.058527708053588867e-01
2.666666805744171143e-01 1.822764128446578979e-01
2.666666805744171143e-01 2.732635438442230225e-01
2.666666805744171143e-01 2.785115540027618408e-01
6.000000238418579102e-01 3.036626279354095459e-01
6.000000238418579102e-01 3.077606260776519775e-01
2.666666805744171143e-01 9.031372070312500000e-01
6.666667014360427856e-02 4.647832214832305908e-01
0.000000000000000000e+00 -1.952718012034893036e-02
3.333333432674407959e-01 -9.433288872241973877e-02
4.666666686534881592e-01 -1.424270570278167725e-01
4.000000059604644775e-01 4.745478332042694092e-01
6.666667014360427856e-02 3.010905086994171143e-01
-4.000000059604644775e-01 2.458801269531250000e-01
1.000000000000000000e+00 -9.818725287914276123e-02
6.000000238418579102e-01 -7.376230955123901367e-01
-2.000000029802322388e-01 1.261708617210388184e+00
-6.666666865348815918e-01 -1.375384569168090820e+00
-1.000000000000000000e+00 -9.509195685386657715e-01
-6.666666865348815918e-01 -1.588259935379028320e+00
-3.333333432674407959e-01 -2.226893663406372070e+00
-2.000000029802322388e-01 -5.558670163154602051e-01
-4.666666686534881592e-01 -1.967224180698394775e-01
-6.666666865348815918e-01 -1.227122023701667786e-01
-2.666666805744171143e-01 -5.771642327308654785e-01
-5.333333611488342285e-01 -5.684585571289062500e-01
-2.000002562999725342e-01 -6.870259642601013184e-01
-1.333333402872085571e-01 -5.503387376666069031e-02
6.000000238418579102e-01 -6.630350649356842041e-02
6.000002622604370117e-01 -5.926869809627532959e-02
2.333333343267440796e-01 5.002214908599853516e-01
-3.333333507180213928e-02 1.462015748023986816e+00
6.666667014360427856e-02 -4.973017275333404541e-01
2.000000029802322388e-01 2.599115967750549316e-01
-6.666667014360427856e-02 6.135335564613342285e-01
-6.666667014360427856e-02 -5.232091546058654785e-01
-1.333333402872085571e-01 -1.839365661144256592e-01
-3.333333432674407959e-01 2.796122245490550995e-02
0.000000000000000000e+00 -2.043487578630447388e-01
1.333333402872085571e-01 -3.729202151298522949e-01
-6.666667014360427856e-02 2.753891050815582275e-01
-2.000000029802322388e-01 6.881204992532730103e-02
-1.333333402872085571e-01 -1.888448148965835571e-01
-6.666667014360427856e-02 -1.716222167015075684e-01
6.666667014360427856e-02 -3.983001783490180969e-02
1.200000047683715820e+00 1.514790859073400497e-02
1.066666722297668457e+00 9.882730841636657715e-01
6.666666865348815918e-01 1.817746996879577637e+00
8.666666746139526367e-01 5.843597650527954102e-01
2.000000029802322388e-01 5.060638189315795898e-01
-3.333333432674407959e-01 8.193746209144592285e-01
1.133333325386047363e+00 -6.882446408271789551e-01
2.666666805744171143e-01 1.970909595489501953e+00
-6.666667014360427856e-02 9.782328009605407715e-01
5.333333611488342285e-01 -6.866109371185302734e-01
-1.333333402872085571e-01 1.570637971162796021e-01
-9.333333373069763184e-01 7.403940558433532715e-01
-1.266666650772094727e+00 -7.823048830032348633e-01
-6.333333253860473633e-01 -1.001706957817077637e+00
3.333333507180213928e-02 -9.723083376884460449e-01
6.666667014360427856e-02 5.773702263832092285e-01
-6.666667014360427856e-02 9.202352166175842285e-01
-7.333333492279052734e-01 -1.024037718772888184e+00
-1.000000000000000000e+00 -3.640228211879730225e-01
6.666666865348815918e-01 -1.137811303138732910e+00
3.666666746139526367e-01 -5.779454708099365234e-01
-5.666666626930236816e-01 1.220686316490173340e+00
-7.333333492279052734e-01 -2.869801819324493408e-01
-2.666666805744171143e-01 -3.509491086006164551e-01
-2.000000029802322388e-01 -9.513590335845947266e-01
-3.333333432674407959e-01 1.808558106422424316e-01
-1.333333402872085571e-01 -3.612798154354095459e-01
0.000000000000000000e+00 5.852610468864440918e-01
0.000000000000000000e+00 3.232503235340118408e-01
6.666667014360427856e-02 -3.589996397495269775e-01
-2.000000029802322388e-01 2.218739837408065796e-01
-8.000000119209289551e-01 3.345235064625740051e-02
-8.000000119209289551e-01 -3.658691346645355225e-01
-1.333333402872085571e-01 -9.449412226676940918e-01
4.666666686534881592e-01 -4.212280213832855225e-01
4.000000059604644775e-01 2.976135313510894775e-01
4.000000059604644775e-01 5.667022466659545898e-01
0.000000000000000000e+00 1.584584563970565796e-01
-5.333333611488342285e-01 4.093281924724578857e-01
-6.666667014360427856e-02 -3.257242739200592041e-01
8.000000119209289551e-01 -6.568491458892822266e-01
1.333333402872085571e-01 4.345153868198394775e-01
-6.000000238418579102e-01 9.699503779411315918e-01
-6.666667014360427856e-02 -5.924550294876098633e-01
6.666667014360427856e-02 -6.325480341911315918e-01
-6.666666865348815918e-01 4.951823055744171143e-01
-6.666666865348815918e-01 -1.646870970726013184e-01
-2.000000029802322388e-01 -1.001963257789611816e+00
-8.666666746139526367e-01 -2.291697114706039429e-01
-6.333333253860473633e-01 -8.597005158662796021e-02
-2.333333343267440796e-01 -1.436208605766296387e+00
7.333333492279052734e-01 1.331936120986938477e+00
1.933333277702331543e+00 3.779211521148681641e+00
2.000000029802322388e-01 -2.825581729412078857e-01
-8.666666746139526367e-01 7.291890382766723633e-01
-1.000000000000000000e+00 -1.195109009742736816e+00
-9.333333373069763184e-01 -1.207578539848327637e+00
-5.333333611488342285e-01 -7.245676517486572266e-01
-5.333333611488342285e-01 -8.346496820449829102e-01
-7.333333492279052734e-01 -1.583343446254730225e-01
-6.000000238418579102e-01 -6.251617670059204102e-01
-6.666667014360427856e-02 -7.884618043899536133e-01
3.333333432674407959e-01 -4.165303409099578857e-01
6.666667014360427856e-02 3.201889097690582275e-01
-6.666667014360427856e-02 2.250162810087203979e-01
-2.000000029802322388e-01 2.720988094806671143e-01
1.066666722297668457e+00 -1.521372497081756592e-01
1.666666626930236816e+00 1.740481615066528320e+00
6.666666865348815918e-01 2.338366746902465820e+00
5.333333611488342285e-01 4.454345703125000000e-01
-6.666667014360427856e-02 1.174112968146800995e-02
-8.000000119209289551e-01 4.008178710937500000e-01
-7.333333492279052734e-01 -5.544474124908447266e-01
-4.000000059604644775e-01 -9.522522091865539551e-01
-4.666666686534881592e-01 -2.801849246025085449e-01
-6.666666865348815918e-01 -1.638010591268539429e-01
-6.666666865348815918e-01 -5.302561521530151367e-01
4.000000059604644775e-01 -5.935882329940795898e-01
4.000000059604644775e-01 4.046000242233276367e-01
5.333333611488342285e-01 3.875529021024703979e-02
4.666666686534881592e-01 -1.061423778533935547e+00
2.666666805744171143e-01 -1.590108275413513184e-01
-6.666667014360427856e-02 -8.743795007467269897e-02
-2.000000029802322388e-01 -8.551025763154029846e-03
-2.000000029802322388e-01 -2.897379696369171143e-01
-4.666666686534881592e-01 -1.721669584512710571e-01
-1.066666722297668457e+00 -1.382588744163513184e-01
-7.333333492279052734e-01 -5.592488646507263184e-01
-5.333333611488342285e-01 -1.176420092582702637e+00
-6.000000238418579102e-01 -1.477289795875549316e-01
-6.666666865348815918e-01 -5.909968018531799316e-01
-4.000000059604644775e-01 -6.299163699150085449e-01
6.666667014360427856e-02 -6.539154052734375000e-01
4.000000059604644775e-01 -9.886169433593750000e-02
2.000000029802322388e-01 4.262033998966217041e-01
2.000000029802322388e-01 6.581731438636779785e-01
2.000000029802322388e-01 1.006840988993644714e-01
4.000000059604644775e-01 3.613464236259460449e-01
5.333333611488342285e-01 1.362131685018539429e-01
6.666667014360427856e-02 5.027516484260559082e-01
-1.333333402872085571e-01 4.251179993152618408e-01
0.000000000000000000e+00 -4.094299376010894775e-01
0.000000000000000000e+00 -1.442433744668960571e-01
-4.666666686534881592e-01 4.622192308306694031e-02
6.666667014360427856e-02 -1.551740527153015137e+00
2.000000029802322388e-01 -7.946426272392272949e-01
-6.666667014360427856e-02 6.049244999885559082e-01
-2.000000029802322388e-01 -1.536560058593750000e-02
0.000000000000000000e+00 -1.930943876504898071e-01
6.666667014360427856e-02 -1.913482695817947388e-01
-2.666666805744171143e-01 2.510798275470733643e-01
0.000000000000000000e+00 -2.516062557697296143e-01
-1.333333402872085571e-01 -3.232533633708953857e-01
-2.666666805744171143e-01 3.293167054653167725e-01
2.000000029802322388e-01 -4.879267513751983643e-01
-1.333333402872085571e-01 -2.702341675758361816e-01
-1.333333402872085571e-01 7.291880249977111816e-01
6.666667014360427856e-02 -8.027654290199279785e-01
3.333333432674407959e-01 1.845397949218750000e-01
6.666667014360427856e-02 1.455769836902618408e-01
-1.333333402872085571e-01 5.962056517601013184e-01
0.000000000000000000e+00 -2.963302731513977051e-01
0.000000000000000000e+00 -1.279159486293792725e-01
-1.333333402872085571e-01 1.472992002964019775e-01
6.666667014360427856e-02 -1.242711395025253296e-01
4.000000059604644775e-01 -2.438222318887710571e-01
2.666666805744171143e-01 3.489110171794891357e-01
1.333333402872085571e-01 7.026423215866088867e-01
0.000000000000000000e+00 4.953613132238388062e-02
1.666666716337203979e-01 1.917460113763809204e-01
5.666666626930236816e-01 -2.002868652343750000e-01
2.666666805744171143e-01 1.139935255050659180e+00
1.333333402872085571e-01 -5.368224978446960449e-01
-4.000000059604644775e-01 5.419596433639526367e-01
-6.000000238418579102e-01 -2.479359954595565796e-01
-2.666666805744171143e-01 -6.527531743049621582e-01
-1.333333402872085571e-01 -7.700317502021789551e-01
-2.000000029802322388e-01 -4.027455672621726990e-02
6.666667014360427856e-02 -2.501769959926605225e-01
2.000000029802322388e-01 -1.794794648885726929e-01
-6.666667014360427856e-02 5.363194942474365234e-01
-2.000000029802322388e-01 3.114059567451477051e-01
-6.666667014360427856e-02 -2.936167418956756592e-01
7.333333492279052734e-01 -2.173090577125549316e-01
-2.000000029802322388e-01 3.560892865061759949e-02
2.000000000000000000e+00 1.174377426505088806e-01
1.000000000000000000e+00 1.375986695289611816e+00
1.333333402872085571e-01 1.636579394340515137e+00
1.333333402872085571e-01 9.917093813419342041e-02
3.333333432674407959e-01 -1.534342467784881592e-01
-2.666666805744171143e-01 1.893656402826309204e-01
-8.000000119209289551e-01 2.692138552665710449e-01
-1.066666722297668457e+00 -7.505452632904052734e-01
-1.066666722297668457e+00 -8.559010624885559082e-01
-1.000000000000000000e+00 -1.012330174446105957e+00
-7.333333492279052734e-01 -8.798492550849914551e-01
-2.000000029802322388e-01 -8.731364011764526367e-01
-2.666666805744171143e-01 -5.598704218864440918e-01
-4.000000059604644775e-01 1.153757721185684204e-01
-5.333333611488342285e-01 -5.782836675643920898e-01
-2.666666805744171143e-01 -3.765014708042144775e-01
-3.333333432674407959e-01 -6.702021360397338867e-01
-4.666666686534881592e-01 8.260243386030197144e-02
8.000000119209289551e-01 -3.855087161064147949e-01
2.133333444595336914e+00 3.252593874931335449e-01
8.666666746139526367e-01 1.808206200599670410e+00
0.000000000000000000e+00 -1.446933984756469727e+00
-7.333333492279052734e-01 -6.741333007812500000e-02
-1.066666722297668457e+00 1.517395079135894775e-01
-8.666666746139526367e-01 -1.559804797172546387e+00
-8.666666746139526367e-01 -1.027731776237487793e+00
-7.333333492279052734e-01 -8.784474730491638184e-01
-6.666666865348815918e-01 -9.289764165878295898e-01
-4.666666686534881592e-01 -3.757365047931671143e-01
-3.333333432674407959e-01 -5.340235233306884766e-01
-4.000000059604644775e-01 -2.354914397001266479e-01
-2.666666805744171143e-01 -1.440579742193222046e-01
0.000000000000000000e+00 -1.123209670186042786e-01
2.000000029802322388e-01 4.135615006089210510e-02
4.000002443790435791e-01 2.162704430520534515e-02
3.999997377395629883e-01 -2.712707594037055969e-02
6.666667014360427856e-02 1.105621308088302612e-01
0.000000000000000000e+00 2.486485838890075684e-01
-1.333330720663070679e-01 -5.185038223862648010e-02
-1.333335936069488525e-01 2.183252945542335510e-02
-1.000000014901161194e-01 -1.226353943347930908e-01
3.333333507180213928e-02 -5.296045914292335510e-02
6.666667014360427856e-02 -1.872355118393898010e-02
6.666667014360427856e-02 3.766151368618011475e-01
6.333333253860473633e-01 -1.753224730491638184e-01
1.000000014901161194e-01 2.530380189418792725e-01
2.000000029802322388e-01 8.820933103561401367e-01
7.333333492279052734e-01 -7.526341676712036133e-01
3.333333432674407959e-01 3.499888181686401367e-01
-2.000000029802322388e-01 1.094952940940856934e+00
-3.333333432674407959e-01 -1.465072631835937500e-01
-3.333333432674407959e-01 -3.758219480514526367e-01
-2.666666805744171143e-01 -2.826497256755828857e-01
-1.333333402872085571e-01 -3.409708738327026367e-01
0.000000000000000000e+00 -2.144653350114822388e-01
6.666667014360427856e-02 -6.696879118680953979e-02
-1.333333402872085571e-01 3.940785676240921021e-02
-2.000000029802322388e-01 7.207336276769638062e-02
-3.333333432674407959e-01 -2.563105225563049316e-01
3.000000119209289551e-01 -8.513692021369934082e-02
1.000000014901161194e-01 -2.626263797283172607e-01
2.000000029802322388e-01 1.537251770496368408e-01
0.000000000000000000e+00 2.368161529302597046e-01
0.000000000000000000e+00 2.294036895036697388e-01
0.000000000000000000e+00 -1.665857881307601929e-01
0.000000000000000000e+00 8.136495202779769897e-02
0.000000000000000000e+00 -1.583709754049777985e-02
-1.333333402872085571e-01 -3.059387207031250000e-03
-1.333333402872085571e-01 1.543172169476747513e-03
0.000000000000000000e+00 -1.737848967313766479e-01
6.666667014360427856e-02 -8.372141420841217041e-02
6.666667014360427856e-02 4.866231232881546021e-02
6.666667014360427856e-02 6.032307818531990051e-02
2.000000029802322388e-01 4.695739597082138062e-02
2.000000029802322388e-01 6.198425218462944031e-02
2.000000029802322388e-01 2.537348568439483643e-01
1.333333402872085571e-01 1.684463471174240112e-01
-3.333333432674407959e-01 2.102371156215667725e-01
-3.333333507180213928e-02 1.209091171622276306e-01
2.333333343267440796e-01 -6.186330318450927734e-01
6.666667014360427856e-02 3.278350830078125000e-01
3.333333432674407959e-01 1.783304810523986816e-01
1.333333402872085571e-01 -5.094807967543601990e-02
0.000000000000000000e+00 6.461659669876098633e-01
1.333333402872085571e-01 -1.652526855468750000e-01
2.000000029802322388e-01 3.494059294462203979e-02
2.666666805744171143e-01 2.797627747058868408e-01
0.000000000000000000e+00 2.005971223115921021e-01
6.666667014360427856e-02 3.678863644599914551e-01
6.666666865348815918e-01 -2.798258364200592041e-01
8.666666746139526367e-01 3.119303286075592041e-01
-2.000000029802322388e-01 5.638112425804138184e-01
1.933333277702331543e+00 8.577372431755065918e-01
4.000000059604644775e-01 4.696655273437500000e-01
6.333333253860473633e-01 -2.355295866727828979e-01
1.233333349227905273e+00 -2.669016420841217041e-01
8.000000119209289551e-01 7.757670283317565918e-01
-6.666667014360427856e-02 7.245259881019592285e-01
-6.666666865348815918e-01 4.815307557582855225e-01
-1.333333402872085571e-01 -5.047342777252197266e-01
-1.333333402872085571e-01 -8.585347533226013184e-01
-1.333333373069763184e+00 3.426615297794342041e-01
-5.666666626930236816e-01 -2.364440858364105225e-01
-8.999999761581420898e-01 -2.131806373596191406e+00
-9.333333373069763184e-01 2.932037413120269775e-01
-6.000000238418579102e-01 -1.155104517936706543e+00
-1.166666626930236816e+00 -2.415578216314315796e-01
6.000000238418579102e-01 1.044023633003234863e+00
8.000000119209289551e-01 2.375702857971191406e+00
3.333333432674407959e-01 9.506307244300842285e-01
-4.000000059604644775e-01 8.907063864171504974e-03
-8.666666746139526367e-01 4.292744994163513184e-01
-9.333333373069763184e-01 -9.857208132743835449e-01
-2.666666805744171143e-01 -8.853047490119934082e-01
1.333333402872085571e-01 -1.108163475990295410e+00
6.666667014360427856e-02 5.547271966934204102e-01
-6.666667014360427856e-02 1.065165176987648010e-02
6.666667014360427856e-02 2.420359253883361816e-01
-6.666667014360427856e-02 -2.307973206043243408e-01
-3.333333432674407959e-01 2.966064512729644775e-01
-6.666667014360427856e-02 -3.123301267623901367e-01
0.000000000000000000e+00 -4.031239748001098633e-01
2.666666805744171143e-01 2.460734099149703979e-01
5.333333611488342285e-01 -1.523020416498184204e-01
0.000000000000000000e+00 5.558359622955322266e-01
-4.000000059604644775e-01 5.626128911972045898e-01
-4.666666686534881592e-01 -5.063496828079223633e-01
-5.333333611488342285e-01 -3.756307065486907959e-01
-1.333333402872085571e-01 -4.598408937454223633e-01
1.166666626930236816e+00 -7.523656487464904785e-01
9.666666388511657715e-01 3.239741027355194092e-01
6.666666865348815918e-01 1.852782130241394043e+00
2.000000029802322388e-01 8.155039548873901367e-01
6.666667014360427856e-02 1.809804290533065796e-01
-2.666666805744171143e-01 -4.869588091969490051e-02
8.000000119209289551e-01 7.299428582191467285e-01
1.200000047683715820e+00 2.190948426723480225e-01
-8.666666746139526367e-01 5.713541507720947266e-01
-1.333333373069763184e+00 5.877207517623901367e-01
-7.333333492279052734e-01 -2.352984666824340820e+00
-5.000000000000000000e-01 -1.091647386550903320e+00
-9.666666388511657715e-01 -3.365742862224578857e-01
-1.066666722297668457e+00 -1.568857878446578979e-01
-5.333333611488342285e-01 -1.329008936882019043e+00
-2.000000029802322388e-01 -9.293757081031799316e-01
-3.333333432674407959e-01 -3.136754333972930908e-01
-3.333333432674407959e-01 -1.857594847679138184e-01
-1.333333402872085571e-01 -7.681518793106079102e-01
-2.666666805744171143e-01 2.980016171932220459e-01
-1.333333402872085571e-01 -2.193588316440582275e-01
-1.333333402872085571e-01 -3.260716795921325684e-01
6.666667014360427856e-02 1.791686937212944031e-02
2.000000029802322388e-01 -2.196858674287796021e-01
0.000000000000000000e+00 2.498087584972381592e-01
-4.000000059604644775e-01 2.426630705595016479e-01
-3.333333432674407959e-01 -2.008244842290878296e-01
-1.333333402872085571e-01 -6.026341915130615234e-01
6.666667014360427856e-02 -1.688023954629898071e-01
1.333333402872085571e-01 -7.056681066751480103e-02
6.666667014360427856e-02 1.360809355974197388e-01
1.333333402872085571e-01 1.367462128400802612e-01
-1.333333402872085571e-01 1.798400841653347015e-02
-2.000000029802322388e-01 2.167795747518539429e-01
6.666666865348815918e-01 -3.526774048805236816e-01
-2.333333343267440796e-01 -8.603566139936447144e-02
2.333333343267440796e-01 1.301865696907043457e+00
-1.333333402872085571e-01 -7.918655276298522949e-01
-2.666666805744171143e-01 2.152364104986190796e-01
-1.333333402872085571e-01 -2.575927674770355225e-01
1.333333402872085571e-01 -3.049738705158233643e-01
1.333333402872085571e-01 -3.232727199792861938e-02
2.000000029802322388e-01 2.666620910167694092e-01
1.333333402872085571e-01 6.048126146197319031e-02
6.666667014360427856e-02 3.003005981445312500e-01
6.666667014360427856e-02 6.149291992187500000e-02
6.666667014360427856e-02 5.977681651711463928e-02
2.000000029802322388e-01 9.394022822380065918e-02
7.333333492279052734e-01 6.375630944967269897e-02
6.999999880790710449e-01 1.883646696805953979e-01
9.666666388511657715e-01 1.534084081649780273e+00
2.000000000000000000e+00 2.570505857467651367e+00
1.533333301544189453e+00 1.217381834983825684e+00
4.666666686534881592e-01 1.254506468772888184e+00
-5.333333611488342285e-01 -3.342386782169342041e-01
-6.000000238418579102e-01 -1.334930360317230225e-01
-7.333333492279052734e-01 -1.032685399055480957e+00
-1.533333301544189453e+00 -4.270243346691131592e-01
-1.399999976158142090e+00 -8.829060792922973633e-01
-1.066666722297668457e+00 -1.853786230087280273e+00
-8.666666746139526367e-01 -1.022654175758361816e+00
-7.333333492279052734e-01 -1.169711351394653320e+00
-5.333333611488342285e-01 -7.481155395507812500e-01
-5.333333611488342285e-01 -4.946060180664062500e-01
-3.999997377395629883e-01 -2.623311281204223633e-01
-5.333330631256103516e-01 -3.764640688896179199e-01
1.333328187465667725e-01 -8.654709160327911377e-02
1.333333402872085571e-01 -8.997726440429687500e-02
6.666717678308486938e-02 1.215820293873548508e-02
3.999994993209838867e-01 1.359176635742187500e-02
1.533333301544189453e+00 -4.435170441865921021e-02
1.200000047683715820e+00 2.362607270479202271e-01
1.266666650772094727e+00 1.906488299369812012e+00
2.066666603088378906e+00 2.467803955078125000e+00
2.066666603088378906e+00 2.055572569370269775e-01
-1.000000000000000000e+00 7.886260747909545898e-01
-8.000000119209289551e-01 -3.615173399448394775e-01
-6.666667014360427856e-02 -1.802600145339965820e+00
2.666666805744171143e-01 -2.150258421897888184e-01
-3.333333432674407959e-01 1.180074065923690796e-01
-1.200000047683715820e+00 2.067281156778335571e-01
-2.666666805744171143e-01 -7.287536859512329102e-01
0.000000000000000000e+00 -1.371198534965515137e+00
-2.666666805744171143e-01 7.720692753791809082e-01
-3.333333432674407959e-01 -4.634918272495269775e-01
-3.333333432674407959e-01 -2.658945620059967041e-01
-4.666666686534881592e-01 -3.699289858341217041e-01
-6.000000238418579102e-01 -2.752085328102111816e-01
-1.666666626930236816e+00 -1.059580519795417786e-01
-6.666666865348815918e-01 -1.553819298744201660e+00
-2.666666805744171143e-01 9.173278510570526123e-02
-2.000000029802322388e-01 -9.419286251068115234e-01
-3.666666746139526367e-01 -6.023783087730407715e-01
-4.333333373069763184e-01 1.721570342779159546e-01
-5.333333611488342285e-01 -2.329663634300231934e-01
-1.999994963407516479e-01 2.546643614768981934e-01
3.333282470703125000e-02 2.826181938871741295e-03
2.333333343267440796e-01 -1.130335479974746704e-01
5.333333611488342285e-01 1.655309051275253296e-01
6.666666865348815918e-01 3.692062497138977051e-01
4.666666686534881592e-01 -6.427650451660156250e-01
4.000000059604644775e-01 2.421206086874008179e-01
6.000000238418579102e-01 3.014923036098480225e-01
7.333333492279052734e-01 4.461919069290161133e-01
8.000000119209289551e-01 8.200474977493286133e-01
3.333333432674407959e-01 8.939321041107177734e-01
-1.333333402872085571e-01 1.015225172042846680e+00
-6.666667014360427856e-02 -2.896016463637351990e-02
1.333333402872085571e-01 -2.878178954124450684e-01
-1.666666716337203979e-01 3.765614703297615051e-02
-1.433333277702331543e+00 2.542541623115539551e-01
-8.666666746139526367e-01 -9.260197877883911133e-01
1.333333402872085571e-01 -1.786199927330017090e+00
1.066666722297668457e+00 -3.274642825126647949e-01
8.000000119209289551e-01 4.170084595680236816e-01
-1.333333402872085571e-01 1.800144433975219727e+00
1.333333402872085571e-01 2.860855162143707275e-01
6.000000238418579102e-01 -6.717290282249450684e-01
8.000000119209289551e-01 8.952779173851013184e-01
2.666666805744171143e-01 8.645604252815246582e-01
0.000000000000000000e+00 9.355402588844299316e-01
6.666667014360427856e-02 -4.683705568313598633e-01
-2.000000029802322388e-01 -2.431132085621356964e-02
-6.666667014360427856e-02 2.004597894847393036e-02
6.666667014360427856e-02 -5.621734857559204102e-01
2.666666805744171143e-01 1.963414549827575684e-01
-4.000000059604644775e-01 1.871795579791069031e-02
-4.666666686534881592e-01 4.556976258754730225e-01
-4.666666686534881592e-01 -1.077323436737060547e+00
-1.333333402872085571e-01 -2.161463350057601929e-01
1.333333402872085571e-01 -7.179372310638427734e-01
2.000000029802322388e-01 1.841481477022171021e-01
4.000000059604644775e-01 3.246403932571411133e-01
2.666666805744171143e-01 3.957951962947845459e-01
1.333333402872085571e-01 8.279556035995483398e-01
1.000000014901161194e-01 3.177897073328495026e-03
4.333333373069763184e-01 1.306050643324851990e-02
0.000000000000000000e+00 4.540242552757263184e-01
-4.666666686534881592e-01 -4.353942722082138062e-02
-2.000000029802322388e-01 -2.092152982950210571e-01
-2.000000029802322388e-01 -7.794219851493835449e-01
-2.000000029802322388e-01 2.524586915969848633e-01
-2.000000029802322388e-01 -6.000936031341552734e-01
-6.666667014360427856e-02 -8.375295251607894897e-02
2.000000029802322388e-01 -2.694183290004730225e-01
6.666667014360427856e-02 7.505238801240921021e-02
-3.333333507180213928e-02 2.056793272495269775e-01
5.000000000000000000e-01 1.580510437488555908e-01
6.000000238418579102e-01 1.885581970214843750e+00
2.000000029802322388e-01 4.665018618106842041e-02
-7.333333492279052734e-01 5.482788011431694031e-02
-1.333333402872085571e-01 -8.361979126930236816e-01
7.333333492279052734e-01 -1.121415257453918457e+00
7.333333492279052734e-01 6.676793694496154785e-01
3.333333432674407959e-01 9.854843020439147949e-01
-6.000000238418579102e-01 4.295084774494171143e-01
-5.666666626930236816e-01 3.714436888694763184e-01
-6.999999880790710449e-01 -1.365352392196655273e+00
0.000000000000000000e+00 -4.989003539085388184e-01
-2.000000029802322388e-01 -5.571904778480529785e-01
-1.200000047683715820e+00 3.314941525459289551e-01
-1.000000000000000000e+00 -6.123214960098266602e-01
-4.000000059604644775e-01 -9.564259648323059082e-01
1.333333402872085571e-01 -1.342998743057250977e+00
3.333333432674407959e-01 1.142883324064314365e-03
6.666667014360427856e-02 3.022725284099578857e-01
-1.000000014901161194e-01 5.383453369140625000e-01
-2.333333343267440796e-01 -2.409138977527618408e-01
-2.666666805744171143e-01 3.305399715900421143e-01
-2.000000029802322388e-01 -1.459971070289611816e-01
-2.000000029802322388e-01 -9.703043699264526367e-01
-6.666667014360427856e-02 -7.759704440832138062e-02
1.333333402872085571e-01 -2.404602020978927612e-01
0.000000000000000000e+00 2.177937887609004974e-02
-2.000000029802322388e-01 2.114329040050506592e-01
-2.000000029802322388e-01 -1.223449707031250000e-01
6.666666865348815918e-01 -2.403828948736190796e-01
1.799999952316284180e+00 -1.295796781778335571e-01
1.266666650772094727e+00 1.137129187583923340e+00
1.333333402872085571e-01 3.389628231525421143e-01
6.666667014360427856e-02 -1.275309175252914429e-01
-1.333333402872085571e-01 1.985280364751815796e-01
-6.666666865348815918e-01 -3.042266964912414551e-01
-6.000000238418579102e-01 -3.102630674839019775e-01
-8.000000119209289551e-01 -1.106268286705017090e+00
-6.999999880790710449e-01 -4.376434385776519775e-01
-6.999999880790710449e-01 -1.176305174827575684e+00
-5.666666626930236816e-01 -7.063741087913513184e-01
-5.999994874000549316e-01 -1.727205961942672729e-01
0.000000000000000000e+00 1.996617615222930908e-01
6.666717678308486938e-02 -1.483070403337478638e-01
5.333330631256103516e-01 -1.676610261201858521e-01
1.399999737739562988e+00 4.580990970134735107e-01
8.000000119209289551e-01 2.214965820312500000e-01
-2.333333343267440796e-01 -4.158065915107727051e-01
2.000000029802322388e-01 -1.352108240127563477e+00
2.000000029802322388e-01 8.967590332031250000e-02
6.666667014360427856e-02 3.435399234294891357e-01
2.000000029802322388e-01 9.148356318473815918e-02
2.666666805744171143e-01 1.027829527854919434e+00
-8.000000119209289551e-01 7.979899048805236816e-01
-8.666666746139526367e-01 -2.656860351562500000e-01
2.000000029802322388e-01 -1.214890599250793457e+00
4.666666686534881592e-01 -7.267150878906250000e-01
1.333333402872085571e-01 9.077916741371154785e-01
1.333333402872085571e-01 2.121444642543792725e-01
-1.333333402872085571e-01 5.644582211971282959e-02
-6.666666865348815918e-01 3.405665159225463867e-01
6.666667014360427856e-02 -4.838302731513977051e-01
-1.333333402872085571e-01 -1.027616858482360840e+00
-6.666667014360427856e-02 8.807184696197509766e-01
6.666667014360427856e-02 -8.921478390693664551e-01
-3.333333432674407959e-01 3.867309689521789551e-01
0.000000000000000000e+00 9.021861106157302856e-02
3.333333432674407959e-01 -7.511871457099914551e-01
6.666667014360427856e-02 6.756063103675842285e-01
-1.333333402872085571e-01 5.179158449172973633e-01
-2.000000029802322388e-01 -2.527191042900085449e-01
-2.666666805744171143e-01 -1.212402358651161194e-01
0.000000000000000000e+00 -3.142303526401519775e-01
1.333333402872085571e-01 -3.753713071346282959e-01
3.000000119209289551e-01 3.106282651424407959e-01
6.333333253860473633e-01 2.103332579135894775e-01
1.466666698455810547e+00 8.146728277206420898e-01
2.200000047683715820e+00 1.538717627525329590e+00
1.466666698455810547e+00 2.032966136932373047e+00
-5.333333611488342285e-01 1.419874072074890137e+00
-1.466666698455810547e+00 -1.806752532720565796e-01
-1.200000047683715820e+00 -1.530181884765625000e+00
-9.333333373069763184e-01 -1.427648901939392090e+00
-8.000000119209289551e-01 -7.585316896438598633e-01
-1.000000000000000000e+00 -8.917511105537414551e-01
-6.333333253860473633e-01 -7.193852663040161133e-01
-9.666666388511657715e-01 -1.262709498405456543e+00
-6.666666865348815918e-01 -2.871576845645904541e-01
-7.666666507720947266e-01 -1.443635582923889160e+00
-3.333333432674407959e-01 -6.756991147994995117e-01
-4.000002443790435791e-01 2.536516785621643066e-01
2.000000000000000000e+00 8.895111083984375000e-02
2.000000000000000000e+00 7.871284484863281250e-01
-6.666666865348815918e-01 -7.133076786994934082e-01
-8.666666746139526367e-01 -5.962158441543579102e-01
-6.000000238418579102e-01 -9.067372679710388184e-01
-4.666666686534881592e-01 -1.239593029022216797e+00
-4.000000059604644775e-01 -4.336817562580108643e-01
-2.666666805744171143e-01 -4.236684143543243408e-01
6.666667014360427856e-02 -2.123835235834121704e-01
-6.666667014360427856e-02 -2.300379425287246704e-01
6.666667014360427856e-02 3.409169614315032959e-01
1.133333325386047363e+00 4.486022889614105225e-01
1.533333301544189453e+00 2.881815731525421143e-01
7.333333492279052734e-01 1.500661730766296387e+00
0.000000000000000000e+00 1.843334436416625977e+00
-6.000000238418579102e-01 -4.476827085018157959e-01
-1.066666722297668457e+00 -2.224405854940414429e-01
-9.333333373069763184e-01 -1.017213940620422363e+00
-1.000000000000000000e+00 -1.447702050209045410e+00
-8.000000119209289551e-01 -8.657653927803039551e-01
-5.333333611488342285e-01 -9.960449337959289551e-01
-2.000000029802322388e-01 -4.322560727596282959e-01
-1.333333402872085571e-01 -3.138064146041870117e-01
6.666667014360427856e-02 -9.185765683650970459e-02
5.333333611488342285e-01 -2.911122702062129974e-02
1.266666650772094727e+00 6.197662279009819031e-02
8.000000119209289551e-01 5.554586052894592285e-01
2.666666805744171143e-01 1.912502050399780273e+00
-3.333333432674407959e-01 1.715209931135177612e-01
-4.666666686534881592e-01 2.582875490188598633e-01
-2.000000029802322388e-01 -7.687560915946960449e-01
-2.666666805744171143e-01 -4.153086245059967041e-01
-7.333333492279052734e-01 -5.237833783030509949e-02
-5.333333611488342285e-01 -9.738978147506713867e-01
-2.666666805744171143e-01 9.247945249080657959e-02
-6.000000238418579102e-01 -3.183222413063049316e-01
-3.999994993209838867e-01 -2.800275087356567383e-01
1.666661649942398071e-01 -1.118029281497001648e-01
7.000005245208740234e-01 2.298540771007537842e-01
1.133332848548889160e+00 2.426859550178050995e-02
0.000000000000000000e+00 -1.269900053739547729e-01
-2.000000029802322388e-01 1.184866309165954590e+00
0.000000000000000000e+00 -3.168650269508361816e-01
1.333333402872085571e-01 -5.519343018531799316e-01
0.000000000000000000e+00 1.833267211914062500e-01
-2.000000029802322388e-01 1.080352813005447388e-01
-6.666667014360427856e-02 -7.590586692094802856e-02
2.000000029802322388e-01 -2.039985656738281250e-01
1.333333402872085571e-01 2.329839020967483521e-02
2.000000029802322388e-01 1.484085023403167725e-01
-6.666667014360427856e-02 5.550440549850463867e-01
0.000000000000000000e+00 -2.636108361184597015e-02
-1.333333402872085571e-01 -1.321772187948226929e-01
-1.333333402872085571e-01 1.287724822759628296e-01
-2.666666805744171143e-01 -3.773254454135894775e-01
-2.666666805744171143e-01 -6.764729623682796955e-04
0.000000000000000000e+00 -4.982528686523437500e-01
0.000000000000000000e+00 -1.513671875000000000e-01
0.000000000000000000e+00 1.586334258317947388e-01
6.666667014360427856e-02 -1.391789764165878296e-01
6.666667014360427856e-02 9.804280847311019897e-02
6.666667014360427856e-02 7.395528256893157959e-02
0.000000000000000000e+00 5.599212646484375000e-02
6.666667014360427856e-02 8.393910527229309082e-02
6.666667014360427856e-02 -6.804300844669342041e-02
2.000000029802322388e-01 1.846847534179687500e-01
4.000000059604644775e-01 -9.418741799890995026e-03
2.000000029802322388e-01 3.976069092750549316e-01
4.000000059604644775e-01 5.187047123908996582e-01
2.666666805744171143e-01 -1.731058768928050995e-02
3.333333432674407959e-01 8.354588747024536133e-01
4.666666686534881592e-01 -1.210428867489099503e-02
1.333333402872085571e-01 5.424473881721496582e-01
6.666666865348815918e-01 4.721257388591766357e-01
5.333333611488342285e-01 1.326504468917846680e+00
3.333333432674407959e-01 -3.825561404228210449e-01
-8.666666746139526367e-01 1.237101256847381592e-01
-9.333333373069763184e-01 -1.607157476246356964e-02
-4.666666686534881592e-01 -1.453001379966735840e+00
-4.000000059604644775e-01 -1.111633777618408203e+00
-2.666666805744171143e-01 2.625468075275421143e-01
-6.666667014360427856e-02 -8.426061272621154785e-01
-2.666666805744171143e-01 1.949478089809417725e-01
-6.666667014360427856e-02 1.293945359066128731e-03
1.333333402872085571e-01 -3.846140503883361816e-01
6.666667014360427856e-02 2.882609069347381592e-01
6.666667014360427856e-02 7.894638180732727051e-01
0.000000000000000000e+00 2.562581300735473633e-01
1.000000000000000000e+00 -7.526270747184753418e-01
1.933333277702331543e+00 1.845698058605194092e-01
8.666666746139526367e-01 1.654565930366516113e+00
-3.333333432674407959e-01 -6.976186037063598633e-01
-7.333333492279052734e-01 -2.982625365257263184e-01
-8.666666746139526367e-01 -3.138488829135894775e-01
-7.333333492279052734e-01 -1.063422679901123047e+00
-4.666666686534881592e-01 -6.735163331031799316e-01
-6.000000238418579102e-01 -6.974166631698608398e-01
-6.000000238418579102e-01 -3.200215697288513184e-01
-2.000000029802322388e-01 -8.381530642509460449e-01
-3.666666746139526367e-01 -3.537882566452026367e-01
-3.666666746139526367e-01 1.454742401838302612e-01
-1.333333402872085571e-01 -6.791137456893920898e-01
-6.666667014360427856e-02 5.822179317474365234e-01
1.333333402872085571e-01 -2.425399720668792725e-01
0.000000000000000000e+00 -3.615366518497467041e-01
1.333333402872085571e-01 1.407623291015625000e-01
2.000000029802322388e-01 -2.588897645473480225e-01
-2.666666805744171143e-01 2.690058350563049316e-01
-6.000000238418579102e-01 -3.540893495082855225e-01
-2.000000029802322388e-01 -2.841766476631164551e-01
2.333333343267440796e-01 -8.590459227561950684e-01
1.633333325386047363e+00 5.142160877585411072e-02
4.333333373069763184e-01 1.907572448253631592e-01
-2.666666805744171143e-01 -1.547561645507812500e+00
-3.333333432674407959e-01 5.297108888626098633e-01
-4.000000059604644775e-01 -7.132578492164611816e-01
-3.333333432674407959e-01 -2.770639955997467041e-01
1.333333402872085571e-01 -4.751881957054138184e-01
0.000000000000000000e+00 -2.512756288051605225e-01
-6.000000238418579102e-01 4.950744509696960449e-01
-3.666666746139526367e-01 -3.957005739212036133e-01
-1.000000014901161194e-01 -7.538996338844299316e-01
7.333333492279052734e-01 -3.634643508121371269e-03
6.000000238418579102e-01 -8.441111445426940918e-02
-2.000000029802322388e-01 1.368362426757812500e+00
-5.333333611488342285e-01 -6.077575683593750000e-02
-1.666669249534606934e-01 -5.286842584609985352e-01
6.666692346334457397e-02 1.256520599126815796e-01
7.999997735023498535e-01 -8.537114411592483521e-02
8.000000119209289551e-01 7.799850702285766602e-01
5.333333611488342285e-01 6.633290648460388184e-01
4.000000059604644775e-01 7.380543947219848633e-01
0.000000000000000000e+00 -7.332560420036315918e-02
6.666666865348815918e-01 5.713653564453125000e-01
8.000000119209289551e-01 -4.783335328102111816e-01
9.333333373069763184e-01 1.751016736030578613e+00
4.666666686534881592e-01 2.467524260282516479e-01
-3.333333432674407959e-01 2.137532532215118408e-01
-6.666667014360427856e-02 -1.409910082817077637e+00
1.333333402872085571e-01 3.595927059650421143e-01
2.666666805744171143e-01 -1.553370207548141479e-01
1.333333402872085571e-01 2.620442807674407959e-01
-1.333333402872085571e-01 2.844726443290710449e-01
-2.666666805744171143e-01 -3.076222725212574005e-02
2.000000029802322388e-01 -2.281163483858108521e-01
4.000000059604644775e-01 -2.544850707054138184e-01
6.666666865348815918e-01 5.531402826309204102e-01
8.666666746139526367e-01 2.867513000965118408e-01
5.333333611488342285e-01 9.662973880767822266e-01
2.666666805744171143e-01 9.173609614372253418e-01
2.666666805744171143e-01 2.929448485374450684e-01
0.000000000000000000e+00 3.190160095691680908e-01
6.666667014360427856e-02 2.872390747070312500e-01
2.000000029802322388e-01 -2.929728329181671143e-01
-4.666666686534881592e-01 2.927357852458953857e-01
-6.666666865348815918e-01 1.535018980503082275e-01
-4.666666686534881592e-01 -1.072106957435607910e+00
-1.333333402872085571e-01 -5.065134763717651367e-01
1.333333402872085571e-01 -4.560287594795227051e-01
0.000000000000000000e+00 8.177591860294342041e-02
-6.666667014360427856e-02 2.374521940946578979e-01
0.000000000000000000e+00 -1.849884092807769775e-01
-6.666667014360427856e-02 2.205759659409523010e-02
-1.333333402872085571e-01 1.281738281250000000e-02
-2.000000029802322388e-01 -1.583974212408065796e-01
-2.666666805744171143e-01 -1.406951844692230225e-01
-6.666667014360427856e-02 -2.685460448265075684e-01
-6.666667014360427856e-02 -2.045389860868453979e-01
4.000000059604644775e-01 3.515726700425148010e-02
5.333333611488342285e-01 -2.834777906537055969e-02
4.000000059604644775e-01 1.073900341987609863e+00
1.133333325386047363e+00 1.960810273885726929e-01
2.466666698455810547e+00 2.515283823013305664e+00
2.333333253860473633e+00 6.605774164199829102e-01
-8.666666746139526367e-01 4.840331971645355225e-01
6.666667014360427856e-02 -3.900136351585388184e-01
-6.666667014360427856e-02 9.304229617118835449e-01
0.000000000000000000e+00 -6.257832646369934082e-01
-4.666666686534881592e-01 2.335367798805236816e-01
-1.133333325386047363e+00 -4.101969301700592041e-02
-1.133333325386047363e+00 -8.260060548782348633e-01
-9.333333373069763184e-01 -1.277590990066528320e+00
-8.666666746139526367e-01 -7.767328619956970215e-01
-6.666666865348815918e-01 -8.754231929779052734e-01
-3.333333432674407959e-01 -8.949783444404602051e-01
6.666667014360427856e-02 -5.344507694244384766e-01
-6.666667014360427856e-02 -1.113815307617187500e-01
-4.333333373069763184e-01 8.980763703584671021e-02
-2.333333343267440796e-01 4.183451458811759949e-02
1.200000047683715820e+00 1.053838059306144714e-01
6.000000238418579102e-01 5.147959291934967041e-02
-9.333333373069763184e-01 -1.116022229194641113e+00
-6.666666865348815918e-01 -1.085781812667846680e+00
-5.333333611488342285e-01 -1.053903698921203613e+00
-2.000000029802322388e-01 -5.429077148437500000e-01
6.666667014360427856e-02 -4.785125851631164551e-01
-2.999997437000274658e-01 1.069193556904792786e-01
1.333333402872085571e-01 -2.704620361328125000e-01
9.333330988883972168e-01 -2.620534300804138184e-01
8.666666746139526367e-01 2.935109436511993408e-01
6.000000238418579102e-01 1.501111865043640137e+00
5.333333611488342285e-01 2.852686643600463867e-01
2.666666805744171143e-01 7.968307733535766602e-01
1.333333402872085571e-01 5.348190069198608398e-01
1.100000023841857910e+00 2.594965696334838867e-01
3.666666746139526367e-01 1.079610176384449005e-02
-6.666667014360427856e-02 1.430110692977905273e+00
6.666667014360427856e-02 -2.331543015316128731e-03
3.333333432674407959e-01 -5.800536870956420898e-01
6.666667014360427856e-02 4.219004213809967041e-01
6.666667014360427856e-02 2.162709534168243408e-01
0.000000000000000000e+00 -1.798909455537796021e-01
0.000000000000000000e+00 2.333618104457855225e-01
3.333333507180213928e-02 -1.701710969209671021e-01
3.333333507180213928e-02 1.336439013481140137e+00
0.000000000000000000e+00 -2.236653715372085571e-01
-3.333333432674407959e-01 -3.328450620174407959e-01
-2.000000029802322388e-01 -8.479654788970947266e-01
-3.333333432674407959e-01 -4.662567079067230225e-01
-5.333333611488342285e-01 8.314920961856842041e-02
-7.333333492279052734e-01 -5.544871091842651367e-01
-4.666666686534881592e-01 -8.647842407226562500e-01
-2.666666805744171143e-01 8.044891059398651123e-02
-2.666666805744171143e-01 3.616053164005279541e-01
0.000000000000000000e+00 -7.694752812385559082e-01
0.000000000000000000e+00 9.490458294749259949e-03
0.000000000000000000e+00 7.653147727251052856e-02
0.000000000000000000e+00 -9.288787841796875000e-02
-1.333333402872085571e-01 8.635965734720230103e-02
-1.333333402872085571e-01 -4.316406324505805969e-02
-6.666667014360427856e-02 -2.432820647954940796e-01
-6.666667014360427856e-02 -7.968495786190032959e-02
2.000000029802322388e-01 -6.717275083065032959e-02
1.333333402872085571e-01 -9.318999946117401123e-02
1.333333402872085571e-01 4.933568239212036133e-01
2.000000029802322388e-01 -1.058044433593750000e-01
2.000000029802322388e-01 3.283620178699493408e-01
1.333333402872085571e-01 1.906962096691131592e-01
4.666666686534881592e-01 2.208694517612457275e-01
7.333333492279052734e-01 8.607584983110427856e-02
6.666666865348815918e-01 8.288014531135559082e-01
2.000000029802322388e-01 6.698578000068664551e-01
-2.000000029802322388e-01 3.633280396461486816e-01
-6.666667014360427856e-02 -2.465332001447677612e-01
-6.666667014360427856e-02 -3.323659300804138184e-01
6.666667014360427856e-02 1.280629485845565796e-01
-2.000000029802322388e-01 -2.149393707513809204e-01
-6.666666865348815918e-01 2.664337158203125000e-01
0.000000000000000000e+00 -5.419088006019592285e-01
4.666666686534881592e-01 -8.191980719566345215e-01
0.000000000000000000e+00 7.494023442268371582e-01
2.333333343267440796e-01 -1.566182523965835571e-01
0.000000000000000000e+00 3.199076354503631592e-01
-7.333333492279052734e-01 7.384002804756164551e-01
-2.000000029802322388e-01 4.200927615165710449e-01
2.066666603088378906e+00 2.040176868438720703e+00
1.000000000000000000e+00 1.520303368568420410e+00
-1.333333402872085571e-01 1.297829151153564453e+00
4.000000059604644775e-01 -2.938873171806335449e-01
2.000000029802322388e-01 -7.124399542808532715e-01
-2.666666805744171143e-01 1.101383447647094727e+00
-1.333333402872085571e-01 -4.652740359306335449e-01
-4.666666686534881592e-01 -3.521067202091217041e-01
-7.333333492279052734e-01 1.370707154273986816e-01
-1.000000000000000000e+00 -8.587280511856079102e-01
-1.399999976158142090e+00 -5.942840576171875000e-01
-1.200000047683715820e+00 -1.052088379859924316e+00
-5.333333611488342285e-01 -1.439727306365966797e+00
-6.666666865348815918e-01 -8.587524294853210449e-01
-1.033333301544189453e+00 -5.251291990280151367e-01
-3.666666746139526367e-01 -7.770813107490539551e-01
-2.666666805744171143e-01 -6.779530644416809082e-01
2.666666805744171143e-01 -1.730036437511444092e-01
9.333333373069763184e-01 -1.759257018566131592e-01
1.399999976158142090e+00 1.229344725608825684e+00
-6.666667014360427856e-02 1.276033043861389160e+00
8.666666746139526367e-01 -7.902740240097045898e-01
6.666666865348815918e-01 1.125801086425781250e+00
7.333333492279052734e-01 7.262746095657348633e-01
7.333333492279052734e-01 5.519485473632812500e-01
4.000000059604644775e-01 7.881652712821960449e-01
-4.000000059604644775e-01 3.306060731410980225e-01
-8.000000119209289551e-01 1.431650817394256592e-01
-3.333333432674407959e-01 -9.452270269393920898e-01
2.666666805744171143e-01 -7.178700566291809082e-01
6.000000238418579102e-01 1.070627868175506592e-01
6.333333253860473633e-01 4.863474667072296143e-01
3.333333507180213928e-02 6.734924316406250000e-01
6.666667014360427856e-02 4.671437442302703857e-01
0.000000000000000000e+00 -3.519633114337921143e-01
-6.666667014360427856e-02 3.131571412086486816e-01
-2.666666805744171143e-01 -2.276825010776519775e-01
-6.666666865348815918e-01 -1.077067013829946518e-02
-4.000000059604644775e-01 -4.225606322288513184e-01
-2.666666805744171143e-01 -8.304209113121032715e-01
-6.000000238418579102e-01 -2.044392973184585571e-01
-1.333333402872085571e-01 -1.672103852033615112e-01
-6.666667014360427856e-02 -6.790654659271240234e-01
5.333333611488342285e-01 2.527979612350463867e-01
8.666666746139526367e-01 2.712956666946411133e-01
-6.666667014360427856e-02 4.740712344646453857e-01
-1.333333402872085571e-01 -1.721476197242736816e+00
-4.000000059604644775e-01 3.095011413097381592e-01
6.666667014360427856e-02 -5.978464484214782715e-01
-1.333333402872085571e-01 -4.009348452091217041e-01
5.333333611488342285e-01 5.691630244255065918e-01
5.333333611488342285e-01 -6.587616205215454102e-01
0.000000000000000000e+00 1.485116600990295410e+00
-2.666666805744171143e-01 -1.501159667968750000e-01
4.333333373069763184e-01 -9.380289912223815918e-02
-6.333333253860473633e-01 -4.466339051723480225e-01
-6.666667014360427856e-02 1.442301422357559204e-01
-6.666667014360427856e-02 -1.181549057364463806e-01
1.333333402872085571e-01 -8.821309357881546021e-02
1.333333402872085571e-01 -7.241617888212203979e-02
-6.666667014360427856e-02 3.700246214866638184e-01
-2.000000029802322388e-01 -5.899861827492713928e-02
-6.666667014360427856e-02 -1.215922012925148010e-01
2.666666805744171143e-01 -2.483276426792144775e-01
2.000000029802322388e-01 9.303893893957138062e-02
-2.000000029802322388e-01 4.429056942462921143e-01
-1.333333402872085571e-01 -1.905517652630805969e-02
2.666666805744171143e-01 -4.011749327182769775e-01
-6.666667014360427856e-02 9.810384362936019897e-02
-3.333333432674407959e-01 4.555287659168243408e-01
-6.666667014360427856e-02 -5.224477052688598633e-01
2.000000029802322388e-01 -2.394805848598480225e-01
3.333333507180213928e-02 1.186808273196220398e-01
-6.333333253860473633e-01 2.921132445335388184e-01
-1.333333402872085571e-01 -2.288055419921875000e-01
0.000000000000000000e+00 -1.015146851539611816e+00
-4.000000059604644775e-01 7.201935052871704102e-01
0.000000000000000000e+00 -5.116414427757263184e-01
-4.000000059604644775e-01 -4.587529599666595459e-01
-1.333333402872085571e-01 5.245239138603210449e-01
1.333333402872085571e-01 -1.097163915634155273e+00
1.333333402872085571e-01 6.475535035133361816e-01
3.333333432674407959e-01 2.705383300781250000e-02
4.000000059604644775e-01 2.648320496082305908e-01
2.666666805744171143e-01 5.353393554687500000e-01
1.333333402872085571e-01 3.307606875896453857e-01
5.333333611488342285e-01 2.257588692009449005e-02
4.666666686534881592e-01 2.344543486833572388e-01
6.666666865348815918e-01 9.162210822105407715e-01
1.399999976158142090e+00 6.850372552871704102e-01
1.066666722297668457e+00 1.246536254882812500e+00
4.666666686534881592e-01 1.687052369117736816e+00
2.666666805744171143e-01 -4.136454164981842041e-01
-2.000000029802322388e-01 -2.378336638212203979e-01
-6.666666865348815918e-01 7.932942360639572144e-02
-7.333333492279052734e-01 -6.238830685615539551e-01
-3.333333432674407959e-01 -7.706176638603210449e-01
-6.666667014360427856e-02 -5.237253904342651367e-01
-4.666666686534881592e-01 4.324442520737648010e-02
-1.133333325386047363e+00 -1.301879901438951492e-02
-1.000000000000000000e+00 -7.819864749908447266e-01
-3.333333432674407959e-01 -1.293198704719543457e+00
-2.666666805744171143e-01 -5.294749140739440918e-01
-6.000000238418579102e-01 4.670003429055213928e-02
-4.666666686534881592e-01 -4.773162901401519775e-01
-4.666666686534881592e-01 -7.342788577079772949e-01
-5.333333611488342285e-01 -2.518081665039062500e-01
-2.333333343267440796e-01 -6.324757933616638184e-01
5.666666626930236816e-01 -4.067174196243286133e-01
6.000000238418579102e-01 1.086125671863555908e-01
-7.333333492279052734e-01 1.259342432022094727e+00
-1.399999976158142090e+00 2.551005184650421143e-01
1.200000047683715820e+00 -1.295908540487289429e-01
3.333333432674407959e-01 1.377073645591735840e+00
-4.000000059604644775e-01 1.584247827529907227e+00
-4.000000059604644775e-01 1.326878815889358521e-01
-6.666667014360427856e-02 -1.274846434593200684e+00
2.000000029802322388e-01 -6.761744022369384766e-01
-2.666666805744171143e-01 1.596013456583023071e-01
-6.000000238418579102e-01 3.093058168888092041e-01
-6.000000238418579102e-01 -7.829798460006713867e-01
-4.666666686534881592e-01 -6.455444097518920898e-01
-4.000000059604644775e-01 -3.527135252952575684e-01
1.333333402872085571e-01 -3.383135497570037842e-01
4.000000059604644775e-01 -2.283739745616912842e-01
-6.666640937328338623e-02 2.913772463798522949e-01
-6.666692346334457397e-02 3.873041868209838867e-01
-6.666640937328338623e-02 -3.437032103538513184e-01
3.999997377395629883e-01 6.514053046703338623e-02
1.066666722297668457e+00 -8.378703147172927856e-02
2.333333343267440796e-01 5.917834043502807617e-01
-1.000000014901161194e-01 1.440066576004028320e+00
2.000000029802322388e-01 -9.354838132858276367e-01
-1.333333402872085571e-01 5.793065428733825684e-01
4.000000059604644775e-01 -6.793576478958129883e-01
-1.333333402872085571e-01 7.055969536304473877e-02
-1.999997496604919434e-01 5.149584412574768066e-01
1.333333402872085571e-01 -6.078193783760070801e-01
1.333330720663070679e-01 4.144439846277236938e-02
3.333333432674407959e-01 2.426455169916152954e-01
5.333333611488342285e-01 2.600606344640254974e-02
7.333333492279052734e-01 5.031982660293579102e-01
3.333333432674407959e-01 5.446100831031799316e-01
-2.000000029802322388e-01 8.834894895553588867e-01
-1.333333402872085571e-01 -1.530044525861740112e-01
-4.000000059604644775e-01 -3.117192685604095459e-01
6.666667014360427856e-02 -1.728312224149703979e-01
3.333333432674407959e-01 3.281962126493453979e-02
-2.666666805744171143e-01 9.925740212202072144e-02
-5.333333611488342285e-01 4.788554012775421143e-01
3.333333432674407959e-01 -9.638692140579223633e-01
2.000000029802322388e-01 -2.363220155239105225e-01
-2.666666805744171143e-01 1.081459522247314453e+00
-2.666666805744171143e-01 -4.819356203079223633e-01
2.000000029802322388e-01 -3.427703976631164551e-01
-6.666667014360427856e-02 -6.204427033662796021e-02
2.000000029802322388e-01 5.471751093864440918e-01
3.333333432674407959e-01 -5.586497187614440918e-01
6.666667014360427856e-02 7.068491578102111816e-01
-2.000000029802322388e-01 9.445800632238388062e-02
-3.333333432674407959e-01 -1.861348450183868408e-01
-4.666666686534881592e-01 -2.847452759742736816e-01
-2.666666805744171143e-01 -3.030029237270355225e-01
-2.666666805744171143e-01 -4.448333680629730225e-01
6.666667014360427856e-02 7.297973334789276123e-02
3.333333432674407959e-01 -3.273976743221282959e-01
2.666666805744171143e-01 4.657572507858276367e-01
1.333333402872085571e-01 3.230499327182769775e-01
-2.000000029802322388e-01 8.906657248735427856e-02
2.666666805744171143e-01 2.912190742790699005e-02
7.333333492279052734e-01 -4.550170898437500000e-01
-6.666667014360427856e-02 8.361399173736572266e-01
-2.666666805744171143e-01 6.624918580055236816e-01
1.333333402872085571e-01 -1.010721802711486816e+00
-1.333333402872085571e-01 1.422485411167144775e-01
-6.000000238418579102e-01 3.461425900459289551e-01
4.666666686534881592e-01 -7.148478031158447266e-01
-1.000000000000000000e+00 -2.801696658134460449e-01
-8.666666746139526367e-01 -9.130798578262329102e-01
-6.666666865348815918e-01 -1.907948851585388184e+00
-1.033333301544189453e+00 -6.458343267440795898e-01
-4.333333373069763184e-01 9.122843146324157715e-01
0.000000000000000000e+00 -9.350768923759460449e-01
6.666666865348815918e-01 -6.546458005905151367e-01
6.000000238418579102e-01 1.261586546897888184e-01
2.666666805744171143e-01 1.010732054710388184e+00
-2.000000029802322388e-01 1.642049103975296021e-01
-4.000000059604644775e-01 7.616170495748519897e-02
-4.666666686534881592e-01 -5.300700068473815918e-01
-6.666666865348815918e-01 -3.043640255928039551e-01
-4.000000059604644775e-01 -4.441187679767608643e-01
4.000000059604644775e-01 -7.923594117164611816e-01
4.666666686534881592e-01 -2.580042481422424316e-01
-6.666667014360427856e-02 1.095213770866394043e+00
-3.333333432674407959e-01 4.979777038097381592e-01
4.000000059604644775e-01 -8.383626341819763184e-01
6.000000238418579102e-01 4.118550568819046021e-02
-4.000000059604644775e-01 8.505289554595947266e-01
-7.333333492279052734e-01 3.726867735385894775e-01
-2.000000029802322388e-01 -1.217426061630249023e+00
6.666667014360427856e-02 -4.600428342819213867e-01
6.000000238418579102e-01 1.111145019531250000e-01
1.200000047683715820e+00 1.659279346466064453e+00
0.000000000000000000e+00 3.592071533203125000e-01
-1.133333325386047363e+00 7.501047849655151367e-01
-9.333333373069763184e-01 -1.731706738471984863e+00
-8.000000119209289551e-01 -1.083778381347656250e+00
-5.333333611488342285e-01 -5.649297237396240234e-01
6.000000238418579102e-01 3.478429019451141357e-01
6.000000238418579102e-01 -9.382512569427490234e-01
-6.666667014360427856e-02 1.323698401451110840e+00
0.000000000000000000e+00 4.288279265165328979e-02
2.333333343267440796e-01 -3.968083560466766357e-01
-6.333333253860473633e-01 3.540969789028167725e-01
-1.333333402872085571e-01 1.836359649896621704e-01
4.000000059604644775e-01 -1.511034607887268066e+00
8.000000119209289551e-01 1.218776464462280273e+00
4.666666686534881592e-01 6.669514775276184082e-01
-5.333333611488342285e-01 9.217386841773986816e-01
-6.000000238418579102e-01 -6.446624994277954102e-01
2.666666805744171143e-01 -1.155576109886169434e+00
1.333333402872085571e-01 -3.566752076148986816e-01
-2.000000029802322388e-01 9.228602051734924316e-01
-5.666666626930236816e-01 -2.156066894531250000e-01
-5.666666626930236816e-01 -2.175913453102111816e-01
8.000000119209289551e-01 1.492000341415405273e+00
-6.666667014360427856e-02 1.108460545539855957e+00
-4.666666686534881592e-01 -2.458496093750000000e-01
2.666666805744171143e-01 -3.961710631847381592e-01
8.666666746139526367e-01 1.071253418922424316e+00
2.000000029802322388e-01 -4.211059510707855225e-01
-4.000000059604644775e-01 8.154042363166809082e-01
-1.333333402872085571e-01 -1.034614086151123047e+00
0.000000000000000000e+00 -3.347300291061401367e-01
-1.333333402872085571e-01 1.656672209501266479e-01
-3.333333432674407959e-01 -9.380543977022171021e-02
-5.333333611488342285e-01 -2.117950469255447388e-01
-8.333333134651184082e-01 -4.905822873115539551e-01
2.666666805744171143e-01 3.195012509822845459e-01
3.333333432674407959e-01 5.012400150299072266e-01
1.066666722297668457e+00 1.076731383800506592e-01
9.333333373069763184e-01 5.736531615257263184e-01
7.333333492279052734e-01 1.785093188285827637e+00
6.000000238418579102e-01 8.872375637292861938e-02
1.333333402872085571e-01 5.063669681549072266e-01
-6.666667014360427856e-02 2.837453186511993408e-01
-4.666666686534881592e-01 -3.364796936511993408e-01
-1.066666722297668457e+00 -1.812540739774703979e-02
-1.333333373069763184e+00 -7.649373412132263184e-01
-1.066666722297668457e+00 -1.152816772460937500e+00
-8.000000119209289551e-01 -1.236713171005249023e+00
-6.666667014360427856e-02 -8.190454840660095215e-01
2.666666805744171143e-01 -6.711812615394592285e-01
2.666666805744171143e-01 6.704040765762329102e-01
8.000000119209289551e-01 2.800272703170776367e-01
1.466666698455810547e+00 2.899546325206756592e-01
1.200000047683715820e+00 1.385051012039184570e+00
0.000000000000000000e+00 1.935001134872436523e+00
-1.333333402872085571e-01 2.174835205078125000e-01
-6.666667014360427856e-02 -1.043037891387939453e+00
6.666666865348815918e-01 2.499816864728927612e-01
-9.333333373069763184e-01 -1.055175811052322388e-01
6.000000238418579102e-01 2.414031922817230225e-01
1.066666722297668457e+00 9.266062378883361816e-01
7.333333492279052734e-01 1.095021605491638184e+00
-2.666666805744171143e-01 -8.047688603401184082e-01
-8.666666746139526367e-01 7.432149052619934082e-01
-1.133333325386047363e+00 -1.384615063667297363e+00
-1.000000000000000000e+00 -6.063995361328125000e-01
-2.000000029802322388e-01 -1.089115858078002930e+00
-3.333333432674407959e-01 -5.830780267715454102e-01
-5.333333611488342285e-01 4.129897952079772949e-01
-3.333333432674407959e-01 -8.500691652297973633e-01
-1.333333402872085571e-01 -4.201553463935852051e-01
0.000000000000000000e+00 -1.036875396966934204e-01
-3.000000119209289551e-01 1.096405014395713806e-01
-4.333333373069763184e-01 1.704798340797424316e-01
2.666666805744171143e-01 -7.469695806503295898e-01
8.000000119209289551e-01 1.155863404273986816e+00
1.000000000000000000e+00 1.672210730612277985e-02
8.666666746139526367e-01 1.217994689941406250e+00
5.333333611488342285e-01 4.618947207927703857e-01
-1.333333402872085571e-01 4.640106260776519775e-01
-3.333333432674407959e-01 -6.918437033891677856e-02
-5.333333611488342285e-01 -5.800089240074157715e-01
-8.666666746139526367e-01 -1.675252318382263184e-01
-6.666666865348815918e-01 -6.792109012603759766e-01
-5.333333611488342285e-01 -1.052127599716186523e+00
-4.000000059604644775e-01 -4.361694455146789551e-01
-3.333333432674407959e-01 -4.881500303745269775e-01
-3.666666746139526367e-01 -1.470586210489273071e-01
-2.333333343267440796e-01 -2.730356752872467041e-01
6.666666865348815918e-01 8.168461918830871582e-01
1.066666722297668457e+00 -8.907964229583740234e-01
6.000000238418579102e-01 1.453977465629577637e+00
7.333333492279052734e-01 6.581085324287414551e-01
9.333333373069763184e-01 2.408686280250549316e-01
9.333333373069763184e-01 1.228067040443420410e+00
6.666667014360427856e-02 5.182698369026184082e-01
-1.133333325386047363e+00 5.599497556686401367e-01
-1.133333325386047363e+00 -8.293640017509460449e-01
-6.000000238418579102e-01 -1.520164966583251953e+00
-3.333333432674407959e-01 -6.145314574241638184e-01
-3.333333432674407959e-01 -4.371877014636993408e-01
-2.666666805744171143e-01 -3.169916868209838867e-01
0.000000000000000000e+00 -1.094609573483467102e-01
-2.666666805744171143e-01 -1.099487319588661194e-01
-3.333333507180213928e-02 5.973510816693305969e-02
-2.000000029802322388e-01 -5.088149905204772949e-01
3.333333507180213928e-02 7.812245488166809082e-01
3.333333432674407959e-01 -3.241561949253082275e-01
5.333333611488342285e-01 1.614435762166976929e-01
4.000000059604644775e-01 1.232426986098289490e-01
-6.666667014360427856e-02 7.070363163948059082e-01
-6.666666865348815918e-01 2.168441712856292725e-01
-6.666666865348815918e-01 -3.386240601539611816e-01
-3.666666746139526367e-01 -9.923934936523437500e-01
-1.666666716337203979e-01 -4.645792543888092041e-01
-2.666666805744171143e-01 -5.186004564166069031e-02
-1.333333402872085571e-01 -6.049428582191467285e-01
0.000000000000000000e+00 -3.174113035202026367e-01
4.000000059604644775e-01 -1.281127892434597015e-02
1.066666722297668457e+00 1.331324815750122070e+00
6.000000238418579102e-01 -6.017537713050842285e-01
6.666667014360427856e-02 5.314941331744194031e-02
2.000000029802322388e-01 -1.716841101646423340e+00
-2.666666805744171143e-01 1.293760180473327637e+00
-1.333333402872085571e-01 -6.960454583168029785e-01
6.666667014360427856e-02 -2.554168738424777985e-02
2.000000029802322388e-01 -1.192118301987648010e-01
2.000000029802322388e-01 1.815770417451858521e-01
1.600000023841857910e+00 6.931248903274536133e-01
1.000000000000000000e+00 -2.204447388648986816e-01
-6.666666865348815918e-01 -1.152822852134704590e+00
-3.333333432674407959e-01 -3.040801882743835449e-01
2.666666805744171143e-01 -8.557825684547424316e-01
6.000000238418579102e-01 1.574559509754180908e-01
2.000000029802322388e-01 5.311329960823059082e-01
-4.000000059604644775e-01 6.655598878860473633e-01
-3.333333432674407959e-01 -2.956858277320861816e-01
-2.666666805744171143e-01 -6.282816529273986816e-01
-4.000000059604644775e-01 -2.359059639275074005e-02
-6.666666865348815918e-01 -3.438430726528167725e-01
-7.333333492279052734e-01 -4.970743954181671143e-01
-3.333333432674407959e-01 -8.777801394462585449e-01
1.333333402872085571e-01 -6.526102423667907715e-01
2.000000029802322388e-01 1.677363067865371704e-01
1.333333402872085571e-01 3.952570557594299316e-01
2.000000029802322388e-01 1.774943023920059204e-01
3.333333432674407959e-01 1.665690094232559204e-01
2.666666805744171143e-01 3.716644346714019775e-01
1.000000014901161194e-01 2.721150815486907959e-01
8.333333134651184082e-01 2.809844911098480225e-01
4.000000059604644775e-01 5.884511470794677734e-01
-6.666667014360427856e-02 3.020202517509460449e-01
-1.333333402872085571e-01 2.579040527343750000e-01
0.000000000000000000e+00 -6.101893186569213867e-01
1.333333402872085571e-01 1.128758713603019714e-01
0.000000000000000000e+00 -1.450602198019623756e-03
0.000000000000000000e+00 2.176615446805953979e-01
-3.333333432674407959e-01 -1.789988130331039429e-01
-3.333333432674407959e-01 1.092783585190773010e-01
-6.666667014360427856e-02 -6.653915643692016602e-01
2.000000029802322388e-01 -1.265965849161148071e-01
1.000000014901161194e-01 -7.014261931180953979e-02
3.666666746139526367e-01 4.834177792072296143e-01
3.333333432674407959e-01 1.516683936119079590e+00
1.333333373069763184e+00 -4.620564877986907959e-01
2.666666746139526367e+00 1.258856177330017090e+00
2.400000095367431641e+00 1.628214478492736816e+00
1.733333349227905273e+00 1.408132910728454590e+00
6.000000238418579102e-01 1.397246241569519043e+00
-5.333333611488342285e-01 1.077264428138732910e+00
-7.333333492279052734e-01 -9.530232846736907959e-02
-9.333333373069763184e-01 -1.044502735137939453e+00
-1.333333373069763184e+00 -5.456410646438598633e-01
-8.000000119209289551e-01 -1.036640405654907227e+00
-3.333333432674407959e-01 -1.458131909370422363e+00
0.000000000000000000e+00 2.388712577521800995e-02
-4.000000059604644775e-01 -2.725057005882263184e-01
-1.000000000000000000e+00 2.624430358409881592e-01
-1.733333349227905273e+00 -8.738158941268920898e-01
-8.000000119209289551e-01 -1.074930787086486816e+00
6.666666865348815918e-01 4.800684750080108643e-01
1.333333402872085571e-01 6.011250987648963928e-02
-6.666667014360427856e-02 1.327984571456909180e+00
-2.666666805744171143e-01 1.047596216201782227e+00
-2.000000029802322388e-01 -1.365071654319763184e+00
-3.333333432674407959e-01 -1.250111907720565796e-01
-1.200000047683715820e+00 -5.410969853401184082e-01
-1.200000047683715820e+00 -1.996053010225296021e-01
1.333333402872085571e-01 -1.777428746223449707e+00
4.000000059604644775e-01 -7.422581911087036133e-01
-4.000000059604644775e-01 9.033437371253967285e-01
-2.000000029802322388e-01 2.351028472185134888e-01
6.666667014360427856e-02 -7.763229608535766602e-01
2.666666805744171143e-01 5.376480221748352051e-01
4.666666686534881592e-01 2.944488450884819031e-02
8.666666746139526367e-01 8.542383909225463867e-01
8.666666746139526367e-01 3.853724300861358643e-01
2.000000029802322388e-01 8.553273677825927734e-01
0.000000000000000000e+00 3.043660521507263184e-01
-8.000000119209289551e-01 -9.910074621438980103e-02
-6.666667014360427856e-02 1.644904613494873047e+00
-6.666667014360427856e-02 -1.409337401390075684e+00
-6.666666865348815918e-01 -1.760894775390625000e+00
-7.333333492279052734e-01 -3.497924655675888062e-02
-8.666666746139526367e-01 -6.930267214775085449e-01
-4.666666686534881592e-01 -5.551920533180236816e-01
8.666666746139526367e-01 2.329518646001815796e-01
1.000000000000000000e+00 -3.605224490165710449e-01
-2.666666805744171143e-01 1.558547973632812500e+00
-2.000000029802322388e-01 -2.335611963644623756e-03
-6.666667014360427856e-02 -1.208197474479675293e+00
-4.666666686534881592e-01 4.768559634685516357e-01
-2.666666805744171143e-01 -3.112482726573944092e-01
-3.333333432674407959e-01 -7.451146245002746582e-01
-5.333333611488342285e-01 9.367421269416809082e-02
-4.666666686534881592e-01 -6.401911377906799316e-01
-3.333333432674407959e-01 -4.762400388717651367e-01
-2.666666805744171143e-01 -2.138305604457855225e-01
-2.666666805744171143e-01 -2.377533018589019775e-01
1.066666722297668457e+00 -2.076268494129180908e-01
2.000000029802322388e-01 -2.534347474575042725e-01
-2.000000029802322388e-01 -1.296752452850341797e+00
-1.333333402872085571e-01 9.627828001976013184e-01
1.333333402872085571e-01 -8.875366449356079102e-01
2.000000029802322388e-01 2.218358367681503296e-01
2.000000029802322388e-01 1.919214874505996704e-01
5.333333611488342285e-01 1.829259246587753296e-01
2.666666805744171143e-01 2.734771668910980225e-01
2.666666805744171143e-01 8.931137323379516602e-01
4.666666686534881592e-01 -2.606745362281799316e-01
4.666666686534881592e-01 4.863561093807220459e-01
5.333333611488342285e-01 3.311879336833953857e-01
3.333333432674407959e-01 2.642588317394256592e-01
6.666667014360427856e-02 5.092926025390625000e-01
5.333333611488342285e-01 -2.523396722972393036e-02
7.333333492279052734e-01 -9.218241274356842041e-02
2.666666805744171143e-01 9.492980837821960449e-01
-5.333333611488342285e-01 4.097768068313598633e-01
-8.000000119209289551e-01 -2.620605528354644775e-01
-4.000000059604644775e-01 -9.611694216728210449e-01
-8.000000119209289551e-01 -5.415984988212585449e-01
-9.333333373069763184e-01 6.917928159236907959e-02
0.000000000000000000e+00 -1.193880677223205566e+00
5.666666626930236816e-01 -9.422394037246704102e-01
-1.666666716337203979e-01 1.127115368843078613e+00
-5.333333611488342285e-01 9.223734736442565918e-01
-3.333333432674407959e-01 -1.445128321647644043e+00
-6.666667014360427856e-02 2.672322653234004974e-02
1.333333402872085571e-01 -3.860519528388977051e-01
0.000000000000000000e+00 7.767792046070098877e-02
-3.333333432674407959e-01 3.924667239189147949e-01
-4.000000059604644775e-01 -1.134648621082305908e-01
5.333333611488342285e-01 -5.242060422897338867e-01
1.000000000000000000e+00 -2.722569704055786133e-01
4.666666686534881592e-01 2.007899999618530273e+00
3.333333432674407959e-01 1.093390941619873047e+00
-6.666667014360427856e-02 -3.152242004871368408e-01
4.666666686534881592e-01 -3.572397828102111816e-01
2.400000095367431641e+00 9.805775880813598633e-01
1.133333325386047363e+00 2.628752708435058594e+00
4.000000059604644775e-01 1.476830005645751953e+00
-6.666667014360427856e-02 -2.337707579135894775e-01
-1.066666722297668457e+00 3.645802736282348633e-01
-2.066666603088378906e+00 -3.840098083019256592e-01
-2.000000000000000000e+00 -1.686796069145202637e+00
-1.266666650772094727e+00 -2.320015430450439453e+00
2.333333343267440796e-01 -3.804427981376647949e-01
-9.333333373069763184e-01 -3.455434143543243408e-01
-1.333333402872085571e-01 -1.500727295875549316e+00
-3.333333432674407959e-01 -2.054006010293960571e-01
-7.333333492279052734e-01 4.600941836833953857e-01
-2.666666805744171143e-01 -7.773478031158447266e-01
-1.333333402872085571e-01 -7.166178226470947266e-01
-4.666666686534881592e-01 1.931101530790328979e-01
6.666667014360427856e-02 -3.751439452171325684e-01
1.866666674613952637e+00 2.086493492126464844e+00
2.666666805744171143e-01 1.561395287513732910e+00
-7.333333492279052734e-01 8.897613286972045898e-01
-4.666666686534881592e-01 -1.442076563835144043e+00
-3.333333432674407959e-01 -6.254180669784545898e-01
-4.000000059604644775e-01 2.912190742790699005e-02
-5.333333611488342285e-01 -3.619517087936401367e-01
-2.000000029802322388e-01 -3.027038574218750000e-01
4.000000059604644775e-01 -5.311146974563598633e-01
2.000000029802322388e-01 1.717386841773986816e-01
-2.000000029802322388e-01 7.354624271392822266e-01
-6.666667014360427856e-02 -2.228230834007263184e-01
-3.000000119209289551e-01 5.465393140912055969e-02
-5.000000000000000000e-01 -1.739685088396072388e-01
-1.333333402872085571e-01 -8.770624995231628418e-01
-2.666666805744171143e-01 5.342102143913507462e-03
-2.333333343267440796e-01 -3.408894836902618408e-01
-3.000000119209289551e-01 -1.930191069841384888e-01
3.333333432674407959e-01 -1.198140457272529602e-01
1.600000023841857910e+00 7.541447877883911133e-01
1.533333301544189453e+00 1.705739378929138184e+00
2.666666805744171143e-01 1.394688963890075684e+00
-6.000000238418579102e-01 -3.971343934535980225e-01
-2.000000029802322388e-01 -6.732096076011657715e-01
1.466666698455810547e+00 6.141459196805953979e-02
6.000000238418579102e-01 -5.596679449081420898e-01
-5.333333611488342285e-01 -1.407698512077331543e+00
4.333333373069763184e-01 7.081186771392822266e-01
-1.466666698455810547e+00 -6.983042359352111816e-01
2.000000029802322388e-01 -5.437184572219848633e-01
8.000000119209289551e-01 8.028665930032730103e-02
6.666667014360427856e-02 1.936547875404357910e+00
-1.333333402872085571e-01 -1.468872129917144775e-01
1.333333402872085571e-01 -3.197794556617736816e-01
5.333333611488342285e-01 1.772043853998184204e-01
1.666666716337203979e-01 3.624491393566131592e-01
-2.333333343267440796e-01 8.148691654205322266e-01
-6.666666865348815918e-01 -3.061543703079223633e-01
3.333333432674407959e-01 -7.416147589683532715e-01
6.000000238418579102e-01 1.667694091796875000e+00
-6.666667014360427856e-02 1.347977757453918457e+00
-6.666667014360427856e-02 -3.935628235340118408e-01
-6.666667014360427856e-02 -4.035481810569763184e-01
-2.666666805744171143e-01 -3.178181946277618408e-01
-2.666666805744171143e-01 5.479716062545776367e-01
-6.666667014360427856e-02 -7.781432867050170898e-01
-1.333333402872085571e-01 5.571899563074111938e-02
-4.000000059604644775e-01 3.299153596162796021e-02
-4.000000059604644775e-01 -2.876088321208953857e-01
-3.333333432674407959e-01 -6.829864382743835449e-01
-1.333333402872085571e-01 -2.137481719255447388e-01
-6.666667014360427856e-02 -3.513234555721282959e-01
2.000000029802322388e-01 7.863159477710723877e-02
2.666666805744171143e-01 -1.093475371599197388e-01
-2.000000029802322388e-01 5.803578495979309082e-01
-7.333333492279052734e-01 1.381774842739105225e-01
-6.000000238418579102e-01 -7.208465337753295898e-01
-2.666666805744171143e-01 -1.006065845489501953e+00
-6.666667014360427856e-02 -2.309560179710388184e-01
-6.666667014360427856e-02 -2.492706328630447388e-01
-2.000000029802322388e-01 1.550292968750000000e-02
0.000000000000000000e+00 -1.559468656778335571e-01
-1.333333402872085571e-01 -3.402537107467651367e-01
-6.666667014360427856e-02 3.989573121070861816e-01
0.000000000000000000e+00 -5.485137701034545898e-01
-2.666666805744171143e-01 2.639902830123901367e-01
2.666666805744171143e-01 -5.132140964269638062e-02
1.500000059604644775e-01 -6.322824954986572266e-01
5.000000074505805969e-02 1.219061255455017090e+00
6.000000238418579102e-01 -3.557505309581756592e-01
2.000000000000000000e+00 2.310186862945556641e+00
1.600000023841857910e+00 1.176339745521545410e+00
-2.666666805744171143e-01 9.169657230377197266e-01
-2.033333301544189453e+00 -2.143259644508361816e-01
-1.033333301544189453e+00 -2.630729198455810547e+00
-1.200000047683715820e+00 4.060078859329223633e-01
-1.533333301544189453e+00 -6.908193230628967285e-01
-7.333333492279052734e-01 -1.258125782012939453e+00
-6.666671633720397949e-01 -1.027931690216064453e+00
-8.000000119209289551e-01 1.503723114728927612e-01
-3.999994993209838867e-01 -7.862508296966552734e-01
0.000000000000000000e+00 -9.236363768577575684e-01
-2.000005096197128296e-01 -2.524134218692779541e-01
-1.999994963407516479e-01 1.471059173345565796e-01
-3.333333507180213928e-02 -1.636088043451309204e-01
-8.333333134651184082e-01 1.381937712430953979e-01
-2.000000029802322388e-01 1.371561735868453979e-01
5.333333611488342285e-01 -9.954081177711486816e-01
4.666666686534881592e-01 7.861546874046325684e-01
-6.000000238418579102e-01 -8.789993524551391602e-01
-6.000005006790161133e-01 1.248508691787719727e+00
-5.999994874000549316e-01 -7.769826054573059082e-01
1.466666698455810547e+00 2.328473806381225586e+00
4.000000059604644775e-01 -4.273051023483276367e-01
3.333333432674407959e-01 1.697721362113952637e+00
8.000000119209289551e-01 1.248107925057411194e-01
6.999999880790710449e-01 6.282979249954223633e-01
1.666666716337203979e-01 1.202026367187500000e+00
2.666666805744171143e-01 -1.898742616176605225e-01
1.333333402872085571e-01 1.539225280284881592e-01
6.666667014360427856e-02 -3.124084509909152985e-02
2.666666805744171143e-01 2.315439879894256592e-01
1.266666650772094727e+00 -2.257181853055953979e-01
5.333333611488342285e-01 7.313435673713684082e-01
-2.666666805744171143e-01 5.263264756649732590e-03
-2.666666805744171143e-01 -8.283081054687500000e-01
-5.333333611488342285e-01 -1.283304840326309204e-01
-8.666666746139526367e-01 -4.065348207950592041e-01
-5.333333611488342285e-01 -9.878570437431335449e-01
4.000000059604644775e-01 -1.227218627929687500e+00
3.333333432674407959e-01 -4.504597932100296021e-02
2.666666805744171143e-01 1.225836157798767090e+00
6.666667014360427856e-02 1.601908355951309204e-01
-2.000000029802322388e-01 -1.182266235351562500e+00
-7.666666507720947266e-01 4.903188049793243408e-01
3.000000119209289551e-01 -5.235717892646789551e-01
3.333333432674407959e-01 -1.146545410156250000e+00
-2.000000029802322388e-01 1.693298339843750000e+00
2.000000029802322388e-01 -5.147949457168579102e-01
6.666666865348815918e-01 -4.634745419025421143e-01
0.000000000000000000e+00 9.993825554847717285e-01
2.000000029802322388e-01 5.466949343681335449e-01
2.666666805744171143e-01 -6.301391720771789551e-01
4.000000059604644775e-01 1.058968067169189453e+00
3.000000119209289551e-01 -2.664387971162796021e-02
1.033333301544189453e+00 6.629343628883361816e-01
0.000000000000000000e+00 9.713653326034545898e-01
-5.333333611488342285e-01 5.720713138580322266e-01
-7.333333492279052734e-01 -9.357309937477111816e-01
-5.333333611488342285e-01 -3.597157895565032959e-01
-3.333333432674407959e-01 -9.379089474678039551e-01
-1.333333402872085571e-01 -3.074788451194763184e-01
2.000000029802322388e-01 -3.387217223644256592e-01
6.666667014360427856e-02 -2.615254744887351990e-02
6.666667014360427856e-02 4.088490903377532959e-01
1.333333402872085571e-01 -3.839548826217651367e-01
-6.666667014360427856e-02 2.619690001010894775e-01
0.000000000000000000e+00 1.710968017578125000e-01
-1.333333402872085571e-01 -1.044097915291786194e-01
-3.333333432674407959e-01 9.286804497241973877e-02
-4.000000059604644775e-01 -1.649414002895355225e-01
-2.000000029802322388e-01 -8.061615228652954102e-01
-2.666666805744171143e-01 -1.300018280744552612e-01
-6.666666865348815918e-01 -5.659586563706398010e-02
-6.666667014360427856e-02 -4.718709290027618408e-01
-1.333333402872085571e-01 -9.609059691429138184e-01
-3.333338499069213867e-01 6.352091431617736816e-01
1.333338469266891479e-01 -5.985203981399536133e-01
4.000000059604644775e-01 -4.175811707973480225e-01
-6.666667014360427856e-02 6.479090452194213867e-01
-2.666666805744171143e-01 5.398366451263427734e-01
-2.000005096197128296e-01 -6.070963740348815918e-01
6.666717678308486938e-02 -1.222737599164247513e-03
6.666667014360427856e-02 -1.356608048081398010e-02
2.666666805744171143e-01 2.034047394990921021e-01
5.000000000000000000e-01 -1.797759979963302612e-01
1.000000014901161194e-01 1.468068510293960571e-01
1.333333373069763184e+00 8.572052121162414551e-01
2.333333253860473633e+00 2.406439304351806641e+00
2.066666603088378906e+00 1.708754420280456543e+00
9.333333373069763184e-01 1.727434277534484863e+00
5.333333611488342285e-01 -4.515584092587232590e-03
1.333333402872085571e-01 -2.635223269462585449e-01
-9.333333373069763184e-01 5.226908326148986816e-01
-1.399999976158142090e+00 -4.179880917072296143e-01
-8.000000119209289551e-01 -1.987099170684814453e+00
-8.999999761581420898e-01 -1.188725829124450684e+00
-7.666666507720947266e-01 -3.140574097633361816e-01
-3.333333432674407959e-01 -2.852040529251098633e-01
-6.666666865348815918e-01 2.544911801815032959e-01
-1.133333325386047363e+00 -1.106668114662170410e+00
-7.333333492279052734e-01 -1.844187378883361816e-01
6.666667014360427856e-02 -1.308205127716064453e+00
6.666666865348815918e-01 -1.042785644531250000e-01
1.000000000000000000e+00 5.036763548851013184e-01
8.000000119209289551e-01 9.227457642555236816e-01
1.333333402872085571e-01 7.759277224540710449e-01
1.333333402872085571e-01 5.099263787269592285e-01
1.333333373069763184e+00 -2.797149717807769775e-01
7.333333492279052734e-01 5.672312378883361816e-01
9.333333373069763184e-01 2.799767017364501953e+00
4.000000059604644775e-01 -2.211181670427322388e-01
-1.333333402872085571e-01 8.591623902320861816e-01
-5.333333611488342285e-01 4.041351377964019775e-01
-7.333333492279052734e-01 -6.833872199058532715e-01
-5.333333611488342285e-01 -7.515869140625000000e-01
1.333333402872085571e-01 -9.888651371002197266e-01
2.666666805744171143e-01 -3.742706179618835449e-01
-6.666667014360427856e-02 3.585174679756164551e-01
1.333333402872085571e-01 -2.183644622564315796e-01
6.666667014360427856e-02 -2.674947082996368408e-01
1.666666716337203979e-01 2.875681519508361816e-01
6.333333253860473633e-01 2.215983159840106964e-02
1.133333325386047363e+00 1.486295580863952637e+00
1.133333325386047363e+00 1.549299120903015137e+00
6.666666865348815918e-01 -5.070963501930236816e-01
1.333333373069763184e+00 7.603952884674072266e-01
1.133333325386047363e+00 2.359720915555953979e-01
-6.666667014360427856e-02 1.394346117973327637e+00
-6.666667014360427856e-02 8.045104742050170898e-01
4.000000059604644775e-01 -1.195699051022529602e-01
6.000000238418579102e-01 -4.305012989789247513e-03
4.000000059604644775e-01 4.213094115257263184e-01
-5.000000074505805969e-02 2.192158997058868408e-01
-6.833333373069763184e-01 2.698893249034881592e-01
-1.666666716337203979e-01 4.745483398437500000e-02
3.333333507180213928e-02 -2.521545290946960449e-01
-4.666666686534881592e-01 -1.026489287614822388e-01
-5.333333611488342285e-01 2.748819999396800995e-02
-2.000000029802322388e-01 -3.063517212867736816e-01
6.000000238418579102e-01 -4.986002743244171143e-01
8.000000119209289551e-01 -1.312866210937500000e-01
-2.000000029802322388e-01 5.969543457031250000e-01
-5.333333611488342285e-01 4.421895444393157959e-01
-8.000000119209289551e-01 -6.532185524702072144e-02
-6.000000238418579102e-01 -3.740580379962921143e-01
-2.000000029802322388e-01 -9.124857783317565918e-01
-5.333333611488342285e-01 -6.825765129178762436e-03
-6.666666865348815918e-01 4.547119140625000000e-01
-2.666666805744171143e-01 -1.043920874595642090e+00
-2.666666805744171143e-01 -8.348805904388427734e-01
-3.333333432674407959e-01 -1.612345338799059391e-03
-5.333333611488342285e-01 -4.056050479412078857e-01
-9.333333373069763184e-01 -3.790598511695861816e-01
-1.000000000000000000e+00 -6.361154913902282715e-01
-8.000000119209289551e-01 -1.179140210151672363e+00
-3.333333432674407959e-01 -7.730468511581420898e-01
-3.333333432674407959e-01 -6.200246214866638184e-01
-4.666666686534881592e-01 -2.439778670668601990e-02
-1.333333402872085571e-01 -4.687967896461486816e-01
0.000000000000000000e+00 -4.033233523368835449e-01
-8.000000119209289551e-01 3.888122439384460449e-01
-1.133333325386047363e+00 -6.120198592543601990e-02
1.333333402872085571e-01 -1.684273242950439453e+00
4.666666686534881592e-01 -7.240437865257263184e-01
-3.333333432674407959e-01 1.323419213294982910e+00
-4.666666686534881592e-01 1.052307114005088806e-01
-2.666666805744171143e-01 -1.321215867996215820e+00
6.666667014360427856e-02 4.259033128619194031e-02
1.333333402872085571e-01 -1.869262754917144775e-01
-3.333333432674407959e-01 3.728647828102111816e-01
-4.000000059604644775e-01 1.789652556180953979e-02
-3.333333432674407959e-01 -1.290262788534164429e-01
3.333333432674407959e-01 1.965576171875000000e+00
1.466666698455810547e+00 8.534138798713684082e-01
1.466666698455810547e+00 8.917032927274703979e-02
-5.333333611488342285e-01 -7.315623164176940918e-01
-1.066666722297668457e+00 4.917470216751098633e-01
-1.933333277702331543e+00 -2.922597229480743408e-01
-1.533333301544189453e+00 -1.924636840820312500e+00
-5.333333611488342285e-01 -1.508729100227355957e+00
-1.333333402872085571e-01 -5.309377312660217285e-01
-2.000000029802322388e-01 1.946716308593750000e-01
-6.333333253860473633e-01 -6.852152347564697266e-01
-1.000005081295967102e-01 -6.194697022438049316e-01
-1.999994963407516479e-01 -5.454198122024536133e-01
-1.000000014901161194e-01 -2.636423707008361816e-01
-5.000000000000000000e-01 -2.618169188499450684e-01
-6.666717678308486938e-02 5.604858323931694031e-02
7.333338260650634766e-01 -2.950831055641174316e-01
2.000000029802322388e-01 4.258071780204772949e-01
1.333333402872085571e-01 1.031683802604675293e+00
8.000000119209289551e-01 -2.545934021472930908e-01
8.666666746139526367e-01 1.355250030755996704e-01
2.666666805744171143e-01 1.158210754394531250e+00
-1.333338469266891479e-01 8.967010378837585449e-01
6.666717678308486938e-02 3.061472624540328979e-02
0.000000000000000000e+00 -1.609141081571578979e-01
-1.333333402872085571e-01 4.604614377021789551e-01
-3.333333507180213928e-02 -7.720438390970230103e-02
2.333333343267440796e-01 -2.562316954135894775e-01
2.000000029802322388e-01 -7.861430197954177856e-02
5.333333611488342285e-01 1.490076631307601929e-01
3.333333432674407959e-01 -9.116770327091217041e-02
3.333333432674407959e-01 6.924530267715454102e-01
6.666667014360427856e-02 3.863342404365539551e-01
-6.666667014360427856e-02 2.250742614269256592e-01
6.666667014360427856e-02 -5.074055865406990051e-03
6.666666865348815918e-01 -4.523111879825592041e-02
6.000000238418579102e-01 3.120910525321960449e-01
0.000000000000000000e+00 1.290214061737060547e+00
0.000000000000000000e+00 5.992736667394638062e-02
-1.333333402872085571e-01 -7.822896242141723633e-01
-1.333333402872085571e-01 3.983896970748901367e-01
-2.000000029802322388e-01 9.833078980445861816e-01
-1.333333402872085571e-01 -1.394532322883605957e+00
4.000000059604644775e-01 9.889221191406250000e-02
6.666666865348815918e-01 -1.237386092543601990e-01
-6.666667014360427856e-02 9.192575812339782715e-01
-5.333333611488342285e-01 6.254495978355407715e-01
-3.333333432674407959e-01 -1.191877245903015137e+00
4.000000059604644775e-01 -4.346913695335388184e-01
6.666666865348815918e-01 -7.749532163143157959e-02
4.000000059604644775e-01 1.035880565643310547e+00
-1.333333402872085571e-01 5.807301998138427734e-01
-2.666666805744171143e-01 2.352335602045059204e-01
-2.000000029802322388e-01 -5.976644158363342285e-01
1.399999976158142090e+00 8.743011355400085449e-01
4.000000059604644775e-01 1.045485377311706543e+00
-4.666666686534881592e-01 1.265649437904357910e+00
6.666667014360427856e-02 1.200510635972023010e-01
7.666666507720947266e-01 1.229546070098876953e+00
2.666666805744171143e-01 1.332833886146545410e+00
-1.333333402872085571e-01 5.048817992210388184e-01
-6.666666865348815918e-01 -3.449147641658782959e-01
0.000000000000000000e+00 5.848998948931694031e-02
-3.333333432674407959e-01 -9.178629517555236816e-01
-4.666666686534881592e-01 1.467549651861190796e-01
-2.000000029802322388e-01 -4.075907468795776367e-01
6.666667014360427856e-02 -8.365681767463684082e-01
-3.333333432674407959e-01 2.455942779779434204e-01
-5.333333611488342285e-01 8.908487856388092041e-02
-3.333333432674407959e-01 -9.620676636695861816e-01
-1.333333402872085571e-01 -3.787933290004730225e-01
-2.666666805744171143e-01 -1.237111389636993408e-01
-2.000000029802322388e-01 -4.594319686293601990e-02
-3.333333432674407959e-01 -4.945495724678039551e-01
-4.666666686534881592e-01 6.510416860692203045e-04
-3.333333432674407959e-01 -5.640197992324829102e-01
-1.333333402872085571e-01 -4.632014036178588867e-01
-2.666666805744171143e-01 -1.491470336914062500e-01
6.666615605354309082e-02 -5.431111529469490051e-02
0.000000000000000000e+00 -4.780130982398986816e-01
0.000000000000000000e+00 4.429351687431335449e-01
6.666717678308486938e-02 -1.565968841314315796e-01
-1.333333402872085571e-01 1.474273651838302612e-01
-6.000000238418579102e-01 1.992451995611190796e-01
-7.333338260650634766e-01 -2.972707152366638184e-01
-4.666661620140075684e-01 -7.496887445449829102e-01
-1.333338469266891479e-01 -4.965347349643707275e-01
6.666717678308486938e-02 -3.111791014671325684e-01
-1.333333402872085571e-01 -2.032373994588851929e-01
-2.666671872138977051e-01 -9.696451574563980103e-02
-6.666615605354309082e-02 -2.849645018577575684e-01
3.000000119209289551e-01 -4.199676588177680969e-02
3.333333432674407959e-01 1.891860961914062500e-01
5.666666626930236816e-01 5.264272093772888184e-01
3.999994993209838867e-01 3.704528883099555969e-02
2.666671872138977051e-01 3.562673032283782959e-01
2.666666805744171143e-01 4.360631406307220459e-01
-2.666666805744171143e-01 4.090093076229095459e-01
-5.333333611488342285e-01 4.733703732490539551e-01
-6.666717678308486938e-02 -6.237309575080871582e-01
2.000005096197128296e-01 -2.756077945232391357e-01
1.333328187465667725e-01 3.219492733478546143e-01
-2.333328276872634888e-01 -2.193344086408615112e-01
-2.333333343267440796e-01 -1.934473663568496704e-01
-1.000000014901161194e-01 -4.091517031192779541e-01
5.666661858558654785e-01 -1.655583679676055908e-01
5.333338379859924316e-01 2.153366059064865112e-01
-3.333338499069213867e-01 8.315333127975463867e-01
-5.999994874000549316e-01 2.668782472610473633e-01
2.666666805744171143e-01 -9.896616339683532715e-01
8.000000119209289551e-01 -7.969971001148223877e-02
-1.666671782732009888e-01 4.478627443313598633e-01
-2.000000029802322388e-01 -2.137950658798217773e+00
5.333333611488342285e-01 2.989420592784881592e-01
8.666666746139526367e-01 3.595927059650421143e-01
8.666666746139526367e-01 5.565490722656250000e-01
4.666666686534881592e-01 6.656056642532348633e-01
3.333333432674407959e-01 9.128448367118835449e-01
3.333333432674407959e-01 2.477986663579940796e-01
3.333333432674407959e-01 6.597330570220947266e-01
-1.333333402872085571e-01 4.891906678676605225e-01
-4.000000059604644775e-01 4.609344601631164551e-01
-4.000000059604644775e-01 -6.400187015533447266e-01
0.000000000000000000e+00 -5.651499629020690918e-01
1.333333402872085571e-01 -4.246012270450592041e-01
-1.333333402872085571e-01 3.044423460960388184e-01
-2.000000029802322388e-01 -1.125722229480743408e-01
2.666666805744171143e-01 -6.030161380767822266e-01
6.666666865348815918e-01 -8.842671662569046021e-02
2.000000029802322388e-01 8.171997070312500000e-01
6.666667014360427856e-02 -3.405354917049407959e-02
6.666667014360427856e-02 9.798268675804138184e-01
-2.000000029802322388e-01 -3.916209042072296143e-01
-4.000000059604644775e-01 1.811503022909164429e-01
-2.666666805744171143e-01 -4.712300598621368408e-01
0.000000000000000000e+00 -3.891733884811401367e-01
2.000000029802322388e-01 -5.408223345875740051e-02
-3.666666746139526367e-01 6.834717094898223877e-02
-1.000000014901161194e-01 3.004414737224578857e-01
1.333333402872085571e-01 -9.882029294967651367e-01
1.399999976158142090e+00 1.464922070503234863e+00
2.666666805744171143e-01 7.404825687408447266e-01
-4.000000059604644775e-01 8.458974361419677734e-01
6.666667014360427856e-02 -1.769798755645751953e+00
1.000000000000000000e+00 4.919148683547973633e-01
6.666666865348815918e-01 1.368000268936157227e+00
1.333333402872085571e-01 5.480306148529052734e-01
8.000000119209289551e-01 1.109691381454467773e+00
8.666666746139526367e-01 -2.399912476539611816e-01
3.333333432674407959e-01 2.012589454650878906e+00
1.333333402872085571e-01 2.015045136213302612e-01
9.333333373069763184e-01 -5.719299241900444031e-02
7.333333492279052734e-01 1.959798187017440796e-01
-3.333333507180213928e-02 1.770351171493530273e+00
3.666666746139526367e-01 -7.054443657398223877e-02
0.000000000000000000e+00 -6.863484978675842285e-01
-2.666666805744171143e-01 1.135609984397888184e+00
-2.000000029802322388e-01 -6.128092408180236816e-01
-2.666666805744171143e-01 -4.995544552803039551e-01
-2.000000029802322388e-01 -7.000426948070526123e-02
-3.333333432674407959e-01 -4.721984863281250000e-01
-4.000000059604644775e-01 -1.257171630859375000e-01
-1.333333402872085571e-01 -5.697835087776184082e-01
-2.666666805744171143e-01 -4.244578182697296143e-01
-4.000000059604644775e-01 2.069417387247085571e-01
-5.333333611488342285e-01 -6.344126462936401367e-01
-1.333333402872085571e-01 -4.021738767623901367e-01
6.666667014360427856e-02 -6.136382818222045898e-01
1.333333402872085571e-01 4.992665648460388184e-01
6.666667014360427856e-02 -7.517496705986559391e-04
-1.333333402872085571e-01 2.371429502964019775e-01
-2.666666805744171143e-01 -5.732218269258737564e-03
-5.333333611488342285e-01 -2.781097292900085449e-01
-3.333333432674407959e-01 -2.689300477504730225e-01
-2.000000029802322388e-01 -8.718882203102111816e-01
-2.666666805744171143e-01 4.399617388844490051e-02
-3.333333432674407959e-01 -3.516438901424407959e-01
6.666667014360427856e-02 -4.103190004825592041e-01
2.000000029802322388e-01 -3.793925046920776367e-01
0.000000000000000000e+00 5.954304933547973633e-01
1.333333402872085571e-01 5.242309719324111938e-02
3.333333432674407959e-01 -1.931182891130447388e-01
8.000000119209289551e-01 2.732777893543243408e-01
3.000000119209289551e-01 1.140136718750000000e+00
-4.000000059604644775e-01 -4.512034058570861816e-01
-1.133333325386047363e+00 -2.838721752166748047e+00
-1.399999976158142090e+00 -1.075511693954467773e+00
-1.333333373069763184e+00 -7.341369390487670898e-01
-1.066666722297668457e+00 -1.862304687500000000e+00
-6.666666865348815918e-01 -8.191813230514526367e-01
-4.666666686534881592e-01 -8.203623294830322266e-01
-1.066666722297668457e+00 -4.794647097587585449e-01
-5.333338379859924316e-01 -6.883626580238342285e-01
-6.666615605354309082e-02 -3.592915832996368408e-01
-6.666667014360427856e-02 -1.350543737411499023e+00
-2.666666805744171143e-01 -1.353251095861196518e-02
-4.000000059604644775e-01 8.518575131893157959e-02
2.666661441326141357e-01 -4.523976519703865051e-02
7.333338260650634766e-01 -1.221623718738555908e-01
5.333333611488342285e-01 5.662623047828674316e-01
5.333333611488342285e-01 8.431976437568664551e-01
5.333333611488342285e-01 9.727580100297927856e-02
5.333328247070312500e-01 5.206547975540161133e-01
3.333338499069213867e-01 6.331222653388977051e-01
3.666666746139526367e-01 9.818593263626098633e-01
3.666666746139526367e-01 1.576070189476013184e-01
9.333333373069763184e-01 4.610728025436401367e-01
1.466666698455810547e+00 5.787394046783447266e-01
1.266666650772094727e+00 1.398189306259155273e+00
8.000000119209289551e-01 1.759017944335937500e+00
6.666666865348815918e-01 2.186675965785980225e-01
2.000000029802322388e-01 3.213938474655151367e-01
-3.333333432674407959e-01 1.269647240638732910e+00
1.333333402872085571e-01 -7.475993037223815918e-02
4.666666686534881592e-01 -5.894104242324829102e-01
0.000000000000000000e+00 8.474965691566467285e-01
-4.000000059604644775e-01 2.332529723644256592e-01
-3.333333432674407959e-01 -7.594716548919677734e-01
-6.000000238418579102e-01 -5.766937136650085449e-01
-2.666666805744171143e-01 1.398620568215847015e-02
-4.666666686534881592e-01 -8.387807011604309082e-01
-4.666666686534881592e-01 -1.429016143083572388e-01
6.666667014360427856e-02 -1.589162200689315796e-01
-6.666667014360427856e-02 -8.811004757881164551e-01
1.333333402872085571e-01 1.201521754264831543e+00
5.333333611488342285e-01 -1.135606884956359863e+00
0.000000000000000000e+00 6.680958867073059082e-01
-1.133333325386047363e+00 6.307190060615539551e-01
-8.666666746139526367e-01 -1.041739940643310547e+00
2.666666805744171143e-01 9.370829164981842041e-02
4.000000059604644775e-01 8.454965949058532715e-01
-2.000000029802322388e-01 1.758901029825210571e-01
2.000000029802322388e-01 -3.327067196369171143e-01
6.666666865348815918e-01 -1.598653197288513184e-01
4.666666686534881592e-01 6.468129754066467285e-01
1.333333402872085571e-01 7.811024785041809082e-01
6.666667014360427856e-02 1.096740737557411194e-01
6.666666865348815918e-01 1.083374023437500000e-02
1.266666650772094727e+00 1.479054838418960571e-01
6.000000238418579102e-01 1.195602416992187500e+00
1.333333402872085571e-01 1.670178174972534180e+00
3.333333507180213928e-02 1.774861663579940796e-01
-5.000000000000000000e-01 -3.385599851608276367e-01
-6.000000238418579102e-01 -1.112949609756469727e+00
-7.333333492279052734e-01 8.246561884880065918e-01
-8.666666746139526367e-01 -1.301883935928344727e+00
-8.000000119209289551e-01 -7.985941767692565918e-01
-2.666666805744171143e-01 -1.072879076004028320e+00
-3.333333432674407959e-01 -7.049855589866638184e-01
-2.666666805744171143e-01 4.339976012706756592e-01
-1.333333402872085571e-01 -7.938893437385559082e-01
-4.666666686534881592e-01 1.457600891590118408e-01
-2.666666805744171143e-01 -1.517089903354644775e-01
-1.333333402872085571e-01 -8.160461187362670898e-01
-2.000000029802322388e-01 2.320566773414611816e-01
-3.333333432674407959e-01 -2.486907988786697388e-01
-2.666666805744171143e-01 -1.557423919439315796e-01
-3.333333432674407959e-01 -3.962066769599914551e-01
-4.000000059604644775e-01 -5.461222305893898010e-02
-4.000000059604644775e-01 -4.678364992141723633e-01
-2.666666805744171143e-01 -4.151916503906250000e-01
-6.666667014360427856e-02 -3.914042115211486816e-01
-3.333333432674407959e-01 -1.347361207008361816e-01
-5.333333611488342285e-01 7.337239384651184082e-02
-1.333333402872085571e-01 -7.126657962799072266e-01
-2.000000029802322388e-01 -4.502054750919342041e-01
-2.666666805744171143e-01 3.880747556686401367e-01
-1.333333402872085571e-01 -5.695363283157348633e-01
3.666666746139526367e-01 -1.114542633295059204e-01
2.633333444595336914e+00 1.718433618545532227e+00
1.533333301544189453e+00 2.270889282226562500e+00
3.333333432674407959e-01 1.115934252738952637e+00
-1.000000000000000000e+00 -1.464364647865295410e+00
-2.066666603088378906e+00 -1.904790282249450684e+00
-1.133332848548889160e+00 -2.033984422683715820e+00
-2.000000029802322388e-01 -1.654555201530456543e+00
6.666667014360427856e-02 4.188639298081398010e-02
4.666666686534881592e-01 -1.721425354480743408e-01
3.333333432674407959e-01 4.560343548655509949e-02
0.000000000000000000e+00 1.055617213249206543e+00
-2.666666805744171143e-01 1.536142975091934204e-01
-5.086263286102621350e-07 9.604085236787796021e-02
-1.199999451637268066e+00 -5.353871583938598633e-01
6.666667014360427856e-02 4.671783372759819031e-02
-4.666666686534881592e-01 4.906153380870819092e-01
-1.000000000000000000e+00 -3.879292868077754974e-03
-4.000000059604644775e-01 -4.061549007892608643e-01
5.333333611488342285e-01 -2.094207704067230225e-01
0.000000000000000000e+00 7.973638176918029785e-01
1.333333402872085571e-01 1.547012329101562500e-01
6.666666865348815918e-01 -9.598958492279052734e-01
-2.000000029802322388e-01 4.512766599655151367e-01
-4.000000059604644775e-01 8.204391598701477051e-01
1.200000524520874023e+00 1.123372390866279602e-01
-6.666667014360427856e-02 9.311681389808654785e-01
0.000000000000000000e+00 1.323739647865295410e+00
2.000000029802322388e-01 -9.903889894485473633e-01
-6.666667014360427856e-02 7.210775017738342285e-01
-1.333333402872085571e-01 5.728037357330322266e-01
-4.000000059604644775e-01 -2.245910614728927612e-01
-1.333338469266891479e-01 -3.095703199505805969e-02
6.666717678308486938e-02 -6.778406500816345215e-01
-1.333333402872085571e-01 -8.862762153148651123e-02
-5.333338379859924316e-01 -6.806691735982894897e-02
-1.333328187465667725e-01 -3.591181337833404541e-01
4.000000059604644775e-01 -5.648809075355529785e-01
1.066666722297668457e+00 3.600545227527618408e-01
9.333328008651733398e-01 2.354929596185684204e-01
0.000000000000000000e+00 8.999842405319213867e-01
-3.333333432674407959e-01 -4.588124454021453857e-01
-1.333338469266891479e-01 -1.739986181259155273e+00
1.133333325386047363e+00 2.935119569301605225e-01
1.066666722297668457e+00 -1.353373229503631592e-01
3.333333432674407959e-01 7.066833376884460449e-01
6.666667014360427856e-02 -2.591756284236907959e-01
4.000000059604644775e-01 8.742024898529052734e-01
-3.333333507180213928e-02 5.342000126838684082e-01
6.666667014360427856e-02 -2.625356018543243408e-01
1.333333402872085571e-01 -2.958292663097381592e-01
-1.000000000000000000e+00 -5.096557736396789551e-01
-1.466666698455810547e+00 -1.165987133979797363e+00
-7.333333492279052734e-01 -1.056955933570861816e+00
3.666666746139526367e-01 6.930419802665710449e-01
1.000000000000000000e+00 6.106424927711486816e-01
1.533333301544189453e+00 1.122609451413154602e-01
1.533333301544189453e+00 1.775108814239501953e+00
3.333333432674407959e-01 1.341357469558715820e+00
-1.000000014901161194e-01 -4.068969786167144775e-01
-1.666666716337203979e-01 -1.228021264076232910e+00
-4.000000059604644775e-01 1.870503723621368408e-01
-1.000000000000000000e+00 -1.016235351562500000e-01
-9.333323240280151367e-01 -7.413635253906250000e-01
-5.333343744277954102e-01 -1.535998582839965820e+00
-4.666666686534881592e-01 -8.379150629043579102e-01
-7.333333492279052734e-01 -2.114013731479644775e-01
-6.666666865348815918e-01 -4.790893495082855225e-01
-5.333333611488342285e-01 -9.128600955009460449e-01
-4.000000059604644775e-01 -4.143859744071960449e-01
-6.666667014360427856e-02 -5.549764037132263184e-01
0.000000000000000000e+00 -2.142832428216934204e-01
-3.333323299884796143e-01 3.530741333961486816e-01
-5.333343744277954102e-01 -1.192626915872097015e-02
-6.666666865348815918e-01 -6.211649775505065918e-01
-6.666666865348815918e-01 -5.078643560409545898e-01
-3.333333432674407959e-01 -7.617523074150085449e-01
-4.000000059604644775e-01 -5.958251953125000000e-01
-4.000000059604644775e-01 3.892211988568305969e-02
-7.999994754791259766e-01 -6.432434320449829102e-01
-5.333333611488342285e-01 -2.621632814407348633e-01
4.666661620140075684e-01 -1.045653820037841797e+00
7.333333492279052734e-01 -1.333821564912796021e-01
8.666666746139526367e-01 1.113637804985046387e+00
2.000000029802322388e-01 4.880767762660980225e-01
-2.666666805744171143e-01 1.270270824432373047e+00
-2.000000029802322388e-01 -2.550181150436401367e-01
-2.000000029802322388e-01 -4.116577208042144775e-01
1.333333402872085571e-01 5.149129405617713928e-02
4.000000059604644775e-01 -3.936726748943328857e-01
4.000000059604644775e-01 2.055104523897171021e-01
8.666666746139526367e-01 4.609466493129730225e-01
2.200001001358032227e+00 3.020151853561401367e-01
2.799998998641967773e+00 3.374203443527221680e+00
1.799999952316284180e+00 1.477217555046081543e+00
4.666666686534881592e-01 1.147797703742980957e+00
-1.000000000000000000e+00 3.456288576126098633e-01
-1.333333373069763184e+00 -5.401306226849555969e-02
-1.066666722297668457e+00 -1.866733789443969727e+00
-2.000000029802322388e-01 -1.397217869758605957e+00
2.666666805744171143e-01 -7.394216060638427734e-01
-9.666666388511657715e-01 6.110239624977111816e-01
-1.033333301544189453e+00 1.668050140142440796e-01
-3.333333432674407959e-01 -1.479153394699096680e+00
-2.000000029802322388e-01 -4.060760438442230225e-01
-1.000000000000000000e+00 4.198883175849914551e-01
-8.666666746139526367e-01 5.921458005905151367e-01
2.666666805744171143e-01 -1.463541686534881592e-01
-3.333333432674407959e-01 1.115295410156250000e+00
-5.333333611488342285e-01 -5.898193120956420898e-01
-4.000000059604644775e-01 -7.677632570266723633e-01
-3.333333432674407959e-01 -1.332377046346664429e-01
-1.333333402872085571e-01 -3.046834170818328857e-01
1.333333402872085571e-01 -3.665018677711486816e-01
3.333333432674407959e-01 5.616150051355361938e-02
4.000000059604644775e-01 3.219004273414611816e-01
2.000000029802322388e-01 4.341440796852111816e-01
4.666666686534881592e-01 4.114857912063598633e-01
8.666666746139526367e-01 -3.868713229894638062e-02
7.333333492279052734e-01 9.078714847564697266e-01
2.666666805744171143e-01 1.063835620880126953e+00
-2.000000029802322388e-01 8.829447627067565918e-02
-3.333333432674407959e-01 -5.066528171300888062e-02
6.666667014360427856e-02 -3.465464413166046143e-01
6.666667014360427856e-02 -1.844848692417144775e-01
2.000000029802322388e-01 5.601959228515625000e-01
6.000000238418579102e-01 -2.744496762752532959e-01
6.000000238418579102e-01 3.812093138694763184e-01
4.666666686534881592e-01 9.105112552642822266e-01
4.666666686534881592e-01 2.505554258823394775e-01
1.666666626930236816e+00 3.511271178722381592e-01
8.666666746139526367e-01 5.826761722564697266e-01
1.333333402872085571e-01 -6.018798947334289551e-01
1.000000000000000000e+00 7.806701660156250000e-01
1.333333373069763184e+00 -9.590046852827072144e-02
4.000000059604644775e-01 1.374772191047668457e+00
-6.000000238418579102e-01 1.043186426162719727e+00
4.666666686534881592e-01 3.335937559604644775e-01
-6.666667014360427856e-02 6.131591796875000000e-01
3.000000119209289551e-01 -2.352539002895355225e-01
5.000000000000000000e-01 7.971883416175842285e-01
1.366666674613952637e+00 2.327555269002914429e-01
1.266666650772094727e+00 6.914387941360473633e-01
2.000000029802322388e-01 1.040393114089965820e+00
-3.333333432674407959e-01 9.825114011764526367e-01
-2.000000029802322388e-01 4.069010537932626903e-05
6.666667014360427856e-02 -3.136230409145355225e-01
-2.000000029802322388e-01 -1.551391631364822388e-01
1.000000014901161194e-01 6.921386718750000000e-02
7.666666507720947266e-01 -2.882527709007263184e-01
6.000000238418579102e-01 1.307637542486190796e-01
-5.333333611488342285e-01 8.115519285202026367e-01
-4.000000059604644775e-01 -9.901367425918579102e-01
-6.000000238418579102e-01 -4.405008852481842041e-01
-4.666666686534881592e-01 -3.662638366222381592e-01
-4.666666686534881592e-01 -7.921559810638427734e-01
-6.666656732559204102e-01 -3.311126828193664551e-01
-4.666676819324493408e-01 -5.348520874977111816e-01
-6.666667014360427856e-02 -8.707234859466552734e-01
-6.666564941406250000e-02 -9.361979365348815918e-02
-4.666676819324493408e-01 3.253051638603210449e-01
-6.666666865348815918e-01 -2.542236447334289551e-01
-8.000000119209289551e-01 -7.031707763671875000e-01
-7.333333492279052734e-01 -6.332336664199829102e-01
-5.333333611488342285e-01 -9.730316400527954102e-01
-4.666666686534881592e-01 -6.204793453216552734e-01
0.000000000000000000e+00 -3.205973207950592041e-01
-2.000000029802322388e-01 -3.442820310592651367e-01
0.000000000000000000e+00 5.677062869071960449e-01
-4.000000059604644775e-01 -6.002075076103210449e-01
-4.666666686534881592e-01 2.785878479480743408e-01
-3.333333432674407959e-01 -9.005544185638427734e-01
-6.666667014360427856e-02 -1.694346070289611816e-01
-2.666666805744171143e-01 -2.324544340372085571e-01
-3.333333432674407959e-01 1.323232054710388184e-01
6.666666865348815918e-01 -6.243896484375000000e-01
0.000000000000000000e+00 5.189005751162767410e-03
-8.000000119209289551e-01 -2.237955777673050761e-04
-1.133332848548889160e+00 -2.571886301040649414e+00
-4.666671752929687500e-01 -1.395679712295532227e+00
1.377777099609375000e+00 -1.154596954584121704e-01
1.066666722297668457e+00 8.515935540199279785e-01
6.666667014360427856e-02 -1.325209021568298340e+00
3.333333432674407959e-01 -1.274376392364501953e+00
4.666666686534881592e-01 -2.919652163982391357e-01
5.333333611488342285e-01 -6.056325435638427734e-01
6.666615605354309082e-02 -3.141235411167144775e-01
8.666671514511108398e-01 9.379801154136657715e-01
1.599999547004699707e+00 -3.105997741222381592e-01
2.666666805744171143e-01 1.948100805282592773e+00
1.333333402872085571e-01 -6.266499757766723633e-01
1.533333301544189453e+00 2.133337497711181641e+00
4.000000059604644775e-01 2.112196922302246094e+00
-1.333333402872085571e-01 -2.484649717807769775e-01
-5.333333611488342285e-01 -7.137969732284545898e-01
-2.666666805744171143e-01 -4.973073303699493408e-01
-1.333333402872085571e-01 -6.677113771438598633e-01
-8.666666746139526367e-01 3.644083738327026367e-01
-1.000000000000000000e+00 1.319671571254730225e-01
-4.666666686534881592e-01 -1.791264891624450684e+00
-1.133332848548889160e+00 -6.010711789131164551e-01
-7.333333492279052734e-01 4.152730479836463928e-02
-6.666615605354309082e-02 -9.194895625114440918e-02
-4.666671752929687500e-01 1.258896350860595703e+00
5.333333611488342285e-01 1.650092601776123047e+00
-2.333333343267440796e-01 1.040943384170532227e+00
3.000000119209289551e-01 -3.471527099609375000e-01
2.666666805744171143e-01 -4.179992675781250000e-01
6.666667014360427856e-02 1.105633497238159180e+00
-6.666666865348815918e-01 -1.956227570772171021e-01
6.666667014360427856e-02 -6.181335449218750000e-02
1.799999952316284180e+00 7.397928833961486816e-01
2.000000000000000000e+00 1.670452833175659180e+00
-3.333333432674407959e-01 8.695475459098815918e-01
-6.666666865348815918e-01 -3.869893252849578857e-01
-7.333333492279052734e-01 -3.296061158180236816e-01
-6.000000238418579102e-01 -7.367736697196960449e-01
-4.000000059604644775e-01 -8.222371339797973633e-01
-2.666666805744171143e-01 -5.808736085891723633e-01
-2.666666805744171143e-01 -3.365580141544342041e-01
-1.333333402872085571e-01 -2.616454958915710449e-01
-6.666667014360427856e-02 -3.514546751976013184e-01
-1.333333402872085571e-01 -1.634114608168601990e-02
-2.000000029802322388e-01 -3.258667141199111938e-02
-1.333333402872085571e-01 -1.684560179710388184e-01
-4.666666686534881592e-01 -1.982401460409164429e-01
-2.666666805744171143e-01 -2.095336839556694031e-02
-2.000000029802322388e-01 -8.182423710823059082e-01
-4.000000059604644775e-01 2.014373838901519775e-01
-2.000000029802322388e-01 -3.308441042900085449e-01
-2.000000029802322388e-01 -5.310770869255065918e-01
-1.333333402872085571e-01 1.819203644990921021e-01
0.000000000000000000e+00 -4.264282286167144775e-01
0.000000000000000000e+00 9.891866147518157959e-02
-1.333333402872085571e-01 4.251302033662796021e-02
0.000000000000000000e+00 -1.567789725959300995e-02
-6.666667014360427856e-02 -2.264709472656250000e-01
-2.666666805744171143e-01 2.377655059099197388e-01
-2.666656374931335449e-01 -2.709167599678039551e-01
-4.000010192394256592e-01 -3.484843075275421143e-01
-5.333333611488342285e-01 -1.766805052757263184e-01
-4.000000059604644775e-01 -6.016255617141723633e-01
0.000000000000000000e+00 -5.472330451011657715e-01
1.100000023841857910e+00 -2.426381409168243408e-01
-1.666666716337203979e-01 1.085510253906250000e-01
-2.666666805744171143e-01 1.515317797660827637e+00
3.333333432674407959e-01 6.694966554641723633e-01
6.666666865348815918e-01 -7.955647706985473633e-01
3.333333432674407959e-01 4.857747256755828857e-01
-5.333333611488342285e-01 1.475382447242736816e-01
-8.000000119209289551e-01 -3.512593507766723633e-01
-1.433333277702331543e+00 -1.205289721488952637e+00
-8.333333134651184082e-01 -5.369415283203125000e-01
-2.000000029802322388e-01 -1.945619702339172363e+00
-6.000000238418579102e-01 2.105214446783065796e-01
-8.000000119209289551e-01 1.420125365257263184e-01
-7.999994754791259766e-01 -9.296864867210388184e-01
-6.000000238418579102e-01 -1.210775732994079590e+00
-8.666666746139526367e-01 -5.322052240371704102e-01
-8.000000119209289551e-01 -5.711776614189147949e-01
-2.666666805744171143e-01 -6.406270265579223633e-01
0.000000000000000000e+00 1.930969208478927612e-01
-3.333333432674407959e-01 2.515477538108825684e-01
-6.000000238418579102e-01 -1.449376493692398071e-01
7.333333492279052734e-01 -3.422292172908782959e-01
1.466666698455810547e+00 8.477442264556884766e-01
1.666666150093078613e+00 8.772278204560279846e-03
1.533333301544189453e+00 2.842346131801605225e-01
4.000000059604644775e-01 1.398855090141296387e+00
6.000000238418579102e-01 2.165591478347778320e+00
7.333333492279052734e-01 1.134084090590476990e-01
9.333333373069763184e-01 9.916727542877197266e-01
3.333333432674407959e-01 1.047732591629028320e+00
-6.666667014360427856e-02 1.031738281250000000e+00
4.000000059604644775e-01 5.027496218681335449e-01
5.333333611488342285e-01 -4.097513854503631592e-01
3.333333432674407959e-01 2.836466431617736816e-01
6.000000238418579102e-01 -1.402567476034164429e-01
3.333333432674407959e-01 4.307556152343750000e-02
-1.666666716337203979e-01 2.654673159122467041e-01
6.999999880790710449e-01 -4.793945252895355225e-01
2.000000029802322388e-01 9.446278810501098633e-01
0.000000000000000000e+00 1.777547150850296021e-01
1.333333402872085571e-01 5.919392779469490051e-02
0.000000000000000000e+00 4.699025452136993408e-01
-2.666666805744171143e-01 6.206257939338684082e-01
-3.333333432674407959e-01 -1.437089085578918457e+00
-2.666666805744171143e-01 6.429535150527954102e-01
0.000000000000000000e+00 -8.521209955215454102e-01
0.000000000000000000e+00 -6.290486454963684082e-02
-8.666666746139526367e-01 9.041117429733276367e-01
-3.333333432674407959e-01 -1.078088402748107910e+00
6.666667014360427856e-02 -1.260919213294982910e+00
-3.333333432674407959e-01 4.388702511787414551e-01
0.000000000000000000e+00 7.145588845014572144e-02
9.333333373069763184e-01 -8.678354620933532715e-01
6.666666865348815918e-01 8.167501091957092285e-01
-6.666667014360427856e-02 1.371826171875000000e+00
-4.000000059604644775e-01 8.332112431526184082e-02
-5.333333611488342285e-01 -4.394246339797973633e-01
6.666667014360427856e-02 -1.192647293210029602e-01
8.000000119209289551e-01 -9.739329218864440918e-01
-2.000000029802322388e-01 1.126636743545532227e+00
-7.333333492279052734e-01 3.331013917922973633e-01
-3.333333507180213928e-02 -2.198710143566131592e-01
1.666666716337203979e-01 -1.252685546875000000e+00
-4.666666686534881592e-01 5.653615593910217285e-01
-4.666666686534881592e-01 -1.349039673805236816e-01
-5.333333611488342285e-01 -9.922129511833190918e-01
-1.333333402872085571e-01 -4.748036563396453857e-01
-1.333333402872085571e-01 -1.250864714384078979e-01
-3.333333432674407959e-01 1.151428185403347015e-02
-2.000000029802322388e-01 -1.975575834512710571e-01
-1.333333402872085571e-01 -4.168823361396789551e-01
-2.666666805744171143e-01 9.354146569967269897e-02
-1.333333402872085571e-01 -1.822611540555953979e-01
2.666666805744171143e-01 -4.526967406272888184e-01
3.333333432674407959e-01 1.215474456548690796e-01
1.333333402872085571e-01 6.036447882652282715e-01
6.666667014360427856e-02 1.225199401378631592e-01
0.000000000000000000e+00 -6.199645996093750000e-02
2.000000029802322388e-01 1.948933899402618408e-01
1.333333402872085571e-01 -4.375406727194786072e-02
-7.999989986419677734e-01 4.478332400321960449e-01
-3.666676878929138184e-01 -4.418741911649703979e-02
-8.333333134651184082e-01 -1.785325169563293457e+00
6.666667014360427856e-02 -6.588205695152282715e-01
-6.666667014360427856e-02 5.068725347518920898e-01
-4.666666686534881592e-01 8.528137207031250000e-02
-4.666666686534881592e-01 -5.612905025482177734e-01
0.000000000000000000e+00 -4.801442325115203857e-01
2.000000029802322388e-01 -2.388549745082855225e-01
0.000000000000000000e+00 4.351806640625000000e-01
6.666667014360427856e-02 7.449238747358322144e-02
-3.333333432674407959e-01 -6.639811396598815918e-02
1.666666716337203979e-01 1.175221726298332214e-01
8.333333134651184082e-01 -9.492187201976776123e-02
1.066666722297668457e+00 2.098757028579711914e+00
4.000000059604644775e-01 1.189590454101562500e+00
-4.000000059604644775e-01 -1.475697904825210571e-01
0.000000000000000000e+00 -8.325825929641723633e-01
7.999989986419677734e-01 4.468688964843750000e-01
-2.200000047683715820e+00 -9.245229363441467285e-01
-1.666666150093078613e+00 -2.926382541656494141e+00
-1.066666722297668457e+00 -1.573399901390075684e+00
-5.333333611488342285e-01 -9.190073609352111816e-01
2.666661441326141357e-01 -5.988616943359375000e-01
3.333384171128273010e-02 -4.543680846691131592e-01
-3.333333432674407959e-01 -3.276301026344299316e-01
0.000000000000000000e+00 -2.134424895048141479e-01
2.666666805744171143e-01 -3.737177550792694092e-01
3.999994993209838867e-01 -7.003422975540161133e-01
7.333338260650634766e-01 5.858612060546875000e-01
6.666615605354309082e-02 8.096796870231628418e-01
-5.333333611488342285e-01 1.046213269233703613e+00
-3.333333432674407959e-01 -5.087127685546875000e-01
-2.666661441326141357e-01 -5.311523675918579102e-01
0.000000000000000000e+00 1.807332336902618408e-01
2.666661441326141357e-01 -9.750875085592269897e-02
-2.666661441326141357e-01 2.549947053194046021e-02
-2.666666805744171143e-01 1.490468382835388184e-01
4.000000059604644775e-01 -6.996973752975463867e-01
1.066666126251220703e+00 5.410919338464736938e-02
6.666666865348815918e-01 7.796701788902282715e-01
0.000000000000000000e+00 1.106757640838623047e+00
2.000000029802322388e-01 1.239735931158065796e-01
5.333333611488342285e-01 -8.367919921875000000e-02
6.000000238418579102e-01 9.050262570381164551e-01
7.333333492279052734e-01 1.022422313690185547e+00
6.000000238418579102e-01 5.466827154159545898e-01
2.666666805744171143e-01 4.862253963947296143e-01
2.000000029802322388e-01 -3.192850574851036072e-02
4.000000059604644775e-01 -1.082682311534881592e-01
-6.666667014360427856e-02 1.331481933593750000e-01
-3.333333432674407959e-01 6.369069218635559082e-01
1.333333402872085571e-01 -4.500966370105743408e-01
8.000000119209289551e-01 -5.688852667808532715e-01
7.333333492279052734e-01 1.686637401580810547e+00
6.666667014360427856e-02 6.657022833824157715e-01
-7.333333492279052734e-01 4.023091495037078857e-01
-4.000000059604644775e-01 -7.078765630722045898e-01
2.666666805744171143e-01 -1.043946385383605957e+00
3.333333432674407959e-01 3.328959047794342041e-01
6.666667014360427856e-02 6.396219730377197266e-01
4.666666686534881592e-01 4.144999086856842041e-01
6.000000238418579102e-01 -4.069519042968750000e-02
-4.666666686534881592e-01 1.013993382453918457e+00
-4.666666686534881592e-01 -4.092915728688240051e-02
0.000000000000000000e+00 1.516733765602111816e-01
6.000000238418579102e-01 1.907563328742980957e+00
4.000000059604644775e-01 -6.586100161075592041e-02
-3.333333432674407959e-01 -1.811894774436950684e+00
-3.000000119209289551e-01 4.207804501056671143e-01
-1.000000014901161194e-01 -8.141108155250549316e-01
-6.666666865348815918e-01 6.548843383789062500e-01
3.333333432674407959e-01 -2.155670225620269775e-01
7.333333492279052734e-01 1.368987560272216797e+00
-7.333333492279052734e-01 1.164686083793640137e+00
-1.266666650772094727e+00 -5.328674241900444031e-02
-2.666666805744171143e-01 -1.061634302139282227e+00
4.666666686534881592e-01 4.813903868198394775e-01
2.000000029802322388e-01 1.424311280250549316e+00
2.000000029802322388e-01 -3.856526613235473633e-01
-2.666666805744171143e-01 4.298563599586486816e-01
-3.333333432674407959e-01 2.460703551769256592e-01
-2.000000029802322388e-01 -8.619354367256164551e-01
6.666667014360427856e-02 -1.131367981433868408e-01
-6.666667014360427856e-02 -1.302846223115921021e-01
-1.333333402872085571e-01 2.862355411052703857e-01
0.000000000000000000e+00 -3.274322450160980225e-01
1.333333402872085571e-01 -5.519104003906250000e-02
-2.000000029802322388e-01 1.455820649862289429e-01
-2.666666805744171143e-01 1.843902617692947388e-01
1.333333402872085571e-01 -5.936263799667358398e-01
-1.333333402872085571e-01 -1.079798415303230286e-01
-3.333333432674407959e-01 4.991495907306671143e-01
-2.000005096197128296e-01 -6.164733767509460449e-01
6.666717678308486938e-02 -2.845550477504730225e-01
4.666666686534881592e-01 -1.427510567009449005e-02
4.666666686534881592e-01 2.155166566371917725e-01
0.000000000000000000e+00 7.323929071426391602e-01
-2.000000029802322388e-01 3.061106503009796143e-01
2.000000029802322388e-01 -4.123504757881164551e-01
4.000000059604644775e-01 -1.356658935546875000e-01
3.666666746139526367e-01 5.449788570404052734e-01
-1.000000014901161194e-01 5.368387699127197266e-01
7.333333492279052734e-01 1.587992310523986816e-01
1.733333349227905273e+00 2.997415065765380859e+00
9.333333373069763184e-01 1.643827319145202637e+00
-1.133333325386047363e+00 3.558217287063598633e-01
-1.866666674613952637e+00 -4.952667355537414551e-01
-1.333333402872085571e-01 -1.168442845344543457e+00
-1.066666722297668457e+00 -8.293457031250000000e-01
-6.000000238418579102e-01 -1.965433716773986816e+00
-4.000000059604644775e-01 -2.879150509834289551e-01
-6.666666865348815918e-01 -7.850580811500549316e-01
-6.999999880790710449e-01 9.594217874109745026e-03
-6.999999880790710449e-01 -8.252095580101013184e-01
-2.333333343267440796e-01 -2.402526885271072388e-01
1.000000014901161194e-01 -6.377547979354858398e-01
5.333328247070312500e-01 -8.965962380170822144e-02
1.200000524520874023e+00 2.921493649482727051e-01
1.333333373069763184e+00 5.017995238304138184e-01
3.333333432674407959e-01 1.174823045730590820e+00
-8.666666746139526367e-01 -5.578287839889526367e-01
-6.666666865348815918e-01 -1.452772021293640137e+00
-8.666666746139526367e-01 -4.241236448287963867e-01
-3.333333432674407959e-01 -5.628362298011779785e-01
1.133333325386047363e+00 -7.854899168014526367e-01
1.466666698455810547e+00 1.946370452642440796e-01
6.000000238418579102e-01 1.581836938858032227e+00
-8.666666746139526367e-01 -6.650390475988388062e-02
4.000000059604644775e-01 -1.570508837699890137e+00
7.999994754791259766e-01 -2.102808654308319092e-01
3.666671812534332275e-01 2.089798003435134888e-01
5.000000000000000000e-01 1.350044727325439453e+00
8.666666746139526367e-01 9.626667946577072144e-02
6.666666865348815918e-01 8.681976199150085449e-01
2.666666805744171143e-01 1.208167552947998047e+00
1.333333402872085571e-01 1.197743713855743408e-01
-1.000000014901161194e-01 6.113179400563240051e-02
-1.666666716337203979e-01 9.187622368335723877e-02
6.666667014360427856e-02 -4.860890805721282959e-01
4.666666686534881592e-01 -4.430643618106842041e-01
8.000000119209289551e-01 8.906331658363342285e-01
-8.000000119209289551e-01 -1.372578926384449005e-02
-2.666666805744171143e-01 -1.246920824050903320e+00
6.666667014360427856e-02 -7.312123775482177734e-01
2.666666805744171143e-01 2.937459349632263184e-01
6.666666865348815918e-01 1.636779755353927612e-01
1.066666722297668457e+00 4.069010317325592041e-01
8.000000119209289551e-01 1.046006321907043457e+00
-6.666667014360427856e-02 -2.797302305698394775e-01
-4.000000059604644775e-01 5.778981447219848633e-01
-2.000000029802322388e-01 -5.679962038993835449e-01
-3.000000119209289551e-01 -5.312235355377197266e-01
-1.000000014901161194e-01 2.807118594646453857e-01
-2.000000029802322388e-01 -1.250315308570861816e-01
0.000000000000000000e+00 1.529642753303050995e-02
-4.666666686534881592e-01 -5.535858273506164551e-01
-4.000000059604644775e-01 3.301788270473480225e-01
2.000000029802322388e-01 -1.337879419326782227e+00
5.333333611488342285e-01 4.459798038005828857e-01
-6.666667014360427856e-02 5.720296502113342285e-01
-4.666666686534881592e-01 5.882955193519592285e-01
-1.333333402872085571e-01 -9.906371831893920898e-01
1.333333402872085571e-01 -3.436686098575592041e-01
6.666667014360427856e-02 3.980977237224578857e-01
6.666667014360427856e-02 1.310658752918243408e-01
-6.666667014360427856e-02 -9.332682192325592041e-02
-1.666666716337203979e-01 1.721486449241638184e-01
-1.000000014901161194e-01 -2.940490841865539551e-01
-4.666666686534881592e-01 -1.411193907260894775e-01
-6.666667014360427856e-02 2.371114119887351990e-02
-6.666667014360427856e-02 -9.880045652389526367e-01
-1.333333402872085571e-01 8.551401495933532715e-01
-2.000000029802322388e-01 -5.747050046920776367e-01
-2.000000029802322388e-01 4.237772524356842041e-02
-3.333333432674407959e-01 -2.990661561489105225e-01
-4.000000059604644775e-01 -1.122823059558868408e-01
-6.000000238418579102e-01 -5.060719847679138184e-01
2.666666805744171143e-01 -3.326578736305236816e-01
8.666666746139526367e-01 -7.905853390693664551e-01
-3.333333432674407959e-01 1.453559398651123047e+00
-8.000000119209289551e-01 -2.038568019866943359e+00
8.666666746139526367e-01 1.693247407674789429e-01
1.333333402872085571e-01 8.426615595817565918e-01
4.666666686534881592e-01 3.618428409099578857e-01
4.666666686534881592e-01 1.391870141029357910e+00
1.000000000000000000e+00 -1.203084290027618408e-01
1.133333325386047363e+00 1.967243432998657227e+00
-1.399999976158142090e+00 -1.190572082996368408e-01
-6.666667014360427856e-02 -1.165133714675903320e+00
-4.666666686534881592e-01 1.507346630096435547e+00
-5.333333611488342285e-01 -1.049734473228454590e+00
-1.000000000000000000e+00 -3.942688107490539551e-01
-7.333333492279052734e-01 -4.016296267509460449e-01
-4.666666686534881592e-01 -1.646373510360717773e+00
-4.666666686534881592e-01 8.594869077205657959e-02
-7.333333492279052734e-01 -1.384195983409881592e-01
4.000000059604644775e-01 -1.247141510248184204e-01
1.533333301544189453e+00 9.209014773368835449e-01
1.000000000000000000e+00 2.356088161468505859e+00
3.333333432674407959e-01 1.238673925399780273e+00
4.000000059604644775e-01 2.593546509742736816e-01
8.000000119209289551e-01 -2.519673705101013184e-01
4.666666686534881592e-01 6.971008181571960449e-01
-9.333333373069763184e-01 8.576700687408447266e-01
-3.333333432674407959e-01 -1.989949494600296021e-02
8.000000119209289551e-01 1.249094605445861816e+00
4.000000059604644775e-01 1.914547681808471680e+00
-5.333333611488342285e-01 -3.967966735363006592e-01
-1.399999976158142090e+00 4.888610839843750000e-01
-8.000000119209289551e-01 -1.444493651390075684e+00
-1.333333402872085571e-01 -1.784019947052001953e+00
-4.666666686534881592e-01 3.851440548896789551e-01
-4.666666686534881592e-01 8.882954716682434082e-02
-2.666666805744171143e-01 -1.038923144340515137e+00
-3.333333432674407959e-01 5.908304825425148010e-02
-2.666666805744171143e-01 -2.762125730514526367e-01
-5.333333611488342285e-01 -3.045715391635894775e-01
-3.333333432674407959e-01 -3.232086300849914551e-01
-6.999999880790710449e-01 -1.824188232421875000e-01
-3.000000119209289551e-01 -4.566955566406250000e-01
3.666666746139526367e-01 -5.806244015693664551e-01
1.733333349227905273e+00 2.621600389480590820e+00
-1.333333373069763184e+00 1.055094413459300995e-02
-7.333333492279052734e-01 -2.571575880050659180e+00
-7.333333492279052734e-01 -6.876851320266723633e-01
-2.666666805744171143e-01 3.981628268957138062e-02
2.000000029802322388e-01 -1.127727270126342773e+00
3.333333432674407959e-01 6.590128540992736816e-01
6.000000238418579102e-01 3.678008913993835449e-01
-2.000000029802322388e-01 3.273396790027618408e-01
-2.000000029802322388e-01 8.927642703056335449e-01
4.000000059604644775e-01 -1.520364403724670410e+00
2.666666805744171143e-01 6.583109498023986816e-01
2.000000029802322388e-01 7.534617185592651367e-01
-3.333333432674407959e-01 -3.334665894508361816e-01
-8.000000119209289551e-01 4.115031063556671143e-01
-3.333333507180213928e-02 -5.558481812477111816e-01
-3.000000119209289551e-01 -1.398754835128784180e+00
-1.333333402872085571e-01 4.840932190418243408e-01
-2.666666805744171143e-01 1.588134840130805969e-02
-1.333333402872085571e-01 -4.108093380928039551e-01
-6.666667014360427856e-02 -1.929402649402618408e-01
2.000000029802322388e-01 7.703959196805953979e-02
2.666666805744171143e-01 -1.435333192348480225e-01
2.000000029802322388e-01 5.893778204917907715e-01
-6.666667014360427856e-02 1.653299927711486816e-01
1.333333402872085571e-01 9.549662470817565918e-02
-6.666667014360427856e-02 -3.910166323184967041e-01
-1.333333402872085571e-01 6.149699091911315918e-01
2.666666805744171143e-01 -6.349039673805236816e-01
2.666666805744171143e-01 9.839477390050888062e-02
-3.333333507180213928e-02 7.056070864200592041e-02
-1.333333402872085571e-01 -5.746093988418579102e-01
-6.666667014360427856e-02 2.359914183616638184e-01
0.000000000000000000e+00 -4.080942869186401367e-01
0.000000000000000000e+00 1.795837432146072388e-01
2.666666805744171143e-01 -2.960306778550148010e-02
2.000000029802322388e-01 -4.282633599359542131e-04
0.000000000000000000e+00 6.129994988441467285e-01
4.666666686534881592e-01 -1.563557982444763184e-01
2.666666805744171143e-01 -9.501342475414276123e-02
-4.000000059604644775e-01 1.139186620712280273e+00
-6.000000238418579102e-01 -5.350545048713684082e-01
-4.000000059604644775e-01 -8.489807248115539551e-01
-4.000000059604644775e-01 -4.041157960891723633e-01
-2.666666805744171143e-01 -1.211446151137351990e-01
-1.333333402872085571e-01 -5.236572027206420898e-01
-1.333333402872085571e-01 1.915486715734004974e-02
-1.333333402872085571e-01 -6.688130646944046021e-02
2.666666805744171143e-01 -1.759389191865921021e-01
1.666666716337203979e-01 -7.605183869600296021e-02
2.333333343267440796e-01 -1.318481415510177612e-01
5.333333611488342285e-01 1.083388209342956543e+00
1.666666626930236816e+00 1.296590209007263184e+00
1.200000047683715820e+00 1.641001343727111816e+00
5.333333611488342285e-01 1.842148900032043457e+00
-8.666666746139526367e-01 -2.775065135210752487e-03
-1.466666698455810547e+00 3.838704526424407959e-01
-1.333333373069763184e+00 -2.105934619903564453e+00
-1.333333373069763184e+00 -1.374173998832702637e+00
-1.366666674613952637e+00 -1.234068751335144043e+00
-3.666666746139526367e-01 -1.095557689666748047e+00
2.000000029802322388e-01 -9.976246953010559082e-01
2.666666805744171143e-01 8.001505732536315918e-01
-3.000000119209289551e-01 4.419891238212585449e-01
-5.000000000000000000e-01 9.352824091911315918e-02
-4.666666686534881592e-01 -8.241607546806335449e-01
-4.666666686534881592e-01 7.607818841934204102e-01
1.066666722297668457e+00 1.329057812690734863e+00
7.333333492279052734e-01 2.725310325622558594e+00
4.000000059604644775e-01 -3.351165652275085449e-01
-4.666666686534881592e-01 9.765187501907348633e-01
4.000000059604644775e-01 -2.457804381847381592e-01
6.666666865348815918e-01 2.108287572860717773e+00
4.666666686534881592e-01 2.611348330974578857e-01
6.666667014360427856e-02 4.034210145473480225e-01
-6.666667014360427856e-02 2.612498104572296143e-01
-1.333333402872085571e-01 -3.647257387638092041e-01
-4.666666686534881592e-01 1.945800706744194031e-02
0.000000000000000000e+00 -2.426584810018539429e-01
4.000000059604644775e-01 -7.758544683456420898e-01
0.000000000000000000e+00 8.361816406250000000e-01
-2.000000029802322388e-01 3.488149046897888184e-01
-1.666666716337203979e-01 -5.078450441360473633e-01
1.000000014901161194e-01 -1.070790588855743408e-01
6.666667014360427856e-02 7.896728813648223877e-02
1.666666716337203979e-01 3.134959042072296143e-01
-5.666666626930236816e-01 -2.651285827159881592e-01
-6.666666865348815918e-01 -1.322835311293601990e-02
-4.000000059604644775e-01 9.637450799345970154e-03
-1.333333402872085571e-01 -1.380296826362609863e+00
-6.666667014360427856e-02 6.889037787914276123e-02
1.333333402872085571e-01 -2.422627806663513184e-01
8.000000119209289551e-01 9.641622006893157959e-02
4.666666686534881592e-01 4.353556334972381592e-01
-6.666666865348815918e-01 -1.504705786705017090e+00
-4.000000059604644775e-01 -7.419230341911315918e-01
-6.666667014360427856e-02 9.401814937591552734e-01
3.333333432674407959e-01 -5.793080925941467285e-01
1.333333373069763184e+00 3.713134825229644775e-01
8.000000119209289551e-01 7.215576171875000000e-01
4.000000059604644775e-01 1.280383348464965820e+00
0.000000000000000000e+00 7.631368041038513184e-01
-1.333333402872085571e-01 -2.472839355468750000e-01
-5.333333611488342285e-01 -9.768880158662796021e-02
-6.000000238418579102e-01 -1.874410063028335571e-01
-2.000000029802322388e-01 -8.907348513603210449e-01
-2.000000029802322388e-01 -3.832763731479644775e-01
-6.666667014360427856e-02 2.335906922817230225e-01
6.666667014360427856e-02 -4.380126893520355225e-01
1.333333402872085571e-01 2.615071535110473633e-01
6.666667014360427856e-02 6.339517980813980103e-02
-2.666666805744171143e-01 1.776173859834671021e-01
-4.666666686534881592e-01 -5.558064952492713928e-02
-3.333333432674407959e-01 -5.771067142486572266e-01
-2.666666805744171143e-01 -4.405955076217651367e-01
-2.666666805744171143e-01 -7.245483249425888062e-02
-2.666666805744171143e-01 -2.737874388694763184e-01
-3.333333432674407959e-01 -1.974568665027618408e-01
-4.000000059604644775e-01 -2.133829742670059204e-01
1.333333402872085571e-01 -3.608215451240539551e-01
1.333333402872085571e-01 -3.617797791957855225e-01
-5.666666626930236816e-01 8.989939093589782715e-01
-3.333333507180213928e-02 -3.724304139614105225e-01
2.000000000000000000e+00 2.698275804519653320e+00
1.066666722297668457e+00 8.687062859535217285e-01
2.666666805744171143e-01 1.136931300163269043e+00
-1.066666722297668457e+00 -5.294596403837203979e-02
-1.399999976158142090e+00 -2.185927391052246094e+00
-9.333333373069763184e-01 -2.284480810165405273e+00
-1.266666650772094727e+00 -1.948893219232559204e-01
-1.533333301544189453e+00 -7.710388302803039551e-01
-1.066666722297668457e+00 -1.521581053733825684e+00
-3.333333432674407959e-01 -1.274026989936828613e+00
-2.666666805744171143e-01 -4.011510312557220459e-01
0.000000000000000000e+00 9.472249448299407959e-02
-6.666667014360427856e-02 -3.868581056594848633e-01
-4.000005125999450684e-01 2.681223452091217041e-01
1.333338469266891479e-01 -1.702987700700759888e-01
3.333333432674407959e-01 -4.876932799816131592e-01
2.666666805744171143e-01 5.710367560386657715e-01
4.000000059604644775e-01 1.870981901884078979e-01
1.333333402872085571e-01 1.803797334432601929e-01
-2.333333343267440796e-01 6.081868410110473633e-01
-3.333333507180213928e-02 -2.997253537178039551e-01
1.333333402872085571e-01 -1.259262114763259888e-01
-1.333333402872085571e-01 6.807876825332641602e-01
0.000000000000000000e+00 -7.862884402275085449e-01
5.333333611488342285e-01 -5.913716554641723633e-01
2.000000029802322388e-01 6.467112302780151367e-01
8.666666746139526367e-01 1.108186841011047363e+00
8.000000119209289551e-01 -1.301534026861190796e-01
1.066666722297668457e+00 1.501368165016174316e+00
2.000000029802322388e-01 9.702016115188598633e-01
0.000000000000000000e+00 -1.055460646748542786e-01
0.000000000000000000e+00 5.308492183685302734e-01
1.000000000000000000e+00 -5.242238640785217285e-01
4.666666686534881592e-01 -1.242675781250000000e-01
-4.666666686534881592e-01 -1.733984351158142090e+00
-2.000000029802322388e-01 -1.129545092582702637e+00
-3.333333432674407959e-01 5.300964117050170898e-01
-1.333333402872085571e-01 -4.021107852458953857e-01
0.000000000000000000e+00 -4.665313661098480225e-01
-1.333333402872085571e-01 2.735331356525421143e-01
-1.666666716337203979e-01 -1.370117217302322388e-01
1.666666716337203979e-01 -1.882985383272171021e-01
1.333333402872085571e-01 -5.412800982594490051e-02
0.000000000000000000e+00 4.601308107376098633e-01
-1.333333402872085571e-01 8.302409201860427856e-02
-6.666667014360427856e-02 -8.491618186235427856e-02
-4.000000059604644775e-01 -2.925292849540710449e-01
0.000000000000000000e+00 -1.040679961442947388e-01
6.666667014360427856e-02 -3.756713867187500000e-01
-1.333333402872085571e-01 4.978291690349578857e-01
4.000000059604644775e-01 -6.558624505996704102e-01
6.000000238418579102e-01 -4.926045611500740051e-02
-6.666667014360427856e-02 1.301091551780700684e+00
-5.333333611488342285e-01 3.550292849540710449e-01
-4.000000059604644775e-01 -2.590759396553039551e-01
-4.666666686534881592e-01 -1.220915675163269043e+00
-4.666666686534881592e-01 -2.533610165119171143e-01
-5.333333611488342285e-01 -4.152089357376098633e-01
-1.333333402872085571e-01 -5.041401982307434082e-01
1.200000047683715820e+00 -5.096252560615539551e-01
1.666666626930236816e+00 3.064407408237457275e-01
2.666666805744171143e-01 9.599874019622802734e-01
7.333333492279052734e-01 -9.140217900276184082e-01
6.666666865348815918e-01 1.167042016983032227e+00
3.333333432674407959e-01 6.003906130790710449e-01
-6.666667014360427856e-02 7.639160007238388062e-02
-6.666667014360427856e-02 3.334086239337921143e-01
2.000000029802322388e-01 -5.281178951263427734e-01
-6.666667014360427856e-02 1.949381530284881592e-01
2.000000029802322388e-01 3.585744202136993408e-01
8.666666746139526367e-01 -5.220713019371032715e-01
2.000000029802322388e-01 7.583343386650085449e-01
-1.333333402872085571e-01 8.773386478424072266e-01
1.333333402872085571e-01 -4.191986024379730225e-01
6.666667014360427856e-02 -2.003356963396072388e-01
4.000000059604644775e-01 4.998087584972381592e-01
0.000000000000000000e+00 -2.678324282169342041e-01
-5.333333611488342285e-01 8.775685429573059082e-01
-4.000000059604644775e-01 -7.334625124931335449e-01
-2.666666805744171143e-01 -6.941121220588684082e-01
-2.000000029802322388e-01 -8.541869930922985077e-03
6.666667014360427856e-02 -2.811065614223480225e-01
2.000000029802322388e-01 -8.125610649585723877e-02
6.666667014360427856e-02 3.652587831020355225e-01
-3.333333432674407959e-01 1.554504334926605225e-01
-3.333333432674407959e-01 -1.124633774161338806e-01
-3.333333432674407959e-01 -6.842336058616638184e-01
0.000000000000000000e+00 -2.643330954015254974e-02
-6.666667014360427856e-02 -4.291158020496368408e-01
-3.333333432674407959e-01 5.242217779159545898e-01
-2.666666805744171143e-01 -4.508921205997467041e-01
-4.000000059604644775e-01 -4.168304502964019775e-01
-1.333333402872085571e-01 6.114705465734004974e-03
-2.666666805744171143e-01 -6.562103033065795898e-01
-2.000000029802322388e-01 4.534586668014526367e-01
-3.333333432674407959e-01 -7.292724847793579102e-01
-2.666666805744171143e-01 2.078379243612289429e-01
1.333333402872085571e-01 -6.472758054733276367e-01
7.333333492279052734e-01 -1.641337126493453979e-01
1.666666626930236816e+00 -2.585927248001098633e-01
8.666666746139526367e-01 1.627178907394409180e+00
4.000000059604644775e-01 1.930040478706359863e+00
2.000000029802322388e-01 -7.502776980400085449e-01
-9.333333373069763184e-01 6.022999882698059082e-01
-1.933333277702331543e+00 -1.710469573736190796e-01
-1.600000023841857910e+00 -2.108370065689086914e+00
-1.066666722297668457e+00 -2.220513820648193359e+00
-6.666666865348815918e-01 -5.849304199218750000e-01
-3.333333432674407959e-01 -6.280517578125000000e-01
-2.666666805744171143e-01 -3.362538516521453857e-01
-5.666666626930236816e-01 -1.283559203147888184e-01
-5.000000000000000000e-01 -1.970550566911697388e-01
-2.666666805744171143e-01 -8.114252686500549316e-01
-4.666666686534881592e-01 4.351038634777069092e-01
-7.333338260650634766e-01 -9.330408573150634766e-01
1.200000524520874023e+00 -5.505081415176391602e-01
1.466666698455810547e+00 4.178329408168792725e-01
-2.666666805744171143e-01 1.220045924186706543e+00
2.666666805744171143e-01 -1.406067967414855957e+00
6.666666865348815918e-01 -5.944676995277404785e-01
4.666666686534881592e-01 1.160251379013061523e+00
2.000000029802322388e-01 -1.354253143072128296e-01
1.333328187465667725e-01 5.694076418876647949e-01
1.333338469266891479e-01 2.969985902309417725e-01
-1.333338469266891479e-01 7.424418348819017410e-03
-6.666615605354309082e-02 2.355453521013259888e-01
5.333333611488342285e-01 -4.826853573322296143e-01
7.333333492279052734e-01 7.440592348575592041e-02
1.666666716337203979e-01 1.117402195930480957e+00
-1.000000014901161194e-01 4.699788391590118408e-01
-4.000000059604644775e-01 5.122883990406990051e-02
-3.333333432674407959e-01 -7.359863519668579102e-01
-6.666666865348815918e-01 -1.407277435064315796e-01
-4.666666686534881592e-01 -3.656285703182220459e-01
1.333333402872085571e-01 -9.119247198104858398e-01
1.333333402872085571e-01 -9.122110903263092041e-02
-2.000000029802322388e-01 -5.823456048965454102e-01
-6.666666865348815918e-01 3.567352294921875000e-01
-6.000005006790161133e-01 -5.605000853538513184e-01
-3.333328366279602051e-01 -6.700200438499450684e-01
4.666656553745269775e-01 -3.842854797840118408e-01
5.333333611488342285e-01 -4.499715194106101990e-02
4.666671752929687500e-01 6.688848137855529785e-01
4.666666686534881592e-01 1.721745878458023071e-01
3.666666746139526367e-01 2.519734799861907959e-01
2.333333343267440796e-01 5.597569942474365234e-01
-2.000000029802322388e-01 1.020503282546997070e+00
-6.666666865348815918e-01 -1.842151880264282227e+00
-8.666666746139526367e-01 1.054093480110168457e+00
-5.333333611488342285e-01 -1.613239526748657227e+00
-6.666667014360427856e-02 -4.959350526332855225e-01
-1.000000014901161194e-01 -5.425537228584289551e-01
3.333333507180213928e-02 3.673767149448394775e-01
7.333333492279052734e-01 -1.096445694565773010e-01
1.333333373069763184e+00 2.659434080123901367e-01
1.200000047683715820e+00 1.235002636909484863e+00
1.000000000000000000e+00 1.584326148033142090e+00
-6.666666865348815918e-01 5.558034181594848633e-01
-3.333333432674407959e-01 4.328480958938598633e-01
-3.333333432674407959e-01 -5.529144406318664551e-01
-3.333333432674407959e-01 -2.274078428745269775e-01
-3.333333432674407959e-01 -2.961751222610473633e-01
-1.333333402872085571e-01 -4.788716733455657959e-01
2.000000029802322388e-01 -2.534810304641723633e-01
2.666666805744171143e-01 5.307922512292861938e-02
0.000000000000000000e+00 5.370818972587585449e-01
-2.000000029802322388e-01 1.541564911603927612e-01
-1.333333402872085571e-01 -1.829772889614105225e-01
-3.333333432674407959e-01 -1.610433012247085571e-01
-7.333333492279052734e-01 2.973836287856101990e-02
-8.666666746139526367e-01 -5.996643304824829102e-01
-6.666667014360427856e-02 -8.955261111259460449e-01
3.333333432674407959e-01 -8.454671502113342285e-01
5.333333611488342285e-01 6.531158685684204102e-01
8.000000119209289551e-01 2.403737455606460571e-01
-6.666667014360427856e-02 6.621541380882263184e-01
-2.666666805744171143e-01 9.616241455078125000e-01
6.666667014360427856e-02 -1.056560277938842773e+00
-6.666667014360427856e-02 5.328633785247802734e-01
-2.000000029802322388e-01 4.895324632525444031e-02
0.000000000000000000e+00 -4.063191711902618408e-01
2.000000029802322388e-01 -1.580220609903335571e-01
2.666666805744171143e-01 1.218760162591934204e-01
4.000000059604644775e-01 2.370554655790328979e-01
4.666666686534881592e-01 1.329111754894256592e-01
7.333333492279052734e-01 6.505208611488342285e-01
1.733333349227905273e+00 1.883838891983032227e+00
2.200000047683715820e+00 6.959848999977111816e-01
1.266666650772094727e+00 2.093553781509399414e+00
5.333333611488342285e-01 -3.266194760799407959e-01
-2.666666805744171143e-01 4.561910033226013184e-01
-5.333333611488342285e-01 9.129577875137329102e-01
-8.666666746139526367e-01 -8.488749265670776367e-01
-1.466666698455810547e+00 -3.898946046829223633e-01
-1.266666650772094727e+00 -1.112697362899780273e+00
-6.000000238418579102e-01 -1.884574413299560547e+00
-8.666666746139526367e-01 -8.272817134857177734e-01
-4.444447755813598633e-01 -4.974589049816131592e-01
-1.555552184581756592e-01 -5.273020267486572266e-01
1.466666698455810547e+00 4.115356504917144775e-01
1.200000047683715820e+00 1.571323633193969727e+00
-5.333333611488342285e-01 -7.848408818244934082e-01
-4.000000059604644775e-01 -1.964604735374450684e+00
-2.666666805744171143e-01 -1.247570276260375977e+00
-6.666667014360427856e-02 1.036919713020324707e+00
-2.000000029802322388e-01 -1.285827606916427612e-01
1.333333402872085571e-01 3.074442595243453979e-02
7.333333492279052734e-01 -3.695882260799407959e-01
2.000000029802322388e-01 6.860138177871704102e-01
-1.000000000000000000e+00 -6.607300043106079102e-01
0.000000000000000000e+00 -1.135706543922424316e+00
2.666666805744171143e-01 -7.466278076171875000e-01
2.666666805744171143e-01 7.751251459121704102e-01
3.333333432674407959e-01 -3.946736827492713928e-02
2.000000029802322388e-01 2.624379396438598633e-01
0.000000000000000000e+00 4.356760680675506592e-01
6.666667014360427856e-02 4.580688476562500000e-02
0.000000000000000000e+00 -3.478698804974555969e-02
1.333333402872085571e-01 2.257680296897888184e-01
-6.666667014360427856e-02 -1.591674834489822388e-01
-6.666667014360427856e-02 3.205413818359375000e-01
2.000000029802322388e-01 -4.019195437431335449e-01
4.666666686534881592e-01 1.201405823230743408e-01
4.666666686534881592e-01 3.659230470657348633e-01
2.000000029802322388e-01 5.454244017601013184e-01
-2.666666805744171143e-01 3.191365599632263184e-01
-4.000000059604644775e-01 3.740743175148963928e-02
1.333333402872085571e-01 -4.502563476562500000e-01
1.333333402872085571e-01 -2.914001345634460449e-01
-4.666666686534881592e-01 5.495473146438598633e-01
-8.666666746139526367e-01 -3.276357054710388184e-01
-6.000000238418579102e-01 -8.157714605331420898e-01
9.333333373069763184e-01 1.175107836723327637e+00
-6.666667014360427856e-02 1.435632348060607910e+00
-6.666666865348815918e-01 -5.875223875045776367e-01
-1.066666722297668457e+00 -1.244262680411338806e-01
-6.666667014360427856e-02 -1.489375829696655273e+00
7.666666507720947266e-01 -4.558868408203125000e-01
3.666666746139526367e-01 1.080086231231689453e+00
4.000000059604644775e-01 8.266214728355407715e-01
-6.666667014360427856e-02 -1.939992308616638184e-01
-2.000000029802322388e-01 8.689768314361572266e-01
-4.000000059604644775e-01 -9.155833125114440918e-01
-3.333333432674407959e-01 4.324045777320861816e-01
0.000000000000000000e+00 -9.701873660087585449e-01
-2.666666805744171143e-01 7.167460024356842041e-02
-5.333333611488342285e-01 1.505371034145355225e-01
-2.666666805744171143e-01 -8.944457769393920898e-01
2.666666805744171143e-01 -3.822133243083953857e-01
3.333333432674407959e-01 -5.566202849149703979e-02
3.666666746139526367e-01 7.055003046989440918e-01
3.333333507180213928e-02 2.664316892623901367e-01
1.333333402872085571e-01 -6.949707269668579102e-01
-3.333333432674407959e-01 1.579996705055236816e+00
-7.333333492279052734e-01 -4.895009398460388184e-01
-6.666666865348815918e-01 -8.763651251792907715e-01
-2.000000029802322388e-01 -4.793904721736907959e-01
4.000000059604644775e-01 -8.251617550849914551e-01
7.333333492279052734e-01 3.529368042945861816e-01
6.666667014360427856e-02 6.049611568450927734e-01
-6.666666865348815918e-01 7.166544795036315918e-01
-7.333333492279052734e-01 -6.805287599563598633e-01
-2.666666805744171143e-01 -4.457010924816131592e-01
2.000000029802322388e-01 -6.878051757812500000e-01
0.000000000000000000e+00 5.791626125574111938e-02
-4.000000059604644775e-01 3.325714170932769775e-01
-4.666666686534881592e-01 -4.447692930698394775e-01
-6.666667014360427856e-02 -4.707427918910980225e-01
1.333333402872085571e-01 -3.592437803745269775e-01
0.000000000000000000e+00 2.931172549724578857e-01
6.000000238418579102e-01 8.855692297220230103e-02
6.888885498046875000e-01 -4.151611402630805969e-02
-1.555552184581756592e-01 5.555654168128967285e-01
6.000000238418579102e-01 -5.018381476402282715e-01
1.266666650772094727e+00 2.162395238876342773e+00
1.399999976158142090e+00 1.215430736541748047e+00
1.000000000000000000e+00 1.178268432617187500e+00
6.000000238418579102e-01 7.694498635828495026e-03
-7.333333492279052734e-01 -2.165669798851013184e-01
-1.733333349227905273e+00 -1.775039672851562500e+00
-6.666666865348815918e-01 -2.069154977798461914e+00
-1.333333402872085571e-01 -1.360374927520751953e+00
-2.000000029802322388e-01 6.406687498092651367e-01
-3.666666746139526367e-01 -1.869171112775802612e-01
-5.000000000000000000e-01 -4.693908691406250000e-01
-4.666666686534881592e-01 3.220458924770355225e-01
-8.666666746139526367e-01 -1.318816065788269043e+00
-1.066667199134826660e+00 7.615661714226007462e-03
-5.333328247070312500e-01 -1.603475928306579590e+00
8.666666746139526367e-01 -8.350402712821960449e-01
8.666666746139526367e-01 -5.388285219669342041e-02
4.000005125999450684e-01 1.739023774862289429e-01
3.333333432674407959e-01 -3.778533935546875000e-01
1.333333402872085571e-01 1.095044970512390137e+00
3.333333432674407959e-01 2.370808832347393036e-02
3.333333432674407959e-01 5.426025390625000000e-02
4.333333373069763184e-01 4.139679074287414551e-01
3.666666746139526367e-01 3.828898072242736816e-01
3.333333432674407959e-01 5.637837648391723633e-01
9.333333373069763184e-01 1.859639436006546021e-01
9.333333373069763184e-01 4.933166503906250000e-01
2.000000029802322388e-01 1.364207983016967773e+00
-6.666667014360427856e-02 2.678100466728210449e-01
1.333333402872085571e-01 -1.248280853033065796e-01
3.333333432674407959e-01 4.659189879894256592e-01
6.666667014360427856e-02 6.184997409582138062e-02
-2.666666805744171143e-01 3.587839901447296143e-01
0.000000000000000000e+00 -4.585998654365539551e-01
3.333333432674407959e-01 -3.714752197265625000e-01
1.333333402872085571e-01 4.628041684627532959e-01
1.333333402872085571e-01 2.927083373069763184e-01
-1.666666716337203979e-01 -1.961547881364822388e-01
-2.666666805744171143e-01 3.980977237224578857e-01
5.000000000000000000e-01 -6.510589718818664551e-01
8.666666746139526367e-01 -2.981262207031250000e-01
3.333333432674407959e-01 1.530192047357559204e-01
1.133333325386047363e+00 1.370973706245422363e+00
3.000000119209289551e-01 8.908020257949829102e-01
8.000000119209289551e-01 -1.601277738809585571e-01
1.200000047683715820e+00 4.323811829090118408e-01
6.666666865348815918e-01 1.010640501976013184e+00
-2.000000029802322388e-01 1.010701537132263184e+00
-2.000000029802322388e-01 3.667724728584289551e-01
-6.666667014360427856e-02 -3.059692382812500000e-01
-2.000000029802322388e-01 -2.681559324264526367e-01
6.666667014360427856e-02 -1.497334837913513184e-01
0.000000000000000000e+00 -2.882303893566131592e-01
-4.000000059604644775e-01 1.010620146989822388e-01
3.333333507180213928e-02 -1.170572936534881592e-01
1.666666716337203979e-01 -5.593587160110473633e-01
-4.000000059604644775e-01 8.519490808248519897e-02
-8.000000119209289551e-01 2.351074218750000000e-01
-7.333333492279052734e-01 -6.257629394531250000e-01
-1.333333402872085571e-01 -1.306392431259155273e+00
2.000000029802322388e-01 -5.303832888603210449e-01
5.333333611488342285e-01 1.567057222127914429e-01
-6.666667014360427856e-02 4.994344115257263184e-01
-6.000000238418579102e-01 5.858459472656250000e-01
-8.666666746139526367e-01 -4.504170715808868408e-01
-4.666666686534881592e-01 -9.081990718841552734e-01
-6.000000238418579102e-01 -9.186889529228210449e-01
-5.333333611488342285e-01 5.215657502412796021e-02
-4.666666686534881592e-01 -1.010572314262390137e+00
-4.000000059604644775e-01 -1.952596008777618408e-01
-5.000000000000000000e-01 -5.879221558570861816e-01
-1.566666722297668457e+00 -1.893503814935684204e-01
-8.666666746139526367e-01 -1.627122044563293457e+00
-2.666666805744171143e-01 -1.563581347465515137e+00
-2.666666805744171143e-01 -1.186767593026161194e-01
-6.666666865348815918e-01 9.680165648460388184e-01
-7.333333492279052734e-01 -1.281195044517517090e+00
-2.666666805744171143e-01 -4.584442079067230225e-01
-3.333333432674407959e-01 -9.173675775527954102e-01
-4.666666686534881592e-01 3.408192992210388184e-01
-6.666667014360427856e-02 -7.588643431663513184e-01
-1.333338469266891479e-01 -4.120208621025085449e-01
-3.999994993209838867e-01 4.282145202159881592e-01
-2.666671872138977051e-01 -3.067606687545776367e-01
-2.000000029802322388e-01 -3.412953615188598633e-01
6.666717678308486938e-02 3.646189346909523010e-02
3.333333432674407959e-01 -3.020767271518707275e-01
6.666667014360427856e-02 3.505066037178039551e-01
1.466666698455810547e+00 5.745981931686401367e-01
-2.299999952316284180e+00 -1.594919800758361816e+00
-1.533333301544189453e+00 -1.149382472038269043e+00
-1.266667127609252930e+00 -2.907753944396972656e+00
-6.666666865348815918e-01 -6.258432865142822266e-01
2.000000029802322388e-01 -9.870635867118835449e-01
4.666666686534881592e-01 -1.838409453630447388e-01
6.666717678308486938e-02 4.586466550827026367e-01
0.000000000000000000e+00 3.419718444347381592e-01
1.999994963407516479e-01 -2.943466305732727051e-01
3.000000119209289551e-01 9.730122983455657959e-02
8.333333134651184082e-01 4.150212705135345459e-01
8.000000119209289551e-01 -2.842595279216766357e-01
7.333338260650634766e-01 2.168097972869873047e+00
1.066666722297668457e+00 2.480875700712203979e-02
1.600000023841857910e+00 1.140587329864501953e+00
1.288888573646545410e+00 1.365578174591064453e+00
3.777781128883361816e-01 1.092497706413269043e+00
1.133333325386047363e+00 1.350103735923767090e+00
2.000000000000000000e+00 2.931365966796875000e+00
1.000000000000000000e+00 1.905954957008361816e+00
4.666666686534881592e-01 1.332696557044982910e+00
-3.333333432674407959e-01 6.110921502113342285e-01
-6.666667014360427856e-02 3.951985538005828857e-01
-4.000000059604644775e-01 -5.498392581939697266e-01
-7.333333492279052734e-01 -2.010294608771800995e-02
-8.666666746139526367e-01 -5.668253302574157715e-01
-1.666666626930236816e+00 -1.230503320693969727e+00
-9.333333373069763184e-01 -7.957702875137329102e-01
-5.333333611488342285e-01 -2.134968042373657227e+00
-5.333333611488342285e-01 -6.231648921966552734e-01
-4.666666686534881592e-01 -4.846272766590118408e-01
-6.000000238418579102e-01 -7.203348875045776367e-01
-8.000000119209289551e-01 -1.762756407260894775e-01
-8.666666746139526367e-01 -7.766286134719848633e-01
-1.333333402872085571e-01 -8.049051761627197266e-01
-8.000000119209289551e-01 -7.673095464706420898e-01
-1.066666722297668457e+00 1.938100159168243408e-01
-3.333333432674407959e-01 -1.644591212272644043e+00
4.000000059604644775e-01 -4.348246157169342041e-01
-5.333333611488342285e-01 9.495137333869934082e-01
-1.133333325386047363e+00 1.301574707031250000e-02
-8.666666746139526367e-01 -1.814633727073669434e+00
5.999994874000549316e-01 -9.450922608375549316e-01
9.333338141441345215e-01 -4.313319027423858643e-01
-1.266666650772094727e+00 5.484253168106079102e-01
-8.666671514511108398e-01 -1.724590063095092773e+00
2.666666805744171143e-01 -3.782084286212921143e-01
1.000000476837158203e+00 -8.379811644554138184e-01
1.399999976158142090e+00 1.255921959877014160e+00
-2.000000029802322388e-01 6.325418949127197266e-01
-6.666667014360427856e-02 -6.429595947265625000e-01
-1.333333402872085571e-01 6.781728267669677734e-01
-3.333333432674407959e-01 -6.396362185478210449e-01
-3.333333432674407959e-01 9.931436926126480103e-02
6.666667014360427856e-02 -6.240224242210388184e-01
-6.666667014360427856e-02 -1.794108003377914429e-01
-8.000000119209289551e-01 3.786885440349578857e-01
-2.666666805744171143e-01 -4.434712827205657959e-01
-6.666667014360427856e-02 -1.228235840797424316e+00
-2.000000029802322388e-01 5.440073609352111816e-01
-2.000000029802322388e-01 -2.744628787040710449e-01
-1.333338469266891479e-01 -3.185684084892272949e-01
-2.666661441326141357e-01 -1.100031509995460510e-01
-2.666666805744171143e-01 -8.493041992187500000e-02
-4.000000059604644775e-01 -4.049102663993835449e-01
-6.000005006790161133e-01 -1.890538483858108521e-01
-2.000000029802322388e-01 -5.051305294036865234e-01
8.666666746139526367e-01 -6.493383049964904785e-01
2.666666805744171143e-01 1.694656312465667725e-01
-1.333328187465667725e-01 1.612747192382812500e+00
-1.333338469266891479e-01 -8.511647582054138184e-01
0.000000000000000000e+00 -5.972290039062500000e-02
4.000005125999450684e-01 7.356160134077072144e-02
6.666615605354309082e-02 5.948689952492713928e-02
-1.333328187465667725e-01 6.865936517715454102e-01
0.000000000000000000e+00 -4.424550235271453857e-01
0.000000000000000000e+00 -9.737446904182434082e-02
6.666667014360427856e-02 2.090911865234375000e-01
8.999999761581420898e-01 -9.667918086051940918e-02
3.000000119209289551e-01 1.335118561983108521e-01
9.333333373069763184e-01 1.307934522628784180e+00
1.799999952316284180e+00 1.838176488876342773e+00
1.666666626930236816e+00 5.823516845703125000e-01
1.333333402872085571e-01 1.678637742996215820e+00
-4.000000059604644775e-01 -2.783915214240550995e-02
-3.333333432674407959e-01 -1.211249828338623047e+00
-2.000000029802322388e-01 8.618266135454177856e-02
-8.666666746139526367e-01 -2.599182128906250000e-01
-2.666666805744171143e-01 1.987894624471664429e-01
1.333333402872085571e-01 -6.373748779296875000e-01
2.000000029802322388e-01 4.805613160133361816e-01
-1.333333402872085571e-01 -3.290720582008361816e-01
1.333333402872085571e-01 1.693196594715118408e-01
0.000000000000000000e+00 -7.272593379020690918e-01
-3.333333432674407959e-01 7.791585326194763184e-01
-1.333333402872085571e-01 -5.169962644577026367e-01
-4.000000059604644775e-01 -2.368855774402618408e-01
-1.333333373069763184e+00 2.636617124080657959e-01
-9.333333373069763184e-01 -9.000173211097717285e-01
6.666666865348815918e-01 -2.196650207042694092e-01
4.000000059604644775e-01 1.125597119331359863e+00
2.000000029802322388e-01 5.836130976676940918e-01
0.000000000000000000e+00 -3.775634616613388062e-02
-4.000000059604644775e-01 1.564463227987289429e-01
-7.333333492279052734e-01 6.351420283317565918e-02
-6.666666865348815918e-01 -7.034688591957092285e-01
-4.000005125999450684e-01 -7.853230834007263184e-01
-2.000000029802322388e-01 -6.009165644645690918e-01
-1.333328187465667725e-01 -2.494761198759078979e-01
-1.333338469266891479e-01 -1.527684479951858521e-01
-3.333328366279602051e-01 -1.241277083754539490e-01
-4.000000059604644775e-01 -1.276946961879730225e-01
-2.000000029802322388e-01 -4.704167544841766357e-01
1.333328187465667725e-01 -3.374893069267272949e-01
6.666717678308486938e-02 -7.347615435719490051e-03
6.666615605354309082e-02 2.966456115245819092e-01
6.666667014360427856e-02 -1.396438628435134888e-01
-9.999949485063552856e-02 1.388707458972930908e-01
9.999949485063552856e-02 5.432739108800888062e-02
3.333338499069213867e-01 -2.992085814476013184e-01
-6.666717678308486938e-02 -2.027690172195434570e+00
4.666671752929687500e-01 6.482594460248947144e-02
9.333333373069763184e-01 -2.497762069106101990e-02
6.000000238418579102e-01 1.074507117271423340e+00
4.666666686534881592e-01 1.029987096786499023e+00
1.266666650772094727e+00 3.604421019554138184e-01
1.266666650772094727e+00 5.691640377044677734e-01
5.333333611488342285e-01 1.374761939048767090e+00
-6.666667014360427856e-02 1.223712205886840820e+00
-1.333333402872085571e-01 -1.910868287086486816e-01
-1.333333402872085571e-01 2.732411623001098633e-01
-5.333333611488342285e-01 -2.912312746047973633e-01
-6.000000238418579102e-01 -2.742533385753631592e-01
-1.333333402872085571e-01 -1.063947558403015137e+00
5.333333611488342285e-01 -4.839202761650085449e-01
-1.333333402872085571e-01 -1.224263533949851990e-01
-5.333333611488342285e-01 1.324407935142517090e+00
-6.000000238418579102e-01 -1.763644456863403320e+00
-7.333333492279052734e-01 7.855722904205322266e-01
-2.000000029802322388e-01 -1.323663353919982910e+00
2.666666805744171143e-01 -5.371622443199157715e-01
-2.333333343267440796e-01 -3.195190429687500000e-02
-1.666666716337203979e-01 8.147491216659545898e-01
-6.666667014360427856e-02 -8.523630499839782715e-01
-4.000000059604644775e-01 4.336008727550506592e-01
-3.333333432674407959e-01 -2.244415283203125000e-01
0.000000000000000000e+00 -6.436360478401184082e-01
6.666667014360427856e-02 -1.010009795427322388e-01
-6.666667014360427856e-02 1.990732848644256592e-01
6.666667014360427856e-02 -3.781026229262351990e-02
-6.666667014360427856e-02 -1.737141907215118408e-01
0.000000000000000000e+00 2.759501039981842041e-01
1.333333402872085571e-01 -2.793864011764526367e-01
-6.666667014360427856e-02 1.683624237775802612e-01
-5.666666626930236816e-01 1.975260376930236816e-01
-5.000000000000000000e-01 -3.209350705146789551e-01
-3.333338499069213867e-01 -9.283391237258911133e-01
0.000000000000000000e+00 -2.715204954147338867e-01
6.666717678308486938e-02 -1.633102446794509888e-01
6.666615605354309082e-02 2.495732605457305908e-01
-6.666615605354309082e-02 -8.648681640625000000e-02
-4.000000059604644775e-01 8.397980034351348877e-02
-5.333333611488342285e-01 -1.664505004882812500e-01
-1.333338469266891479e-01 -5.906066894531250000e-01
1.333338469266891479e-01 -4.478912353515625000e-01
1.333328187465667725e-01 2.056111693382263184e-01
-6.666615605354309082e-02 1.630701720714569092e-01
-1.333338469266891479e-01 -1.306457538157701492e-02
-9.333333373069763184e-01 4.645355343818664551e-01
-4.666666686534881592e-01 -1.781144261360168457e+00
-6.000000238418579102e-01 -8.232116699218750000e-03
7.333333492279052734e-01 3.527323529124259949e-02
5.999994874000549316e-01 6.777445226907730103e-02
4.000000059604644775e-01 7.044474477879703045e-04
6.666667014360427856e-02 1.466318726539611816e+00
2.666671872138977051e-01 2.024119049310684204e-01
5.999994874000549316e-01 -2.031148225069046021e-01
-1.333328187465667725e-01 7.934554815292358398e-01
3.333328366279602051e-01 7.060557007789611816e-01
6.666717678308486938e-02 -9.508758783340454102e-01
2.666666805744171143e-01 1.184348583221435547e+00
1.066666722297668457e+00 -4.761947691440582275e-01
1.466666698455810547e+00 6.188298463821411133e-01
8.666666746139526367e-01 1.678434252738952637e+00
2.000000029802322388e-01 1.269852757453918457e+00
6.666667014360427856e-02 -1.252034492790699005e-02
-4.000000059604644775e-01 5.556650757789611816e-01
-5.333333611488342285e-01 3.555643856525421143e-01
-3.333333432674407959e-01 -1.053687572479248047e+00
-6.666667014360427856e-02 -5.100026726722717285e-01
4.000000059604644775e-01 -3.468444943428039551e-01
1.733333349227905273e+00 7.788798213005065918e-01
1.266666650772094727e+00 1.348394751548767090e+00
5.000000000000000000e-01 1.940588355064392090e+00
5.666666626930236816e-01 -1.196897387504577637e+00
1.333333373069763184e+00 1.111348439007997513e-02
1.666666626930236816e+00 1.707581639289855957e+00
6.666666865348815918e-01 1.193341016769409180e+00
-1.533333301544189453e+00 1.155802384018898010e-01
-1.066666722297668457e+00 -1.621636986732482910e+00
-6.666667014360427856e-02 2.175354063510894775e-01
2.000000029802322388e-01 -3.038513064384460449e-01
-8.000000119209289551e-01 -5.567830428481101990e-02
-1.266666650772094727e+00 1.445251405239105225e-01
-8.666666746139526367e-01 -9.050232172012329102e-01
-2.666666805744171143e-01 -8.149210363626480103e-02
-4.000000059604644775e-01 8.901733160018920898e-01
-6.333333253860473633e-01 -9.078429937362670898e-01
-7.666666507720947266e-01 -3.742675781250000000e-01
-1.333333373069763184e+00 1.505086272954940796e-01
-6.666666865348815918e-01 -1.672819018363952637e+00
-6.000000238418579102e-01 -9.666310548782348633e-01
-8.666666746139526367e-01 1.532572358846664429e-01
-6.666666865348815918e-01 -1.008014917373657227e+00
-6.000000238418579102e-01 -8.721842169761657715e-01
-4.666666686534881592e-01 -2.934651672840118408e-01
0.000000000000000000e+00 -5.912485718727111816e-01
6.666667014360427856e-02 -2.378204315900802612e-01
0.000000000000000000e+00 4.911915957927703857e-01
-2.333333343267440796e-01 5.732421949505805969e-02
-5.666666626930236816e-01 1.366638243198394775e-01
-1.333333402872085571e-01 -2.925069034099578857e-01
-2.666666805744171143e-01 -6.835571527481079102e-01
-3.333333432674407959e-01 3.081044554710388184e-01
-2.000000029802322388e-01 -6.879720091819763184e-01
-6.666667014360427856e-02 -2.463155090808868408e-01
-6.666667014360427856e-02 -7.442627102136611938e-02
-6.666667014360427856e-02 -9.708658792078495026e-03
-1.333333402872085571e-01 -7.780151069164276123e-02
-2.000000029802322388e-01 -7.940674200654029846e-03
6.666667014360427856e-02 -1.320475190877914429e-01
0.000000000000000000e+00 -1.825276762247085571e-01
-6.666667014360427856e-02 2.713785767555236816e-01
6.666667014360427856e-02 -1.706715971231460571e-01
6.666667014360427856e-02 -4.671631008386611938e-02
4.000000059604644775e-01 2.064137756824493408e-01
3.333333507180213928e-02 2.825317345559597015e-02
1.666666716337203979e-01 5.270588994026184082e-01
4.666666686534881592e-01 -1.397562623023986816e-01
1.666666626930236816e+00 2.568081617355346680e+00
1.933333277702331543e+00 -5.445149913430213928e-02
5.333333611488342285e-01 1.219859838485717773e+00
4.000000059604644775e-01 7.022918462753295898e-01
5.333333611488342285e-01 1.221202611923217773e+00
-9.666666388511657715e-01 -7.577890753746032715e-01
-8.000000119209289551e-01 -2.223420143127441406e+00
-5.333333611488342285e-01 -3.104634582996368408e-01
-8.000000119209289551e-01 -4.999989867210388184e-01
-6.666666865348815918e-01 -5.893066525459289551e-01
-1.333333402872085571e-01 -5.316375494003295898e-01
0.000000000000000000e+00 -4.061940610408782959e-01
2.666666805744171143e-01 3.581370115280151367e-01
6.666666865348815918e-01 2.223103865981101990e-02
1.066666722297668457e+00 6.995503902435302734e-01
1.333333373069763184e+00 1.071239233016967773e+00
8.000000119209289551e-01 1.332661986351013184e+00
2.000000029802322388e-01 1.302918553352355957e+00
0.000000000000000000e+00 -7.818603888154029846e-03
-2.000000029802322388e-01 7.263692468404769897e-02
6.666667014360427856e-02 -8.449300192296504974e-03
1.200000047683715820e+00 -1.388732939958572388e-01
1.666666626930236816e+00 2.298400849103927612e-01
6.000000238418579102e-01 2.064436912536621094e+00
-4.333333373069763184e-01 -8.081665039062500000e-01
-6.666666865348815918e-01 -2.293098926544189453e+00
-4.000000059604644775e-01 6.631693243980407715e-01
2.666666805744171143e-01 -1.255027294158935547e+00
6.666666865348815918e-01 2.187581360340118408e-01
2.000000029802322388e-01 6.485768556594848633e-01
-8.000000119209289551e-01 6.547027826309204102e-01
-9.333333373069763184e-01 -4.384490847587585449e-01
-3.333333432674407959e-01 -1.490668773651123047e+00
-3.333333432674407959e-01 -4.057678282260894775e-01
-2.000000029802322388e-01 1.852376312017440796e-01
2.000000029802322388e-01 -6.980285644531250000e-01
-5.833333134651184082e-01 4.170633852481842041e-02
-4.833333194255828857e-01 6.421854496002197266e-01
-2.666666805744171143e-01 -9.711039066314697266e-01
6.666667014360427856e-02 2.560628354549407959e-01
4.000000059604644775e-01 -2.023691833019256592e-01
6.000000238418579102e-01 3.200388550758361816e-01
5.333333611488342285e-01 7.016235589981079102e-01
2.000000029802322388e-01 3.737152218818664551e-01
-6.666667014360427856e-02 2.971384823322296143e-01
-5.333333611488342285e-01 -1.374562531709671021e-01
-2.000000029802322388e-01 -1.466593444347381592e-01
4.000000059604644775e-01 -9.084981083869934082e-01
3.333333432674407959e-01 3.802866637706756592e-01
-1.333333402872085571e-01 3.218678832054138184e-01
-3.333333432674407959e-01 -1.684519499540328979e-01
-6.666667014360427856e-02 -2.581349611282348633e-01
-1.333333402872085571e-01 -4.529184997081756592e-01
4.666666686534881592e-01 -6.995757818222045898e-01
-1.333333402872085571e-01 3.588989377021789551e-01
-4.666666686534881592e-01 6.752716302871704102e-01
-2.666666805744171143e-01 -1.140790820121765137e+00
-2.000000029802322388e-01 -2.353495210409164429e-01
-1.333333402872085571e-01 -7.363077998161315918e-02
1.333333402872085571e-01 -2.946746945381164551e-01
-2.666666805744171143e-01 -1.889953576028347015e-02
-6.666667014360427856e-02 3.897898495197296143e-01
4.666666686534881592e-01 -8.245127201080322266e-01
2.666666805744171143e-01 5.429616570472717285e-01
0.000000000000000000e+00 7.877563238143920898e-01
-4.666666686534881592e-01 -2.505706846714019775e-01
-8.000000119209289551e-01 1.995747908949851990e-02
-5.333333611488342285e-01 -8.302246332168579102e-01
-2.666666805744171143e-01 -8.595774173736572266e-01
-2.666666805744171143e-01 -2.018737792968750000e-01
-2.000000029802322388e-01 -2.690744996070861816e-01
2.000000029802322388e-01 -3.830718994140625000e-01
6.666667014360427856e-02 -3.947245329618453979e-02
-4.000000059604644775e-01 6.312143802642822266e-01
-6.666667014360427856e-02 -2.314158082008361816e-01
0.000000000000000000e+00 -6.042500734329223633e-01
-3.333333432674407959e-01 5.203521847724914551e-01
-2.000000029802322388e-01 -2.888824343681335449e-01
-6.666667014360427856e-02 -5.969268679618835449e-01
-6.666667014360427856e-02 1.538899689912796021e-01
1.866666674613952637e+00 -2.789306687191128731e-03
2.266666650772094727e+00 3.291980028152465820e+00
3.333333432674407959e-01 2.284556150436401367e+00
-9.333333373069763184e-01 9.836344122886657715e-01
-1.233333349227905273e+00 -3.651947081089019775e-01
-1.066666722297668457e+00 6.063883304595947266e-01
-1.000000000000000000e+00 -2.379690647125244141e+00
-1.266666650772094727e+00 -2.831898927688598633e-01
-6.666666865348815918e-01 -1.093731641769409180e+00
-2.000000029802322388e-01 -1.062143921852111816e+00
-3.333333432674407959e-01 2.379313111305236816e-01
-2.666666805744171143e-01 1.134887710213661194e-01
1.333333402872085571e-01 -3.483317196369171143e-01
-5.666666626930236816e-01 5.081380158662796021e-02
-9.333333373069763184e-01 5.220855474472045898e-01
-6.333328485488891602e-01 -1.065701842308044434e+00
-8.666666746139526367e-01 -7.931177616119384766e-01
-9.333338141441345215e-01 -5.398681759834289551e-01
-1.333328187465667725e-01 -1.024143934249877930e+00
8.666661381721496582e-01 -5.675201416015625000e-01
6.000000238418579102e-01 3.230153322219848633e-01
0.000000000000000000e+00 1.162679553031921387e+00
2.000000029802322388e-01 2.196350097656250000e-01
4.666666686534881592e-01 -7.100524753332138062e-02
0.000000000000000000e+00 5.062530636787414551e-01
1.333333402872085571e-01 3.619700074195861816e-01
8.000000119209289551e-01 -2.473536133766174316e-01
1.200000047683715820e+00 3.335688412189483643e-01
1.333333373069763184e+00 1.137910008430480957e+00
8.000000119209289551e-01 1.158503174781799316e+00
5.333333611488342285e-01 1.464778661727905273e+00
5.333333611488342285e-01 6.512695550918579102e-01
2.666666805744171143e-01 7.905741333961486816e-01
-4.000000059604644775e-01 5.877614617347717285e-01
-7.333333492279052734e-01 -4.529561400413513184e-01
-8.000000119209289551e-01 -1.251353979110717773e+00
-4.000000059604644775e-01 -8.110901117324829102e-01
-3.333333432674407959e-01 -9.958028197288513184e-01
-8.000000119209289551e-01 -1.689239442348480225e-01
-2.333333343267440796e-01 -4.481689333915710449e-01
-1.666666716337203979e-01 -9.689585566520690918e-01
-2.000000029802322388e-01 4.053375124931335449e-01
-2.000000029802322388e-01 -2.496856749057769775e-01
-2.000000029802322388e-01 -1.976572722196578979e-01
-2.000000029802322388e-01 -8.244629204273223877e-02
-5.333328247070312500e-01 -1.312967985868453979e-01
-9.333338141441345215e-01 -1.688873320817947388e-01
-1.399999976158142090e+00 -5.108947679400444031e-02
1.333333373069763184e+00 1.915503382682800293e+00
-8.666666746139526367e-01 -7.811635136604309082e-01
-1.999994963407516479e-01 -5.485234856605529785e-01
1.333333373069763184e+00 -4.051976501941680908e-01
-1.333333402872085571e-01 1.586701512336730957e+00
2.000000029802322388e-01 -3.183034360408782959e-01
9.333333373069763184e-01 3.352488279342651367e-01
4.666666686534881592e-01 2.329820871353149414e+00
6.666667014360427856e-02 -6.333658695220947266e-01
-4.000000059604644775e-01 7.892486453056335449e-01
-6.000000238418579102e-01 -4.504191130399703979e-02
-8.666666746139526367e-01 -5.766804814338684082e-01
-5.333333611488342285e-01 -4.869567751884460449e-01
3.333333432674407959e-01 -1.073573827743530273e+00
0.000000000000000000e+00 -4.503886029124259949e-02
-5.333333611488342285e-01 9.675872921943664551e-01
-5.333333611488342285e-01 -9.561401605606079102e-01
-6.666667014360427856e-02 -6.496174931526184082e-01
2.000000029802322388e-01 -3.892873227596282959e-01
2.000000029802322388e-01 4.172169864177703857e-01
6.666667014360427856e-02 2.560740113258361816e-01
6.666667014360427856e-02 1.945078521966934204e-01
-1.333333402872085571e-01 4.312337189912796021e-02
-2.000000029802322388e-01 2.097839415073394775e-01
-6.666667014360427856e-02 -3.482289612293243408e-01
0.000000000000000000e+00 -1.021453887224197388e-01
0.000000000000000000e+00 4.915466159582138062e-02
-6.666667014360427856e-02 -4.933776706457138062e-02
-2.000000029802322388e-01 -1.403401698917150497e-02
-1.333333402872085571e-01 -1.200347915291786194e-01
6.666667014360427856e-02 -2.888163328170776367e-01
6.666667014360427856e-02 2.829996636137366295e-03
6.666667014360427856e-02 1.793548613786697388e-01
6.666667014360427856e-02 -5.621134489774703979e-02
-2.000000029802322388e-01 1.353912353515625000e-01
3.333333432674407959e-01 7.906697690486907959e-02
1.000000014901161194e-01 -4.638824462890625000e-01
2.666666746139526367e+00 2.028554201126098633e+00
9.333333373069763184e-01 2.282800197601318359e+00
-2.133333444595336914e+00 -1.652160644531250000e+00
-1.533333301544189453e+00 -2.914263963699340820e+00
-1.333333402872085571e-01 -1.751772046089172363e+00
-5.333333611488342285e-01 -3.114328980445861816e-01
-8.000000119209289551e-01 4.495697021484375000e-01
-6.000000238418579102e-01 -1.322800755500793457e+00
-7.333333492279052734e-01 -7.137786746025085449e-01
0.000000000000000000e+00 -2.630879580974578857e-01
2.333333343267440796e-01 -9.344421625137329102e-01
-3.666666746139526367e-01 1.015562891960144043e+00
-7.333333492279052734e-01 3.636932373046875000e-01
-1.133333325386047363e+00 4.189859926700592041e-01
-1.799999475479125977e+00 -1.618555665016174316e+00
-1.266666650772094727e+00 -1.533081054687500000e+00
8.000000119209289551e-01 -6.377207636833190918e-01
8.666661381721496582e-01 8.066955804824829102e-01
1.200000047683715820e+00 6.074686646461486816e-01
1.799999952316284180e+00 8.953160643577575684e-01
1.333333373069763184e+00 1.551427245140075684e+00
4.000000059604644775e-01 2.321731567382812500e+00
7.333333492279052734e-01 1.235329151153564453e+00
1.133333325386047363e+00 4.064941313117742538e-03
1.700000047683715820e+00 1.606668114662170410e+00
1.166666626930236816e+00 8.826670050621032715e-01
5.333333611488342285e-01 1.299893140792846680e+00
2.666666805744171143e-01 6.319010257720947266e-01
6.666667014360427856e-02 1.543945372104644775e-01
5.333333611488342285e-01 2.698893249034881592e-01
2.000000029802322388e-01 6.193440780043601990e-02
-3.333333432674407959e-01 3.867594301700592041e-01
-2.666666805744171143e-01 -7.201009392738342285e-01
-2.000000029802322388e-01 -5.581624507904052734e-01
-2.666666805744171143e-01 -1.619751006364822388e-01
-4.333333373069763184e-01 -4.737294614315032959e-01
-3.333333507180213928e-02 -3.342193663120269775e-01
-7.333333492279052734e-01 -1.973693817853927612e-01
-1.766666650772094727e+00 -1.705020189285278320e+00
-1.666666626930236816e+00 -2.893264770507812500e+00
-5.333333611488342285e-01 2.785868346691131592e-01
1.266666650772094727e+00 1.447123140096664429e-01
4.000000059604644775e-01 1.126156568527221680e+00
1.399999976158142090e+00 -1.190612763166427612e-01
4.333333373069763184e-01 1.104221582412719727e+00
8.333333134651184082e-01 2.066348314285278320e+00
6.000000238418579102e-01 1.993025660514831543e+00
2.066666603088378906e+00 1.335426807403564453e+00
2.666666805744171143e-01 9.485158324241638184e-01
7.333333492279052734e-01 -4.334076046943664551e-01
4.000000059604644775e-01 1.559659838676452637e+00
-8.666666746139526367e-01 6.373026371002197266e-01
-1.066666722297668457e+00 -1.431119799613952637e+00
-1.333333373069763184e+00 -6.859344244003295898e-01
-5.333333611488342285e-01 -1.356313109397888184e+00
8.000000119209289551e-01 2.489237487316131592e-01
2.000000029802322388e-01 1.073820948600769043e+00
-1.333333402872085571e-01 8.203135132789611816e-01
-2.333333343267440796e-01 -1.703186035156250000e-01
-1.000000014901161194e-01 1.410512328147888184e-01
-2.000000029802322388e-01 -1.738861054182052612e-01
-2.000000029802322388e-01 -5.673624575138092041e-02
-2.000000029802322388e-01 -5.283935666084289551e-01
-6.666667014360427856e-02 -1.597056090831756592e-01
-6.666667014360427856e-02 -2.345967590808868408e-01
-3.333333432674407959e-01 8.121541142463684082e-02
-2.666666805744171143e-01 -1.159199997782707214e-01
-2.000000029802322388e-01 -5.069386959075927734e-01
-4.666666686534881592e-01 -2.007751539349555969e-02
-1.399999976158142090e+00 -2.290964722633361816e-01
-8.666666746139526367e-01 -6.796182990074157715e-01
-1.333333402872085571e-01 -2.183003723621368408e-01
6.000000238418579102e-01 1.672653198242187500e+00
1.333333402872085571e-01 -1.498464941978454590e+00
4.666666686534881592e-01 -3.949646055698394775e-01
0.000000000000000000e+00 1.777640819549560547e+00
6.000000238418579102e-01 8.882466554641723633e-01
4.666666686534881592e-01 2.734222412109375000e-01
1.200000047683715820e+00 -9.598083794116973877e-02
5.333333611488342285e-01 1.314157128334045410e+00
-8.666666746139526367e-01 7.762033939361572266e-01
-9.333333373069763184e-01 -1.152076244354248047e+00
-8.666666746139526367e-01 -1.136407494544982910e+00
-1.200000047683715820e+00 -3.694213926792144775e-01
-1.066666722297668457e+00 -8.019174933433532715e-01
-1.533333301544189453e+00 -1.386104345321655273e+00
4.666666686534881592e-01 -8.948425054550170898e-01
5.333333611488342285e-01 -2.316284179687500000e-01
5.333333611488342285e-01 5.660339593887329102e-01
-6.666667014360427856e-02 3.535339236259460449e-01
-6.666667014360427856e-02 1.004161596298217773e+00
1.333333402872085571e-01 -2.199757844209671021e-01
8.666666746139526367e-01 4.975880980491638184e-01
1.133333325386047363e+00 2.509490847587585449e-01
6.000000238418579102e-01 1.273740649223327637e+00
-6.666667014360427856e-02 7.567494511604309082e-01
-4.000000059604644775e-01 -1.486663818359375000e-01
-4.000000059604644775e-01 -2.667236328125000000e-01
1.133333325386047363e+00 -3.656962215900421143e-01
8.000000119209289551e-01 -6.718475222587585449e-01
7.333333492279052734e-01 1.254927515983581543e+00
2.000000029802322388e-01 8.517811894416809082e-01
2.000000029802322388e-01 3.737762570381164551e-01
2.333333343267440796e-01 -4.621378704905509949e-02
-3.666666746139526367e-01 2.709411680698394775e-01
-4.666666686534881592e-01 7.068074494600296021e-02
0.000000000000000000e+00 -3.228037655353546143e-01
-3.333333432674407959e-01 -5.739613771438598633e-01
4.000000059604644775e-01 6.166412234306335449e-01
1.266666650772094727e+00 1.591143846511840820e+00
3.333333432674407959e-01 2.069133520126342773e+00
-3.333333432674407959e-01 3.973693847656250000e-01
-4.666666686534881592e-01 -1.149414032697677612e-01
-3.333333507180213928e-02 -7.436157464981079102e-01
6.000000238418579102e-01 -2.813303768634796143e-01
3.666666746139526367e-01 3.231557309627532959e-01
8.666666746139526367e-01 7.311401367187500000e-01
6.666666865348815918e-01 1.840555816888809204e-01
-5.666666626930236816e-01 1.054294824600219727e+00
-8.999999761581420898e-01 4.032633602619171143e-01
-4.666666686534881592e-01 -9.932759404182434082e-01
-4.000000059604644775e-01 -1.403442382812500000e+00
-6.666667014360427856e-02 -1.657999604940414429e-01
-1.333333402872085571e-01 -2.078470885753631592e-01
-2.000000029802322388e-01 2.526041567325592041e-01
-4.000000059604644775e-01 -2.469899505376815796e-01
-4.666666686534881592e-01 -2.347991913557052612e-01
-3.333333432674407959e-01 -5.394897460937500000e-01
-6.666666865348815918e-01 -3.859741091728210449e-01
-6.666666865348815918e-01 -1.481404602527618408e-01
-4.000000059604644775e-01 -1.052461743354797363e+00
-1.333333402872085571e-01 -2.098775207996368408e-01
-2.000000029802322388e-01 -2.636179625988006592e-01
-3.333333432674407959e-01 4.124145582318305969e-02
-2.666666805744171143e-01 -3.171752989292144775e-01
-6.000000238418579102e-01 -3.121236264705657959e-01
-3.333333432674407959e-01 -8.802592009305953979e-02
2.666666805744171143e-01 -9.411976933479309082e-01
2.000000029802322388e-01 2.243937104940414429e-01
1.333333402872085571e-01 7.266530394554138184e-01
-1.333333402872085571e-01 -1.486317962408065796e-01
-4.000000059604644775e-01 3.452067077159881592e-01
0.000000000000000000e+00 -3.644490540027618408e-01
1.333333402872085571e-01 -4.526326358318328857e-01
6.666667014360427856e-02 5.445098876953125000e-01
1.666666716337203979e-01 -2.080342620611190796e-01
1.666666716337203979e-01 1.537638306617736816e-01
7.333333492279052734e-01 1.662383973598480225e-01
9.333333373069763184e-01 1.898772120475769043e+00
2.666666805744171143e-01 1.767140746116638184e+00
-6.666666865348815918e-01 -4.513010680675506592e-01
-1.000000000000000000e+00 -3.039522409439086914e+00
-1.333333373069763184e+00 -2.208587676286697388e-01
-1.266666650772094727e+00 -1.112360596656799316e+00
-4.666666686534881592e-01 -1.368595361709594727e+00
-5.333333611488342285e-01 -9.924468994140625000e-01
-3.333333432674407959e-01 3.491190671920776367e-01
-2.000000029802322388e-01 -7.428558468818664551e-01
-1.333333402872085571e-01 1.784474700689315796e-01
0.000000000000000000e+00 8.295695297420024872e-03
3.333333432674407959e-01 2.645263634622097015e-02
3.333333432674407959e-01 1.614603698253631592e-01
2.000000029802322388e-01 5.755767822265625000e-01
2.666666805744171143e-01 2.201588898897171021e-01
4.000000059604644775e-01 2.082000672817230225e-01
5.333333611488342285e-01 4.584991335868835449e-01
3.333333432674407959e-01 4.637105166912078857e-01
2.666666805744171143e-01 5.426127314567565918e-01
4.000000059604644775e-01 9.871419519186019897e-03
6.000000238418579102e-01 3.213826417922973633e-01
3.333333432674407959e-01 4.790486693382263184e-01
6.666667014360427856e-02 5.104014277458190918e-01
9.333333373069763184e-01 -9.342681765556335449e-01
-2.000000029802322388e-01 1.444223046302795410e+00
-6.666667014360427856e-02 9.371368288993835449e-01
4.000000059604644775e-01 -1.455945849418640137e+00
1.000000014901161194e-01 7.946553826332092285e-01
-1.000000014901161194e-01 6.559509038925170898e-01
-4.666666686534881592e-01 -7.105315923690795898e-01
-3.333333432674407959e-01 2.896565794944763184e-01
6.666666865348815918e-01 -9.252054691314697266e-01
1.399999976158142090e+00 1.311655640602111816e-01
6.666666865348815918e-01 1.672890186309814453e+00
3.333333432674407959e-01 1.153652906417846680e+00
6.666666865348815918e-01 -3.140319883823394775e-01
7.333333492279052734e-01 3.866475522518157959e-01
6.000000238418579102e-01 9.659149050712585449e-01
8.333333134651184082e-01 6.305867433547973633e-01
2.333333343267440796e-01 3.186096251010894775e-01
1.333333402872085571e-01 5.988769531250000000e-01
-7.333333492279052734e-01 1.381835900247097015e-02
-4.499999880790710449e-01 3.865559771656990051e-02
-2.166666686534881592e-01 -1.227101683616638184e+00
-8.000000119209289551e-01 -4.101135134696960449e-01
-2.666666805744171143e-01 -1.592305451631546021e-01
0.000000000000000000e+00 -1.390970826148986816e+00
-6.000000238418579102e-01 6.176645755767822266e-01
-4.666666686534881592e-01 -2.423197403550148010e-02
-1.066666722297668457e+00 -1.040358424186706543e+00
-6.000000238418579102e-01 -3.701914548873901367e-01
-6.000000238418579102e-01 -1.186910986900329590e+00
-4.666666686534881592e-01 -1.514343321323394775e-01
-4.000000059604644775e-01 -6.223368048667907715e-01
-4.666666686534881592e-01 -2.558197081089019775e-01
6.666667014360427856e-02 -4.797414243221282959e-01
2.000000029802322388e-01 -3.543487489223480225e-01
0.000000000000000000e+00 6.829711794853210449e-01
-2.000000029802322388e-01 1.668314576148986816e+00
6.666667014360427856e-02 -4.972788393497467041e-01
6.000000238418579102e-01 -6.708628535270690918e-01
1.333333402872085571e-01 6.225575804710388184e-01
-8.666666746139526367e-01 2.259582579135894775e-01
-8.000000119209289551e-01 -9.031738042831420898e-01
-6.666666865348815918e-01 -1.436466455459594727e+00
-1.000000000000000000e+00 -3.280212283134460449e-01
6.666615605354309082e-02 -8.579864352941513062e-02
1.333338469266891479e-01 -8.715006709098815918e-02
5.333333611488342285e-01 2.125396728515625000e-01
2.666661441326141357e-01 4.442494735121726990e-02
4.666666686534881592e-01 9.124287962913513184e-01
8.666671514511108398e-01 -1.738520264625549316e-01
8.666661381721496582e-01 7.256729006767272949e-01
4.000000059604644775e-01 1.129288792610168457e+00
4.666671752929687500e-01 4.858332276344299316e-01
5.999994874000549316e-01 -1.162144988775253296e-01
5.333333611488342285e-01 8.945729732513427734e-01
7.333333492279052734e-01 3.583862185478210449e-01
7.333333492279052734e-01 4.687317013740539551e-01
7.333333492279052734e-01 1.155231714248657227e+00
7.333333492279052734e-01 3.217244446277618408e-01
4.666666686534881592e-01 1.043402075767517090e+00
4.666666686534881592e-01 4.448415040969848633e-01
4.000000059604644775e-01 -1.277313232421875000e-01
4.666666686534881592e-01 6.154205203056335449e-01
1.266666650772094727e+00 -1.001342758536338806e-01
-5.000000000000000000e-01 6.369781494140625000e-01
-5.333333611488342285e-01 -5.759795904159545898e-01
-4.666666686534881592e-01 -1.117120385169982910e+00
-1.333333402872085571e-01 -4.707651734352111816e-01
2.000000029802322388e-01 -4.608998596668243408e-01
1.333333402872085571e-01 3.884531557559967041e-01
-8.666666746139526367e-01 4.085062742233276367e-01
-1.200000047683715820e+00 -1.594614684581756592e-01
-1.066666126251220703e+00 -2.189895153045654297e+00
-1.000000476837158203e+00 -6.160741448402404785e-01
-1.200000047683715820e+00 -1.049293041229248047e+00
-6.666661500930786133e-01 -4.891805052757263184e-01
0.000000000000000000e+00 -9.122197628021240234e-01
3.333384171128273010e-02 -9.182647466659545898e-01
1.333328187465667725e-01 9.003021121025085449e-01
1.266666650772094727e+00 -2.363855987787246704e-01
6.000005006790161133e-01 3.221069276332855225e-01
8.666661381721496582e-01 2.484440088272094727e+00
1.399999976158142090e+00 2.629319190979003906e+00
1.600000023841857910e+00 3.862813487648963928e-02
9.333333373069763184e-01 2.647542238235473633e+00
0.000000000000000000e+00 1.001548290252685547e+00
-3.333333432674407959e-01 -3.472829163074493408e-01
-3.333333432674407959e-01 -1.139299511909484863e+00
-2.666666805744171143e-01 -5.032430291175842285e-01
-1.333333402872085571e-01 -2.595723569393157959e-01
2.000000029802322388e-01 -1.347859650850296021e-01
4.666666686534881592e-01 4.746907576918601990e-02
2.000000029802322388e-01 7.059549689292907715e-01
-1.333333402872085571e-01 4.885345399379730225e-01
-2.000000029802322388e-01 1.065459132194519043e+00
2.666666805744171143e-01 6.081420779228210449e-01
0.000000000000000000e+00 8.456675410270690918e-01
-1.333333402872085571e-01 -2.146718353033065796e-01
-2.000000029802322388e-01 -3.763631358742713928e-02
-2.666666805744171143e-01 -3.342651426792144775e-01
-4.000000059604644775e-01 -2.668202817440032959e-01
-3.333333432674407959e-01 -4.017516970634460449e-01
-2.333333343267440796e-01 -3.949727416038513184e-01
-1.233333349227905273e+00 -3.868540525436401367e-01
-6.666666865348815918e-01 -7.474212646484375000e-01
-2.000000029802322388e-01 -1.544549584388732910e+00
6.666667014360427856e-02 -8.178100734949111938e-02
1.333333402872085571e-01 3.470804989337921143e-01
-6.666667014360427856e-02 1.894927918910980225e-01
-2.666666805744171143e-01 4.444112181663513184e-01
-6.666667014360427856e-02 -2.866033017635345459e-01
2.000000029802322388e-01 -1.263758391141891479e-01
4.000000059604644775e-01 3.383595645427703857e-01
6.666666865348815918e-01 3.829661011695861816e-01
1.133333325386047363e+00 6.163279414176940918e-01
1.333333373069763184e+00 1.024894237518310547e+00
1.666666626930236816e+00 1.839227318763732910e+00
4.666666686534881592e-01 6.517974734306335449e-01
1.466666698455810547e+00 2.485083103179931641e+00
2.666666805744171143e-01 -1.098797559738159180e+00
0.000000000000000000e+00 5.645812749862670898e-01
6.666667014360427856e-02 -1.805114746093750000e-01
-1.333333402872085571e-01 -2.410257905721664429e-01
-4.000000059604644775e-01 3.796569705009460449e-01
-1.000000000000000000e+00 -2.999064028263092041e-01
-7.333333492279052734e-01 -2.235970020294189453e+00
7.333333492279052734e-01 4.723581969738006592e-01
4.666666686534881592e-01 1.123228907585144043e+00
6.666667014360427856e-02 8.018198609352111816e-01
-4.666666686534881592e-01 -4.610494151711463928e-02
-6.000000238418579102e-01 -1.631530821323394775e-01
-4.000000059604644775e-01 -1.147045850753784180e+00
-2.666666805744171143e-01 -3.330922424793243408e-01
-4.000000059604644775e-01 -5.270121097564697266e-01
-2.666666805744171143e-01 3.702255189418792725e-01
-2.000000029802322388e-01 -8.939595818519592285e-01
-6.666667014360427856e-02 3.205144107341766357e-01
6.666667014360427856e-02 -3.483154177665710449e-01
2.000000029802322388e-01 2.573303282260894775e-01
1.333333402872085571e-01 8.886820822954177856e-02
1.333338469266891479e-01 -3.847758099436759949e-02
-1.333333402872085571e-01 8.869878053665161133e-01
2.000000029802322388e-01 -7.087854743003845215e-01
3.333328366279602051e-01 3.670094907283782959e-02
2.000000029802322388e-01 6.446207761764526367e-01
1.333333402872085571e-01 8.859405666589736938e-02
2.000000029802322388e-01 1.382832825183868408e-01
1.333333402872085571e-01 6.457010656595230103e-02
0.000000000000000000e+00 3.289377987384796143e-01
-1.333333402872085571e-01 -1.134531646966934204e-01
6.666667014360427856e-02 -6.805419921875000000e-02
2.000000029802322388e-01 -2.964945435523986816e-01
3.333333432674407959e-01 5.113159418106079102e-01
3.333333432674407959e-01 7.798258215188980103e-02
3.333333432674407959e-01 6.366058588027954102e-01
4.666666686534881592e-01 1.100769042968750000e-01
4.666666686534881592e-01 5.575663447380065918e-01
1.600000023841857910e+00 8.899444341659545898e-01
1.600000023841857910e+00 4.584476947784423828e+00
2.000000029802322388e-01 9.400095343589782715e-01
-8.666666746139526367e-01 -5.514831542968750000e-01
-1.266666650772094727e+00 -1.095703125000000000e+00
-1.533333301544189453e+00 -1.498894214630126953e+00
-1.533333301544189453e+00 -1.458731055259704590e+00
-1.466666698455810547e+00 -1.797598242759704590e+00
-1.333333373069763184e+00 -1.440651416778564453e+00
-1.333333373069763184e+00 -1.143649816513061523e+00
-2.000000000000000000e+00 -1.214912414550781250e+00
-4.666666686534881592e-01 -6.910288333892822266e-01
3.333328366279602051e-01 -3.168950378894805908e-01
-6.666661500930786133e-01 7.251836061477661133e-01
-6.666615605354309082e-02 -7.079569697380065918e-01
-1.888888031244277954e-01 -6.010655760765075684e-01
-1.111114472150802612e-01 5.204192996025085449e-01
-3.333333507180213928e-02 -5.022313594818115234e-01
-3.333358839154243469e-02 2.822260558605194092e-01
0.000000000000000000e+00 -3.044672608375549316e-01
-1.933333277702331543e+00 -4.509462356567382812e+00
-1.266666650772094727e+00 -1.678802520036697388e-01
-2.000000029802322388e-01 -2.413080781698226929e-01
7.999994754791259766e-01 1.984608918428421021e-02
1.333333373069763184e+00 4.312052428722381592e-01
1.266666650772094727e+00 2.105020761489868164e+00
1.066666722297668457e+00 1.157403111457824707e+00
6.000000238418579102e-01 1.301221728324890137e+00
-5.333333611488342285e-01 7.457692623138427734e-01
-7.333333492279052734e-01 -1.074879989027976990e-01
-1.333333402872085571e-01 -2.062541723251342773e+00
-1.066666722297668457e+00 -2.654068946838378906e+00
-1.133333325386047363e+00 -1.671726465225219727e+00
-8.000000119209289551e-01 -7.090494632720947266e-01
-5.333333611488342285e-01 -1.257322192192077637e+00
-1.000000000000000000e+00 -3.860860168933868408e-01
-1.200000047683715820e+00 -2.480702698230743408e-01
-6.000000238418579102e-01 -1.463032007217407227e+00
-1.066666722297668457e+00 -1.291665673255920410e+00
-8.666666746139526367e-01 1.838907897472381592e-01
-2.666666805744171143e-01 -2.003895044326782227e+00
-6.666666865348815918e-01 -6.674194335937500000e-02
-7.333333492279052734e-01 4.324737489223480225e-01
-4.000000059604644775e-01 -1.492664575576782227e+00
-1.000000014901161194e-01 -3.866953551769256592e-01
3.333333507180213928e-02 1.537272147834300995e-02
-2.666666805744171143e-01 6.078470945358276367e-01
-2.666666805744171143e-01 -6.689351201057434082e-01
6.666667014360427856e-02 -3.188883513212203979e-02
4.666666686534881592e-01 -1.728159561753273010e-02
4.000000059604644775e-01 7.783066034317016602e-01
3.333333432674407959e-01 9.518625736236572266e-01
4.000000059604644775e-01 -6.434122473001480103e-02
2.666666805744171143e-01 6.201690435409545898e-01
3.333333432674407959e-01 3.457651734352111816e-01
6.666667014360427856e-02 -7.184855174273252487e-03
2.000000029802322388e-01 6.947876214981079102e-01
7.333333492279052734e-01 -7.733357548713684082e-01
4.666666686534881592e-01 1.046246290206909180e+00
1.333333402872085571e-01 1.220111131668090820e+00
0.000000000000000000e+00 -7.300282716751098633e-01
3.333333507180213928e-02 6.415811926126480103e-02
8.999999761581420898e-01 -3.410949707031250000e-01
1.333333402872085571e-01 1.348272681236267090e+00
4.000000059604644775e-01 -2.396616637706756592e-01
1.733333349227905273e+00 1.059657812118530273e+00
1.399999976158142090e+00 4.718597412109375000e+00
9.333333373069763184e-01 9.389404058456420898e-01
7.333333492279052734e-01 -5.069173127412796021e-02
-2.000000029802322388e-01 1.862325072288513184e-01
-1.000000000000000000e+00 3.574442565441131592e-01
-1.466666698455810547e+00 -1.162481665611267090e+00
-2.566666603088378906e+00 -1.775772094726562500e+00
-1.633333325386047363e+00 -1.432410717010498047e+00
-1.866666674613952637e+00 -2.427090406417846680e+00
-1.333333373069763184e+00 -1.716709375381469727e+00
-9.333333373069763184e-01 -2.480777978897094727e+00
-8.666666746139526367e-01 -6.107788085937500000e-01
-7.666661739349365234e-01 -5.960398316383361816e-01
-2.333338409662246704e-01 -6.870198845863342285e-01
-1.333328187465667725e-01 8.948211371898651123e-02
-4.666671752929687500e-01 -2.603505365550518036e-02
0.000000000000000000e+00 1.910583525896072388e-01
6.000000238418579102e-01 -8.924636840820312500e-01
-6.666615605354309082e-02 1.346491456031799316e+00
-1.333333402872085571e-01 8.964340090751647949e-01
1.333333402872085571e-01 -1.251590490341186523e+00
-4.000000059604644775e-01 6.993021368980407715e-01
-2.000005096197128296e-01 -1.963195763528347015e-02
4.666671752929687500e-01 -1.105415821075439453e+00
2.666661441326141357e-01 6.525955200195312500e-01
4.666666686534881592e-01 8.877207636833190918e-01
1.200000047683715820e+00 -4.717015624046325684e-01
4.000000059604644775e-01 1.373985290527343750e+00
-2.000000029802322388e-01 -1.800891160964965820e+00
-9.333333373069763184e-01 1.925008147954940796e-01
-7.999994754791259766e-01 -2.608764767646789551e-01
-1.000000014901161194e-01 -2.090954542160034180e+00
-8.333338499069213867e-01 1.913757324218750000e-01
4.000000059604644775e-01 3.979492187500000000e-01
0.000000000000000000e+00 -1.966690063476562500e+00
-6.666667014360427856e-02 3.458353579044342041e-01
-7.333333492279052734e-01 -8.968810737133026123e-02
-3.000000119209289551e-01 3.061126768589019775e-01
-4.333333373069763184e-01 -2.390255689620971680e+00
-2.000000029802322388e-01 9.716288447380065918e-01
-1.333333373069763184e+00 -2.882277488708496094e+00
-2.666666805744171143e-01 -6.889740228652954102e-01
2.666666805744171143e-01 -1.107459545135498047e+00
5.333333611488342285e-01 6.848673224449157715e-01
9.333328008651733398e-01 2.948786318302154541e-01
1.733333349227905273e+00 7.420913577079772949e-01
1.533333301544189453e+00 1.250852465629577637e+00
8.000000119209289551e-01 2.742984056472778320e+00
1.333333402872085571e-01 8.181864768266677856e-02
-1.333333402872085571e-01 5.296213626861572266e-01
-3.333333432674407959e-01 -7.919098138809204102e-01
-6.666666865348815918e-01 -2.545979805290699005e-02
-8.666666746139526367e-01 -7.535135746002197266e-01
1.333333402872085571e-01 -9.973164796829223633e-01
5.333333611488342285e-01 -9.062311649322509766e-01
4.000000059604644775e-01 1.916301965713500977e+00
1.000000000000000000e+00 -1.266418397426605225e-01
6.666667014360427856e-02 6.697377562522888184e-01
3.333333432674407959e-01 1.245977759361267090e+00
1.333333402872085571e-01 3.266631960868835449e-01
9.333333373069763184e-01 4.379628598690032959e-01
4.333333373069763184e-01 -1.835754364728927612e-01
-8.666666746139526367e-01 -2.276985645294189453e+00
1.399999976158142090e+00 4.442596435546875000e-01
1.600000023841857910e+00 2.137834787368774414e+00
9.333333373069763184e-01 1.931066870689392090e+00
-6.666667014360427856e-02 1.573164820671081543e+00
-6.666666865348815918e-01 -9.383789300918579102e-01
6.666667014360427856e-02 -1.268265843391418457e+00
1.399999976158142090e+00 2.174616575241088867e+00
1.066666722297668457e+00 3.169362306594848633e+00
7.333333492279052734e-01 -3.093190491199493408e-01
-6.666667014360427856e-02 1.484539747238159180e+00
-3.333333432674407959e-01 -4.673848450183868408e-01
-1.266666650772094727e+00 -1.155963182449340820e+00
-1.733333349227905273e+00 -4.144164919853210449e-01
-1.600000023841857910e+00 -2.294351100921630859e+00
-8.666666746139526367e-01 -1.980015039443969727e+00
-8.666666746139526367e-01 -1.639209985733032227e+00
-1.133333325386047363e+00 3.190205991268157959e-02
-6.000000238418579102e-01 -1.081437230110168457e+00
-7.333333492279052734e-01 -1.301308155059814453e+00
-8.333333134651184082e-01 4.961547851562500000e-01
-5.000000000000000000e-01 -8.052215576171875000e-01
-3.999994993209838867e-01 -9.827901124954223633e-01
-2.000005096197128296e-01 6.233673095703125000e-01
2.000005096197128296e-01 -9.244003295898437500e-01
5.333328247070312500e-01 1.209646105766296387e+00
9.666666388511657715e-01 -1.255355775356292725e-01
6.333333253860473633e-01 1.323134303092956543e+00
4.666666686534881592e-01 5.261062383651733398e-01
1.066666722297668457e+00 8.750152587890625000e-01
1.733333349227905273e+00 -1.319020539522171021e-01
6.666666865348815918e-01 1.767511010169982910e+00
-4.000000059604644775e-01 -1.618887305259704590e+00
0.000000000000000000e+00 -1.358483910560607910e+00
4.666666686534881592e-01 -4.385172575712203979e-02
-2.000000029802322388e-01 5.718953609466552734e-01
-2.666666805744171143e-01 -1.764863133430480957e+00
-3.333333432674407959e-01 -1.074097752571105957e+00
-5.333333611488342285e-01 8.112945556640625000e-01
-1.333333402872085571e-01 -1.021496534347534180e+00
6.666667014360427856e-02 -5.428141355514526367e-01
2.000000029802322388e-01 3.004364073276519775e-01
-3.333333432674407959e-01 2.437713593244552612e-01
-5.333333611488342285e-01 2.785420715808868408e-01
-3.333333432674407959e-01 -1.040866136550903320e+00
-2.666666805744171143e-01 -2.576965391635894775e-01
-2.666666805744171143e-01 -1.109873410314321518e-02
-2.666666805744171143e-01 -8.958638459444046021e-02
0.000000000000000000e+00 -2.524734437465667725e-01
0.000000000000000000e+00 -9.345906227827072144e-02
2.666666805744171143e-01 5.678995847702026367e-01
3.200000047683715820e+00 1.175994873046875000e+00
3.466666698455810547e+00 3.908461570739746094e+00
2.466666698455810547e+00 3.992613792419433594e+00
3.333333432674407959e-01 1.650604248046875000e+00
-1.399999976158142090e+00 -4.319661483168601990e-02
-1.066666722297668457e+00 -1.138435840606689453e+00
-1.333333373069763184e+00 -2.245497703552246094e+00
-4.666666686534881592e-01 -5.959085822105407715e-01
-4.333333373069763184e-01 -1.139543652534484863e+00
-9.666666388511657715e-01 -1.607513427734375000e-01
-6.000000238418579102e-01 -5.381968021392822266e-01
-6.000000238418579102e-01 -1.191915869712829590e+00
-1.000000000000000000e+00 1.322835236787796021e-01
-2.666666805744171143e-01 -1.484395414590835571e-01
-4.000000059604644775e-01 1.235961914062500000e-03
-6.666666865348815918e-01 -4.037913084030151367e-01
-8.666666746139526367e-01 -3.874450623989105225e-01
-6.000000238418579102e-01 -5.912536382675170898e-01
-2.000000029802322388e-01 -1.354152917861938477e+00
-2.666666805744171143e-01 3.028305172920227051e-01
-3.333333432674407959e-01 4.625447466969490051e-02
-1.333333402872085571e-01 -2.389897704124450684e-01
-6.666667014360427856e-02 -2.483774870634078979e-01
0.000000000000000000e+00 1.622848510742187500e-01
1.333333402872085571e-01 -9.555663913488388062e-02
2.000000029802322388e-01 1.281646788120269775e-01
3.333333432674407959e-01 2.481755614280700684e-01
0.000000000000000000e+00 2.145482450723648071e-01
-6.666667014360427856e-02 5.032511353492736816e-01
0.000000000000000000e+00 -5.565856695175170898e-01
1.333333402872085571e-01 1.521286070346832275e-01
2.666666805744171143e-01 -3.579559177160263062e-02
6.666667014360427856e-02 3.101847469806671143e-01
6.666667014360427856e-02 3.611551821231842041e-01
7.333333492279052734e-01 -2.834228575229644775e-01
6.666667014360427856e-02 2.710693478584289551e-01
2.000000029802322388e-01 1.672170042991638184e+00
4.666666686534881592e-01 -1.474106907844543457e+00
7.333333492279052734e-01 9.705230593681335449e-01
-6.666667014360427856e-02 1.313349366188049316e+00
-1.066666722297668457e+00 6.526794433593750000e-01
-1.399999976158142090e+00 -1.748909473419189453e+00
-5.333333611488342285e-01 -2.071999549865722656e+00
2.000000029802322388e-01 1.027959212660789490e-01
5.333333611488342285e-01 -1.189327955245971680e+00
1.000000000000000000e+00 1.177183032035827637e+00
9.333333373069763184e-01 1.027051806449890137e+00
8.000000119209289551e-01 1.334858179092407227e+00
8.666666746139526367e-01 4.996856749057769775e-01
-2.000000029802322388e-01 5.263956785202026367e-01
-9.333333373069763184e-01 -2.598719358444213867e+00
-9.333333373069763184e-01 -1.369143724441528320e+00
-7.333333492279052734e-01 -5.413930416107177734e-01
-5.333333611488342285e-01 -1.051063537597656250e+00
-6.666666865348815918e-01 -1.526407897472381592e-01
-1.066666722297668457e+00 -2.810073792934417725e-01
-2.666666805744171143e-01 -6.713196039199829102e-01
0.000000000000000000e+00 -1.154687523841857910e+00
2.666666805744171143e-01 6.875162720680236816e-01
4.000000059604644775e-01 -1.352666169404983521e-01
8.666666746139526367e-01 6.002050042152404785e-01
1.333333373069763184e+00 3.765487670898437500e-01
1.000000000000000000e+00 1.383650660514831543e+00
1.066666722297668457e+00 1.648963928222656250e+00
1.133333325386047363e+00 2.989979982376098633e-01
8.666666746139526367e-01 1.806141138076782227e+00
8.666666746139526367e-01 1.203041553497314453e+00
8.000000119209289551e-01 1.993103027343750000e-01
3.333333432674407959e-01 2.044901549816131592e-01
2.666666805744171143e-01 9.850901365280151367e-01
-6.666667014360427856e-02 -6.668233275413513184e-01
-8.000000119209289551e-01 6.909454464912414551e-01
-1.000000000000000000e+00 -8.225077390670776367e-01
-1.233333349227905273e+00 -1.488680005073547363e+00
-1.100000023841857910e+00 -1.011845946311950684e+00
-1.466666698455810547e+00 -1.498587012290954590e+00
-8.666666746139526367e-01 -7.949920892715454102e-01
-7.333333492279052734e-01 -1.783180713653564453e+00
-8.000000119209289551e-01 1.325704008340835571e-01
-9.333333373069763184e-01 -6.819173097610473633e-01
-8.000000119209289551e-01 -4.567484557628631592e-01
-4.000005125999450684e-01 -8.261128664016723633e-01
-1.333328187465667725e-01 -4.573806822299957275e-01
6.666667014360427856e-02 -6.322529911994934082e-02
0.000000000000000000e+00 -5.968729499727487564e-03
0.000000000000000000e+00 1.866582185029983521e-01
4.000000059604644775e-01 -9.164428710937500000e-02
5.333333611488342285e-01 4.696095734834671021e-02
2.666666805744171143e-01 6.864095330238342285e-01
1.333333402872085571e-01 4.828297793865203857e-01
3.333333432674407959e-01 3.273315355181694031e-02
2.666666805744171143e-01 1.225804612040519714e-01
1.333333402872085571e-01 5.126999020576477051e-01
-2.000000029802322388e-01 6.749267876148223877e-02
3.333333432674407959e-01 2.764287292957305908e-01
2.666666805744171143e-01 -8.097437620162963867e-01
-2.666666805744171143e-01 1.442810535430908203e+00
-7.333333492279052734e-01 -5.446894168853759766e-01
-5.333333611488342285e-01 -5.422917604446411133e-01
6.666667014360427856e-02 -8.213048577308654785e-01
-6.666667014360427856e-02 -4.755350649356842041e-01
-1.333333402872085571e-01 6.866231560707092285e-01
-5.333338379859924316e-01 -4.506027102470397949e-01
-4.333338439464569092e-01 -9.083999395370483398e-01
-6.666615605354309082e-02 -1.977279633283615112e-01
6.666615605354309082e-02 -3.184148073196411133e-01
-5.333333611488342285e-01 -3.639109432697296143e-01
-8.000000119209289551e-01 -4.304189085960388184e-01
-1.066666722297668457e+00 -8.562062382698059082e-01
-8.000000119209289551e-01 -6.350529789924621582e-01
-3.333333432674407959e-01 -1.273113489151000977e+00
-3.333333432674407959e-01 -1.230478957295417786e-01
-4.666666686534881592e-01 2.319381684064865112e-01
-5.333333611488342285e-01 -4.533503353595733643e-01
-2.666666805744171143e-01 -3.900573849678039551e-01
-1.333333402872085571e-01 -5.046641230583190918e-01
0.000000000000000000e+00 1.341501902788877487e-02
6.666667014360427856e-02 -1.085840836167335510e-01
1.333333402872085571e-01 1.136444061994552612e-01
3.333333432674407959e-01 7.784321904182434082e-02
5.333333611488342285e-01 1.785130798816680908e-01
4.000000059604644775e-01 4.741378724575042725e-01
3.333333432674407959e-01 6.282318234443664551e-01
6.000000238418579102e-01 1.906519532203674316e-01
7.333333492279052734e-01 3.579945862293243408e-01
3.333333432674407959e-01 8.769739866256713867e-01
2.666666805744171143e-01 7.066335082054138184e-01
1.333333402872085571e-01 -2.080454528331756592e-01
2.000000029802322388e-01 5.147460699081420898e-01
2.000000029802322388e-01 -2.273386567831039429e-01
2.666666805744171143e-01 4.801177978515625000e-01
1.333333402872085571e-01 2.841491624712944031e-02
1.033333301544189453e+00 4.898712038993835449e-01
-3.666666746139526367e-01 -2.378407865762710571e-01
4.000000059604644775e-01 1.216670751571655273e+00
3.333333432674407959e-01 1.901031434535980225e-01
-2.666666805744171143e-01 7.455464601516723633e-01
-9.333333373069763184e-01 -8.232523500919342041e-02
-5.333333611488342285e-01 -1.593615770339965820e+00
-2.000000029802322388e-01 -1.396518945693969727e+00
2.000000029802322388e-01 2.981231808662414551e-01
5.333333611488342285e-01 -4.458262026309967041e-01
8.000000119209289551e-01 1.193360447883605957e+00
1.266666650772094727e+00 5.389282107353210449e-01
8.000000119209289551e-01 1.329061865806579590e+00
4.333333373069763184e-01 1.969297289848327637e+00
3.666666746139526367e-01 -8.914306759834289551e-01
4.000000059604644775e-01 -6.373087409883737564e-03
-1.333333402872085571e-01 7.257375121116638184e-01
3.333333507180213928e-02 -4.224039614200592041e-02
-5.666666626930236816e-01 -1.804056763648986816e-01
-9.333333373069763184e-01 -4.460082948207855225e-01
-1.066666722297668457e+00 -1.060296654701232910e+00
-6.000000238418579102e-01 -1.070735692977905273e+00
-4.666666686534881592e-01 -1.224008202552795410e+00
-6.666666865348815918e-01 3.863016888499259949e-02
-7.333333492279052734e-01 -5.336934328079223633e-01
-8.666666746139526367e-01 -6.736826300621032715e-01
-6.666666865348815918e-01 -8.866272121667861938e-02
-1.333333402872085571e-01 -1.570649266242980957e+00
-1.000000000000000000e+00 2.364318817853927612e-01
-6.000000238418579102e-01 3.282780945301055908e-01
-6.000000238418579102e-01 -1.887344837188720703e+00
1.066666126251220703e+00 -9.312210083007812500e-01
1.766666650772094727e+00 1.233623743057250977e+00
1.033333301544189453e+00 -8.381271362304687500e-01
8.000000119209289551e-01 1.965538024902343750e+00
2.000000029802322388e-01 1.379816174507141113e+00
5.333333611488342285e-01 -8.916930854320526123e-02
6.666667014360427856e-02 -1.373291015625000000e-03
-4.000000059604644775e-01 1.243235230445861816e+00
-4.666666686534881592e-01 -1.219726562500000000e+00
-2.333333343267440796e-01 -5.751830935478210449e-01
5.000000000000000000e-01 -3.892496824264526367e-01
8.666666746139526367e-01 2.940572053194046021e-02
1.333333402872085571e-01 1.598549365997314453e+00
-2.000000029802322388e-01 1.159180760383605957e+00
2.000000029802322388e-01 -9.509348273277282715e-01
6.666666865348815918e-01 -3.146758973598480225e-01
6.000000238418579102e-01 7.745676636695861816e-01
3.333333432674407959e-01 9.690480828285217285e-01
-6.666667014360427856e-02 2.136108428239822388e-01
-6.666667014360427856e-02 -2.270670533180236816e-01
1.333333402872085571e-01 -6.291738152503967285e-01
-5.333333611488342285e-01 5.784606933593750000e-02
-9.333333373069763184e-01 2.465505003929138184e-01
-1.133333325386047363e+00 -1.573638916015625000e+00
-9.333333373069763184e-01 -9.130594730377197266e-01
-7.333333492279052734e-01 -1.270424365997314453e+00
-8.000000119209289551e-01 -4.519327878952026367e-01
-6.666666865348815918e-01 -4.076054990291595459e-01
-1.333333402872085571e-01 -6.661137938499450684e-01
6.666667014360427856e-02 -2.843475341796875000e-01
-1.333333402872085571e-01 3.934295773506164551e-01
-4.666666686534881592e-01 1.171936020255088806e-01
-3.333333432674407959e-01 -2.297241240739822388e-01
-1.333333402872085571e-01 -6.152791380882263184e-01
0.000000000000000000e+00 1.010721847414970398e-01
-6.666667014360427856e-02 7.078654319047927856e-02
-1.333333402872085571e-01 2.338673919439315796e-01
0.000000000000000000e+00 -1.746236234903335571e-01
1.333333402872085571e-01 -1.004516631364822388e-01
-3.333333507180213928e-02 6.963399052619934082e-02
3.333333507180213928e-02 3.722106814384460449e-01
2.000000029802322388e-01 3.025777041912078857e-01
2.000000029802322388e-01 -1.239452123641967773e+00
2.666666805744171143e-01 1.518345117568969727e+00
2.000000029802322388e-01 -4.795165956020355225e-01
-6.666667014360427856e-02 8.001058101654052734e-01
-6.666667014360427856e-02 -1.590118408203125000e-01
-6.666667014360427856e-02 -3.332478702068328857e-01
-1.333333402872085571e-01 8.610636740922927856e-02
-1.333333402872085571e-01 -1.942871063947677612e-01
0.000000000000000000e+00 -1.702168732881546021e-01
-6.666667014360427856e-02 -9.328613430261611938e-02
-3.333333432674407959e-01 1.944925934076309204e-01
-1.333333402872085571e-01 -2.598052918910980225e-01
0.000000000000000000e+00 -5.862742066383361816e-01
1.333333402872085571e-01 3.285512328147888184e-01
2.000000029802322388e-01 -5.424702912569046021e-02
6.666667014360427856e-02 3.938293457031250000e-01
2.666666805744171143e-01 1.852518767118453979e-01
-3.333333507180213928e-02 -2.391866035759449005e-02
5.000000000000000000e-01 6.053741574287414551e-01
6.000000238418579102e-01 1.385233551263809204e-01
6.000000238418579102e-01 8.068807125091552734e-01
7.333333492279052734e-01 5.729675292968750000e-01
6.666666865348815918e-01 3.945159912109375000e-01
4.000000059604644775e-01 8.937622308731079102e-01
2.000000029802322388e-01 1.144276931881904602e-01
-2.666666805744171143e-01 -9.317220002412796021e-02
-1.266666650772094727e+00 -9.749145805835723877e-02
-9.666666388511657715e-01 4.883585572242736816e-01
-1.299999952316284180e+00 -4.227119922637939453e+00
-1.066666722297668457e+00 3.565195798873901367e-01
-1.333333373069763184e+00 -1.610761046409606934e+00
-1.333333373069763184e+00 -6.721765995025634766e-01
-1.066666722297668457e+00 -1.303430199623107910e+00
1.333333402872085571e-01 -6.028045415878295898e-01
9.333333373069763184e-01 -3.398076295852661133e-01
1.399999976158142090e+00 7.728861570358276367e-01
-6.333333253860473633e-01 1.515935212373733521e-01
-6.999999880790710449e-01 -1.277760863304138184e+00
2.000000029802322388e-01 -3.660700619220733643e-01
5.333333611488342285e-01 -7.668879032135009766e-01
1.399999976158142090e+00 9.621652960777282715e-01
1.533333301544189453e+00 4.431315064430236816e-01
6.000000238418579102e-01 2.369521141052246094e+00
-2.000000029802322388e-01 1.126415014266967773e+00
-5.333333611488342285e-01 -4.128224551677703857e-01
-3.333333432674407959e-01 -5.824239253997802734e-01
3.333333507180213928e-02 -7.493978142738342285e-01
3.333333507180213928e-02 1.526896189898252487e-02
1.066666722297668457e+00 -8.503814935684204102e-01
3.333333432674407959e-01 1.328957676887512207e+00
-4.666666686534881592e-01 -1.649536132812500000e+00
-4.000000059604644775e-01 -6.501872092485427856e-02
-3.333333432674407959e-01 -6.819651126861572266e-01
0.000000000000000000e+00 -2.322642058134078979e-01
-4.666666686534881592e-01 -2.465042173862457275e-01
-9.333333373069763184e-01 4.265385866165161133e-01
-3.333333432674407959e-01 -1.184014916419982910e+00
2.666666805744171143e-01 -9.448348879814147949e-01
3.333333432674407959e-01 3.833480775356292725e-01
6.666667014360427856e-02 5.419341921806335449e-01
-2.666666805744171143e-01 2.630411684513092041e-01
-6.666667014360427856e-02 -1.641988158226013184e-01
2.666666805744171143e-01 -4.751820862293243408e-01
4.666666686534881592e-01 2.522252500057220459e-01
6.666666865348815918e-01 4.401992857456207275e-01
3.000000119209289551e-01 5.725372433662414551e-01
-1.666666716337203979e-01 8.492441773414611816e-01
-3.000000119209289551e-01 -1.279300928115844727e+00
0.000000000000000000e+00 -7.017334103584289551e-01
0.000000000000000000e+00 -4.385742247104644775e-01
-4.000000059604644775e-01 3.795695006847381592e-01
-2.666666805744171143e-01 -1.219899505376815796e-01
-1.333333402872085571e-01 -7.540700435638427734e-01
-6.666667014360427856e-02 9.316863864660263062e-02
3.333333432674407959e-01 -1.520772278308868408e-01
8.000000119209289551e-01 1.625518873333930969e-02
5.333333611488342285e-01 6.984125971794128418e-01
3.333333432674407959e-01 -4.723419249057769775e-01
1.033333301544189453e+00 1.406629443168640137e+00
1.399999976158142090e+00 2.472734689712524414e+00
4.666666686534881592e-01 -6.691426634788513184e-01
2.000000029802322388e-01 -1.356359839439392090e+00
7.333333492279052734e-01 1.358301758766174316e+00
0.000000000000000000e+00 4.760742187500000000e-02
-4.000000059604644775e-01 -1.846866846084594727e+00
-8.000000119209289551e-01 3.519877195358276367e-01
-4.666666686534881592e-01 -9.165415167808532715e-01
-6.666667014360427856e-02 -1.058781981468200684e+00
-1.333333402872085571e-01 2.497116029262542725e-01
-1.333333402872085571e-01 1.845535337924957275e-01
-2.000000029802322388e-01 -2.580601871013641357e-01
-6.666667014360427856e-02 3.200022503733634949e-02
2.666666805744171143e-01 -3.365346193313598633e-01
2.000000029802322388e-01 2.002634704113006592e-01
0.000000000000000000e+00 5.827931761741638184e-01
0.000000000000000000e+00 -8.268330991268157959e-02
0.000000000000000000e+00 -1.021779403090476990e-01
0.000000000000000000e+00 6.326700747013092041e-02
1.333333402872085571e-01 -5.756734311580657959e-02
1.333333402872085571e-01 2.824198454618453979e-02
9.333333373069763184e-01 1.534952819347381592e-01
6.666666865348815918e-01 -5.566934943199157715e-01
2.466666698455810547e+00 2.766403198242187500e+00
1.133333325386047363e+00 4.065645217895507812e+00
2.666666805744171143e-01 -3.188598752021789551e-01
3.333333432674407959e-01 2.480550110340118408e-01
1.200000047683715820e+00 -3.610636293888092041e-01
5.333333611488342285e-01 5.602356195449829102e-01
-2.333333253860473633e+00 -3.661458194255828857e-01
-1.866666674613952637e+00 -3.093915700912475586e+00
-1.266666650772094727e+00 -2.461470603942871094e+00
-8.000000119209289551e-01 -1.576829075813293457e+00
-8.000000119209289551e-01 -6.709401607513427734e-01
-3.333333432674407959e-01 -2.589757144451141357e-01
-1.333333402872085571e-01 -8.148956298828125000e-02
5.333333611488342285e-01 1.261494960635900497e-02
1.733333349227905273e+00 2.547556459903717041e-01
1.333333373069763184e+00 1.182752490043640137e+00
-1.333333402872085571e-01 6.922922730445861816e-01
3.333333432674407959e-01 -2.195729613304138184e-01
6.000000238418579102e-01 2.088028907775878906e+00
-4.666666686534881592e-01 4.807759523391723633e-01
2.000000029802322388e-01 2.697133421897888184e-01
1.799999952316284180e+00 2.050295114517211914e+00
1.866666674613952637e+00 4.307423114776611328e+00
2.799999952316284180e+00 2.650963306427001953e+00
1.066666722297668457e+00 2.014316797256469727e+00
-5.333333611488342285e-01 -2.021972686052322388e-01
-1.399999976158142090e+00 -8.707255125045776367e-01
5.333333611488342285e-01 -6.122273802757263184e-01
-6.666666865348815918e-01 -1.691949486732482910e+00
-6.666666865348815918e-01 1.825887113809585571e-01
-5.333333611488342285e-01 -1.001775145530700684e+00
8.333333134651184082e-01 -1.943023651838302612e-01
1.333333373069763184e+00 1.413370817899703979e-01
1.066666722297668457e+00 2.451577663421630859e+00
5.333333611488342285e-01 1.549697875976562500e+00
-1.333333402872085571e-01 4.249226748943328857e-01
0.000000000000000000e+00 2.351074293255805969e-02
8.000000119209289551e-01 -7.605265378952026367e-01
1.333333373069763184e+00 2.040425688028335571e-01
1.266666650772094727e+00 1.161586523056030273e+00
8.000000119209289551e-01 1.196598291397094727e+00
2.666666805744171143e-01 7.821085453033447266e-01
-3.333333432674407959e-01 2.780944705009460449e-01
-2.000000029802322388e-01 -1.065531447529792786e-01
-3.333333432674407959e-01 -5.933552980422973633e-01
-1.600000023841857910e+00 -1.338012665510177612e-01
-5.333333611488342285e-01 -9.627237915992736816e-01
-1.333333402872085571e-01 -1.154488086700439453e+00
-5.333333611488342285e-01 9.901204705238342285e-01
-4.000000059604644775e-01 -6.285918951034545898e-01
-6.666666865348815918e-01 -7.021402716636657715e-01
-8.000000119209289551e-01 -1.406168639659881592e-01
-5.333333611488342285e-01 -1.112138867378234863e+00
-3.333333432674407959e-01 -6.828470826148986816e-01
-6.000000238418579102e-01 -2.016855925321578979e-01
-9.333333373069763184e-01 -1.309499144554138184e-01
4.000000059604644775e-01 -8.177922368049621582e-01
6.666666865348815918e-01 -9.343190789222717285e-01
6.666667014360427856e-02 -3.500671312212944031e-02
-1.333333402872085571e-01 -9.411681890487670898e-01
-3.333333432674407959e-01 1.024722337722778320e+00
2.666666805744171143e-01 -1.058510303497314453e+00
5.333333611488342285e-01 -1.078989654779434204e-01
2.000000029802322388e-01 1.101344823837280273e+00
3.333333432674407959e-01 4.257863461971282959e-01
6.666667014360427856e-02 -2.449452728033065796e-01
-5.333333611488342285e-01 8.582092523574829102e-01
-4.000000059604644775e-01 -7.802907228469848633e-01
9.333333373069763184e-01 -1.025832056999206543e+00
1.333333373069763184e+00 -5.725911632180213928e-02
6.666667014360427856e-02 1.251316308975219727e+00
-1.133333325386047363e+00 -1.662596583366394043e+00
-5.333333611488342285e-01 -5.310058593750000000e-02
2.000000000000000000e+00 4.327497482299804688e+00
1.066666722297668457e+00 1.863737940788269043e+00
5.333333611488342285e-01 1.180105566978454590e+00
-6.000000238418579102e-01 -3.280721008777618408e-01
-2.000000029802322388e-01 4.438730776309967041e-01
-1.866666674613952637e+00 -2.043303489685058594e+00
-8.000000119209289551e-01 -1.121193408966064453e+00
-7.333333492279052734e-01 -1.827882885932922363e+00
-1.466666698455810547e+00 9.438069537281990051e-03
-6.333333253860473633e-01 -8.051249384880065918e-01
-1.566666722297668457e+00 -1.492120385169982910e+00
-8.000000119209289551e-01 -2.850433290004730225e-01
-6.666666865348815918e-01 -1.925565600395202637e+00
-7.333333492279052734e-01 3.466664552688598633e-01
-3.333333432674407959e-01 -7.197855710983276367e-01
0.000000000000000000e+00 -3.767323791980743408e-01
-4.666666686534881592e-01 2.155385315418243408e-01
6.666667014360427856e-02 4.511108249425888062e-02
8.000000119209289551e-01 -7.733617424964904785e-01
1.399999976158142090e+00 2.203953027725219727e+00
1.333333373069763184e+00 -9.397175908088684082e-02
1.733333349227905273e+00 1.432712793350219727e+00
1.266666650772094727e+00 1.815726757049560547e+00
8.000000119209289551e-01 1.619390845298767090e+00
-6.666667014360427856e-02 -8.292236179113388062e-02
-6.666666865348815918e-01 6.494527459144592285e-01
-2.666666805744171143e-01 -1.209417700767517090e+00
-6.666667014360427856e-02 -9.215474724769592285e-01
-4.666666686534881592e-01 3.335327208042144775e-01
-2.333333343267440796e-01 -6.919758766889572144e-02
-5.333333611488342285e-01 -4.420756101608276367e-01
-7.333333492279052734e-01 -1.560638427734375000e+00
2.666666805744171143e-01 -8.355519771575927734e-01
2.666666805744171143e-01 -3.146352171897888184e-01
4.333333373069763184e-01 3.077880740165710449e-01
8.666666746139526367e-01 1.325088500976562500e+00
1.366666674613952637e+00 6.034443974494934082e-01
-2.333333343267440796e-01 1.100736498832702637e+00
-7.666666507720947266e-01 -1.026209473609924316e+00
-1.866666674613952637e+00 -3.554972410202026367e-01
-1.866666674613952637e+00 -2.186804294586181641e+00
-1.399999976158142090e+00 -2.058167457580566406e+00
-6.000000238418579102e-01 -1.642631053924560547e+00
-4.666666686534881592e-01 -1.344392895698547363e+00
-6.666667014360427856e-02 7.230001091957092285e-01
-4.000000059604644775e-01 -1.718322783708572388e-01
-1.333333402872085571e-01 3.955383300781250000e-01
4.000000059604644775e-01 -7.166992425918579102e-01
2.666666805744171143e-01 4.501286745071411133e-01
-1.333333402872085571e-01 7.447224855422973633e-01
-3.333333432674407959e-01 -2.805328369140625000e-02
-6.666666865348815918e-01 -4.518218934535980225e-01
-4.666666686534881592e-01 -4.076863527297973633e-01
9.333333373069763184e-01 -5.210424065589904785e-01
1.000000000000000000e+00 1.087047815322875977e+00
7.333333492279052734e-01 1.225835204124450684e+00
8.666666746139526367e-01 9.148020148277282715e-01
8.666671514511108398e-01 5.583140254020690918e-01
5.333333611488342285e-01 1.068785548210144043e+00
6.666667014360427856e-02 7.496490478515625000e-01
6.666667014360427856e-02 6.416117399930953979e-02
2.000000029802322388e-01 -4.920796751976013184e-01
1.333333402872085571e-01 3.505421876907348633e-01
6.666667014360427856e-02 2.436380982398986816e-01
2.666666805744171143e-01 -3.579000011086463928e-02
2.666666805744171143e-01 1.141957566142082214e-01
1.333333402872085571e-01 6.872324347496032715e-01
-1.333333402872085571e-01 -9.476725012063980103e-03
-6.666667014360427856e-02 3.446757048368453979e-02
2.000000029802322388e-01 -5.512847900390625000e-01
2.000000029802322388e-01 2.806020081043243408e-01
1.333333402872085571e-01 4.162068665027618408e-01
0.000000000000000000e+00 -9.146627038717269897e-02
2.666666805744171143e-01 1.432271301746368408e-01
4.000000059604644775e-01 -2.585510313510894775e-01
1.333333402872085571e-01 9.309915900230407715e-01
-2.000000029802322388e-01 2.324645966291427612e-01
2.333333343267440796e-01 -4.861145094037055969e-02
7.666666507720947266e-01 -8.337758183479309082e-01
1.333333402872085571e-01 1.668277025222778320e+00
6.666667014360427856e-02 -1.587554961442947388e-01
0.000000000000000000e+00 4.051137268543243408e-01
-4.000000059604644775e-01 -2.474924772977828979e-01
-1.333333402872085571e-01 6.270853430032730103e-02
7.333333492279052734e-01 -1.264095067977905273e+00
1.533333301544189453e+00 6.494944095611572266e-01
1.000000000000000000e+00 2.294066429138183594e+00
-1.333333402872085571e-01 -1.085371851921081543e+00
-6.666666865348815918e-01 4.723531007766723633e-01
-6.666666865348815918e-01 -8.647603392601013184e-01
-1.666666626930236816e+00 -1.835329174995422363e+00
-1.000000000000000000e+00 -1.509095311164855957e+00
-1.399999976158142090e+00 -1.520664453506469727e+00
-1.333333373069763184e+00 -1.238055467605590820e+00
-1.066667199134826660e+00 -1.649015307426452637e+00
-9.333333373069763184e-01 -9.262155890464782715e-01
-7.333333492279052734e-01 -7.684743404388427734e-01
-4.666666686534881592e-01 -5.407094359397888184e-01
-4.666666686534881592e-01 -3.712890744209289551e-01
0.000000000000000000e+00 1.424072235822677612e-01
0.000000000000000000e+00 -2.035624235868453979e-01
5.333328247070312500e-01 -8.599141240119934082e-02
4.000005125999450684e-01 1.020604968070983887e+00
8.666666746139526367e-01 4.325444400310516357e-01
1.133333325386047363e+00 2.856058776378631592e-01
6.999999880790710449e-01 8.152638673782348633e-01
7.333333492279052734e-01 5.810038447380065918e-01
2.000000029802322388e-01 1.382154345512390137e+00
1.333333402872085571e-01 9.411824494600296021e-02
-2.666666805744171143e-01 -3.817321658134460449e-01
-6.666666865348815918e-01 3.485707640647888184e-01
-6.000000238418579102e-01 -2.081774950027465820e+00
-6.000000238418579102e-01 3.072814941406250000e-01
-8.666666746139526367e-01 -7.266458868980407715e-01
-8.000004887580871582e-01 -1.006652355194091797e+00
-9.333333373069763184e-01 -1.034702062606811523e+00
-8.000000119209289551e-01 -7.718226313591003418e-01
-6.666666865348815918e-01 -1.090992689132690430e+00
-6.000000238418579102e-01 -6.532480716705322266e-01
-4.000000059604644775e-01 -1.569524109363555908e-01
2.666666805744171143e-01 -4.308441281318664551e-01
1.133333325386047363e+00 -1.656148284673690796e-01
9.333333373069763184e-01 7.979543209075927734e-01
5.333333611488342285e-01 1.799320936203002930e+00
2.666666805744171143e-01 3.881184756755828857e-01
0.000000000000000000e+00 4.384409487247467041e-01
2.666666805744171143e-01 1.200454682111740112e-01
1.033333301544189453e+00 5.373906493186950684e-01
8.000000119209289551e-01 2.389881372451782227e+00
8.000000119209289551e-01 1.482702612876892090e+00
1.000000000000000000e+00 -7.344583868980407715e-01
8.000000119209289551e-01 2.177284717559814453e+00
4.000000059604644775e-01 2.772471010684967041e-01
1.333333402872085571e-01 3.128214478492736816e-01
-1.333333402872085571e-01 -1.843770295381546021e-01
-4.000000059604644775e-01 -8.433125913143157959e-02
-1.333333402872085571e-01 -4.623555541038513184e-01
-1.333333402872085571e-01 -6.022094488143920898e-01
-1.333333402872085571e-01 5.757639408111572266e-01
-1.333333402872085571e-01 -2.773315310478210449e-01
-4.000000059604644775e-01 5.379943922162055969e-02
-6.666666865348815918e-01 -1.925964355468750000e-01
-4.666666686534881592e-01 -9.808186888694763184e-01
-1.066666722297668457e+00 -1.555090308189392090e+00
-8.666666746139526367e-01 -6.484782099723815918e-01
-1.466666698455810547e+00 -1.297127246856689453e+00
-1.000000000000000000e+00 -7.680206298828125000e-01
-7.333333492279052734e-01 -1.941136717796325684e+00
-4.666671752929687500e-01 -9.441121481359004974e-03
-2.000000029802322388e-01 -6.786987185478210449e-01
-1.333333402872085571e-01 2.289825379848480225e-01
-4.000000059604644775e-01 -5.373026430606842041e-02
-4.000000059604644775e-01 -9.756367653608322144e-02
-3.333333432674407959e-01 -5.958719849586486816e-01
-1.333333402872085571e-01 -3.297749757766723633e-01
6.666667014360427856e-02 -1.448486298322677612e-01
1.333333402872085571e-01 4.770807921886444092e-01
1.333333402872085571e-01 6.315689086914062500e-01
3.333333432674407959e-01 1.552754789590835571e-01
1.333333402872085571e-01 1.069244369864463806e-01
0.000000000000000000e+00 4.992574155330657959e-01
4.000000059604644775e-01 -4.031509459018707275e-01
4.000000059604644775e-01 -1.672617532312870026e-02
3.333338499069213867e-01 8.664571046829223633e-01
2.666666805744171143e-01 7.270304486155509949e-03
6.666667014360427856e-02 4.271179139614105225e-01
0.000000000000000000e+00 2.095611542463302612e-01
0.000000000000000000e+00 -1.091206893324851990e-01
3.333333432674407959e-01 8.166097104549407959e-02
2.333333343267440796e-01 8.097331039607524872e-03
5.000000000000000000e-01 9.425364136695861816e-01
-2.666666805744171143e-01 5.549082159996032715e-01
2.000000029802322388e-01 -8.369821906089782715e-01
4.000000059604644775e-01 3.262034058570861816e-01
4.000000059604644775e-01 7.097585201263427734e-01
6.000000238418579102e-01 2.458862364292144775e-01
6.666667014360427856e-02 3.412282168865203857e-01
-1.333333402872085571e-01 1.024213671684265137e+00
-1.333333402872085571e-01 -1.340012669563293457e+00
2.000000029802322388e-01 7.360737770795822144e-02
0.000000000000000000e+00 -1.254068966954946518e-02
5.333333611488342285e-01 6.406026482582092285e-01
1.333333373069763184e+00 2.159266233444213867e+00
1.266666650772094727e+00 2.411789894104003906e+00
4.000000059604644775e-01 -1.396881043910980225e-01
-7.333333492279052734e-01 -8.305481076240539551e-01
-2.799999952316284180e+00 -2.883976221084594727e+00
-1.399999976158142090e+00 -1.967029809951782227e+00
-9.333333373069763184e-01 -2.386467456817626953e+00
-7.333338260650634766e-01 -1.262845873832702637e+00
-8.000000119209289551e-01 -5.346099734306335449e-01
-7.333333492279052734e-01 4.383824765682220459e-01
-6.000000238418579102e-01 -1.138517737388610840e+00
-5.666666626930236816e-01 -4.646179080009460449e-01
-6.999999880790710449e-01 -3.444559872150421143e-01
-4.333333373069763184e-01 -6.029058098793029785e-01
0.000000000000000000e+00 -3.982615172863006592e-01
1.266666650772094727e+00 -4.157842099666595459e-01
1.666666626930236816e+00 3.111613094806671143e-01
9.333333373069763184e-01 2.480509519577026367e+00
7.333333492279052734e-01 1.494306445121765137e+00
4.666666686534881592e-01 3.490885496139526367e-01
2.000005096197128296e-01 9.041717648506164551e-01
-1.333338469266891479e-01 1.908203065395355225e-01
-3.333333432674407959e-01 -7.247009128332138062e-02
-4.000000059604644775e-01 -6.396046876907348633e-01
-6.000000238418579102e-01 -5.770060420036315918e-01
-7.333333492279052734e-01 -5.431233644485473633e-01
-4.666661620140075684e-01 -8.181965947151184082e-01
6.666615605354309082e-02 -6.753662228584289551e-01
0.000000000000000000e+00 3.049901425838470459e-01
-3.333333432674407959e-01 7.622787356376647949e-01
-3.333333432674407959e-01 -4.956064820289611816e-01
-2.666666805744171143e-01 -4.718073606491088867e-01
-2.000000029802322388e-01 6.828811764717102051e-01
-2.000000029802322388e-01 -1.352156519889831543e+00
-2.000000029802322388e-01 -7.024281620979309082e-01
2.666666805744171143e-01 -2.105641663074493408e-01
4.666666686534881592e-01 -1.727020293474197388e-01
1.333333402872085571e-01 7.061945796012878418e-01
6.666667014360427856e-02 5.017268061637878418e-01
0.000000000000000000e+00 -2.093785554170608521e-01
-6.666667014360427856e-02 2.066416442394256592e-01
6.666667014360427856e-02 -1.066319793462753296e-01
5.000000000000000000e-01 1.033435106277465820e+00
3.333333507180213928e-02 -1.389345765113830566e+00
2.666666805744171143e-01 1.177033543586730957e+00
5.333333611488342285e-01 -4.811462461948394775e-01
4.000000059604644775e-01 9.464452266693115234e-01
2.000000029802322388e-01 4.976237118244171143e-01
3.666666746139526367e-01 3.769409060478210449e-01
3.666666746139526367e-01 3.878275630995631218e-03
6.000000238418579102e-01 5.071609616279602051e-01
2.666666805744171143e-01 3.613591492176055908e-01
-6.666667014360427856e-02 5.922607183456420898e-01
6.666667014360427856e-02 -3.169097900390625000e-01
-6.666667014360427856e-02 -3.695048093795776367e-01
-6.666667014360427856e-02 3.164108395576477051e-01
3.333333432674407959e-01 -4.017405211925506592e-01
2.000005096197128296e-01 1.124328598380088806e-01
0.000000000000000000e+00 9.261856079101562500e-01
-2.666671872138977051e-01 -1.971181184053421021e-01
-2.000000029802322388e-01 3.402404859662055969e-02
6.666667014360427856e-02 -5.539947748184204102e-01
1.333333402872085571e-01 -2.081807469949126244e-03
1.333333402872085571e-01 3.202875852584838867e-01
-6.666667014360427856e-02 1.112965866923332214e-01
-6.666667014360427856e-02 1.918202787637710571e-01
0.000000000000000000e+00 -3.341064453125000000e-01
0.000000000000000000e+00 6.825663149356842041e-02
2.000005096197128296e-01 1.770833320915699005e-02
2.000000029802322388e-01 -2.098185196518898010e-02
0.000000000000000000e+00 5.398417115211486816e-01
-1.333333402872085571e-01 7.069193571805953979e-02
-6.666667014360427856e-02 -1.954071074724197388e-01
1.666666716337203979e-01 -2.478006929159164429e-01
1.000000014901161194e-01 7.672119140625000000e-02
4.000000059604644775e-01 3.540049195289611816e-01
3.333333432674407959e-01 -1.800506561994552612e-01
3.333333432674407959e-01 1.497652173042297363e+00
2.666666805744171143e-01 -6.694875359535217285e-01
8.000000119209289551e-01 1.223209619522094727e+00
1.600000023841857910e+00 -2.712554931640625000e-01
1.066666722297668457e+00 2.340001344680786133e+00
2.000000029802322388e-01 1.832266211509704590e+00
-1.333333402872085571e-01 -1.309334278106689453e+00
-2.000000029802322388e-01 -1.336507201194763184e-01
-4.000000059604644775e-01 -5.330902338027954102e-01
-7.333333492279052734e-01 -1.715342253446578979e-01
-1.433333277702331543e+00 -6.409729123115539551e-01
-1.100000023841857910e+00 -1.103047728538513184e+00
-1.333333849906921387e+00 -2.078329563140869141e+00
-6.000000238418579102e-01 -1.186132311820983887e+00
-1.100000023841857910e+00 -8.061904907226562500e-01
-1.333333402872085571e-01 -1.509524583816528320e+00
2.000000029802322388e-01 -8.785858005285263062e-02
4.000000059604644775e-01 5.311498045921325684e-01
6.000000238418579102e-01 1.247711200267076492e-02
1.000000000000000000e+00 6.498540043830871582e-01
1.133333325386047363e+00 7.191985845565795898e-01
1.566667199134826660e+00 1.453359961509704590e+00
8.999999761581420898e-01 9.222676753997802734e-01
6.666667014360427856e-02 1.859794139862060547e+00
-3.333333432674407959e-01 3.879292905330657959e-01
1.333333402872085571e-01 -1.472382664680480957e+00
6.666667014360427856e-02 1.678263396024703979e-01
-1.066666722297668457e+00 4.421457946300506592e-01
-5.333338379859924316e-01 -1.375085473060607910e+00
-7.333333492279052734e-01 1.943807005882263184e-01
-6.666666865348815918e-01 -1.632335424423217773e+00
-4.333333373069763184e-01 -2.141581177711486816e-01
-5.000000000000000000e-01 -8.895283937454223633e-01
2.666666805744171143e-01 -5.838582515716552734e-01
-3.999994993209838867e-01 7.164744138717651367e-01
6.666615605354309082e-02 9.596059322357177734e-01
1.333333373069763184e+00 1.296854615211486816e+00
1.866667151451110840e+00 1.561690211296081543e+00
4.000000059604644775e-01 1.077414989471435547e+00
-3.333333432674407959e-01 -2.249962329864501953e+00
-7.333338260650634766e-01 -1.866939783096313477e+00
-2.333333343267440796e-01 6.666620969772338867e-01
1.000000014901161194e-01 -1.579411268234252930e+00
-6.666667014360427856e-02 1.108932971954345703e+00
-3.000000119209289551e-01 -5.245513916015625000e-01
3.333333507180213928e-02 2.127751708030700684e-01
0.000000000000000000e+00 -2.049743682146072388e-01
-6.666667014360427856e-02 -1.004175841808319092e-01
-6.666667014360427856e-02 1.631327271461486816e-01
6.666667014360427856e-02 4.812011867761611938e-02
1.333333402872085571e-01 -5.803120881319046021e-02
4.000000059604644775e-01 2.823196351528167725e-01
3.333338499069213867e-01 1.730484068393707275e-01
-6.000005006790161133e-01 6.315755248069763184e-01
-1.333333402872085571e-01 -6.875101923942565918e-01
-2.000000029802322388e-01 -1.062777161598205566e+00
-9.666666388511657715e-01 -4.930073916912078857e-01
-7.333338260650634766e-01 -2.926249206066131592e-01
-8.000000119209289551e-01 -3.890482485294342041e-01
-1.399999976158142090e+00 -8.822072148323059082e-01
-4.000000059604644775e-01 -1.605630517005920410e+00
2.000000029802322388e-01 -1.272220373153686523e+00
-1.133333325386047363e+00 7.526514530181884766e-01
5.333333611488342285e-01 1.260171532630920410e+00
6.666667014360427856e-02 2.916483581066131592e-01
0.000000000000000000e+00 -6.702992916107177734e-01
0.000000000000000000e+00 5.279032588005065918e-01
1.333333402872085571e-01 -2.933197021484375000e-01
0.000000000000000000e+00 8.941853791475296021e-02
-1.333333402872085571e-01 2.145960479974746704e-01
6.666667014360427856e-02 -2.241902649402618408e-01
4.333333373069763184e-01 -1.883183866739273071e-01
9.666666388511657715e-01 3.233891725540161133e-01
4.666666686534881592e-01 6.675760746002197266e-01
4.666671752929687500e-01 1.288625597953796387e+00
4.000000059604644775e-01 -4.026479125022888184e-01
-5.000000000000000000e-01 7.785227298736572266e-01
-7.000005245208740234e-01 8.515217900276184082e-02
-6.666666865348815918e-01 -1.321053624153137207e+00
9.333338141441345215e-01 4.362131655216217041e-01
1.333333402872085571e-01 2.067677736282348633e+00
6.000000238418579102e-01 5.380564332008361816e-01
7.333333492279052734e-01 -6.065653562545776367e-01
5.333333611488342285e-01 2.235092163085937500e+00
1.799999952316284180e+00 5.057271197438240051e-02
2.466666698455810547e+00 4.769806861877441406e+00
1.333333373069763184e+00 1.374682664871215820e+00
-3.333333432674407959e-01 8.700113892555236816e-01
-1.133333325386047363e+00 1.478983610868453979e-01
-1.333333373069763184e+00 -1.880082249641418457e+00
-1.266666650772094727e+00 -1.234995484352111816e+00
-1.200000047683715820e+00 -1.590573072433471680e+00
-1.200000047683715820e+00 -1.160901904106140137e+00
-1.333333373069763184e+00 -1.565240502357482910e+00
-6.666666865348815918e-01 -8.935465216636657715e-01
-6.666667014360427856e-02 -1.143790721893310547e+00
1.600000023841857910e+00 1.250344872474670410e+00
9.333333373069763184e-01 2.511258840560913086e+00
1.666666626930236816e+00 3.030452489852905273e+00
1.933333277702331543e+00 1.451922655105590820e+00
-2.333333343267440796e-01 9.550191164016723633e-01
-1.466666698455810547e+00 -2.664937257766723633e+00
-9.333333373069763184e-01 -1.134271264076232910e+00
-1.333333402872085571e-01 -1.750376343727111816e+00
-1.066666722297668457e+00 -9.404337406158447266e-01
1.066666722297668457e+00 2.551208496093750000e+00
-6.666667014360427856e-02 1.085469573736190796e-01
-2.000000029802322388e-01 -6.232096552848815918e-01
-2.666666805744171143e-01 -6.058064699172973633e-01
-1.333333402872085571e-01 2.866719663143157959e-01
2.000000029802322388e-01 -1.007333397865295410e+00
-6.666667014360427856e-02 6.004791259765625000e-01
-8.000000119209289551e-01 6.535786986351013184e-01
-4.666666686534881592e-01 -1.129912257194519043e+00
0.000000000000000000e+00 -1.891999363899230957e+00
4.000000059604644775e-01 3.371459841728210449e-01
1.200000047683715820e+00 4.245178103446960449e-01
2.266666650772094727e+00 1.341001391410827637e+00
-3.333333432674407959e-01 1.984374970197677612e-01
-2.000000029802322388e-01 -1.000024437904357910e+00
-6.666666865348815918e-01 6.605041623115539551e-01
-1.466666698455810547e+00 -1.141770482063293457e+00
-2.066666603088378906e+00 -1.596512913703918457e+00
-2.200000047683715820e+00 -2.012817382812500000e+00
-1.399999976158142090e+00 -2.838745117187500000e+00
-4.666671752929687500e-01 -2.296283006668090820e+00
-2.000000029802322388e-01 -2.425181120634078979e-01
-1.333333402872085571e-01 3.859146237373352051e-01
-1.333333402872085571e-01 4.018335938453674316e-01
-1.333333402872085571e-01 -3.971649110317230225e-01
-2.000000029802322388e-01 -7.858886569738388062e-02
-8.666666746139526367e-01 -1.731770783662796021e-01
7.333333492279052734e-01 -8.313715457916259766e-01
1.266666650772094727e+00 -2.888453304767608643e-01
-6.666666865348815918e-01 -7.552449703216552734e-01
-1.000000000000000000e+00 8.839406371116638184e-01
-9.333338141441345215e-01 -9.059600830078125000e-01
-7.333333492279052734e-01 -1.003981471061706543e+00
-4.666666686534881592e-01 -7.120310664176940918e-01
-7.333333492279052734e-01 -6.869583129882812500e-01
-4.666666686534881592e-01 -3.106012940406799316e-01
-3.333338499069213867e-01 -8.458038568496704102e-01
-3.999994993209838867e-01 3.723907470703125000e-01
-2.666666805744171143e-01 3.531931638717651367e-01
0.000000000000000000e+00 -5.811253786087036133e-01
1.200000524520874023e+00 -6.232859194278717041e-02
1.399999499320983887e+00 -8.116658776998519897e-02
-6.666667014360427856e-02 1.060049414634704590e+00
2.000000029802322388e-01 -4.741368591785430908e-01
1.333333402872085571e-01 -3.586944639682769775e-01
1.333333402872085571e-01 5.120992064476013184e-01
-3.333333432674407959e-01 -3.414535522460937500e-01
-5.333333611488342285e-01 1.497731506824493408e-01
2.000000029802322388e-01 -1.013653516769409180e+00
6.000000238418579102e-01 -4.749715030193328857e-01
4.000000059604644775e-01 1.279392957687377930e+00
6.666667014360427856e-02 6.170842647552490234e-01
2.666671872138977051e-01 1.437032073736190796e-01
2.666666805744171143e-01 -1.277170777320861816e-01
-2.000000029802322388e-01 4.403117001056671143e-01
4.000000059604644775e-01 3.461405336856842041e-01
8.000000119209289551e-01 2.461869716644287109e+00
1.333333402872085571e-01 2.064787864685058594e+00
6.666666865348815918e-01 -9.658945798873901367e-01
1.666666626930236816e+00 -1.040802001953125000e-01
2.133333444595336914e+00 1.917886376380920410e+00
1.733333349227905273e+00 2.582035303115844727e+00
-6.666667014360427856e-02 1.116662621498107910e+00
-2.666666805744171143e-01 7.428629398345947266e-01
8.000000119209289551e-01 -2.266703248023986816e-01
-1.466666698455810547e+00 -4.048746824264526367e-01
-1.733333349227905273e+00 -1.838718652725219727e+00
-1.799999952316284180e+00 -1.589062452316284180e+00
-1.000000000000000000e+00 -1.508639574050903320e+00
-5.333333611488342285e-01 -2.172031641006469727e+00
-1.000000000000000000e+00 -6.465393304824829102e-01
-1.533333301544189453e+00 -2.846923768520355225e-01
-4.666666686534881592e-01 -1.164873242378234863e+00
-1.200000524520874023e+00 -1.893159031867980957e+00
-6.666666865348815918e-01 -4.815765321254730225e-01
-4.666666686534881592e-01 5.182123780250549316e-01
0.000000000000000000e+00 1.327006053179502487e-02
-3.333333432674407959e-01 5.856781005859375000e-01
-4.000000059604644775e-01 2.364893555641174316e-01
2.000000029802322388e-01 -6.587203741073608398e-01
8.000000119209289551e-01 -1.316965669393539429e-01
1.000000000000000000e+00 8.418955206871032715e-01
9.333333373069763184e-01 1.059088110923767090e+00
4.000005125999450684e-01 9.601175785064697266e-01
-6.666667014360427856e-02 8.048177361488342285e-01
-5.333338379859924316e-01 -2.923248410224914551e-01
-9.333333373069763184e-01 -4.505076110363006592e-01
-7.333333492279052734e-01 -9.881886839866638184e-01
-2.000000029802322388e-01 -1.223925828933715820e+00
-2.000000029802322388e-01 -4.349975585937500000e-01
-7.666666507720947266e-01 7.262247800827026367e-01
2.333328276872634888e-01 -3.636800050735473633e-01
3.333343565464019775e-01 -1.155645728111267090e+00
-3.333384171128273010e-02 1.710962891578674316e+00
-1.666666716337203979e-01 -4.122284054756164551e-01
-4.666666686534881592e-01 -1.448099762201309204e-01
-6.000000238418579102e-01 -2.170364409685134888e-01
-6.666667014360427856e-02 -6.433583498001098633e-01
-6.666667014360427856e-02 -1.454884856939315796e-01
1.266666650772094727e+00 5.629475787281990051e-02
5.333333611488342285e-01 -8.010085821151733398e-01
1.866666674613952637e+00 1.499257922172546387e+00
9.333333373069763184e-01 1.263456225395202637e+00
1.133333325386047363e+00 2.165303468704223633e+00
1.700000047683715820e+00 5.082194227725267410e-03
1.233333349227905273e+00 1.776253223419189453e+00
-7.333333492279052734e-01 -1.434486865997314453e+00
3.333333432674407959e-01 1.290043115615844727e+00
6.666666865348815918e-01 3.575337827205657959e-01
8.000000119209289551e-01 2.801361121237277985e-02
3.333333432674407959e-01 1.025398254394531250e+00
6.666667014360427856e-02 3.695190548896789551e-01
3.333333432674407959e-01 9.773966670036315918e-02
4.000000059604644775e-01 -8.850595951080322266e-01
4.000000059604644775e-01 1.107997655868530273e+00
6.000000238418579102e-01 3.582570254802703857e-01
4.000000059604644775e-01 5.549550652503967285e-01
-1.333333402872085571e-01 9.555928707122802734e-01
-2.666666805744171143e-01 -5.849507823586463928e-02
-2.666666805744171143e-01 -7.646667361259460449e-01
0.000000000000000000e+00 -2.295277863740921021e-01
5.333333611488342285e-01 -3.376688659191131592e-01
-2.000000029802322388e-01 3.101033568382263184e-01
-3.333333432674407959e-01 -1.603643774986267090e+00
5.333333611488342285e-01 6.160695552825927734e-01
5.333333611488342285e-01 1.271489500999450684e+00
0.000000000000000000e+00 3.806396424770355225e-01
-6.666667014360427856e-02 6.624928712844848633e-01
7.333333492279052734e-01 -7.826039791107177734e-01
2.000000029802322388e-01 -4.281840026378631592e-01
1.333333402872085571e-01 -6.749054193496704102e-01
1.600000023841857910e+00 1.358111619949340820e+00
1.466666698455810547e+00 1.549923658370971680e+00
1.600000023841857910e+00 2.254172801971435547e+00
1.466666698455810547e+00 5.015431642532348633e-01
-6.666667014360427856e-02 3.305928409099578857e-01
-1.733333349227905273e+00 -2.290806055068969727e+00
-1.866666674613952637e+00 -1.764326930046081543e+00
-1.666666626930236816e+00 -1.598515868186950684e+00
-1.066666722297668457e+00 -1.631655931472778320e+00
-1.200000047683715820e+00 -1.860335230827331543e+00
-5.333333611488342285e-01 -4.194183349609375000e-01
-1.066666722297668457e+00 -1.070637464523315430e+00
-4.666666686534881592e-01 1.090733855962753296e-01
-4.000000059604644775e-01 -1.359217286109924316e+00
-1.000000014901161194e-01 4.667460173368453979e-02
-3.000000119209289551e-01 -6.226399913430213928e-02
-1.333333402872085571e-01 5.535680055618286133e-01
6.666667014360427856e-02 -3.726252317428588867e-01
-1.333333402872085571e-01 3.010274171829223633e-01
0.000000000000000000e+00 2.610061764717102051e-01
6.666666865348815918e-01 -4.738840758800506592e-01
8.000000119209289551e-01 3.764887452125549316e-01
1.799999952316284180e+00 6.827809810638427734e-01
1.666666716337203979e-01 1.279807567596435547e+00
1.333333373069763184e+00 3.362664699554443359e+00
3.333333432674407959e-01 1.792991161346435547e+00
-6.666666865348815918e-01 5.604919195175170898e-01
-2.000000029802322388e-01 -1.449249267578125000e+00
-3.333333432674407959e-01 -1.119561791419982910e+00
-1.333333373069763184e+00 5.272135138511657715e-01
-1.600000023841857910e+00 -6.527017951011657715e-01
-6.666666865348815918e-01 -2.357940673828125000e+00
-5.333333611488342285e-01 -1.300432324409484863e+00
-2.000000029802322388e-01 4.269714280962944031e-02
2.000000029802322388e-01 -4.331482052803039551e-01
1.333333402872085571e-01 2.068328857421875000e-01
-2.000000029802322388e-01 7.802957892417907715e-01
-4.000000059604644775e-01 6.118774414062500000e-03
-5.333333611488342285e-01 -2.299275696277618408e-01
-2.000000029802322388e-01 -5.490732789039611816e-01
0.000000000000000000e+00 -3.847396969795227051e-01
6.666667014360427856e-02 2.124170958995819092e-01
3.333333432674407959e-01 2.558135986328125000e-01
1.000000000000000000e+00 1.144851669669151306e-01
8.666666746139526367e-01 1.140747070312500000e-01
6.000000238418579102e-01 1.134134411811828613e+00
3.666666746139526367e-01 1.191966772079467773e+00
-3.333333507180213928e-02 8.127339929342269897e-02
-3.333333432674407959e-01 1.669586151838302612e-01
-8.333333134651184082e-01 -2.303863465785980225e-01
-8.333333134651184082e-01 -8.329294919967651367e-01
-5.333333611488342285e-01 -1.046856641769409180e+00
-3.333333432674407959e-01 -5.520950555801391602e-01
-3.333333432674407959e-01 -2.261622101068496704e-01
-5.333333611488342285e-01 -1.012201979756355286e-01
-4.666666686534881592e-01 -2.285578399896621704e-01
-4.000005125999450684e-01 -6.052698493003845215e-01
-3.999994993209838867e-01 -2.316767424345016479e-01
2.000000029802322388e-01 1.437263965606689453e+00
7.333333492279052734e-01 -8.968953490257263184e-01
3.333333432674407959e-01 7.406188845634460449e-01
-2.666666805744171143e-01 1.006031274795532227e+00
-2.666666805744171143e-01 -3.976379334926605225e-01
-2.000000029802322388e-01 -6.339803338050842285e-01
-2.666666805744171143e-01 -8.202921599149703979e-02
-4.666666686534881592e-01 -1.904652863740921021e-01
-8.000000119209289551e-01 -3.086400330066680908e-01
-2.666666805744171143e-01 -1.213444992899894714e-01
-2.666666805744171143e-01 -4.259714782238006592e-01
-1.333333402872085571e-01 -1.568725556135177612e-01
0.000000000000000000e+00 -2.062591612339019775e-01
0.000000000000000000e+00 -6.773783266544342041e-02
1.333333402872085571e-01 2.789103239774703979e-02
1.333333402872085571e-01 1.082356786355376244e-03
2.666661441326141357e-01 1.357605010271072388e-01
2.000005096197128296e-01 1.107554137706756592e-01
2.666666805744171143e-01 2.868886291980743408e-01
5.999994874000549316e-01 1.576324403285980225e-01
2.000005096197128296e-01 3.108306825160980225e-01
6.666717678308486938e-02 -2.025472074747085571e-01
6.666667014360427856e-02 2.334747314453125000e-01
3.333333432674407959e-01 -2.133280411362648010e-02
3.333333507180213928e-02 7.960256189107894897e-02
1.000000014901161194e-01 5.832127928733825684e-01
5.333333611488342285e-01 -4.198293089866638184e-01
1.600000023841857910e+00 4.484130740165710449e-01
1.033333301544189453e+00 3.597066104412078857e-01
1.299999952316284180e+00 2.764719724655151367e+00
1.266666650772094727e+00 1.581441313028335571e-01
4.000000059604644775e-01 9.275115728378295898e-01
-8.000000119209289551e-01 -3.490193784236907959e-01
-1.333333373069763184e+00 -2.420279979705810547e+00
-1.333333373069763184e+00 -1.844909638166427612e-01
-1.133333325386047363e+00 -1.622129797935485840e+00
-8.666666746139526367e-01 -8.883743286132812500e-01
1.799999952316284180e+00 1.497365385293960571e-01
-1.333333402872085571e-01 -6.523122191429138184e-01
-6.666666865348815918e-01 -2.868652343750000000e-01
-6.666667014360427856e-02 -5.849843621253967285e-01
7.333333492279052734e-01 -1.127691626548767090e+00
6.666666865348815918e-01 5.635223388671875000e-01
4.000000059604644775e-01 1.592916846275329590e+00
0.000000000000000000e+00 7.630717009305953979e-02
-3.333333432674407959e-01 2.467661499977111816e-01
-2.666666805744171143e-01 -3.555430173873901367e-01
3.333333507180213928e-02 -4.846872985363006592e-01
3.333333507180213928e-02 1.123046875000000000e-02
0.000000000000000000e+00 4.666351377964019775e-01
6.666667014360427856e-02 -6.560973823070526123e-02
0.000000000000000000e+00 -4.309285432100296021e-02
9.333333373069763184e-01 1.822214722633361816e-01
1.466666698455810547e+00 -8.254801481962203979e-02
4.000000059604644775e-01 2.313877344131469727e+00
-1.333333402872085571e-01 1.557732105255126953e+00
-6.666667014360427856e-02 -1.447672486305236816e+00
-2.000000029802322388e-01 -3.575805723667144775e-01
2.000000029802322388e-01 8.921508491039276123e-02
1.333333402872085571e-01 -5.554168820381164551e-01
6.666667014360427856e-02 9.380350708961486816e-01
1.333333402872085571e-01 -2.884012758731842041e-01
-6.666667014360427856e-02 8.225199580192565918e-02
2.666666805744171143e-01 2.387878447771072388e-01
6.666666865348815918e-01 -4.539611935615539551e-01
8.000000119209289551e-01 9.822021722793579102e-01
5.333333611488342285e-01 1.108266234397888184e+00
6.666667014360427856e-02 8.033549189567565918e-01
-5.333333611488342285e-01 -6.242879107594490051e-02
2.000000029802322388e-01 -5.854614377021789551e-01
6.000000238418579102e-01 -1.186594605445861816e+00
5.333333611488342285e-01 -8.642700314521789551e-01
6.666667014360427856e-02 -1.470336876809597015e-02
-5.333333611488342285e-01 3.433837741613388062e-02
-7.333333492279052734e-01 -3.797993957996368408e-01
-8.000000119209289551e-01 -1.117675781250000000e+00
-5.333333611488342285e-01 -7.383595705032348633e-01
-3.333333432674407959e-01 -1.205047607421875000e+00
-2.666666805744171143e-01 -2.667592465877532959e-01
-4.666666686534881592e-01 2.679829895496368408e-01
-9.333333373069763184e-01 6.665273308753967285e-01
-4.000000059604644775e-01 -2.238117456436157227e+00
-1.333333402872085571e-01 -7.381815314292907715e-01
-6.666667014360427856e-02 5.544545650482177734e-01
-6.666667014360427856e-02 -3.252441287040710449e-01
-6.666667014360427856e-02 1.185658797621726990e-01
-2.666666805744171143e-01 -6.729125976562500000e-03
-1.333333402872085571e-01 5.598754808306694031e-02
1.333333402872085571e-01 -3.707427978515625000e-01
-1.111114472150802612e-01 1.256256103515625000e-01
-7.555552124977111816e-01 4.195465147495269775e-01
-1.333333402872085571e-01 -4.123860597610473633e-01
-2.666666805744171143e-01 -1.104575634002685547e+00
-5.333333611488342285e-01 4.151072204113006592e-01
6.666667014360427856e-02 -4.688303768634796143e-01
-1.333333402872085571e-01 -6.393849849700927734e-01
-6.000000238418579102e-01 6.483148932456970215e-01
-6.666667014360427856e-02 -4.147221744060516357e-01
3.333333432674407959e-01 -8.547002077102661133e-01
6.666667014360427856e-02 5.957214236259460449e-01
-1.333333402872085571e-01 6.039469242095947266e-01
-6.666667014360427856e-02 -4.325083494186401367e-01
1.333333402872085571e-01 -1.908320039510726929e-01
2.666666805744171143e-01 3.213399276137351990e-02
0.000000000000000000e+00 3.137827515602111816e-01
-6.666667014360427856e-02 2.892181277275085449e-01
2.000000029802322388e-01 -3.998341858386993408e-01
-6.666667014360427856e-02 2.905782079324126244e-03
3.333333432674407959e-01 4.789362549781799316e-01
0.000000000000000000e+00 -5.733357667922973633e-01
-3.333333432674407959e-01 1.021869897842407227e+00
-1.333333402872085571e-01 -8.042337894439697266e-01
-4.000000059604644775e-01 -4.443496763706207275e-01
-1.000000000000000000e+00 2.002802491188049316e-01
6.000000238418579102e-01 -6.994221806526184082e-01
1.133333325386047363e+00 -6.309249997138977051e-01
8.666666746139526367e-01 2.079523801803588867e+00
2.000000029802322388e-01 2.125030040740966797e+00
3.433333396911621094e+00 1.529956102371215820e+00
2.933333396911621094e+00 6.486109256744384766e+00
1.866666674613952637e+00 2.292510986328125000e+00
-2.000000000000000000e+00 -1.041080713272094727e+00
-1.533333301544189453e+00 -2.167586326599121094e+00
-1.600000023841857910e+00 -2.204872608184814453e+00
-2.066666603088378906e+00 -9.117197394371032715e-01
-1.666666626930236816e+00 -1.312734007835388184e+00
-1.799999952316284180e+00 -2.115828514099121094e+00
-2.333333253860473633e+00 -1.994606494903564453e+00
-1.266666650772094727e+00 -1.226046800613403320e+00
1.999994963407516479e-01 -7.312362790107727051e-01
1.666667222976684570e+00 1.252817809581756592e-01
5.333333611488342285e-01 1.049688220024108887e+00
-1.133333802223205566e+00 -1.108327269554138184e+00
1.866666674613952637e+00 3.114644289016723633e-01
1.033333301544189453e+00 2.273016452789306641e+00
2.333333343267440796e-01 2.206690549850463867e+00
-4.000000059604644775e-01 1.128405809402465820e+00
2.000000029802322388e-01 -1.463220238685607910e+00
4.666666686534881592e-01 -4.369766116142272949e-01
2.666666805744171143e-01 7.879785895347595215e-01
-6.666667014360427856e-02 5.281687378883361816e-01
-4.666666686534881592e-01 6.596883293241262436e-03
-6.666666865348815918e-01 -3.019612729549407959e-01
-6.000000238418579102e-01 -6.923970580101013184e-01
-4.666666686534881592e-01 -5.965077877044677734e-01
-1.000000000000000000e+00 -3.753733336925506592e-01
-4.666666686534881592e-01 -2.937377989292144775e-01
4.000000059604644775e-01 -1.134153723716735840e+00
1.333333373069763184e+00 -8.558908849954605103e-02
1.666666626930236816e+00 1.474428296089172363e+00
1.200000047683715820e+00 1.902240991592407227e+00
1.066666722297668457e+00 1.295225977897644043e+00
1.333333373069763184e+00 2.117940336465835571e-01
2.666666805744171143e-01 1.380506396293640137e+00
-6.000000238418579102e-01 -1.572726488113403320e+00
-2.666666805744171143e-01 -2.046325683593750000e+00
-9.333333373069763184e-01 -2.500284910202026367e-01
-8.000000119209289551e-01 7.014526128768920898e-01
1.333333402872085571e-01 -3.398905396461486816e-01
3.333333507180213928e-02 3.304331600666046143e-01
2.333333343267440796e-01 5.985514521598815918e-01
1.066666722297668457e+00 -5.655914545059204102e-01
4.000000059604644775e-01 1.467002391815185547e+00
-6.666666865348815918e-01 -9.069539308547973633e-01
-1.333333402872085571e-01 -1.045641064643859863e+00
0.000000000000000000e+00 -6.668853759765625000e-01
-1.566666722297668457e+00 -6.757009029388427734e-01
-4.666666686534881592e-01 -8.223266899585723877e-02
-4.666666686534881592e-01 -1.232559204101562500e+00
-5.333333611488342285e-01 3.135406374931335449e-01
-9.666666388511657715e-01 -6.233276128768920898e-01
-1.233333349227905273e+00 -4.891692996025085449e-01
-6.666666865348815918e-01 -1.520050525665283203e+00
1.333333402872085571e-01 -1.077831506729125977e+00
2.666666805744171143e-01 -1.353586763143539429e-01
-8.666666746139526367e-01 9.571024775505065918e-01
-8.000000119209289551e-01 5.413233637809753418e-01
-3.333333432674407959e-01 -1.557164549827575684e+00
6.666667014360427856e-02 -3.835149109363555908e-01
8.000000119209289551e-01 1.558990478515625000e-01
2.666666805744171143e-01 6.072265505790710449e-01
-1.333333402872085571e-01 1.516194701194763184e+00
-6.666667014360427856e-02 -7.081298828125000000e-01
1.333333402872085571e-01 -3.658976256847381592e-01
2.666666805744171143e-01 9.222106635570526123e-02
2.000000029802322388e-01 2.611862123012542725e-01
0.000000000000000000e+00 2.839594483375549316e-01
-4.666666686534881592e-01 -1.968383730854839087e-04
-4.666666686534881592e-01 -2.555485963821411133e-01
7.333333492279052734e-01 -9.752970337867736816e-01
1.333333402872085571e-01 -2.121866792440414429e-01
6.666666865348815918e-01 1.802421569824218750e+00
3.333333432674407959e-01 5.778376460075378418e-01
3.333333432674407959e-01 1.198704004287719727e+00
-3.333333432674407959e-01 1.412755370140075684e+00
-1.333333402872085571e-01 -6.037089228630065918e-01
4.666666686534881592e-01 -6.671742796897888184e-01
1.533333301544189453e+00 2.709594666957855225e-01
2.333333253860473633e+00 1.154352784156799316e+00
1.866666674613952637e+00 2.937514305114746094e+00
-8.000000119209289551e-01 2.040893584489822388e-01
-1.133333325386047363e+00 -1.844321727752685547e+00
-1.333333373069763184e+00 -1.248857617378234863e+00
-1.333333373069763184e+00 -1.048885107040405273e+00
-1.000000000000000000e+00 -1.552699804306030273e+00
-9.333333373069763184e-01 -1.235967040061950684e+00
-7.333333492279052734e-01 -4.049011170864105225e-01
-2.666666805744171143e-01 -8.678120970726013184e-01
-3.333333432674407959e-01 -5.249562859535217285e-01
-6.000000238418579102e-01 1.272603422403335571e-01
-6.000000238418579102e-01 -3.199951052665710449e-01
-2.333333343267440796e-01 -5.763036012649536133e-01
3.333333507180213928e-02 -2.076695710420608521e-01
-2.666666805744171143e-01 4.509862363338470459e-01
2.000000029802322388e-01 4.134918153285980225e-01
2.200000047683715820e+00 9.305018186569213867e-01
-2.666666805744171143e-01 1.496034741401672363e+00
-2.666666805744171143e-01 -1.222640991210937500e+00
-8.000000119209289551e-01 -4.857320189476013184e-01
-4.000000059604644775e-01 -5.801086500287055969e-02
1.266666650772094727e+00 1.697987914085388184e-01
1.066666722297668457e+00 2.196371555328369141e+00
8.666666746139526367e-01 1.601547241210937500e+00
1.066666722297668457e+00 5.580037236213684082e-01
4.000000059604644775e-01 6.018463373184204102e-01
2.000000029802322388e-01 7.640645503997802734e-01
8.000000119209289551e-01 -5.310363769531250000e-01
2.000000029802322388e-01 3.269124329090118408e-01
6.666667014360427856e-02 1.136279344558715820e+00
-3.333333432674407959e-01 -6.716898679733276367e-01
-9.333333373069763184e-01 2.217814177274703979e-01
-1.066666722297668457e+00 -7.254191040992736816e-01
-8.000000119209289551e-01 -1.243436694145202637e+00
-8.666666746139526367e-01 -9.818786382675170898e-01
-1.266666650772094727e+00 -6.713927984237670898e-01
-1.399999976158142090e+00 -1.127234935760498047e+00
-8.000000119209289551e-01 -1.510439038276672363e+00
-3.333333432674407959e-01 -8.648926019668579102e-01
-1.133333325386047363e+00 -5.685780644416809082e-01
-8.666666746139526367e-01 -2.152338624000549316e-01
-4.666666686534881592e-01 -1.207127332687377930e+00
-1.333333402872085571e-01 -3.242762386798858643e-01
4.666666686534881592e-01 2.357152253389358521e-01
4.000000059604644775e-01 4.036092162132263184e-01
-6.666667014360427856e-02 1.158013463020324707e+00
-1.333333402872085571e-01 -3.398946300148963928e-02
-2.000000029802322388e-01 -4.135248959064483643e-01
-1.333333402872085571e-01 -3.035074844956398010e-02
6.666667014360427856e-02 -3.198522031307220459e-01
2.666666805744171143e-01 1.127370167523622513e-02
1.333333402872085571e-01 2.408330291509628296e-01
0.000000000000000000e+00 3.939763307571411133e-01
9.333333373069763184e-01 -3.893035948276519775e-01
4.000000059604644775e-01 1.069315597414970398e-01
6.666666865348815918e-01 8.874979615211486816e-01
8.666666746139526367e-01 -2.126678526401519775e-01
2.666666805744171143e-01 1.448159813880920410e+00
-4.666666686534881592e-01 8.671071529388427734e-01
-2.000000029802322388e-01 -7.872334718704223633e-01
2.666666805744171143e-01 -1.277266383171081543e+00
-2.000000029802322388e-01 5.159525275230407715e-01
-3.333333432674407959e-01 8.331674933433532715e-01
-6.000000238418579102e-01 -1.116220116615295410e+00
-6.000000238418579102e-01 -2.198669463396072388e-01
-8.000000119209289551e-01 -1.072646021842956543e+00
-8.000000119209289551e-01 -4.806315004825592041e-01
-1.333333402872085571e-01 -1.098994970321655273e+00
-6.666666865348815918e-01 -7.326828241348266602e-01
-9.333333373069763184e-01 5.254542231559753418e-01
-6.666667014360427856e-02 -1.217033386230468750e+00
2.000000029802322388e-01 -7.826329469680786133e-01
-6.666667014360427856e-02 7.263061404228210449e-01
2.000000029802322388e-01 5.712783932685852051e-01
0.000000000000000000e+00 -2.269073426723480225e-01
3.333333432674407959e-01 7.132512331008911133e-01
3.333333432674407959e-01 -2.791366577148437500e-01
-1.333333402872085571e-01 8.439275026321411133e-01
-2.000000029802322388e-01 1.365559846162796021e-01
-1.333333402872085571e-01 -5.982706546783447266e-01
0.000000000000000000e+00 -1.470896452665328979e-01
-6.666667014360427856e-02 -9.988301247358322144e-02
6.000000238418579102e-01 1.119852736592292786e-01
3.666666746139526367e-01 -7.734476774930953979e-02
1.100000023841857910e+00 1.407775878906250000e+00
2.666666805744171143e-01 9.522684812545776367e-01
-2.000000029802322388e-01 -3.805348575115203857e-01
5.333333611488342285e-01 9.529317021369934082e-01
3.066666603088378906e+00 1.863659620285034180e+00
2.200000047683715820e+00 4.369822978973388672e+00
1.333333402872085571e-01 1.543428540229797363e+00
-1.000000000000000000e+00 -4.941609874367713928e-02
-3.333333432674407959e-01 -1.756233692169189453e+00
-6.000000238418579102e-01 -1.309309840202331543e+00
-2.000000000000000000e+00 -8.057983517646789551e-01
-2.066666603088378906e+00 -1.943482518196105957e+00
-1.399999976158142090e+00 -1.747085571289062500e+00
-8.666666746139526367e-01 -2.400479078292846680e+00
-6.666666865348815918e-01 -6.926757693290710449e-01
-7.333333492279052734e-01 -1.173238083720207214e-01
-6.666666865348815918e-01 -3.301595151424407959e-01
-8.333333134651184082e-01 -6.034825444221496582e-01
-4.666666686534881592e-01 2.991536445915699005e-02
2.000000000000000000e+00 4.848378524184226990e-02
2.000000029802322388e-01 1.253047704696655273e+00
1.399999976158142090e+00 -2.215209901332855225e-01
1.333333373069763184e+00 -1.661905944347381592e-01
9.333333373069763184e-01 2.929860353469848633e+00
1.666666626930236816e+00 2.906260192394256592e-01
2.066666603088378906e+00 7.968495488166809082e-01
1.466666698455810547e+00 2.577230930328369141e+00
8.666666746139526367e-01 -2.372009307146072388e-01
-1.066666722297668457e+00 -5.613509178161621094e+00
-6.000000238418579102e-01 -6.237355470657348633e-01
-2.000000029802322388e-01 -6.272247433662414551e-01
-3.333333432674407959e-01 -6.623769402503967285e-01
-1.066666722297668457e+00 6.667287349700927734e-01
-2.299999952316284180e+00 -6.739247441291809082e-01
-8.999999761581420898e-01 -1.782711744308471680e+00
-3.333333432674407959e-01 -2.149109840393066406e+00
6.666666865348815918e-01 -4.113255739212036133e-01
7.333333492279052734e-01 9.605661779642105103e-02
-1.066666722297668457e+00 2.823069393634796143e-01
-1.333333402872085571e-01 -2.102460622787475586e+00
1.133333325386047363e+00 -8.358993530273437500e-01
8.666666746139526367e-01 8.601068854331970215e-01
8.000000119209289551e-01 2.379631519317626953e+00
1.066666722297668457e+00 6.393564939498901367e-01
1.733333349227905273e+00 2.210266113281250000e+00
1.399999976158142090e+00 1.648878931999206543e+00
1.133333325386047363e+00 1.550487279891967773e+00
2.666666805744171143e-01 4.415568113327026367e-01
-4.000000059604644775e-01 2.273579984903335571e-01
-1.333333402872085571e-01 -7.752410769462585449e-01
6.666666865348815918e-01 -6.618062257766723633e-01
-4.000000059604644775e-01 3.411651551723480225e-01
-2.666666805744171143e-01 -2.772033810615539551e-01
3.333333432674407959e-01 -1.791646331548690796e-01
1.666666716337203979e-01 9.655456244945526123e-02
2.666666805744171143e-01 8.595265746116638184e-01
-2.333333343267440796e-01 -1.817977875471115112e-01
4.000000059604644775e-01 1.415405273437500000e-01
4.000000059604644775e-01 -3.767262697219848633e-01
1.333333402872085571e-01 4.596018493175506592e-01
2.000000029802322388e-01 -3.312052488327026367e-01
1.333333402872085571e-01 3.529968112707138062e-02
6.666667014360427856e-02 2.605997622013092041e-01
2.000000029802322388e-01 -2.465820312500000000e-02
6.666667014360427856e-02 1.303914375603199005e-02
-6.666667014360427856e-02 3.527638614177703857e-01
6.666667014360427856e-02 -2.003255188465118408e-01
0.000000000000000000e+00 -1.294662505388259888e-01
-6.666667014360427856e-02 2.571151852607727051e-01
1.333333402872085571e-01 -1.831273436546325684e-01
0.000000000000000000e+00 -7.692667841911315918e-02
2.000000029802322388e-01 3.867843747138977051e-01
6.666666865348815918e-01 -1.477182954549789429e-01
-2.666666805744171143e-01 4.278391599655151367e-01
5.333333611488342285e-01 5.775116086006164551e-01
4.000000059604644775e-01 -1.366410374641418457e+00
-1.333333402872085571e-01 -7.615875005722045898e-01
3.333333432674407959e-01 2.951955199241638184e-01
8.666666746139526367e-01 -6.263061761856079102e-01
8.666666746139526367e-01 1.364796996116638184e+00
5.333333611488342285e-01 1.177417993545532227e+00
-6.666667014360427856e-02 3.293060362339019775e-01
-8.666666746139526367e-01 -1.342498809099197388e-01
-1.000000000000000000e+00 -9.939473271369934082e-01
-1.066666722297668457e+00 -1.765228271484375000e+00
-1.133333325386047363e+00 -7.390797734260559082e-01
-1.000000000000000000e+00 -1.068410277366638184e+00
-8.000000119209289551e-01 -1.109085083007812500e+00
-9.666666388511657715e-01 -7.448557615280151367e-01
-6.999999880790710449e-01 -2.792175412178039551e-01
-4.000000059604644775e-01 -8.376948237419128418e-01
2.000000029802322388e-01 -5.002294182777404785e-01
8.000000119209289551e-01 2.905985414981842041e-01
1.200000047683715820e+00 6.795298457145690918e-01
1.200000047683715820e+00 1.081975340843200684e+00
6.000000238418579102e-01 1.222634911537170410e+00
1.333333402872085571e-01 1.458157300949096680e+00
1.666666716337203979e-01 -1.004750579595565796e-01
5.666666626930236816e-01 -2.642842531204223633e-01
6.666667014360427856e-02 4.651489257812500000e-01
-8.666666746139526367e-01 9.810099005699157715e-01
-6.666666865348815918e-01 -1.015614867210388184e+00
-6.666666865348815918e-01 -1.561655163764953613e+00
-5.333333611488342285e-01 -2.657013013958930969e-02
-2.066666603088378906e+00 -9.323211908340454102e-01
2.666666805744171143e-01 -9.564926028251647949e-01
6.000000238418579102e-01 1.317616820335388184e+00
6.666667014360427856e-02 7.625630497932434082e-01
6.666667014360427856e-02 7.458511590957641602e-01
-3.333333432674407959e-01 -3.852061033248901367e-01
-2.666666805744171143e-01 5.140126496553421021e-02
0.000000000000000000e+00 -4.026885926723480225e-01
6.666667014360427856e-02 -2.742981016635894775e-01
1.333333402872085571e-01 1.809549927711486816e-01
6.666666865348815918e-01 1.818115264177322388e-01
1.133333325386047363e+00 3.220520168542861938e-02
7.333333492279052734e-01 1.177022337913513184e+00
6.000000238418579102e-01 1.469640135765075684e+00
8.666666746139526367e-01 1.313883513212203979e-01
8.000000119209289551e-01 5.874216556549072266e-01
4.666666686534881592e-01 1.164011597633361816e+00
-3.333333432674407959e-01 -4.513753205537796021e-02
-4.000000059604644775e-01 6.647359132766723633e-01
-2.666666805744171143e-01 -1.307650804519653320e+00
-2.666666805744171143e-01 1.185811385512351990e-01
-4.000000059604644775e-01 -2.952585816383361816e-01
-3.333333432674407959e-01 -3.186787962913513184e-01
0.000000000000000000e+00 -5.678466558456420898e-01
2.333333343267440796e-01 -1.994450837373733521e-01
-2.333333343267440796e-01 3.486363589763641357e-01
4.666666686534881592e-01 -1.026938915252685547e+00
1.000000000000000000e+00 1.628265380859375000e+00
1.399999976158142090e+00 1.656656861305236816e-01
2.133333444595336914e+00 1.815825343132019043e+00
1.683333277702331543e+00 1.134299755096435547e+00
1.783333301544189453e+00 3.620638132095336914e+00
3.333333432674407959e-01 9.511942267417907715e-01
-6.000000238418579102e-01 -7.933878302574157715e-01
-1.266666650772094727e+00 -2.546040713787078857e-01
-8.666666746139526367e-01 -1.413976073265075684e+00
-2.000000029802322388e-01 -4.057663083076477051e-01
-1.333333402872085571e-01 -2.253127992153167725e-01
0.000000000000000000e+00 -7.619781792163848877e-02
2.000000029802322388e-01 -5.187225341796875000e-02
2.000000029802322388e-01 1.593383848667144775e-01
-1.333333402872085571e-01 3.689041137695312500e-01
-2.000000029802322388e-01 1.063995361328125000e-01
-2.000000029802322388e-01 -4.814839661121368408e-01
-2.666666805744171143e-01 -8.730010688304901123e-02
0.000000000000000000e+00 -1.940684020519256592e-01
2.000000029802322388e-01 -2.794046998023986816e-01
1.333333402872085571e-01 3.292917907238006592e-01
0.000000000000000000e+00 2.818827331066131592e-01
1.333333402872085571e-01 3.408813383430242538e-03
0.000000000000000000e+00 -9.949442744255065918e-02
-6.666667014360427856e-02 3.075515627861022949e-01
1.333333402872085571e-01 -2.403950989246368408e-01
1.333333402872085571e-01 -4.666392132639884949e-02
1.333333402872085571e-01 3.407465517520904541e-01
-6.666667014360427856e-02 1.137695275247097015e-02
0.000000000000000000e+00 1.464981138706207275e-01
6.666667014360427856e-02 -3.154429197311401367e-01
0.000000000000000000e+00 1.768966615200042725e-01
-2.000000029802322388e-01 5.810903012752532959e-02
-1.333333402872085571e-01 -9.506072849035263062e-02
6.666667014360427856e-02 -3.704167604446411133e-01
-6.666667014360427856e-02 5.085601657629013062e-02
1.333333402872085571e-01 2.292892485857009888e-01
6.666667014360427856e-02 7.792154792696237564e-04
1.333333402872085571e-01 -2.725545167922973633e-01
1.333333402872085571e-01 -2.446828186511993408e-01
2.000000029802322388e-01 1.496231079101562500e+00
1.333333402872085571e-01 -8.987268805503845215e-01
1.333333402872085571e-01 6.207301020622253418e-01
0.000000000000000000e+00 -1.077163666486740112e-01
-6.666667014360427856e-02 1.887374818325042725e-01
1.333333402872085571e-01 -1.996042877435684204e-01
2.666666805744171143e-01 -7.161356508731842041e-02
1.333333402872085571e-01 3.776946961879730225e-01
2.666666805744171143e-01 3.091796934604644775e-01
1.200000047683715820e+00 -7.592366635799407959e-02
1.799999952316284180e+00 5.538207888603210449e-01
1.133333325386047363e+00 2.521304368972778320e+00
-1.200000047683715820e+00 -8.983072638511657715e-01
-6.000000238418579102e-01 -1.608562231063842773e+00
-6.666667014360427856e-02 -1.835220336914062500e+00
-1.333333402872085571e-01 4.819783568382263184e-01
-6.666667014360427856e-02 2.589915096759796143e-01
-1.333333402872085571e-01 -4.786254763603210449e-01
-2.666666805744171143e-01 1.283701509237289429e-01
-2.000000029802322388e-01 -3.295471072196960449e-01
-2.666666805744171143e-01 -4.065012633800506592e-01
-9.333333373069763184e-01 -5.853373184800148010e-02
-1.333333373069763184e+00 -3.910847902297973633e-01
-1.333333373069763184e+00 -1.587943553924560547e+00
-6.000000238418579102e-01 -1.227883934974670410e+00
-2.666671872138977051e-01 -9.309351444244384766e-01
-3.333328366279602051e-01 2.293156981468200684e-01
-2.000000029802322388e-01 1.252680420875549316e-01
4.666666686534881592e-01 -2.660115659236907959e-01
4.666666686534881592e-01 -6.338398903608322144e-02
2.666666805744171143e-01 9.272323846817016602e-01
7.333333492279052734e-01 3.478912413120269775e-01
1.033333301544189453e+00 1.448354125022888184e-01
1.100000023841857910e+00 1.225012183189392090e+00
1.000000000000000000e+00 1.152506470680236816e+00
2.666666805744171143e-01 1.034489989280700684e+00
0.000000000000000000e+00 8.584096431732177734e-01
1.333333402872085571e-01 -7.991617918014526367e-01
6.666667014360427856e-02 2.278656065464019775e-01
-2.000000029802322388e-01 2.958201169967651367e-01
-4.666666686534881592e-01 -1.731506288051605225e-01
-4.000000059604644775e-01 -4.882375001907348633e-01
-4.000000059604644775e-01 -6.553537845611572266e-01
-4.000000059604644775e-01 -1.749796569347381592e-01
-4.000000059604644775e-01 -5.294189453125000000e-01
-2.666666805744171143e-01 2.960316836833953857e-01
-4.000000059604644775e-01 -2.539764344692230225e-01
-5.333333611488342285e-01 -4.905237853527069092e-01
-6.666666865348815918e-01 -4.124481081962585449e-01
-4.666666686534881592e-01 -5.674422979354858398e-01
-4.000000059604644775e-01 -5.938883423805236816e-01
-4.000000059604644775e-01 -1.410003602504730225e-01
-2.666666805744171143e-01 -5.149770379066467285e-01
6.666667014360427856e-02 -1.664240509271621704e-01
2.000000029802322388e-01 -2.223841398954391479e-01
4.000000059604644775e-01 2.594574093818664551e-01
7.333333492279052734e-01 2.409851104021072388e-01
6.666666865348815918e-01 5.518035888671875000e-01
2.666666805744171143e-01 1.004532337188720703e+00
-1.000000014901161194e-01 6.570948362350463867e-01
1.000000014901161194e-01 -2.304046601057052612e-01
1.333333402872085571e-01 -4.109069705009460449e-01
-6.666667014360427856e-02 4.821507632732391357e-01
-6.666667014360427856e-02 -4.141591489315032959e-02
1.333333402872085571e-01 -2.470194548368453979e-01
2.666666805744171143e-01 1.243031863123178482e-02
4.000000059604644775e-01 3.024027645587921143e-01
6.666667014360427856e-02 2.980270385742187500e-01
-6.666667014360427856e-02 4.732330441474914551e-01
0.000000000000000000e+00 -4.216262698173522949e-01
6.666667014360427856e-02 -3.200276568531990051e-02
2.000000029802322388e-01 6.093902513384819031e-02
4.666666686534881592e-01 8.857218176126480103e-02
2.000000029802322388e-01 3.227630555629730225e-01
2.666666805744171143e-01 7.243987917900085449e-01
0.000000000000000000e+00 -3.277109861373901367e-01
-6.000000238418579102e-01 5.344309210777282715e-01
-6.666666865348815918e-01 -1.154602020978927612e-01
-2.000000029802322388e-01 -1.524649500846862793e+00
7.333333492279052734e-01 -2.666315734386444092e-01
1.333333373069763184e+00 1.857645660638809204e-01
1.733333349227905273e+00 1.666657567024230957e+00
1.533333301544189453e+00 1.828500390052795410e+00
4.666666686534881592e-01 2.306004762649536133e+00
-2.666666805744171143e-01 6.142588257789611816e-01
-8.666666746139526367e-01 -1.363342285156250000e+00
-1.200000047683715820e+00 -6.080200076103210449e-01
-1.266666650772094727e+00 -1.719492554664611816e+00
-1.133333325386047363e+00 -1.203397631645202637e+00
-1.066666722297668457e+00 -1.012367725372314453e+00
-1.133333325386047363e+00 -9.246266484260559082e-01
-1.000000476837158203e+00 -7.825042605400085449e-01
-7.333328127861022949e-01 -9.563405513763427734e-01
-5.333333611488342285e-01 -5.767039060592651367e-01
4.666666686534881592e-01 -1.888987272977828979e-01
9.333333373069763184e-01 7.392323762178421021e-02
1.466666698455810547e+00 2.879852354526519775e-01
1.200000047683715820e+00 1.190054297447204590e+00
8.000000119209289551e-01 1.970531225204467773e+00
2.666666805744171143e-01 8.715413212776184082e-01
-3.333333507180213928e-02 1.402372241020202637e+00
-3.333333507180213928e-02 -1.764773607254028320e+00
0.000000000000000000e+00 4.538106322288513184e-01
1.333333402872085571e-01 -3.372833132743835449e-01
1.333333402872085571e-01 1.282206177711486816e-01
6.666667014360427856e-02 2.482615113258361816e-01
-2.000000029802322388e-01 6.411743164062500000e-02
-6.666667014360427856e-02 6.996663287281990051e-03
2.000000029802322388e-01 -5.756276249885559082e-01
0.000000000000000000e+00 -1.719339936971664429e-01
-1.333333402872085571e-01 1.370076537132263184e-01
0.000000000000000000e+00 3.747721314430236816e-01
2.000000029802322388e-01 -2.376210540533065796e-01
2.666666805744171143e-01 4.414255917072296143e-01
-3.333333432674407959e-01 1.900766938924789429e-01
-3.333333432674407959e-01 3.411794006824493408e-01
-3.333333432674407959e-01 -1.231177806854248047e+00
0.000000000000000000e+00 1.770914644002914429e-01
6.000000238418579102e-01 -5.410308837890625000e-01
5.333333611488342285e-01 4.537973999977111816e-01
6.666667014360427856e-02 1.196316480636596680e+00
2.666666805744171143e-01 1.774525940418243408e-01
1.266666650772094727e+00 -3.665629029273986816e-01
6.000000238418579102e-01 8.262909054756164551e-01
-5.333333611488342285e-01 1.149637848138809204e-01
3.333333432674407959e-01 -7.106781005859375000e-01
-4.666666686534881592e-01 5.615427494049072266e-01
-3.333333432674407959e-01 -1.285313963890075684e+00
-4.000000059604644775e-01 -3.781412839889526367e-01
-3.666666746139526367e-01 -2.727986574172973633e-01
-1.366666674613952637e+00 -5.310668945312500000e-01
-1.133333325386047363e+00 -7.688181400299072266e-01
-4.666666686534881592e-01 -1.342549085617065430e+00
-1.333333402872085571e-01 -1.045701146125793457e+00
-2.666666805744171143e-01 4.805587828159332275e-01
-2.000000029802322388e-01 -4.909464344382286072e-02
-1.333333402872085571e-01 -4.185028076171875000e-01
-4.000000059604644775e-01 -2.135213278234004974e-02
-4.666666686534881592e-01 -6.537780910730361938e-02
-2.000000029802322388e-01 -5.201141238212585449e-01
2.000000029802322388e-01 6.955871731042861938e-02
2.333333343267440796e-01 3.535563126206398010e-02
-1.000000014901161194e-01 4.543187320232391357e-01
2.666666805744171143e-01 1.767735779285430908e-01
3.333333432674407959e-01 -3.592915832996368408e-01
4.000000059604644775e-01 6.725738644599914551e-01
4.000000059604644775e-01 2.456085234880447388e-01
4.000000059604644775e-01 4.629755616188049316e-01
3.333333432674407959e-01 3.293899595737457275e-01
2.666666805744171143e-01 3.479476869106292725e-01
2.000000029802322388e-01 1.864445954561233521e-01
0.000000000000000000e+00 1.714874207973480225e-01
6.666667014360427856e-02 1.082224547863006592e-01
1.333333402872085571e-01 -2.433410584926605225e-01
0.000000000000000000e+00 2.492391020059585571e-01
6.666667014360427856e-02 1.258524507284164429e-01
-6.666667014360427856e-02 -1.917399019002914429e-01
-6.666667014360427856e-02 2.449523955583572388e-01
6.666667014360427856e-02 -3.216288387775421143e-01
0.000000000000000000e+00 4.255269467830657959e-02
-6.666667014360427856e-02 1.962005645036697388e-01
6.666667014360427856e-02 -1.596099883317947388e-01
1.333333402872085571e-01 -8.107910305261611938e-02
6.666667014360427856e-02 2.553334534168243408e-01
0.000000000000000000e+00 1.314086914062500000e-01
6.666667014360427856e-02 -2.584533765912055969e-02
2.000000029802322388e-01 -3.547668457031250000e-02
6.666667014360427856e-02 1.822438538074493408e-01
6.666667014360427856e-02 3.593770265579223633e-01
1.333333402872085571e-01 -2.111277282238006592e-01
6.666667014360427856e-02 -1.212270110845565796e-01
-2.666666805744171143e-01 -2.002319395542144775e-01
6.000000238418579102e-01 1.445001244544982910e+00
1.266666650772094727e+00 2.548220872879028320e+00
8.000000119209289551e-01 1.317853808403015137e+00
6.666666865348815918e-01 1.060962915420532227e+00
8.666666746139526367e-01 -3.222096860408782959e-01
6.666666865348815918e-01 6.492248773574829102e-01
2.666666805744171143e-01 5.707702636718750000e-01
-2.000000029802322388e-01 1.363728791475296021e-01
-6.666666865348815918e-01 8.129882812500000000e-02
-5.666666626930236816e-01 -2.607482969760894775e-01
-1.366666674613952637e+00 -1.239470362663269043e+00
-8.666666746139526367e-01 -1.365968823432922363e+00
-1.066666722297668457e+00 -9.759928584098815918e-01
-8.000000119209289551e-01 -6.364654302597045898e-01
-8.666666746139526367e-01 -1.061457276344299316e+00
-9.333333373069763184e-01 -4.547475278377532959e-01
-4.000000059604644775e-01 -7.733388543128967285e-01
-4.666666686534881592e-01 -9.183522462844848633e-01
-6.666667014360427856e-02 1.484171599149703979e-01
2.666666805744171143e-01 -2.534332275390625000e-01
4.666666686534881592e-01 -1.036911487579345703e+00
8.666666746139526367e-01 1.690209507942199707e+00
1.200000047683715820e+00 6.180679202079772949e-01
7.333333492279052734e-01 7.281305789947509766e-01
-4.666666686534881592e-01 -1.720489561557769775e-01
-5.666666626930236816e-01 1.682800352573394775e-01
-5.666666626930236816e-01 -1.104116797447204590e+00
-1.000000000000000000e+00 -4.961476624011993408e-01
-1.133333325386047363e+00 -1.101459741592407227e+00
-3.333333432674407959e-01 -1.318231701850891113e+00
-2.000000029802322388e-01 -8.621627688407897949e-01
-5.000000000000000000e-01 9.330220818519592285e-01
-3.000000119209289551e-01 -2.893717586994171143e-01
6.666667014360427856e-02 -5.974649786949157715e-01
6.666666865348815918e-01 4.136454313993453979e-02
1.133333325386047363e+00 2.980890870094299316e-01
1.066666722297668457e+00 1.129962682723999023e+00
8.000000119209289551e-01 1.456907153129577637e+00
5.333333611488342285e-01 7.755737304687500000e-01
2.000000029802322388e-01 4.952463805675506592e-01
3.000000119209289551e-01 4.937927126884460449e-01
-2.333333343267440796e-01 -3.446238338947296143e-01
-4.000000059604644775e-01 5.365824103355407715e-01
-6.000000238418579102e-01 -8.765716552734375000e-01
-5.333333611488342285e-01 -4.136861264705657959e-01
-4.666666686534881592e-01 -8.306661248207092285e-01
-4.000000059604644775e-01 -3.241526186466217041e-01
-1.666666716337203979e-01 -3.778716921806335449e-01
-3.666666746139526367e-01 -4.613138735294342041e-01
-2.000000029802322388e-01 -3.191914856433868408e-01
-3.333333432674407959e-01 4.915567860007286072e-02
-6.666667014360427856e-02 -2.255549132823944092e-01
6.000000238418579102e-01 -3.587590456008911133e-01
1.466666698455810547e+00 3.249201476573944092e-01
9.333333373069763184e-01 1.168041467666625977e+00
-3.666666746139526367e-01 1.218221038579940796e-01
-1.200000047683715820e+00 -2.712870240211486816e-01
-7.333333492279052734e-01 -8.400024175643920898e-01
2.333333343267440796e-01 -1.113057494163513184e+00
-1.899999976158142090e+00 -3.073059022426605225e-01
-6.666666865348815918e-01 9.304850101470947266e-01
-1.000000000000000000e+00 -1.079595923423767090e+00
-9.333333373069763184e-01 -1.862377882003784180e+00
-9.333333373069763184e-01 -1.861379027366638184e+00
-1.133333325386047363e+00 -9.535959959030151367e-01
-1.666666626930236816e+00 -5.860341191291809082e-01
-1.933333277702331543e+00 -9.443471431732177734e-01
-1.266666650772094727e+00 -1.938865184783935547e+00
-6.666666865348815918e-01 -1.852710962295532227e+00
-8.666666746139526367e-01 -6.085184812545776367e-01
-6.666666865348815918e-01 -1.305094361305236816e-01
-3.333333432674407959e-01 -1.000484228134155273e+00
-4.000000059604644775e-01 -6.809763312339782715e-01
-4.666666686534881592e-01 -1.708414703607559204e-01
-3.333333432674407959e-01 -3.307291567325592041e-01
-2.000000029802322388e-01 -2.480799406766891479e-01
-6.666667014360427856e-02 1.886901818215847015e-02
-6.666667014360427856e-02 -6.218465045094490051e-03
3.333333432674407959e-01 6.687673181295394897e-02
-3.333333507180213928e-02 -6.761881709098815918e-02
-3.666666746139526367e-01 6.479410529136657715e-01
5.333333611488342285e-01 -6.670552492141723633e-01
4.400000095367431641e+00 4.494174480438232422e+00
1.233333349227905273e+00 9.964091181755065918e-01
-1.600000023841857910e+00 -1.899334669113159180e+00
-2.733333349227905273e+00 -3.580506324768066406e+00
-1.799999952316284180e+00 -1.593357324600219727e+00
-2.666666805744171143e-01 -1.265294432640075684e+00
1.000000000000000000e+00 2.587870359420776367e-01
5.000000000000000000e-01 2.492969751358032227e+00
4.099999904632568359e+00 4.053133964538574219e+00
2.666666746139526367e+00 5.524784564971923828e+00
-2.466666698455810547e+00 -1.784236669540405273e+00
-2.400000095367431641e+00 -4.950400829315185547e+00
-1.666666626930236816e+00 -2.597260475158691406e+00
-1.266666650772094727e+00 -1.876529932022094727e+00
-8.000000119209289551e-01 -8.515523076057434082e-01
-3.333333432674407959e-01 -8.311523199081420898e-01
-3.333333432674407959e-01 -2.989288270473480225e-01
-2.333333343267440796e-01 -7.272542268037796021e-02
1.000000014901161194e-01 -3.451029360294342041e-01
3.533333301544189453e+00 2.968522071838378906e+00
3.666666746139526367e+00 3.165625095367431641e+00
3.866666555404663086e+00 5.030938625335693359e+00
1.799999952316284180e+00 2.244374513626098633e+00
-4.666666686534881592e-01 8.484517335891723633e-01
-3.200000047683715820e+00 -3.514827489852905273e+00
-2.066666603088378906e+00 -5.390791893005371094e+00
-1.666666626930236816e+00 -1.509744286537170410e+00
-1.599999547004699707e+00 -1.083350658416748047e+00
-1.000000476837158203e+00 -1.690219640731811523e+00
-4.666666686534881592e-01 -1.435698986053466797e+00
-2.000000029802322388e-01 -7.278569340705871582e-01
3.000000119209289551e-01 -5.699106678366661072e-02
1.333333373069763184e+00 7.044477462768554688e+00
-1.100000023841857910e+00 -3.026071071624755859e+00
3.333333432674407959e-01 -1.045457959175109863e+00
1.266666650772094727e+00 1.009979248046875000e+00
-2.000000029802322388e-01 4.330719113349914551e-01
-6.999999880790710449e-01 -1.935409545898437500e+00
-2.666666805744171143e-01 -8.991506099700927734e-01
5.333333611488342285e-01 -1.149751782417297363e+00
-6.000000238418579102e-01 4.884389340877532959e-01
-4.666666686534881592e-01 -1.804695606231689453e+00
-3.000000119209289551e-01 -7.089813351631164551e-01
1.000000014901161194e-01 1.609771698713302612e-01
2.000000029802322388e-01 -3.621963560581207275e-01
-5.333333611488342285e-01 2.374710142612457275e-01
-6.000000238418579102e-01 1.545338928699493408e-01
5.500000000000000000e+00 4.208698749542236328e+00
1.133333325386047363e+00 3.097093820571899414e+00
-1.200000047683715820e+00 6.072214841842651367e-01
-2.000000029802322388e-01 1.055297814309597015e-02
-3.333333432674407959e-01 1.059824600815773010e-01
-6.666667014360427856e-02 -3.910430967807769775e-01
-1.333333402872085571e-01 -2.420908659696578979e-01
-4.666666686534881592e-01 1.512517333030700684e-01
-1.333333402872085571e-01 -3.174041807651519775e-01
-1.333333402872085571e-01 -5.897120237350463867e-01
-1.333333402872085571e-01 2.090652436017990112e-01
-6.666667014360427856e-02 -2.978978455066680908e-01
-1.333333402872085571e-01 -9.651997685432434082e-02
-6.666667014360427856e-02 -2.320556715130805969e-02
4.333333373069763184e-01 -2.120880186557769775e-01
-1.000000014901161194e-01 2.030843123793601990e-02
-5.333333611488342285e-01 6.931823492050170898e-01
-1.999994963407516479e-01 -6.003173589706420898e-01
1.333328187465667725e-01 -5.109425783157348633e-01
6.666667014360427856e-02 6.581369787454605103e-02
0.000000000000000000e+00 1.971735656261444092e-01
1.266666650772094727e+00 -2.389017678797245026e-02
-6.000000238418579102e-01 -3.691812977194786072e-02
-2.666666805744171143e-01 1.053568482398986816e+00
0.000000000000000000e+00 -8.081054687500000000e-02
3.333333432674407959e-01 -6.781784296035766602e-01
4.666666686534881592e-01 1.517644226551055908e-01
2.666666805744171143e-01 5.587580204010009766e-01
-1.333333402872085571e-01 4.255549013614654541e-01
7.333333492279052734e-01 1.422373484820127487e-02
2.866666555404663086e+00 5.319098949432373047e+00
1.600000023841857910e+00 1.348760008811950684e+00
1.000000000000000000e+00 8.108357787132263184e-01
-8.000000119209289551e-01 -1.338211059570312500e+00
-8.666666746139526367e-01 -1.338396191596984863e+00
2.000000029802322388e-01 1.091888397932052612e-01
-1.333333402872085571e-01 -5.680104494094848633e-01
-3.666666746139526367e-01 1.428487181663513184e+00
2.066666603088378906e+00 2.238727807998657227e+00
1.333333402872085571e-01 9.519714117050170898e-01
0.000000000000000000e+00 -4.786295592784881592e-01
6.666667014360427856e-02 -4.280965030193328857e-01
-4.666666686534881592e-01 -1.971903443336486816e-01
-6.000000238418579102e-01 2.279256097972393036e-02
-3.333333507180213928e-02 -9.113321900367736816e-01
-8.999999761581420898e-01 -4.881083071231842041e-01
6.666667014360427856e-02 2.597249448299407959e-01
-2.000000029802322388e-01 1.558453321456909180e+00
-1.266666650772094727e+00 -1.596927881240844727e+00
-2.533333301544189453e+00 -1.446669459342956543e+00
-2.599999904632568359e+00 -2.683815479278564453e+00
-2.200000047683715820e+00 -3.085710763931274414e+00
-9.333333373069763184e-01 -1.612935423851013184e+00
1.333333402872085571e-01 -1.239260911941528320e+00
-1.333333402872085571e-01 -6.436172723770141602e-01
0.000000000000000000e+00 7.237004637718200684e-01
5.333333611488342285e-01 -3.455072939395904541e-01
6.666667014360427856e-02 3.913314938545227051e-01
2.000000029802322388e-01 1.047858715057373047e+00
0.000000000000000000e+00 1.401743590831756592e-01
-6.666666865348815918e-01 -6.267669796943664551e-01
-1.333333402872085571e-01 1.293670684099197388e-01
-1.333333402872085571e-01 -1.198478221893310547e+00
1.333333402872085571e-01 1.840159147977828979e-01
4.000000059604644775e-01 -2.462544739246368408e-01
1.066666722297668457e+00 1.966542601585388184e+00
8.666666746139526367e-01 1.426960229873657227e+00
-8.000000119209289551e-01 4.710591584444046021e-02
-8.666666746139526367e-01 -2.088428735733032227e+00
-8.000000119209289551e-01 -5.875376462936401367e-01
-7.333333492279052734e-01 -1.080317139625549316e+00
-5.333333611488342285e-01 -7.220693230628967285e-01
-2.666666805744171143e-01 -7.112213373184204102e-01
1.333333402872085571e-01 -4.330902099609375000e-01
2.000000029802322388e-01 -1.508005708456039429e-01
-2.000000029802322388e-01 3.863301575183868408e-01
-1.399999976158142090e+00 2.325337678194046021e-01
2.000000029802322388e-01 -4.632364809513092041e-01
1.066666722297668457e+00 1.913541674613952637e+00
9.333333373069763184e-01 3.155110776424407959e-01
8.000000119209289551e-01 6.933400630950927734e-01
4.000000059604644775e-01 2.185272276401519775e-01
-3.333333432674407959e-01 -9.189096838235855103e-02
-3.333333432674407959e-01 -1.347930431365966797e+00
-8.666666746139526367e-01 2.253509461879730225e-01
-2.000000029802322388e-01 -5.481343865394592285e-01
4.666666686534881592e-01 -9.975118041038513184e-01
1.333333402872085571e-01 1.653803437948226929e-01
-4.666666686534881592e-01 6.742889285087585449e-01
-5.333328247070312500e-01 -2.234842926263809204e-01
-1.333338469266891479e-01 -6.033228635787963867e-01
4.000000059604644775e-01 -4.124430418014526367e-01
-3.333333507180213928e-02 -2.402750542387366295e-03
-1.666666716337203979e-01 5.528935790061950684e-01
6.666667014360427856e-02 -3.174860775470733643e-01
1.333333402872085571e-01 -1.243850737810134888e-01
6.666717678308486938e-02 1.734390258789062500e-01
-2.000005096197128296e-01 1.152486130595207214e-01
3.333333432674407959e-01 2.929890900850296021e-02
3.333333432674407959e-01 -2.833033204078674316e-01
0.000000000000000000e+00 6.253941655158996582e-01
-6.666615605354309082e-02 1.979995667934417725e-01
0.000000000000000000e+00 -1.517527252435684204e-01
-6.666667014360427856e-02 -9.167988784611225128e-03
-2.000005096197128296e-01 3.976847231388092041e-02
8.666666746139526367e-01 -1.186701431870460510e-01
6.999999880790710449e-01 -1.332900971174240112e-01
7.666666507720947266e-01 1.503373265266418457e+00
5.066666603088378906e+00 5.947352886199951172e+00
-1.533333301544189453e+00 -2.030761718750000000e+00
-1.733333349227905273e+00 -2.360278367996215820e+00
-1.799999952316284180e+00 -1.222560644149780273e+00
-4.333333373069763184e-01 -8.705098628997802734e-01
-1.100000023841857910e+00 -1.227693676948547363e+00
-8.000000119209289551e-01 -3.457173705101013184e-01
-6.000000238418579102e-01 -2.697224915027618408e-01
-4.000000059604644775e-01 -9.508402347564697266e-01
-4.000000059604644775e-01 -5.590423345565795898e-01
-2.666666805744171143e-01 -3.967030942440032959e-01
-1.333333402872085571e-01 -4.448476135730743408e-01
-2.666666805744171143e-01 -9.702351689338684082e-02
-2.666666805744171143e-01 8.840026706457138062e-02
-2.000000029802322388e-01 -2.098429352045059204e-01
-2.666666805744171143e-01 -2.390035055577754974e-02
-4.000000059604644775e-01 -5.094299465417861938e-02
3.333333507180213928e-02 -1.887776702642440796e-01
1.299999952316284180e+00 -6.133788824081420898e-01
2.933333396911621094e+00 1.898048877716064453e+00
-3.333333432674407959e-01 -6.265340447425842285e-01
-3.666666746139526367e-01 -6.210357546806335449e-01
-3.333333432674407959e-01 -7.038503289222717285e-01
-1.000000000000000000e+00 -6.637257933616638184e-01
-8.000000119209289551e-01 -1.037664771080017090e+00
-8.000000119209289551e-01 -2.095774263143539429e-01
-8.000000119209289551e-01 -1.083105444908142090e+00
-4.000000059604644775e-01 -5.294097661972045898e-01
-4.000000059604644775e-01 -9.603312015533447266e-01
-4.666666686534881592e-01 -2.490793913602828979e-01
-5.000000000000000000e-01 -1.114786788821220398e-01
-5.666666626930236816e-01 -9.092590212821960449e-01
-2.000000029802322388e-01 -6.779093146324157715e-01
-2.000000029802322388e-01 -5.206705629825592041e-02
-2.666666805744171143e-01 8.234659582376480103e-02
-6.666667014360427856e-02 -1.229614242911338806e-01
2.000000029802322388e-01 -1.909922212362289429e-01
2.000000029802322388e-01 1.603658050298690796e-01
-2.666666805744171143e-01 2.905069887638092041e-01
4.000000059604644775e-01 3.426818922162055969e-02
3.533333301544189453e+00 2.034899473190307617e+00
2.233333349227905273e+00 1.360378026962280273e+00
2.833333253860473633e+00 4.968266010284423828e+00
2.333333253860473633e+00 3.265871286392211914e+00
1.733333349227905273e+00 1.509450316429138184e+00
1.799999952316284180e+00 1.336867213249206543e+00
1.266666650772094727e+00 4.529418796300888062e-02
-1.133333325386047363e+00 7.602742314338684082e-02
-2.200000047683715820e+00 -2.421997040510177612e-01
-2.066666603088378906e+00 -3.977620303630828857e-01
-1.866666674613952637e+00 -1.595544457435607910e+00
-1.399999976158142090e+00 -2.954760789871215820e+00
-7.333333492279052734e-01 -9.421041011810302734e-01
-2.200000047683715820e+00 -2.924841403961181641e+00
-1.733333349227905273e+00 -2.144950389862060547e+00
-1.333333373069763184e+00 -2.408538818359375000e+00
-1.733333349227905273e+00 -1.122246265411376953e+00
-3.333333432674407959e-01 1.513280272483825684e-01
-6.000000238418579102e-01 -1.128097549080848694e-01
-3.333333432674407959e-01 -4.270283877849578857e-01
-2.666666805744171143e-01 -6.327123045921325684e-01
-1.333333402872085571e-01 -1.381963044404983521e-01
0.000000000000000000e+00 -3.060897886753082275e-01
2.666671872138977051e-01 -8.180897682905197144e-02
0.000000000000000000e+00 3.294016420841217041e-02
-4.666671752929687500e-01 3.799362182617187500e-01
-2.000000029802322388e-01 -2.034057676792144775e-01
3.333333432674407959e-01 -5.635528564453125000e-01
1.333333402872085571e-01 -2.198028564453125000e-02
-1.999994963407516479e-01 5.105031132698059082e-01
0.000000000000000000e+00 -7.773996889591217041e-02
1.999994963407516479e-01 -2.794713377952575684e-01
4.000000059604644775e-01 1.472493559122085571e-01
4.000000059604644775e-01 1.133407577872276306e-01
-6.666661500930786133e-01 6.094823479652404785e-01
1.999994963407516479e-01 -5.065160393714904785e-01
2.000005096197128296e-01 1.562332212924957275e-01
-1.333338469266891479e-01 2.101389616727828979e-01
0.000000000000000000e+00 1.727066040039062500e-01
2.000005096197128296e-01 -3.181396424770355225e-01
5.333328247070312500e-01 1.682505309581756592e-01
4.666666686534881592e-01 2.609517276287078857e-01
0.000000000000000000e+00 7.070780396461486816e-01
2.000000029802322388e-01 2.732411623001098633e-01
3.733333349227905273e+00 5.256196975708007812e+00
4.000000000000000000e+00 1.453027367591857910e+00
3.133333444595336914e+00 2.112559080123901367e+00
1.333333402872085571e-01 3.479227721691131592e-01
-1.200000047683715820e+00 6.169474124908447266e-01
-4.000000059604644775e-01 -3.017374686896800995e-02
-9.333333373069763184e-01 1.023508682847023010e-01
-1.333333373069763184e+00 2.897725403308868408e-01
-6.666666865348815918e-01 -1.340685009956359863e+00
-4.666666686534881592e-01 -1.437889575958251953e+00
-2.666666805744171143e-01 -6.729532778263092041e-02
-3.333333432674407959e-01 -3.880716860294342041e-01
-4.000000059604644775e-01 -1.011556014418601990e-01
1.333333402872085571e-01 -2.697581052780151367e-01
1.333333402872085571e-01 -6.322103142738342285e-01
2.000000029802322388e-01 3.356302976608276367e-01
3.333333432674407959e-01 3.538146913051605225e-01
-6.666667014360427856e-02 2.144348174333572388e-01
-4.000000059604644775e-01 5.776234865188598633e-01
-4.666666686534881592e-01 -4.198811948299407959e-02
0.000000000000000000e+00 -1.075745701789855957e+00
3.666666746139526367e+00 3.341878175735473633e+00
3.533333301544189453e+00 1.988480687141418457e+00
2.400000095367431641e+00 2.744484424591064453e+00
0.000000000000000000e+00 9.794962406158447266e-01
-1.466666698455810547e+00 -9.759460687637329102e-01
-5.333333611488342285e-01 -2.227315306663513184e-01
-2.000000000000000000e+00 -1.920814990997314453e+00
-1.733333349227905273e+00 -2.713228464126586914e+00
-1.200000047683715820e+00 -2.540802955627441406e+00
-1.399999976158142090e+00 -1.217687964439392090e+00
-7.333333492279052734e-01 -5.834879279136657715e-01
-1.333333402872085571e-01 -9.763468503952026367e-01
-5.333333611488342285e-01 -3.993214964866638184e-01
-6.000000238418579102e-01 8.513387292623519897e-02
-4.666666686534881592e-01 -7.721822261810302734e-01
-6.666667014360427856e-02 -4.591227173805236816e-01
0.000000000000000000e+00 -1.108530685305595398e-01
6.666667014360427856e-02 4.340708553791046143e-01
-3.666666746139526367e-01 5.205790325999259949e-02
5.000000000000000000e-01 1.900909394025802612e-01
6.666667014360427856e-02 -1.825832128524780273e+00
-1.066666722297668457e+00 -1.649881005287170410e+00
-7.333333492279052734e-01 -1.025937914848327637e+00
-3.333333432674407959e-01 -6.926269829273223877e-02
-6.666667014360427856e-02 -9.933939576148986816e-01
-4.666666686534881592e-01 1.613972932100296021e-01
-2.000000029802322388e-01 -4.042561631649732590e-03
0.000000000000000000e+00 -7.935821413993835449e-01
0.000000000000000000e+00 2.042867094278335571e-01
-1.333333402872085571e-01 -2.735697478055953979e-02
1.333333402872085571e-01 -5.353698879480361938e-02
2.000000029802322388e-01 -1.938639283180236816e-01
0.000000000000000000e+00 3.900085389614105225e-01
-3.333333432674407959e-01 7.963002473115921021e-02
-2.666666805744171143e-01 -1.416661590337753296e-01
-1.333333402872085571e-01 -4.345194399356842041e-01
-1.333333402872085571e-01 -8.562316745519638062e-02
-6.666667014360427856e-02 -1.045420318841934204e-01
-6.666667014360427856e-02 -1.770294159650802612e-01
-1.333333402872085571e-01 -6.819661241024732590e-03
-1.333333402872085571e-01 -9.349720925092697144e-02
-6.666667014360427856e-02 -1.645767241716384888e-01
-2.000000029802322388e-01 -1.037007644772529602e-01
6.666667014360427856e-02 -2.983398362994194031e-02
2.000000029802322388e-01 -2.977406680583953857e-01
4.000000059604644775e-01 2.793563902378082275e-01
-2.000000029802322388e-01 1.731714904308319092e-01
6.000000238418579102e-01 5.103047490119934082e-01
3.333333432674407959e-01 -6.608245968818664551e-01
-1.333333402872085571e-01 1.474570751190185547e+00
-4.000000059604644775e-01 -4.060577452182769775e-01
-2.666666805744171143e-01 -2.113703340291976929e-01
-1.333333402872085571e-01 -3.696406185626983643e-01
0.000000000000000000e+00 -1.220703125000000000e-01
6.666667014360427856e-02 -1.203852370381355286e-01
-6.666667014360427856e-02 4.508921131491661072e-02
0.000000000000000000e+00 6.616210937500000000e-02
0.000000000000000000e+00 -1.677439361810684204e-01
6.666667014360427856e-02 1.064473465085029602e-01
1.333333402872085571e-01 -4.108123853802680969e-02
2.000000029802322388e-01 1.181950867176055908e-01
1.333333402872085571e-01 1.472178101539611816e-01
1.333333402872085571e-01 2.189371734857559204e-01
1.666666716337203979e-01 1.161249801516532898e-01
3.333333507180213928e-02 1.088750213384628296e-01
1.733333349227905273e+00 2.304412871599197388e-01
3.533333301544189453e+00 5.359768867492675781e+00
2.466666698455810547e+00 2.415454149246215820e+00
0.000000000000000000e+00 7.803212404251098633e-01
-1.399999976158142090e+00 -1.983351588249206543e+00
-1.266666650772094727e+00 -2.107930421829223633e+00
-9.333333373069763184e-01 -1.253023266792297363e+00
-6.666666865348815918e-01 -5.388031005859375000e-01
-4.666666686534881592e-01 -4.584757611155509949e-02
-4.000000059604644775e-01 -2.857910096645355225e-01
-1.333333402872085571e-01 -3.856516480445861816e-01
-1.333333402872085571e-01 -4.244109988212585449e-01
-1.333333402872085571e-01 2.042338065803050995e-02
2.000000029802322388e-01 -8.888550102710723877e-02
9.333333373069763184e-01 -6.265258789062500000e-02
2.066666603088378906e+00 3.661063671112060547e+00
2.266666650772094727e+00 3.783772706985473633e+00
7.333333492279052734e-01 6.905273199081420898e-01
6.666667014360427856e-02 1.201422095298767090e+00
-6.666666865348815918e-01 -1.450776219367980957e+00
-1.466666698455810547e+00 -1.988718628883361816e+00
-7.333333492279052734e-01 -2.048253297805786133e+00
-4.000000059604644775e-01 -8.415862917900085449e-01
-2.000000029802322388e-01 -1.090037003159523010e-01
-6.000000238418579102e-01 -1.735036224126815796e-01
-6.000000238418579102e-01 -6.932271271944046021e-02
-6.000000238418579102e-01 -9.258778691291809082e-01
-7.333333492279052734e-01 -6.237365603446960449e-01
-4.666666686534881592e-01 -7.745239138603210449e-01
9.333333373069763184e-01 -6.380869746208190918e-01
1.200000047683715820e+00 1.358693391084671021e-01
-8.000000119209289551e-01 5.104817748069763184e-01
-1.333333402872085571e-01 -1.450678467750549316e+00
-6.666667014360427856e-02 -3.495371639728546143e-01
-3.333333432674407959e-01 4.803985655307769775e-01
-4.666666686534881592e-01 -2.271697968244552612e-01
6.666667014360427856e-02 -4.614796936511993408e-01
1.533333301544189453e+00 5.924077510833740234e+00
1.366666674613952637e+00 1.165576219558715820e+00
3.333333432674407959e-01 1.970449805259704590e+00
-1.000000000000000000e+00 -1.007065892219543457e+00
-8.666666746139526367e-01 -1.699461817741394043e+00
-6.666666865348815918e-01 -6.581349968910217285e-01
-7.666666507720947266e-01 -5.555114746093750000e-01
3.666666746139526367e-01 -2.814412415027618408e-01
5.333333611488342285e-01 1.307271271944046021e-01
-6.666667014360427856e-02 9.208272099494934082e-01
-8.000000119209289551e-01 9.197072386741638184e-01
-2.000000029802322388e-01 -2.956024110317230225e-01
-2.000000029802322388e-01 -8.527323603630065918e-02
-2.666666805744171143e-01 -2.354593873023986816e-01
-2.666666805744171143e-01 -1.803161650896072388e-01
-2.666666805744171143e-01 -2.979303896427154541e-01
-6.666667014360427856e-02 -2.316970825195312500e-01
2.333333343267440796e-01 -3.074264526367187500e-01
-4.999994933605194092e-01 9.536641091108322144e-02
-1.333338469266891479e-01 7.853648066520690918e-02
0.000000000000000000e+00 -6.656829714775085449e-01
0.000000000000000000e+00 2.814208865165710449e-01
6.666717678308486938e-02 -1.250493377447128296e-01
-6.666717678308486938e-02 -2.211507176980376244e-03
-1.333333402872085571e-01 1.047495529055595398e-01
-1.999994963407516479e-01 -1.583541929721832275e-01
0.000000000000000000e+00 -1.241638213396072388e-01
1.333328187465667725e-01 -2.156784087419509888e-01
6.666667014360427856e-02 1.077143326401710510e-01
0.000000000000000000e+00 1.484476774930953979e-01
-6.666667014360427856e-02 2.250162651762366295e-03
2.000000029802322388e-01 -1.012674998492002487e-02
4.666666686534881592e-01 -8.360290527343750000e-02
2.666666805744171143e-01 3.655578494071960449e-01
-1.333333402872085571e-01 5.550369024276733398e-01
5.666666626930236816e-01 1.028305068612098694e-01
6.333333253860473633e-01 -3.394154906272888184e-01
3.333333432674407959e-01 1.291287183761596680e+00
6.666667014360427856e-02 2.961730957031250000e-01
1.866666674613952637e+00 -7.927957922220230103e-02
3.666666746139526367e+00 3.487082004547119141e+00
3.066666603088378906e+00 3.037417650222778320e+00
1.266666650772094727e+00 2.376713991165161133e+00
-1.000000000000000000e+00 7.221028804779052734e-01
-1.333333373069763184e+00 -7.767476439476013184e-01
-2.099999904632568359e+00 -2.179500341415405273e+00
-1.033333301544189453e+00 -1.110687255859375000e+00
-1.600000023841857910e+00 -1.241651415824890137e+00
-5.333333611488342285e-01 -1.822044849395751953e+00
-7.333333492279052734e-01 -7.428426146507263184e-01
-8.000000119209289551e-01 -3.055816590785980225e-01
-6.666666865348815918e-01 -9.193918704986572266e-01
-6.000000238418579102e-01 -7.841441035270690918e-01
-4.666666686534881592e-01 -3.888168334960937500e-01
-4.666666686534881592e-01 -3.234196901321411133e-01
-4.000000059604644775e-01 -1.683939546346664429e-01
-4.000000059604644775e-01 -3.569722473621368408e-01
-4.000000059604644775e-01 -2.796686887741088867e-01
-2.000000029802322388e-01 -4.416132569313049316e-01
-6.666667014360427856e-02 -3.140187561511993408e-01
1.533333301544189453e+00 5.058746337890625000e+00
8.000000119209289551e-01 1.264757275581359863e+00
-6.000000238418579102e-01 3.903584778308868408e-01
-1.333333373069763184e+00 -1.632469654083251953e+00
-1.466666698455810547e+00 -1.781331419944763184e+00
-9.333328008651733398e-01 -1.843549609184265137e+00
-8.000004887580871582e-01 -1.221386194229125977e+00
-6.666661500930786133e-01 -5.137395262718200684e-01
-3.333333432674407959e-01 -2.374003082513809204e-01
-2.666671872138977051e-01 -2.625864744186401367e-01
-1.333328187465667725e-01 -1.924886107444763184e-01
2.333330810070037842e-01 -2.407722473144531250e-01
6.999997496604919434e-01 -6.206842884421348572e-02
2.933333396911621094e+00 5.276710510253906250e+00
1.000000000000000000e+00 3.621279954910278320e+00
-2.000000029802322388e-01 1.716672778129577637e+00
-6.666666865348815918e-01 -3.986816480755805969e-02
-7.333333492279052734e-01 -3.199188113212585449e-01
-5.333333611488342285e-01 -7.755197882652282715e-01
-7.333333492279052734e-01 -5.292053222656250000e-01
-9.333333373069763184e-01 -2.776397764682769775e-01
-9.333333373069763184e-01 -9.342448115348815918e-01
-7.333333492279052734e-01 -1.056211352348327637e+00
-2.000000029802322388e-01 -9.839497804641723633e-01
-2.666666805744171143e-01 -7.588287591934204102e-01
-7.333333492279052734e-01 9.104817360639572144e-02
-4.666666686534881592e-01 -2.448567748069763184e-01
3.666666746139526367e-01 -4.087554812431335449e-01
4.333333373069763184e-01 1.803965270519256592e-01
7.333333492279052734e-01 -1.662984192371368408e-01
-1.533333301544189453e+00 -5.526794433593750000e+00
-6.666661500930786133e-01 -1.389168262481689453e+00
-2.666666805744171143e-01 -6.397644281387329102e-01
-1.066666722297668457e+00 -1.057935595512390137e+00
6.666615605354309082e-02 -2.016098052263259888e-01
1.333333402872085571e-01 -1.571863740682601929e-01
4.666666686534881592e-01 1.083496063947677612e-01
4.000000059604644775e-01 1.026011183857917786e-01
6.666717678308486938e-02 4.390004575252532959e-01
1.700000524520874023e+00 -6.231791153550148010e-02
1.133333325386047363e+00 4.139746665954589844e+00
-1.866666674613952637e+00 -2.006359815597534180e+00
0.000000000000000000e+00 -5.276896059513092041e-02
2.666666805744171143e-01 2.726125121116638184e-01
6.666717678308486938e-02 1.880981475114822388e-01
-1.333338469266891479e-01 3.733744323253631592e-01
-2.666666805744171143e-01 -1.001434326171875000e-01
3.333333432674407959e-01 -1.561594605445861816e-01
2.000000029802322388e-01 -2.544169127941131592e-01
-2.000000029802322388e-01 6.488958001136779785e-01
7.333338260650634766e-01 -1.213414520025253296e-01
3.333333432674407959e-01 1.118886828422546387e+00
2.599999904632568359e+00 7.239080071449279785e-01
2.866666555404663086e+00 5.681002616882324219e+00
1.066666722297668457e+00 6.912261843681335449e-01
-3.666666746139526367e-01 2.978006899356842041e-01
-1.433333277702331543e+00 -2.649048805236816406e+00
-2.866666555404663086e+00 -1.053316235542297363e+00
-6.666666865348815918e-01 -9.811961054801940918e-01
2.666666805744171143e-01 -1.377142310142517090e+00
3.333333432674407959e-01 -2.388448119163513184e-01
-2.000000029802322388e-01 9.545277953147888184e-01
-5.333333611488342285e-01 -1.249572783708572388e-01
-5.333333611488342285e-01 -1.897349059581756592e-01
-5.333333611488342285e-01 -3.394500613212585449e-01
-1.333333402872085571e-01 -3.099100887775421143e-01
1.266666650772094727e+00 -5.342386960983276367e-01
1.133333325386047363e+00 3.175394833087921143e-01
-7.333333492279052734e-01 7.711791899055242538e-03
-3.000000119209289551e-01 -1.416263818740844727e+00
-2.333333343267440796e-01 -4.805704578757286072e-02
6.666667014360427856e-02 -3.898264467716217041e-01
5.333333611488342285e-01 -2.447784394025802612e-01
-3.000000119209289551e-01 1.628188014030456543e+00
-8.666666746139526367e-01 -3.758229613304138184e-01
-1.133333325386047363e+00 -1.347274780273437500e+00
-5.000000000000000000e-01 5.535064935684204102e-01
1.666666716337203979e-01 -7.553130984306335449e-01
6.666666865348815918e-01 -2.206400483846664429e-01
-1.333333402872085571e-01 9.986439943313598633e-01
-4.666666686534881592e-01 6.987619996070861816e-01
-6.000000238418579102e-01 -4.568115174770355225e-01
-2.000000029802322388e-01 -8.754069358110427856e-02
-6.666667014360427856e-02 -8.559163212776184082e-01
-6.666667014360427856e-02 1.411275267601013184e-01
-6.666667014360427856e-02 -3.300476074218750000e-02
0.000000000000000000e+00 -1.204650849103927612e-01
-4.444478452205657959e-02 3.723042830824851990e-02
1.666666626930236816e+00 1.662525415420532227e+00
-2.666666805744171143e-01 2.578094601631164551e-01
-5.333333611488342285e-01 1.042427539825439453e+00
0.000000000000000000e+00 -1.010888695716857910e+00
1.333333402872085571e-01 -5.709869265556335449e-01
6.666667014360427856e-02 6.753122806549072266e-01
-1.333333402872085571e-01 1.502105742692947388e-01
-2.000000029802322388e-01 -6.260172463953495026e-03
-2.000000029802322388e-01 -2.246154844760894775e-01
-1.333333402872085571e-01 -2.156890928745269775e-01
-4.333333373069763184e-01 -1.583913117647171021e-01
-6.333333253860473633e-01 -1.627380400896072388e-01
-2.000000029802322388e-01 -1.230129957199096680e+00
-2.000000029802322388e-01 -3.025207519531250000e-01
-1.333333402872085571e-01 4.215698242187500000e-01
6.666666865348815918e-01 -7.579650729894638062e-02
2.599999904632568359e+00 3.220524072647094727e+00
4.133333206176757812e+00 2.580474853515625000e+00
3.599999904632568359e+00 2.988433837890625000e+00
9.333333373069763184e-01 2.397489309310913086e+00
-1.666666626930236816e+00 -9.026306271553039551e-01
-1.866666674613952637e+00 -6.799377202987670898e-01
-1.266666650772094727e+00 -1.697919726371765137e+00
-2.333333343267440796e-01 -1.378507494926452637e+00
-1.433333277702331543e+00 -4.064839780330657959e-01
-6.000000238418579102e-01 -4.317983090877532959e-01
-3.333338499069213867e-01 -1.084256529808044434e+00
-1.333333402872085571e-01 3.966522216796875000e-02
-1.333333402872085571e-01 1.488749170675873756e-03
-1.333333402872085571e-01 1.764271967113018036e-02
6.666717678308486938e-02 -4.682515561580657959e-02
-6.666717678308486938e-02 -5.688781663775444031e-02
-1.333333402872085571e-01 2.639831602573394775e-01
6.666717678308486938e-02 -2.839192748069763184e-01
1.999994963407516479e-01 -4.017639160156250000e-02
-1.999994963407516479e-01 2.159311920404434204e-01
-4.000000059604644775e-01 1.764531433582305908e-01
-2.000005096197128296e-01 -5.178309082984924316e-01
6.666717678308486938e-02 -2.947626709938049316e-01
6.666615605354309082e-02 -3.456929698586463928e-02
0.000000000000000000e+00 1.690434813499450684e-01
0.000000000000000000e+00 -2.121378667652606964e-02
-6.666615605354309082e-02 -1.207275409251451492e-02
4.666661620140075684e-01 1.817728765308856964e-02
-4.666661620140075684e-01 -1.212056502699851990e-01
-1.333338469266891479e-01 6.746185421943664551e-01
0.000000000000000000e+00 -7.983525395393371582e-01
5.333338379859924316e-01 7.961222529411315918e-02
7.333333492279052734e-01 2.755991555750370026e-02
-8.666666746139526367e-01 9.358571171760559082e-01
6.666615605354309082e-02 -4.775136411190032959e-01
2.000005096197128296e-01 -4.614023864269256592e-01
0.000000000000000000e+00 4.707061648368835449e-01
-1.333333402872085571e-01 1.706319153308868408e-01
3.333328366279602051e-01 -1.921412199735641479e-01
3.000005185604095459e-01 -5.787302553653717041e-02
8.999999761581420898e-01 6.988881230354309082e-01
4.199999809265136719e+00 6.008425712585449219e+00
3.200000047683715820e+00 1.731978297233581543e+00
4.000000059604644775e-01 5.380014777183532715e-01
-1.533333301544189453e+00 2.579304873943328857e-01
-1.399999976158142090e+00 -2.608809471130371094e+00
-1.333333373069763184e+00 -9.408396482467651367e-01
-8.000000119209289551e-01 -1.459862232208251953e+00
-1.733333349227905273e+00 -1.393880248069763184e+00
-1.333333402872085571e-01 2.090942412614822388e-01
1.133333325386047363e+00 -5.888061597943305969e-02
3.333333253860473633e+00 4.257000923156738281e+00
2.733333349227905273e+00 3.427972316741943359e+00
1.866666674613952637e+00 2.184973239898681641e+00
7.333333492279052734e-01 1.101033568382263184e+00
-1.000000000000000000e+00 3.959350585937500000e-01
-2.133333444595336914e+00 -1.520812958478927612e-01
-2.266666650772094727e+00 -1.708235621452331543e+00
-2.266666650772094727e+00 -2.619956493377685547e+00
-2.533333301544189453e+00 -1.886718750000000000e+00
-2.200000047683715820e+00 -2.814845800399780273e+00
-1.000000000000000000e+00 -2.654326438903808594e+00
-4.666666686534881592e-01 -1.211837768554687500e+00
-1.666666626930236816e+00 1.683624237775802612e-01
-2.333333343267440796e-01 1.906890869140625000e-01
-1.666666716337203979e-01 -1.761377930641174316e+00
1.333333402872085571e-01 5.354461669921875000e-01
-7.333333492279052734e-01 -3.409708738327026367e-01
-6.000000238418579102e-01 5.689147710800170898e-01
-4.000000059604644775e-01 -1.161898851394653320e+00
6.666615605354309082e-02 -5.907948687672615051e-02
2.666666805744171143e-01 -3.051905333995819092e-01
-2.666666805744171143e-01 4.100026488304138184e-01
-6.000000238418579102e-01 2.203684449195861816e-01
-4.000000059604644775e-01 -6.684117913246154785e-01
2.666666805744171143e-01 -4.890701174736022949e-01
1.333333402872085571e-01 -2.076329588890075684e-01
0.000000000000000000e+00 6.355463862419128418e-01
-3.333333432674407959e-01 -2.293141633272171021e-01
-2.666666805744171143e-01 5.217641219496726990e-02
-4.000000059604644775e-01 -4.869308471679687500e-01
1.200000047683715820e+00 -4.890599548816680908e-01
2.733333826065063477e+00 3.592234849929809570e+00
3.400000095367431641e+00 3.350145578384399414e+00
1.399999976158142090e+00 9.006927609443664551e-01
-2.666666805744171143e-01 -6.703389286994934082e-01
-1.233333349227905273e+00 -5.270904302597045898e-01
-1.133333325386047363e+00 -1.062888622283935547e+00
-1.066666722297668457e+00 -1.304452538490295410e+00
-1.133333325386047363e+00 -5.550639033317565918e-01
-7.333333492279052734e-01 -7.197021245956420898e-01
-2.666666805744171143e-01 -9.169321656227111816e-01
0.000000000000000000e+00 -3.663421571254730225e-01
-5.333333611488342285e-01 -1.299211621284484863e+00
-6.000000238418579102e-01 -2.844462096691131592e-01
-3.333333432674407959e-01 -4.551147520542144775e-01
-2.666666805744171143e-01 -6.213796138763427734e-01
0.000000000000000000e+00 -1.417541503906250000e-02
-2.666666805744171143e-01 -2.039276063442230225e-01
-6.000000238418579102e-01 2.259175628423690796e-01
-6.000000238418579102e-01 -4.363617002964019775e-01
-4.666666686534881592e-01 -7.150400876998901367e-01
-3.333333432674407959e-01 -4.604004025459289551e-01
-6.000000238418579102e-01 -3.106648623943328857e-01
-4.666666686534881592e-01 -1.757161468267440796e-01
-2.666666805744171143e-01 -6.472533941268920898e-01
-3.333333432674407959e-01 -1.668406128883361816e-01
-2.666666805744171143e-01 -6.232605129480361938e-02
-3.333333432674407959e-01 -4.059458374977111816e-01
-3.333338499069213867e-01 -6.085611879825592041e-02
-2.666666805744171143e-01 -4.059534668922424316e-01
-1.999994963407516479e-01 -2.193140685558319092e-01
-2.000005096197128296e-01 -1.941192597150802612e-01
-1.333333402872085571e-01 -1.508672088384628296e-01
3.333338499069213867e-01 -1.861053407192230225e-01
4.666661620140075684e-01 -5.804087221622467041e-02
-3.333328366279602051e-01 6.899414062500000000e-01
4.000000059604644775e-01 2.572235167026519775e-01
3.333333432674407959e-01 -8.837107419967651367e-01
-1.333333402872085571e-01 1.506464600563049316e+00
-2.000000029802322388e-01 -5.640035271644592285e-01
-1.333333402872085571e-01 -1.680145263671875000e-01
0.000000000000000000e+00 -3.654531016945838928e-02
6.666615605354309082e-02 -2.012466490268707275e-01
2.000005096197128296e-01 1.671895384788513184e-01
4.666666686534881592e-01 7.573954295367002487e-03
2.666666805744171143e-01 1.828313171863555908e-01
2.000000000000000000e+00 7.491577267646789551e-01
3.866666555404663086e+00 4.392961502075195312e+00
3.200000047683715820e+00 2.046647071838378906e+00
6.666667014360427856e-02 7.052917480468750000e-01
-1.733333349227905273e+00 -7.375590205192565918e-01
-1.399999976158142090e+00 -4.267008602619171143e-01
-1.399999976158142090e+00 -2.207711696624755859e+00
-4.333333373069763184e-01 -7.249623537063598633e-01
-5.666666626930236816e-01 -1.003676295280456543e+00
-2.000000029802322388e-01 2.999267540872097015e-02
-1.333333402872085571e-01 2.222290039062500000e-01
-6.666667014360427856e-02 -1.006378158926963806e-01
-6.666667014360427856e-02 -6.972046196460723877e-02
1.333333402872085571e-01 -4.529937803745269775e-01
2.866666555404663086e+00 2.258035182952880859e+00
1.799999952316284180e+00 3.436699390411376953e+00
7.333333492279052734e-01 1.524839282035827637e+00
8.000000119209289551e-01 1.203470900654792786e-01
9.333333373069763184e-01 -3.706522583961486816e-01
2.000000029802322388e-01 6.683166623115539551e-01
5.333333611488342285e-01 7.755818963050842285e-01
-1.333333402872085571e-01 -3.064778745174407959e-01
4.000000059604644775e-01 1.399991869926452637e+00
3.333333432674407959e-01 -9.912374019622802734e-01
-6.666667014360427856e-02 4.887593686580657959e-01
-1.066666722297668457e+00 1.222737655043601990e-01
-1.466666698455810547e+00 -1.623189300298690796e-01
-2.299999952316284180e+00 -1.523673534393310547e+00
-1.833333373069763184e+00 -1.303009033203125000e+00
-1.200000047683715820e+00 -2.447416067123413086e+00
-1.200000047683715820e+00 -2.155558347702026367e+00
-1.066666722297668457e+00 -7.111073732376098633e-01
-6.666666865348815918e-01 -1.393173217773437500e+00
-1.933333277702331543e+00 -6.515604853630065918e-01
-1.066666722297668457e+00 -5.916727781295776367e-01
-6.666666865348815918e-01 -2.320507764816284180e+00
-6.666667014360427856e-02 5.817698240280151367e-01
1.333333402872085571e-01 -1.537078917026519775e-01
-8.000000119209289551e-01 3.448649048805236816e-01
-3.333333432674407959e-01 -9.846293181180953979e-02
-1.333333402872085571e-01 -9.281280636787414551e-01
-2.000000029802322388e-01 3.886088132858276367e-01
-2.000000029802322388e-01 3.013305738568305969e-02
1.000000014901161194e-01 -2.709004580974578857e-01
5.666666626930236816e-01 1.635538786649703979e-02
2.400000095367431641e+00 2.500566720962524414e+00
2.599999904632568359e+00 2.044472217559814453e+00
6.666667014360427856e-02 -2.178090363740921021e-01
-1.666666626930236816e+00 2.003662139177322388e-01
-2.066666603088378906e+00 -2.189666748046875000e+00
-1.533333301544189453e+00 -1.261548876762390137e+00
-6.666666865348815918e-01 -9.079447388648986816e-01
-3.333333432674407959e-01 -3.799626529216766357e-01
-1.999994963407516479e-01 -4.492096006870269775e-01
-2.000000029802322388e-01 -3.417968750000000000e-03
-1.333338469266891479e-01 -2.489974945783615112e-01
-6.666667014360427856e-02 -1.522445678710937500e-01
6.666667014360427856e-02 -7.625885307788848877e-02
0.000000000000000000e+00 -3.695780411362648010e-02
-6.666667014360427856e-02 1.304443329572677612e-01
6.666667014360427856e-02 -7.741241157054901123e-02
1.333338469266891479e-01 -6.841227412223815918e-02
-2.000005096197128296e-01 1.542088836431503296e-01
-1.333328187465667725e-01 1.157613098621368408e-01
6.666615605354309082e-02 -3.815399110317230225e-01
2.000005096197128296e-01 1.017608679831027985e-02
6.666667014360427856e-02 1.389480531215667725e-01
0.000000000000000000e+00 2.171437591314315796e-01
1.333328187465667725e-01 -5.842895433306694031e-02
1.333338469266891479e-01 1.057027187198400497e-02
1.999994963407516479e-01 2.168980985879898071e-01
3.333333432674407959e-01 6.179758533835411072e-02
3.333338499069213867e-01 2.544225156307220459e-01
3.333328366279602051e-01 3.769800961017608643e-01
2.333333730697631836e+00 2.801273107528686523e+00
3.866666555404663086e+00 2.737106323242187500e+00
-1.200000047683715820e+00 -2.199274778366088867e+00
-1.000000000000000000e+00 -7.984293699264526367e-01
-1.266666650772094727e+00 -3.408620059490203857e-01
-1.466666698455810547e+00 -2.533732056617736816e-01
-1.666666716337203979e-01 -4.943603575229644775e-01
1.833333373069763184e+00 1.593556702136993408e-01
2.066666603088378906e+00 1.589427709579467773e+00
4.666666686534881592e-01 1.512998461723327637e+00
-1.000000000000000000e+00 -1.266473412513732910e+00
-5.333333611488342285e-01 -2.517868041992187500e+00
-6.000000238418579102e-01 -5.269368290901184082e-01
-4.666666686534881592e-01 -3.762217164039611816e-01
-4.000000059604644775e-01 -6.714192628860473633e-01
-2.666666805744171143e-01 -2.612396180629730225e-01
-2.000000029802322388e-01 -3.402964174747467041e-01
4.000000059604644775e-01 -1.700998991727828979e-01
1.000000014901161194e-01 -5.656433105468750000e-02
6.666666865348815918e-01 2.622914612293243408e-01
4.000000059604644775e-01 -1.996002197265625000e-01
0.000000000000000000e+00 -2.856160402297973633e-01
5.333333611488342285e-01 3.572764098644256592e-01
2.000000029802322388e-01 -3.617177307605743408e-01
-2.000000029802322388e-01 1.014416456222534180e+00
-6.666667014360427856e-02 -2.507670223712921143e-01
3.333333507180213928e-02 -2.413635253906250000e-01
3.333333507180213928e-02 -2.070017457008361816e-01
-2.000000029802322388e-01 -3.454030454158782959e-01
-2.666666805744171143e-01 3.168263733386993408e-01
-3.333333507180213928e-02 -3.650156557559967041e-01
3.000000119209289551e-01 -3.916229307651519775e-01
0.000000000000000000e+00 1.719472259283065796e-01
-5.666666626930236816e-01 5.135487914085388184e-01
-7.666666507720947266e-01 -3.132425844669342041e-01
0.000000000000000000e+00 -8.979461789131164551e-01
0.000000000000000000e+00 -4.249918758869171143e-01
-9.333333373069763184e-01 2.260508239269256592e-01
-2.666666805744171143e-01 -1.198380589485168457e+00
-4.000000059604644775e-01 -8.342082053422927856e-02
1.333333402872085571e-01 8.792012184858322144e-02
-6.666666865348815918e-01 -5.679789185523986816e-01
2.000000029802322388e-01 2.545735538005828857e-01
2.666666805744171143e-01 -6.185109615325927734e-01
-1.333333402872085571e-01 8.612263798713684082e-01
1.333333402872085571e-01 -2.045277953147888184e-01
5.333333611488342285e-01 -2.451884001493453979e-01
1.600000023841857910e+00 5.688842535018920898e-01
2.000000029802322388e-01 5.478118658065795898e-01
1.000000000000000000e+00 -7.650766968727111816e-01
4.066666603088378906e+00 3.319646120071411133e+00
-1.033333301544189453e+00 -2.646175146102905273e+00
-2.133333444595336914e+00 -2.326497435569763184e-01
-2.200000047683715820e+00 -1.777292847633361816e+00
-2.200000047683715820e+00 -2.444390773773193359e+00
-1.866666674613952637e+00 -2.238840818405151367e+00
-1.466666698455810547e+00 -2.503318309783935547e+00
-1.066666722297668457e+00 -1.244163036346435547e+00
-7.333333492279052734e-01 -7.737060785293579102e-01
-6.666666865348815918e-01 -1.635681092739105225e-01
-5.333333611488342285e-01 -2.794189453125000000e-01
-4.000000059604644775e-01 -5.164031982421875000e-01
-4.666666686534881592e-01 -3.216532468795776367e-01
-4.666666686534881592e-01 -1.951385438442230225e-01
-3.333338499069213867e-01 -3.529744446277618408e-01
-2.666666805744171143e-01 -2.346191406250000000e-01
-3.333328366279602051e-01 -1.134948730468750000e-01
-4.000005125999450684e-01 -1.859390288591384888e-01
-2.000000029802322388e-01 -3.191085755825042725e-01
0.000000000000000000e+00 -3.531392514705657959e-01
-2.666666805744171143e-01 -2.676595002412796021e-02
-3.333333432674407959e-01 6.670430302619934082e-02
0.000000000000000000e+00 -4.458750486373901367e-01
1.333338469266891479e-01 -2.300033569335937500e-01
-6.666717678308486938e-02 1.888203918933868408e-01
3.333338499069213867e-01 1.103622466325759888e-01
3.000000119209289551e-01 -6.396077573299407959e-02
2.333333343267440796e-01 5.295013189315795898e-01
0.000000000000000000e+00 5.485229566693305969e-02
-2.666671872138977051e-01 2.144622802734375000e-01
-1.999994963407516479e-01 -1.420628875494003296e-01
6.666615605354309082e-02 -3.576075136661529541e-01
3.333333432674407959e-01 -4.147440567612648010e-02
4.666671752929687500e-01 1.799316406250000000e-01
2.666666805744171143e-01 4.347330629825592041e-01
1.766666650772094727e+00 -2.013651421293616295e-03
3.066666603088378906e+00 3.330935716629028320e+00
1.000000000000000000e+00 1.893502831459045410e+00
-1.466666698455810547e+00 1.349355131387710571e-01
-1.533333301544189453e+00 -2.098791599273681641e+00
-1.399999976158142090e+00 -2.429955959320068359e+00
-1.733333826065063477e+00 -6.329661011695861816e-01
-1.333333402872085571e-01 -1.640370637178421021e-01
-6.666615605354309082e-02 -1.300712108612060547e+00
8.666661381721496582e-01 4.984863400459289551e-01
1.800000548362731934e+00 -2.420959435403347015e-02
6.000000238418579102e-01 1.846996068954467773e+00
6.666667014360427856e-02 -1.387378931045532227e+00
-2.000000029802322388e-01 -2.137735933065414429e-01
-3.333333432674407959e-01 6.073537468910217285e-01
-2.666666805744171143e-01 -8.271911740303039551e-01
-4.666666686534881592e-01 -9.350483864545822144e-02
-1.333333402872085571e-01 -2.000976502895355225e-01
6.666667014360427856e-02 -6.421661376953125000e-01
0.000000000000000000e+00 2.004191130399703979e-01
2.666666805744171143e-01 7.049560546875000000e-02
1.466666698455810547e+00 2.380943775177001953e+00
2.733333349227905273e+00 1.775543212890625000e+00
-2.666666805744171143e-01 4.776143431663513184e-01
-1.000000000000000000e+00 -1.425846338272094727e+00
-3.333333432674407959e-01 -1.075856536626815796e-01
-4.666666686534881592e-01 -2.828959226608276367e-01
-1.066666722297668457e+00 5.868092775344848633e-01
-9.333333373069763184e-01 -4.214263856410980225e-01
-6.666667014360427856e-02 -1.187732934951782227e+00
-2.666666805744171143e-01 -6.201874017715454102e-01
-3.333333432674407959e-01 4.630493223667144775e-01
-6.666667014360427856e-02 -2.998118102550506592e-01
-6.333333253860473633e-01 -3.361531496047973633e-01
1.000000014901161194e-01 2.969146668910980225e-01
2.666666805744171143e-01 -8.642435669898986816e-01
6.666666865348815918e-01 6.312631964683532715e-01
2.066666603088378906e+00 3.308135867118835449e-01
-6.666667014360427856e-02 7.870798707008361816e-01
-8.000000119209289551e-01 -9.458882808685302734e-01
-6.000000238418579102e-01 -1.173258423805236816e+00
-3.333333432674407959e-01 -7.024708986282348633e-01
-4.000005125999450684e-01 -4.860209226608276367e-01
-2.666666805744171143e-01 -1.520426422357559204e-01
5.000005364418029785e-01 -6.159667968750000000e-01
1.233333349227905273e+00 1.568501815199851990e-02
8.666666746139526367e-01 1.437289476394653320e+00
-6.666667014360427856e-02 -2.040089845657348633e+00
-1.200000047683715820e+00 -2.937113493680953979e-02
-5.333333611488342285e-01 -4.825846254825592041e-01
8.000000119209289551e-01 -5.718434453010559082e-01
3.333333432674407959e-01 4.373138546943664551e-01
-4.666666686534881592e-01 -5.805501341819763184e-01
-2.666666805744171143e-01 -6.537160277366638184e-01
-1.333333402872085571e-01 1.727396622300148010e-02
-6.666667014360427856e-02 -2.055765837430953979e-01
-1.333333402872085571e-01 -8.868408389389514923e-03
-6.666667014360427856e-02 -6.398722529411315918e-02
-1.333333402872085571e-01 -1.927825957536697388e-01
-2.666666805744171143e-01 7.209167629480361938e-02
-2.666666805744171143e-01 -6.569946408271789551e-01
-5.333333611488342285e-01 -2.848704159259796143e-01
-3.333333432674407959e-01 -2.481160461902618408e-01
-1.333333402872085571e-01 -7.775288820266723633e-01
-2.666666805744171143e-01 -1.442464184947311878e-03
-3.333333432674407959e-01 -7.700093835592269897e-02
-4.000000059604644775e-01 -4.155344665050506592e-01
-4.666661620140075684e-01 -3.200235962867736816e-01
7.666661739349365234e-01 -5.062871575355529785e-01
-3.333333507180213928e-02 -5.675410032272338867e-01
3.333333432674407959e-01 9.586568474769592285e-01
2.000000029802322388e-01 2.354512512683868408e-01
-6.666667014360427856e-02 4.945414364337921143e-01
-3.333333432674407959e-01 4.662068560719490051e-03
-2.666666805744171143e-01 -1.953480988740921021e-01
-2.000000029802322388e-01 -4.866068661212921143e-01
-6.666667014360427856e-02 -1.289774626493453979e-01
0.000000000000000000e+00 -1.964223235845565796e-01
-1.999994963407516479e-01 3.126119077205657959e-02
-2.666666805744171143e-01 2.292887307703495026e-03
6.666667014360427856e-02 -3.654861450195312500e-01
4.666661620140075684e-01 -2.498107850551605225e-01
3.333333432674407959e-01 3.169677853584289551e-01
0.000000000000000000e+00 7.004318237304687500e-01
2.666666805744171143e-01 1.377573609352111816e-01
7.333333492279052734e-01 -2.258717864751815796e-01
3.000000000000000000e+00 4.987284183502197266e+00
3.799999952316284180e+00 2.899629831314086914e+00
-7.333333492279052734e-01 -4.585123658180236816e-01
-6.666666865348815918e-01 -1.523189306259155273e+00
-5.333333611488342285e-01 -7.977783083915710449e-01
-1.233333349227905273e+00 -6.129089593887329102e-01
-3.000000119209289551e-01 -4.551421999931335449e-01
2.466666698455810547e+00 9.262145757675170898e-01
1.133333325386047363e+00 2.165597438812255859e+00
-6.666666865348815918e-01 4.410685300827026367e-01
-8.666666746139526367e-01 -6.237100958824157715e-01
-1.133333325386047363e+00 -2.820432424545288086e+00
-1.299999952316284180e+00 5.163594484329223633e-01
-2.366666555404663086e+00 -1.756559252738952637e+00
-2.066666603088378906e+00 -1.499335765838623047e+00
-1.600000023841857910e+00 -3.075377464294433594e+00
-1.399999976158142090e+00 -1.119207739830017090e+00
-7.333328127861022949e-01 -1.158918261528015137e+00
1.333333402872085571e-01 -1.038735985755920410e+00
1.599999547004699707e+00 4.796687602996826172e+00
1.333333373069763184e+00 3.836242556571960449e-01
7.333333492279052734e-01 7.129557132720947266e-01
2.000000029802322388e-01 -9.940490722656250000e-01
-1.133333325386047363e+00 -1.068078637123107910e+00
-1.600000023841857910e+00 -4.563130736351013184e-01
-1.066666126251220703e+00 -1.530107617378234863e+00
-4.666666686534881592e-01 -1.412123560905456543e+00
-1.333333402872085571e-01 -6.321156620979309082e-01
2.000000029802322388e-01 -1.363464295864105225e-01
2.000000029802322388e-01 -2.236989326775074005e-02
6.666666865348815918e-01 3.403569459915161133e-01
4.666661620140075684e-01 1.147908493876457214e-01
-3.333333432674407959e-01 1.760843843221664429e-01
3.366666555404663086e+00 5.612955570220947266e+00
-6.666666865348815918e-01 -1.142513990402221680e+00
1.333333402872085571e-01 1.152916431427001953e+00
-1.333333402872085571e-01 1.738478541374206543e+00
8.666666746139526367e-01 -7.385141849517822266e-01
5.333333611488342285e-01 -1.541463285684585571e-01
2.333333253860473633e+00 3.224637746810913086e+00
-1.600000023841857910e+00 -1.791729688644409180e+00
1.000000000000000000e+00 4.414285182952880859e+00
-1.333333402872085571e-01 -1.744915723800659180e+00
0.000000000000000000e+00 5.193694829940795898e-01
-2.200000047683715820e+00 -1.506223559379577637e+00
-1.666666626930236816e+00 -3.481730222702026367e+00
-2.666666805744171143e-01 -6.114278435707092285e-01
-6.666666865348815918e-01 -1.917790770530700684e+00
-1.666666150093078613e+00 -9.894063472747802734e-01
6.666667014360427856e-02 -2.985056638717651367e-01
1.199999451637268066e+00 2.674713134765625000e-01
-6.666661500930786133e-01 3.023936040699481964e-02
8.666661381721496582e-01 5.994445681571960449e-01
9.333333373069763184e-01 -2.718968689441680908e-01
-4.666666686534881592e-01 5.230783820152282715e-01
-3.999994993209838867e-01 -1.096065282821655273e+00
-3.333333432674407959e-01 -2.477447539567947388e-01
-2.666666805744171143e-01 -3.803400695323944092e-01
-6.666667014360427856e-02 -2.871017456054687500e-01
2.000000029802322388e-01 -2.356023192405700684e-01
2.000000029802322388e-01 3.981984406709671021e-02
0.000000000000000000e+00 3.365488648414611816e-01
0.000000000000000000e+00 1.319366395473480225e-01
2.666666805744171143e-01 -1.254628449678421021e-01
-1.333333402872085571e-01 5.409240722656250000e-02
-2.666666805744171143e-01 4.679865539073944092e-01
-6.666667014360427856e-02 -5.128626227378845215e-01
1.333333402872085571e-01 -2.230326384305953979e-01
6.666667014360427856e-02 7.098286598920822144e-02
6.666667014360427856e-02 2.226023375988006592e-01
1.333333402872085571e-01 -2.772013284265995026e-02
2.000000029802322388e-01 9.928385168313980103e-02
-6.666667014360427856e-02 1.083313003182411194e-01
-2.000000029802322388e-01 3.079823851585388184e-01
3.999994993209838867e-01 -4.156326353549957275e-01
1.733333349227905273e+00 3.410118103027343750e+00
2.799999952316284180e+00 9.414632320404052734e-01
5.333333611488342285e-01 1.397999048233032227e+00
1.333333402872085571e-01 1.956273436546325684e+00
-4.000000059604644775e-01 -5.013743042945861816e-01
-8.666666746139526367e-01 5.616973638534545898e-01
-6.000000238418579102e-01 -1.432043433189392090e+00
-3.333333432674407959e-01 -3.972432315349578857e-01
1.333333402872085571e-01 -5.053365230560302734e-01
5.333333611488342285e-01 -3.191975951194763184e-01
-4.666666686534881592e-01 1.031174778938293457e+00
-6.000000238418579102e-01 4.846760928630828857e-01
-2.666666805744171143e-01 -1.368755102157592773e+00
-2.666666805744171143e-01 -2.914316952228546143e-01
-6.666667014360427856e-02 -5.032348446547985077e-03
2.000000029802322388e-01 -3.610087037086486816e-01
-1.333333402872085571e-01 1.270802766084671021e-01
-5.333333611488342285e-01 -2.057444304227828979e-01
6.999999880790710449e-01 -2.119181305170059204e-01
5.000000000000000000e-01 -1.076834082603454590e+00
1.000000000000000000e+00 -1.049865707755088806e-01
2.400000095367431641e+00 9.352915287017822266e-01
2.066666603088378906e+00 1.590726733207702637e+00
5.333333611488342285e-01 1.940515160560607910e+00
-3.333333432674407959e-01 3.655354678630828857e-01
-5.333333611488342285e-01 -8.832275271415710449e-01
-3.333333432674407959e-01 -7.139872312545776367e-01
1.666666716337203979e-01 -2.088338285684585571e-01
-9.333333373069763184e-01 -2.044824123382568359e+00
-1.000000000000000000e+00 -9.026428461074829102e-01
-7.333333492279052734e-01 -9.787719845771789551e-01
3.333333432674407959e-01 -2.997477352619171143e-01
-2.666666805744171143e-01 -2.747100889682769775e-01
-5.333333611488342285e-01 -1.290202856063842773e+00
-5.333333611488342285e-01 -2.415359497070312500e+00
-4.000000059604644775e-01 1.159100294113159180e+00
-4.666666686534881592e-01 -1.121075391769409180e+00
-4.666666686534881592e-01 1.367462128400802612e-01
1.333333402872085571e-01 -6.986134648323059082e-01
1.333333402872085571e-01 -3.100321590900421143e-01
-4.000000059604644775e-01 8.237324953079223633e-01
-1.033333301544189453e+00 -1.413004547357559204e-01
-6.333333253860473633e-01 -8.506917357444763184e-01
3.666666746139526367e-01 1.969370543956756592e-01
1.399999976158142090e+00 6.143096685409545898e-01
3.000000000000000000e+00 1.266841650009155273e+00
2.799999952316284180e+00 1.085441112518310547e+00
1.799999952316284180e+00 2.675382375717163086e+00
-4.000000059604644775e-01 3.688029050827026367e-01
-1.200000047683715820e+00 -1.764103174209594727e+00
-1.666666626930236816e+00 -7.044779658317565918e-01
-2.033333301544189453e+00 -1.449247241020202637e+00
-1.366666674613952637e+00 -2.132906198501586914e+00
-1.000000000000000000e+00 -2.494668483734130859e+00
-6.666666865348815918e-01 -1.191792786121368408e-01
-6.000000238418579102e-01 -8.705922365188598633e-01
-5.333333611488342285e-01 -1.654988676309585571e-01
-2.000000029802322388e-01 -5.603729486465454102e-01
-3.333333432674407959e-01 -3.489440977573394775e-01
-5.333333611488342285e-01 1.644856780767440796e-01
-3.333333432674407959e-01 -5.733795166015625000e-01
-4.000000059604644775e-01 -5.907074213027954102e-01
-4.000000059604644775e-01 -1.069386824965476990e-01
-2.666666805744171143e-01 -5.423543453216552734e-01
-1.999994963407516479e-01 -3.368916809558868408e-01
-4.666666686534881592e-01 -1.770517975091934204e-01
-2.000000029802322388e-01 -1.905283629894256592e-01
1.333333402872085571e-01 -6.425903439521789551e-01
-2.000000029802322388e-01 1.905059814453125000e-02
-2.666666805744171143e-01 2.843241393566131592e-01
-2.666666805744171143e-01 -4.885289371013641357e-01
6.999999880790710449e-01 -2.674687802791595459e-01
3.333333507180213928e-02 -2.155319154262542725e-01
3.333333432674407959e-01 1.066693663597106934e+00
2.666666805744171143e-01 -3.892634212970733643e-01
0.000000000000000000e+00 7.795765995979309082e-01
-2.666666805744171143e-01 5.944519117474555969e-02
-2.666666805744171143e-01 -1.289591491222381592e-01
1.333333402872085571e-01 -3.795354068279266357e-01
5.333328247070312500e-01 -2.132329344749450684e-01
4.000000059604644775e-01 4.114328920841217041e-01
-2.666666805744171143e-01 7.566385865211486816e-01
-4.666661620140075684e-01 1.571543365716934204e-01
1.099999547004699707e+00 -6.913034915924072266e-01
3.333333507180213928e-02 -4.100921750068664551e-01
2.533333301544189453e+00 1.273941040039062500e+00
2.666666746139526367e+00 5.149518013000488281e+00
1.333333402872085571e-01 -3.429972380399703979e-02
-5.333333611488342285e-01 -2.772288024425506592e-01
-3.333333432674407959e-01 1.903360933065414429e-01
-6.000000238418579102e-01 -8.632436394691467285e-01
-5.333333611488342285e-01 1.142547577619552612e-01
-2.000000029802322388e-01 -5.839396119117736816e-01
-2.666666805744171143e-01 -4.608164429664611816e-01
6.666667014360427856e-02 2.577199339866638184e-01
3.333333507180213928e-02 -3.670064210891723633e-01
2.333333343267440796e-01 4.962310791015625000e-01
-4.000000059604644775e-01 5.684682130813598633e-01
-4.000000059604644775e-01 -7.732971310615539551e-01
0.000000000000000000e+00 -5.069519281387329102e-01
4.000000059604644775e-01 -3.281768858432769775e-01
4.000000059604644775e-01 4.224965274333953857e-01
3.666666746139526367e-01 7.320922613143920898e-01
-1.000000014901161194e-01 1.819681823253631592e-01
1.066666722297668457e+00 2.115661650896072388e-01
1.866666674613952637e+00 3.733152151107788086e+00
3.333333432674407959e-01 3.221435546875000000e-01
-9.333333373069763184e-01 5.825602412223815918e-01
-1.266666650772094727e+00 -2.092404127120971680e+00
-1.266666650772094727e+00 -2.331052541732788086e+00
-1.466666698455810547e+00 -1.084020972251892090e+00
-6.999999880790710449e-01 -7.903360724449157715e-01
-5.666666626930236816e-01 -1.450725317001342773e+00
-4.000000059604644775e-01 2.221740782260894775e-01
-2.000000029802322388e-01 -6.572479009628295898e-01
-1.333333402872085571e-01 -1.089548766613006592e-01
-6.666667014360427856e-02 -7.633056491613388062e-02
-2.666666805744171143e-01 -1.229166686534881592e-01
6.666667014360427856e-02 -5.614929273724555969e-02
1.066666722297668457e+00 -4.341695010662078857e-01
1.333333373069763184e+00 6.106475591659545898e-01
5.333333611488342285e-01 1.630777955055236816e+00
-2.000000029802322388e-01 7.793090939521789551e-01
6.666667014360427856e-02 1.573221832513809204e-01
-1.333333402872085571e-01 -5.622813105583190918e-01
-5.333333611488342285e-01 5.286570191383361816e-01
-1.333333402872085571e-01 -5.951873660087585449e-01
3.333333432674407959e-01 -6.829946041107177734e-01
6.666667014360427856e-02 4.549153745174407959e-01
6.666667014360427856e-02 5.756775140762329102e-01
5.000000000000000000e-01 -3.122192323207855225e-01
-5.666666626930236816e-01 2.215688079595565796e-01
-5.333333611488342285e-01 4.878631532192230225e-01
1.333333402872085571e-01 -1.696502685546875000e+00
1.066666722297668457e+00 4.895926952362060547e+00
1.966666698455810547e+00 3.074360132217407227e+00
-5.333333611488342285e-01 4.539510011672973633e-01
-3.333333432674407959e-01 9.278299808502197266e-01
1.333333402872085571e-01 -1.348486304283142090e+00
-3.000000119209289551e-01 -1.608418822288513184e-01
-7.666666507720947266e-01 4.015584290027618408e-01
-6.000000238418579102e-01 -1.336804151535034180e+00
-6.000000238418579102e-01 3.061096072196960449e-01
-6.666666865348815918e-01 -9.879445433616638184e-01
-1.533333301544189453e+00 -5.140065550804138184e-01
-1.466666698455810547e+00 -6.929036378860473633e-01
-7.333333492279052734e-01 -2.313507080078125000e+00
-4.000000059604644775e-01 -7.778035402297973633e-01
-1.066666722297668457e+00 -1.552052855491638184e+00
-7.333333492279052734e-01 -9.604873657226562500e-01
-6.666666865348815918e-01 -7.396647334098815918e-01
-1.999994963407516479e-01 -3.276097476482391357e-01
-6.666717678308486938e-02 -1.328531950712203979e-01
6.666717678308486938e-02 -1.097346022725105286e-01
2.666661441326141357e-01 -2.358144149184226990e-02
6.666667014360427856e-02 4.466400295495986938e-02
6.000000238418579102e-01 1.639175415039062500e-01
7.333333492279052734e-01 9.079487994313240051e-03
6.666667014360427856e-02 4.586059451103210449e-01
-2.000000029802322388e-01 6.007308959960937500e-01
4.000005125999450684e-01 -8.656208962202072144e-02
5.999994874000549316e-01 -7.952677458524703979e-02
-6.666615605354309082e-02 3.566935360431671143e-01
-6.666717678308486938e-02 1.248326599597930908e-01
1.333333402872085571e-01 3.210550844669342041e-01
0.000000000000000000e+00 -1.698557585477828979e-01
-1.333333402872085571e-01 2.157852202653884888e-01
-1.333333402872085571e-01 -5.980173870921134949e-02
0.000000000000000000e+00 -1.562891602516174316e-01
6.666667014360427856e-02 -1.127014160156250000e-01
6.666667014360427856e-02 3.785807266831398010e-02
4.666666686534881592e-01 7.554677128791809082e-02
4.333333373069763184e-01 4.816080629825592041e-02
2.499999523162841797e+00 6.398157477378845215e-01
3.799999952316284180e+00 6.114646434783935547e+00
1.799999952316284180e+00 2.832722902297973633e+00
-2.966666698455810547e+00 -1.483248949050903320e+00
-2.733332872390747070e+00 -4.450899124145507812e+00
2.333328276872634888e-01 -1.396961927413940430e+00
5.333333611488342285e-01 6.967605352401733398e-01
-1.066666126251220703e+00 -5.428812503814697266e-01
-2.000000029802322388e-01 -1.972074389457702637e+00
6.666615605354309082e-02 -4.359731078147888184e-01
0.000000000000000000e+00 1.477900147438049316e-01
6.000000238418579102e-01 -2.004750519990921021e-01
1.399999976158142090e+00 3.054504469037055969e-02
7.999994754791259766e-01 8.663629889488220215e-01
-2.000000029802322388e-01 -2.583913207054138184e-01
4.000000059604644775e-01 -2.306955903768539429e-01
2.133333444595336914e+00 3.075189113616943359e+00
2.866666555404663086e+00 2.181366920471191406e+00
1.266666650772094727e+00 3.165745973587036133e+00
-1.399999976158142090e+00 2.321512848138809204e-01
-1.000000000000000000e+00 -2.351371288299560547e+00
-7.333333492279052734e-01 -1.522304296493530273e+00
-6.333333253860473633e-01 -3.854064941406250000e-01
-1.100000023841857910e+00 -4.559244811534881592e-01
-8.000000119209289551e-01 -4.579691588878631592e-01
-5.333333611488342285e-01 -1.490009546279907227e+00
-5.333333611488342285e-01 -2.407053560018539429e-01
-6.000000238418579102e-01 -3.743692934513092041e-01
-7.333333492279052734e-01 -4.984090030193328857e-01
-4.666666686534881592e-01 -5.950449705123901367e-01
-3.333333432674407959e-01 -7.831929326057434082e-01
-1.999994963407516479e-01 -1.978485137224197388e-01
-5.333333611488342285e-01 -3.080790340900421143e-01
-6.000000238418579102e-01 -1.183080002665519714e-01
-4.000000059604644775e-01 -7.633377313613891602e-01
-2.666666805744171143e-01 -5.447748899459838867e-01
-4.000000059604644775e-01 -2.909357845783233643e-01
-3.333333432674407959e-01 -2.219248414039611816e-01
-1.333333402872085571e-01 -4.111241698265075684e-01
6.666717678308486938e-02 -2.663650512695312500e-01
0.000000000000000000e+00 -7.276153564453125000e-02
-2.000005096197128296e-01 9.398651123046875000e-02
2.466666221618652344e+00 1.188125324249267578e+01
1.399999976158142090e+00 3.915980100631713867e+00
6.000000238418579102e-01 9.288533590734004974e-03
4.000000059604644775e-01 -7.351766228675842285e-01
-2.666666805744171143e-01 -9.242757409811019897e-02
-1.000000000000000000e+00 -6.491078734397888184e-01
-1.133333325386047363e+00 -2.965771436691284180e+00
-1.333332777023315430e+00 -5.780497193336486816e-01
-1.133333325386047363e+00 -8.801437616348266602e-01
-7.999994754791259766e-01 -1.271324634552001953e+00
-2.666666805744171143e-01 -1.575831025838851929e-01
-2.000000029802322388e-01 -1.280487030744552612e-01
-2.666666805744171143e-01 -1.578425019979476929e-01
-2.000000029802322388e-01 -9.543558955192565918e-02
6.666717678308486938e-02 -1.380355805158615112e-01
1.333328187465667725e-01 -8.296407014131546021e-02
1.333338469266891479e-01 5.679219588637351990e-02
6.666615605354309082e-02 6.100870668888092041e-02
0.000000000000000000e+00 6.111399456858634949e-02
2.000005096197128296e-01 2.487538568675518036e-02
1.999994963407516479e-01 -5.370076280087232590e-03
2.000000029802322388e-01 1.259811371564865112e-01
2.000000029802322388e-01 1.018925979733467102e-01
6.666667014360427856e-02 1.140635162591934204e-01
2.000000029802322388e-01 1.211237609386444092e-01
3.333333432674407959e-01 2.624765969812870026e-02
2.666666805744171143e-01 1.511327177286148071e-01
0.000000000000000000e+00 2.536987364292144775e-01
-1.333333402872085571e-01 1.940877288579940796e-01
6.666667014360427856e-02 -4.299774020910263062e-02
3.333333432674407959e-01 -1.152511611580848694e-01
1.333333402872085571e-01 8.419342339038848877e-02
-2.000000029802322388e-01 3.195729553699493408e-01
2.000000029802322388e-01 6.402841955423355103e-02
4.000000059604644775e-01 -2.247950285673141479e-01
1.333333402872085571e-01 2.804127931594848633e-01
1.466666698455810547e+00 3.896346986293792725e-01
4.399999618530273438e+00 5.332993030548095703e+00
3.466666698455810547e+00 2.603680372238159180e+00
-1.333333373069763184e+00 -4.514832496643066406e+00
-9.333333373069763184e-01 5.157257318496704102e-01
-6.666667014360427856e-02 4.628184139728546143e-01
-1.333333402872085571e-01 8.491322994232177734e-01
-6.000000238418579102e-01 6.726542115211486816e-01
-5.333333611488342285e-01 -8.781392574310302734e-01
-4.666666686534881592e-01 -6.683420538902282715e-01
-7.333328127861022949e-01 -5.118703246116638184e-01
-2.666666805744171143e-01 -3.391743898391723633e-01
1.199999451637268066e+00 -7.723256349563598633e-01
1.700000047683715820e+00 2.555600404739379883e+00
1.000000014901161194e-01 2.095015525817871094e+00
-1.333333402872085571e-01 6.009948849678039551e-01
-4.000000059604644775e-01 -6.476155519485473633e-01
-6.666667014360427856e-02 3.481119871139526367e-01
-1.133333325386047363e+00 -1.519762158393859863e+00
-8.000000119209289551e-01 -4.783635437488555908e-01
-4.666666686534881592e-01 -3.636779636144638062e-02
1.333333402872085571e-01 -9.509740471839904785e-01
6.666667014360427856e-02 -2.439804077148437500e-01
-6.666667014360427856e-02 3.758941590785980225e-01
-6.666667014360427856e-02 -6.854095309972763062e-02
6.666667014360427856e-02 -1.365981996059417725e-01
2.000000029802322388e-01 -3.663584217429161072e-02
1.000000000000000000e+00 1.163269057869911194e-01
1.733332872390747070e+00 2.206059843301773071e-01
4.666666686534881592e-01 1.770767211914062500e+00
8.000000119209289551e-01 -9.554290771484375000e-01
6.666666865348815918e-01 2.306518554687500000e-01
2.000000029802322388e-01 1.670914769172668457e+00
-1.333333402872085571e-01 1.828511618077754974e-02
-3.333333432674407959e-01 -3.928527981042861938e-02
-2.666666805744171143e-01 -4.206207394599914551e-01
2.000000029802322388e-01 -4.077229797840118408e-01
4.666666686534881592e-01 -5.389811098575592041e-02
7.333333492279052734e-01 4.876200258731842041e-01
4.666666686534881592e-01 2.011372894048690796e-01
4.000000059604644775e-01 -4.910186827182769775e-01
1.333333402872085571e-01 -2.482126802206039429e-01
-1.333333402872085571e-01 6.745269894599914551e-01
-4.666666686534881592e-01 3.856302797794342041e-02
-5.333333611488342285e-01 -2.260172516107559204e-01
-4.666666686534881592e-01 -6.875692009925842285e-01
2.666666805744171143e-01 -3.683888614177703857e-01
-3.333333432674407959e-01 -3.185323178768157959e-01
-4.000000059604644775e-01 -1.316645264625549316e+00
3.000000119209289551e-01 -1.422957301139831543e+00
-7.666666507720947266e-01 5.041656494140625000e-01
-5.333333611488342285e-01 -9.647857546806335449e-01
-1.666666626930236816e+00 -1.173246264457702637e+00
2.000000029802322388e-01 5.758717656135559082e-01
1.333333402872085571e-01 -1.826375275850296021e-01
-1.466666698455810547e+00 1.065317764878273010e-01
6.666667014360427856e-02 -8.033955842256546021e-02
0.000000000000000000e+00 -1.953622460365295410e+00
-2.666666805744171143e-01 -3.849192261695861816e-01
-2.000000029802322388e-01 -7.873489260673522949e-01
1.333333402872085571e-01 2.522333860397338867e-01
6.000000238418579102e-01 -3.961364626884460449e-01
6.666667014360427856e-02 5.421010255813598633e-01
-6.000000238418579102e-01 6.800639033317565918e-01
-2.000000029802322388e-01 -6.404541134834289551e-01
6.666667014360427856e-02 -6.373636722564697266e-01
1.333333402872085571e-01 4.196645021438598633e-01
-2.666666805744171143e-01 -6.257171928882598877e-02
-6.000000238418579102e-01 1.016545593738555908e-01
1.333333402872085571e-01 -6.360941529273986816e-01
3.333333432674407959e-01 -5.514628291130065918e-01
0.000000000000000000e+00 8.823069334030151367e-01
1.333333402872085571e-01 -1.063639298081398010e-02
1.333333402872085571e-01 -3.200734555721282959e-01
0.000000000000000000e+00 4.616231322288513184e-01
2.666666805744171143e-01 -1.938069611787796021e-02
4.000000059604644775e-01 -4.241739958524703979e-02
1.200000047683715820e+00 5.732594728469848633e-01
3.866666555404663086e+00 5.030832767486572266e+00
2.599999904632568359e+00 1.683188915252685547e+00
-2.366666555404663086e+00 -8.427164554595947266e-01
-8.866666793823242188e+00 -1.954100012779235840e+00
1.266666650772094727e+00 1.402806663513183594e+01
-1.333333402872085571e-01 -8.136637210845947266e-01
-6.666666865348815918e-01 8.960276246070861816e-01
-2.000000029802322388e-01 -3.049184083938598633e-01
0.000000000000000000e+00 -8.992869257926940918e-01
2.000000029802322388e-01 1.899363249540328979e-01
2.000000029802322388e-01 6.197204440832138062e-02
6.666667014360427856e-02 3.577087521553039551e-01
1.333333402872085571e-01 1.806081086397171021e-01
1.000000014901161194e-01 -6.127929687500000000e-02
3.200000047683715820e+00 2.818576097488403320e+00
2.266666650772094727e+00 9.059529900550842285e-01
-2.000000029802322388e-01 -6.477742791175842285e-01
-1.133333325386047363e+00 -2.301330566406250000e-01
-1.200000047683715820e+00 -5.243774652481079102e-01
-5.333333611488342285e-01 -1.375524878501892090e+00
-4.666666686534881592e-01 -8.780232667922973633e-01
-8.000000119209289551e-01 3.497233092784881592e-01
-6.000000238418579102e-01 -5.115315914154052734e-01
-4.666666686534881592e-01 -1.195359349250793457e+00
-4.666666686534881592e-01 -1.277842223644256592e-01
-5.333333611488342285e-01 -4.168874025344848633e-01
-1.000000000000000000e+00 -4.415374696254730225e-01
-6.000000238418579102e-01 -5.094289183616638184e-01
-4.666666686534881592e-01 -1.724499464035034180e+00
-2.666666805744171143e-01 -3.835347667336463928e-02
-4.000000059604644775e-01 1.148681640625000000e-01
-3.333333432674407959e-01 -5.779327154159545898e-01
-3.333333432674407959e-01 -3.927184939384460449e-01
-3.333333432674407959e-01 -2.006032317876815796e-01
-4.000000059604644775e-01 -2.769205868244171143e-01
-6.666667014360427856e-02 -2.342519164085388184e-01
6.666667014360427856e-02 -5.354349613189697266e-01
-2.000000029802322388e-01 4.816813170909881592e-01
2.666666805744171143e-01 1.461242735385894775e-01
2.666666805744171143e-01 -4.105438292026519775e-01
-8.000000119209289551e-01 9.046305418014526367e-01
-7.333333492279052734e-01 -6.939290463924407959e-02
-3.333333432674407959e-01 -1.628008008003234863e+00
1.600000023841857910e+00 5.250320911407470703e+00
7.333333492279052734e-01 2.138844728469848633e+00
-1.299999952316284180e+00 -1.839263886213302612e-01
-1.966666698455810547e+00 -1.894907593727111816e+00
-1.266666650772094727e+00 -2.133204221725463867e+00
-7.333333492279052734e-01 -1.494884252548217773e+00
-1.000000000000000000e+00 -4.595357179641723633e-01
-1.333333402872085571e-01 -2.083150297403335571e-01
3.000000119209289551e-01 -1.025348901748657227e+00
5.666666626930236816e-01 5.717753171920776367e-01
6.666667014360427856e-02 5.427246093750000000e-01
-5.333333611488342285e-01 1.347793638706207275e-01
-1.333333402872085571e-01 2.385457279160618782e-03
6.666667014360427856e-02 -5.515365600585937500e-01
-6.666667014360427856e-02 1.423741728067398071e-01
2.666671872138977051e-01 4.501851275563240051e-03
3.333328366279602051e-01 3.375005125999450684e-01
4.666666686534881592e-01 2.342132627964019775e-01
-6.666615605354309082e-02 2.931722104549407959e-01
-2.333328276872634888e-01 4.435226321220397949e-01
4.666666686534881592e-01 -1.298830628395080566e+00
3.333333432674407959e-01 -5.450103878974914551e-01
-6.666615605354309082e-02 1.358844995498657227e+00
-2.666671872138977051e-01 -4.189483523368835449e-01
-2.666666805744171143e-01 -2.241795808076858521e-01
-2.666661441326141357e-01 -2.774220705032348633e-01
0.000000000000000000e+00 -1.261667907238006592e-01
1.333333402872085571e-01 -2.026275694370269775e-01
1.333328187465667725e-01 2.434865385293960571e-01
-1.333328187465667725e-01 1.437998414039611816e-01
4.400000095367431641e+00 9.377182960510253906e+00
-2.466666698455810547e+00 -3.443766355514526367e+00
-2.000000000000000000e+00 -4.075918674468994141e+00
-1.666666150093078613e+00 -5.533071160316467285e-01
2.466666221618652344e+00 2.680432081222534180e+00
1.266666650772094727e+00 1.514887452125549316e+00
-6.666666865348815918e-01 -1.047514796257019043e+00
6.666667014360427856e-02 -1.547902464866638184e+00
1.399999976158142090e+00 2.894653379917144775e-01
1.533333301544189453e+00 8.365498781204223633e-01
0.000000000000000000e+00 1.938811182975769043e+00
-4.000000059604644775e-01 6.555786132812500000e-01
-3.333333432674407959e-01 -1.063917040824890137e+00
1.600000023841857910e+00 -3.305572569370269775e-01
3.533333301544189453e+00 1.603495240211486816e+00
2.666666746139526367e+00 3.753555297851562500e+00
1.399999976158142090e+00 3.521714210510253906e+00
4.666666686534881592e-01 -1.533142030239105225e-01
-1.333333402872085571e-01 -5.604410767555236816e-01
-1.066666722297668457e+00 -1.900919526815414429e-01
-1.399999976158142090e+00 -2.688822448253631592e-01
-1.533333301544189453e+00 -1.294490575790405273e+00
-1.533333301544189453e+00 -1.333935499191284180e+00
-1.466666698455810547e+00 -1.616266846656799316e+00
-1.000000000000000000e+00 -1.404731273651123047e+00
-6.000000238418579102e-01 -1.062032103538513184e+00
-4.666666686534881592e-01 -7.863382697105407715e-01
-4.000000059604644775e-01 -3.001373410224914551e-01
-4.666666686534881592e-01 -8.185628056526184082e-02
-8.666666746139526367e-01 -4.013061523437500000e-02
-7.333333492279052734e-01 -7.402425408363342285e-01
-3.333333432674407959e-01 -9.525563716888427734e-01
-2.000000029802322388e-01 -5.993713140487670898e-01
-3.333333432674407959e-01 1.445648223161697388e-01
-4.000000059604644775e-01 6.115010753273963928e-02
-4.666666686534881592e-01 -3.841293454170227051e-01
2.000000029802322388e-01 -3.131281435489654541e-01
1.333333373069763184e+00 -4.402211606502532959e-01
2.400000095367431641e+00 8.098419308662414551e-01
4.133333206176757812e+00 1.931693553924560547e+00
1.666666626930236816e+00 2.206191062927246094e+00
-2.266666650772094727e+00 -2.663580417633056641e+00
-1.333333373069763184e+00 -2.728847265243530273e+00
-6.666666865348815918e-01 -1.982121825218200684e+00
-4.666666686534881592e-01 -1.100957274436950684e+00
0.000000000000000000e+00 -1.719843596220016479e-01
2.000000029802322388e-01 -3.069305419921875000e-02
-6.666667014360427856e-02 1.103920459747314453e+00
-6.666667014360427856e-02 1.849843412637710571e-01
-3.333328366279602051e-01 -5.186345577239990234e-01
-2.666671872138977051e-01 1.225311309099197388e-01
-2.666666805744171143e-01 -5.390050411224365234e-01
-1.333328187465667725e-01 -1.127115916460752487e-02
-1.333333402872085571e-01 -2.682723999023437500e-01
0.000000000000000000e+00 2.196451835334300995e-02
-1.333333402872085571e-01 -1.485463529825210571e-01
-4.000005125999450684e-01 1.234283447265625000e-01
-6.666615605354309082e-02 -2.631632387638092041e-01
2.666666805744171143e-01 -4.680318236351013184e-01
2.666661441326141357e-01 2.782786190509796143e-01
2.000005096197128296e-01 4.250493347644805908e-01
1.333328187465667725e-01 1.191075667738914490e-01
-1.333328187465667725e-01 7.987569272518157959e-02
-3.333333432674407959e-01 4.895070567727088928e-02
-1.333333402872085571e-01 -3.394912779331207275e-01
6.666667014360427856e-02 -3.270558714866638184e-01
8.333328366279602051e-01 1.043655425310134888e-01
2.333338409662246704e-01 1.935353577136993408e-01
5.999994874000549316e-01 8.246032595634460449e-01
2.666666805744171143e-01 5.530090257525444031e-02
-2.000000029802322388e-01 6.917826533317565918e-01
-2.666666805744171143e-01 -1.864873319864273071e-01
-2.000000029802322388e-01 -4.711807370185852051e-01
-1.333333402872085571e-01 4.568634182214736938e-02
-1.333333402872085571e-01 -1.390080749988555908e-01
-6.666615605354309082e-02 -6.486205756664276123e-02
1.333333402872085571e-01 -1.509679108858108521e-01
2.666661441326141357e-01 6.996663287281990051e-03
3.333333432674407959e-01 2.611353695392608643e-01
1.000000014901161194e-01 1.228973418474197388e-01
6.333333253860473633e-01 3.923583924770355225e-01
4.000000059604644775e-01 -6.291808933019638062e-02
2.466666698455810547e+00 9.487711787223815918e-01
4.533333301544189453e+00 2.796723365783691406e+00
4.066666603088378906e+00 4.210203170776367188e+00
1.733333349227905273e+00 2.800522804260253906e+00
-3.333333432674407959e-01 -2.572835236787796021e-02
-1.399999976158142090e+00 -3.747680783271789551e-01
-1.600000023841857910e+00 -8.937174677848815918e-01
-8.000000119209289551e-01 -1.045143604278564453e+00
-1.266666650772094727e+00 -5.637136101722717285e-01
-1.466666698455810547e+00 -9.273366332054138184e-01
-1.133333325386047363e+00 -1.499428272247314453e+00
-1.000000000000000000e+00 -1.462884545326232910e+00
-2.000000029802322388e-01 -8.835214972496032715e-01
-6.000000238418579102e-01 -8.513234257698059082e-01
-3.333333432674407959e-01 5.095977783203125000e-01
-2.000000029802322388e-01 -9.037465453147888184e-01
-1.333333402872085571e-01 -4.910278134047985077e-03
-4.000000059604644775e-01 -7.501118630170822144e-02
0.000000000000000000e+00 1.814778707921504974e-02
1.200000047683715820e+00 -4.427123963832855225e-01
1.799999952316284180e+00 4.818608760833740234e+00
6.666666865348815918e-01 1.773530125617980957e+00
-2.000000029802322388e-01 -6.047078371047973633e-01
-1.399999976158142090e+00 -2.624127149581909180e+00
-1.033333301544189453e+00 -1.391609668731689453e+00
-1.233333349227905273e+00 -1.843593358993530273e+00
-1.333333402872085571e-01 -1.823537200689315796e-01
0.000000000000000000e+00 -9.331024289131164551e-01
-6.666667014360427856e-02 3.731063902378082275e-01
6.000000238418579102e-01 4.627242982387542725e-01
6.666666865348815918e-01 3.344106078147888184e-01
1.333333402872085571e-01 8.643758296966552734e-01
1.333333402872085571e-01 4.550537168979644775e-01
3.333333432674407959e-01 -2.472473084926605225e-01
3.333333432674407959e-01 4.013915956020355225e-01
-6.666667014360427856e-02 3.473358154296875000e-01
-2.666666805744171143e-01 1.399403959512710571e-01
-9.333333373069763184e-01 -4.213612973690032959e-01
-6.000000238418579102e-01 -7.771158814430236816e-01
-2.000000029802322388e-01 -6.347951292991638184e-01
-6.666667014360427856e-02 -3.553212583065032959e-01
-2.000000029802322388e-01 1.730733215808868408e-01
1.399999976158142090e+00 -1.321105938404798508e-02
1.666666626930236816e+00 3.002090930938720703e+00
-3.666666746139526367e-01 3.326304256916046143e-01
1.733333349227905273e+00 1.172284960746765137e+00
1.333333373069763184e+00 6.320007443428039551e-01
1.000000000000000000e+00 2.152933776378631592e-01
-1.266666650772094727e+00 7.161885499954223633e-01
-1.133333325386047363e+00 -1.276877880096435547e+00
-1.066666722297668457e+00 -4.567900657653808594e+00
-2.133333444595336914e+00 -1.768759131431579590e+00
-1.000000000000000000e+00 -1.906636595726013184e+00
-4.000000059604644775e-01 -1.998161792755126953e+00
-2.666666805744171143e-01 -7.632039189338684082e-01
-2.000000029802322388e-01 2.236587554216384888e-01
-4.000000059604644775e-01 -2.434127777814865112e-01
-2.000000029802322388e-01 1.979675292968750000e-01
-9.999994635581970215e-01 -2.197081565856933594e+00
-5.333333611488342285e-01 -1.519709825515747070e+00
-3.333338499069213867e-01 2.432556077837944031e-02
2.000005096197128296e-01 3.165425658226013184e-01
2.666661441326141357e-01 -3.772155642509460449e-01
2.666671872138977051e-01 5.533091425895690918e-01
1.333333402872085571e-01 1.386388093233108521e-01
0.000000000000000000e+00 1.711110472679138184e-01
-1.333333402872085571e-01 -3.759867325425148010e-02
-2.000000029802322388e-01 -9.201405942440032959e-02
-1.333333402872085571e-01 -1.806549131870269775e-01
-6.666667014360427856e-02 -1.650644987821578979e-01
-1.333333402872085571e-01 -1.839701272547245026e-02
-2.000005096197128296e-01 -9.099324233829975128e-03
0.000000000000000000e+00 -1.720423400402069092e-01
6.666717678308486938e-02 -1.813674867153167725e-01
-1.333333402872085571e-01 1.803054809570312500e-01
0.000000000000000000e+00 6.450602412223815918e-02
1.999994963407516479e-01 -2.833597958087921143e-01
2.000005096197128296e-01 1.543238312005996704e-01
6.666667014360427856e-02 2.981994748115539551e-01
-2.666671872138977051e-01 1.006027236580848694e-01
1.333338469266891479e-01 -7.897745817899703979e-02
1.999994963407516479e-01 -4.509953856468200684e-01
2.000005096197128296e-01 5.319982171058654785e-01
1.333328187465667725e-01 7.050476223230361938e-02
8.666666746139526367e-01 1.674992889165878296e-01
2.266666650772094727e+00 3.395354747772216797e+00
2.666666746139526367e+00 3.579351902008056641e+00
6.666667014360427856e-02 -8.869669437408447266e-01
-1.266666650772094727e+00 -2.887379825115203857e-01
-8.000000119209289551e-01 -2.533404588699340820e+00
-7.333333492279052734e-01 -1.240900635719299316e+00
-1.066666722297668457e+00 -5.290323868393898010e-02
-4.333333373069763184e-01 -2.722554504871368408e-01
8.333333134651184082e-01 -8.616653680801391602e-01
1.533333301544189453e+00 3.727523684501647949e-01
-2.666666805744171143e-01 1.550776124000549316e+00
-8.000000119209289551e-01 1.089810132980346680e+00
-1.333333402872085571e-01 -1.645148754119873047e+00
2.666666805744171143e-01 1.621500705368816853e-03
2.000000029802322388e-01 3.821563720703125000e-01
6.666667014360427856e-02 2.745890319347381592e-01
-6.666667014360427856e-02 -5.605774000287055969e-02
-2.000000029802322388e-01 3.626912459731101990e-02
-2.666666805744171143e-01 -1.324574798345565796e-01
-3.333333432674407959e-01 -2.471333891153335571e-01
-2.000000029802322388e-01 -2.508819699287414551e-01
4.333333373069763184e-01 -2.044575959444046021e-01
2.633333444595336914e+00 2.134428977966308594e+00
1.666666626930236816e+00 9.310292601585388184e-01
-8.000000119209289551e-01 -1.054812669754028320e+00
0.000000000000000000e+00 -9.323425292968750000e-01
-2.666666805744171143e-01 5.814432501792907715e-01
-1.333333402872085571e-01 1.545664519071578979e-01
-4.000000059604644775e-01 -1.119059249758720398e-01
-6.000000238418579102e-01 5.347188189625740051e-02
-6.000000238418579102e-01 -3.456451296806335449e-01
-4.000000059604644775e-01 -3.527343869209289551e-01
-7.333333492279052734e-01 -4.052327573299407959e-02
-1.333333402872085571e-01 -2.535766661167144775e-01
1.133333325386047363e+00 7.317149043083190918e-01
-2.000000029802322388e-01 -1.074954271316528320e+00
-6.666667014360427856e-02 -4.779591858386993408e-01
-2.666666805744171143e-01 -2.298350036144256592e-01
-7.333333492279052734e-01 2.606709860265254974e-02
-7.333333492279052734e-01 -4.741282165050506592e-01
8.000000119209289551e-01 -6.243550777435302734e-01
-2.666666805744171143e-01 -1.442157030105590820e+00
-4.666666686534881592e-01 6.462606042623519897e-02
4.000000059604644775e-01 -1.876617372035980225e-01
6.333333253860473633e-01 1.591443896293640137e+00
4.000000059604644775e-01 -1.180159449577331543e+00
-1.399999976158142090e+00 -3.824847459793090820e+00
-6.000000238418579102e-01 -1.831884741783142090e+00
-8.000000119209289551e-01 -6.500884890556335449e-01
-6.666666865348815918e-01 -3.129476010799407959e-01
-2.000000029802322388e-01 -9.361521601676940918e-01
-9.333333373069763184e-01 -3.785471618175506592e-01
-1.333333402872085571e-01 1.722764134407043457e+00
6.666666865348815918e-01 -1.289288282394409180e+00
1.333333373069763184e+00 7.747497409582138062e-02
1.533333301544189453e+00 -5.692240223288536072e-02
6.666667014360427856e-02 1.868007421493530273e+00
-1.533333301544189453e+00 -2.358392238616943359e+00
-8.666666746139526367e-01 -1.412884473800659180e+00
-6.666666865348815918e-01 -4.079549014568328857e-01
-4.666666686534881592e-01 -4.609578475356101990e-02
-2.666666805744171143e-01 -6.392593383789062500e-01
-1.333333402872085571e-01 -2.389846742153167725e-01
-6.666667014360427856e-02 -3.966267779469490051e-02
6.666667014360427856e-02 -1.146331802010536194e-01
6.666667014360427856e-02 -3.749186173081398010e-02
-2.000000029802322388e-01 1.491394042968750000e-01
-2.666666805744171143e-01 -1.311543770134449005e-02
-2.000000029802322388e-01 -3.959401547908782959e-01
-1.333333402872085571e-01 -1.399261504411697388e-01
-6.666615605354309082e-02 -9.957529604434967041e-02
-1.333333402872085571e-01 -7.406972348690032959e-02
-2.000000029802322388e-01 -1.312611903995275497e-02
0.000000000000000000e+00 -1.892054229974746704e-01
0.000000000000000000e+00 -1.840601563453674316e-01
4.666661620140075684e-01 1.780283600091934204e-01
-4.000000059604644775e-01 -4.452107846736907959e-02
-1.333333402872085571e-01 1.181213408708572388e-01
-6.666615605354309082e-02 3.480189144611358643e-01
1.333333402872085571e-01 -8.192819952964782715e-01
0.000000000000000000e+00 3.749206662178039551e-01
-3.333333432674407959e-01 6.920318305492401123e-02
0.000000000000000000e+00 -1.113505065441131592e-01
1.333333402872085571e-01 -5.121470093727111816e-01
6.666667014360427856e-02 3.768569827079772949e-01
6.666615605354309082e-02 1.332209259271621704e-01
2.000005096197128296e-01 -4.909413680434226990e-02
0.000000000000000000e+00 7.379709929227828979e-02
3.333333432674407959e-01 2.732564210891723633e-01
3.333333432674407959e-01 -2.444732636213302612e-01
1.999994963407516479e-01 6.625101566314697266e-01
-2.733333349227905273e+00 -7.843719720840454102e-01
-6.000000238418579102e-01 2.225290983915328979e-01
-6.666717678308486938e-02 -3.190307691693305969e-02
6.000000238418579102e-01 -7.195836305618286133e-01
5.000000000000000000e+00 1.114344310760498047e+01
3.200000047683715820e+00 1.269165039062500000e+01
-3.400000095367431641e+00 -3.685921192169189453e+00
-2.200000047683715820e+00 -6.457817554473876953e+00
-1.399999976158142090e+00 -2.556788206100463867e+00
-9.333333373069763184e-01 -3.429178893566131592e-01
-8.000000119209289551e-01 -1.384758472442626953e+00
-1.000000000000000000e+00 -2.965698242187500000e-01
-4.666666686534881592e-01 -3.125981688499450684e-01
-3.333328366279602051e-01 -1.035727381706237793e+00
-2.000005096197128296e-01 4.243428409099578857e-01
-2.666661441326141357e-01 2.012858092784881592e-01
-2.000005096197128296e-01 -1.749801635742187500e-01
1.000005081295967102e-01 -3.357584774494171143e-01
4.733333110809326172e+00 1.303356409072875977e+00
-4.000000059604644775e-01 -1.994528174400329590e+00
-7.333333492279052734e-01 7.525502443313598633e-01
0.000000000000000000e+00 -5.080820918083190918e-01
3.799999952316284180e+00 3.539059400558471680e+00
-8.666666746139526367e-01 6.165079474449157715e-01
-1.333333402872085571e-01 -1.178965210914611816e+00
-8.666666746139526367e-01 -1.873262524604797363e+00
-1.333333373069763184e+00 -1.343470215797424316e+00
-6.666666865348815918e-01 -2.058551073074340820e+00
1.333333402872085571e-01 -6.872375607490539551e-01
2.000000029802322388e-01 -1.643534302711486816e-01
5.666666626930236816e-01 3.744629025459289551e-01
-1.000000000000000000e+00 -1.281093358993530273e+00
-2.666666805744171143e-01 1.315226256847381592e-01
-3.333333432674407959e-01 -2.445678785443305969e-02
-2.000000029802322388e-01 -4.105550050735473633e-01
-1.333333402872085571e-01 -3.288309872150421143e-01
-4.000000059604644775e-01 -9.108073264360427856e-02
-3.333333432674407959e-01 -8.270467072725296021e-02
-6.666667014360427856e-02 -5.043884515762329102e-01
-2.000005096197128296e-01 -2.643249630928039551e-01
-2.666666805744171143e-01 7.636210322380065918e-02
-1.333328187465667725e-01 -2.423095703125000000e-01
-1.333338469266891479e-01 -2.797088623046875000e-01
1.000000014901161194e-01 -9.236602485179901123e-02
-2.333333343267440796e-01 -8.211415261030197144e-02
4.000000059604644775e-01 -3.678487241268157959e-02
3.333333432674407959e-01 2.346338927745819092e-01
0.000000000000000000e+00 9.667714685201644897e-02
-1.333328187465667725e-01 5.032501220703125000e-01
-2.000005096197128296e-01 -2.134857177734375000e-01
-2.666666805744171143e-01 -1.797953248023986816e-01
-1.333333402872085571e-01 -2.021703124046325684e-01
6.666667014360427856e-02 -2.632970213890075684e-01
0.000000000000000000e+00 -6.360676884651184082e-02
-1.333333402872085571e-01 1.448974609375000000e-01
-6.666667014360427856e-02 -2.526245079934597015e-02
0.000000000000000000e+00 -1.812367737293243408e-01
0.000000000000000000e+00 -3.487955778837203979e-02
6.666667014360427856e-02 3.101603128015995026e-02
2.000000029802322388e-01 -5.798339770990423858e-05
4.666671752929687500e-01 8.452555537223815918e-02
3.333333432674407959e-01 2.373748719692230225e-01
-4.666671752929687500e-01 5.466186404228210449e-01
1.066667199134826660e+00 2.589894533157348633e-01
3.533333301544189453e+00 3.806712865829467773e+00
3.400000095367431641e+00 1.304838061332702637e+00
1.399999976158142090e+00 2.136754274368286133e+00
-4.666666686534881592e-01 -4.991455078125000000e-01
-4.000000059604644775e-01 -1.991499781608581543e+00
-4.000000059604644775e-01 -6.105550099164247513e-03
-4.000000059604644775e-01 -2.899098694324493408e-01
-6.000000238418579102e-01 -3.642049133777618408e-01
8.999999761581420898e-01 -4.683298766613006592e-01
-1.500000000000000000e+00 -5.898966193199157715e-01
-1.133333325386047363e+00 3.498820066452026367e-01
-1.600000023841857910e+00 -4.733534812927246094e+00
-2.200000524520874023e+00 -4.745686948299407959e-01
-1.466666698455810547e+00 -1.548024535179138184e+00
-8.666666746139526367e-01 -2.013221263885498047e+00
4.666666686534881592e-01 -3.557912111282348633e-01
3.933333396911621094e+00 5.601885318756103516e+00
2.400000095367431641e+00 1.730410814285278320e+00
1.266666650772094727e+00 3.036324977874755859e+00
6.000000238418579102e-01 2.509453296661376953e+00
-1.333333402872085571e-01 -5.857421755790710449e-01
-4.000000059604644775e-01 -5.246073603630065918e-01
-4.666666686534881592e-01 -6.011576056480407715e-01
4.666666686534881592e-01 -4.602844119071960449e-01
1.466666698455810547e+00 1.446498632431030273e+00
-8.666666746139526367e-01 6.359680294990539551e-01
-1.799999952316284180e+00 -2.197031736373901367e+00
-2.533333301544189453e+00 -1.170503735542297363e+00
-2.599999904632568359e+00 -2.651585817337036133e+00
-1.066666722297668457e+00 -2.797902345657348633e+00
-1.166666626930236816e+00 4.128234982490539551e-01
-8.999999761581420898e-01 -1.722717285156250000e+00
3.333333253860473633e+00 5.941362380981445312e+00
1.266666650772094727e+00 5.131424903869628906e+00
-8.000000119209289551e-01 9.112467169761657715e-01
-2.533333301544189453e+00 -3.778007030487060547e+00
-8.666666746139526367e-01 -1.109688282012939453e+00
2.666666805744171143e-01 8.884521722793579102e-01
-1.266666650772094727e+00 -1.101194262504577637e+00
-1.266666650772094727e+00 -2.148790597915649414e+00
-1.433333277702331543e+00 -6.793243288993835449e-01
-1.433333873748779297e+00 -9.632293581962585449e-01
-9.333333373069763184e-01 -1.726148486137390137e+00
-4.666666686534881592e-01 -6.806569695472717285e-01
5.333333611488342285e-01 -5.456655025482177734e-01
3.000000119209289551e-01 -3.345143496990203857e-01
-2.333333343267440796e-01 8.355224728584289551e-01
-3.333328366279602051e-01 2.182490080595016479e-01
-6.666667014360427856e-02 -1.529347747564315796e-01
-2.000000029802322388e-01 -7.651570439338684082e-02
-1.333333402872085571e-01 -2.227274514734745026e-02
-1.000000000000000000e+00 -2.551991641521453857e-01
-1.333333402872085571e-01 -7.563689947128295898e-01
-6.666667014360427856e-02 -5.407063961029052734e-01
-6.666667014360427856e-02 3.150899112224578857e-01
-2.000000029802322388e-01 -7.589619606733322144e-02
-2.666666805744171143e-01 -8.023478090763092041e-02
-2.666666805744171143e-01 -2.633158266544342041e-01
-2.666666805744171143e-01 -2.732157409191131592e-01
-2.000000029802322388e-01 -2.295593321323394775e-01
-2.000000029802322388e-01 -2.347859740257263184e-01
-1.333333402872085571e-01 -1.419311463832855225e-01
-6.666667014360427856e-02 -1.803985536098480225e-01
6.000000238418579102e-01 -8.764750510454177856e-02
4.666666686534881592e-01 -2.631734125316143036e-02
-4.000005125999450684e-01 3.689087033271789551e-01
0.000000000000000000e+00 1.320861876010894775e-01
1.333333402872085571e-01 4.068623781204223633e-01
2.666666805744171143e-01 -7.495320588350296021e-02
-4.000000059604644775e-01 1.626851409673690796e-01
1.000000014901161194e-01 1.890553832054138184e-01
-1.000000014901161194e-01 -5.619201660156250000e-01
6.666667014360427856e-02 1.050221771001815796e-01
2.666666805744171143e-01 4.633789137005805969e-02
1.333333402872085571e-01 1.812428832054138184e-01
-1.333333402872085571e-01 2.839091122150421143e-01
9.333333373069763184e-01 7.031758874654769897e-02
7.666666507720947266e-01 -1.017364487051963806e-01
-3.333333507180213928e-02 1.256933569908142090e+00
3.333333432674407959e-01 7.537170648574829102e-01
-1.333333402872085571e-01 -8.157023191452026367e-01
0.000000000000000000e+00 8.003102540969848633e-01
6.666666865348815918e-01 2.121439576148986816e-01
1.333333402872085571e-01 1.243438720703125000e+00
-6.666667014360427856e-02 -2.325063049793243408e-01
6.666667014360427856e-02 3.655263185501098633e-01
3.333333432674407959e-01 -3.738230466842651367e-01
6.666666865348815918e-01 2.176503539085388184e-01
-7.333333492279052734e-01 4.795298278331756592e-01
-2.000000029802322388e-01 -2.022818088531494141e+00
-6.000000238418579102e-01 -7.289347052574157715e-01
6.666667014360427856e-02 1.418263763189315796e-01
2.000000000000000000e+00 3.555363893508911133e+00
1.666666626930236816e+00 3.890937328338623047e+00
4.000000059604644775e-01 8.349649906158447266e-01
-4.666666686534881592e-01 -2.118888378143310547e+00
6.666667014360427856e-02 -4.718241393566131592e-01
-7.333333492279052734e-01 8.771423101425170898e-01
-8.000000119209289551e-01 -1.530334502458572388e-01
-2.666666805744171143e-01 -1.425217747688293457e+00
-2.000000029802322388e-01 -7.313517332077026367e-01
4.333333373069763184e-01 2.557708621025085449e-01
-1.666666716337203979e-01 -2.072804719209671021e-01
-6.666666865348815918e-01 9.709249138832092285e-01
-7.333333492279052734e-01 -7.788818478584289551e-01
-4.666666686534881592e-01 -1.023313403129577637e+00
-4.000000059604644775e-01 -7.698343992233276367e-01
-5.333333611488342285e-01 -3.778788074851036072e-02
-7.333333492279052734e-01 -3.265370726585388184e-01
-2.000000029802322388e-01 -5.973744988441467285e-01
-2.666666805744171143e-01 -8.103017210960388184e-01
-2.000000029802322388e-01 3.472991883754730225e-01
1.200000047683715820e+00 -3.441640138626098633e-01
5.333333611488342285e-01 -1.252980530261993408e-01
-5.666666626930236816e-01 -1.067097950726747513e-02
-1.000000014901161194e-01 -1.322538256645202637e+00
0.000000000000000000e+00 -4.578582644462585449e-01
-5.333333611488342285e-01 2.996571958065032959e-01
-7.333333492279052734e-01 4.974060133099555969e-02
-4.666666686534881592e-01 -9.393361210823059082e-01
-4.666666686534881592e-01 -7.369832396507263184e-01
-1.333333402872085571e-01 -1.338063627481460571e-01
2.000000029802322388e-01 -4.152781069278717041e-01
-2.666666805744171143e-01 1.239522323012351990e-01
-2.666666805744171143e-01 3.924540281295776367e-01
-6.666667014360427856e-02 -6.060851812362670898e-01
-1.333333402872085571e-01 -2.155263274908065796e-01
6.000000238418579102e-01 9.875284880399703979e-02
-5.000000000000000000e-01 -1.961496919393539429e-01
-4.333333373069763184e-01 1.004335522651672363e+00
1.200000047683715820e+00 8.835052251815795898e-01
1.200000047683715820e+00 9.523569941520690918e-01
9.333333373069763184e-01 -7.709960639476776123e-02
1.533333301544189453e+00 5.851877927780151367e-01
-4.000000059604644775e-01 1.008371949195861816e+00
-6.666666865348815918e-01 -1.039147973060607910e+00
-9.333333373069763184e-01 -6.875000000000000000e-01
-4.666666686534881592e-01 -7.930877804756164551e-01
-6.666666865348815918e-01 -1.064303636550903320e+00
-5.333333611488342285e-01 8.145447075366973877e-02
-2.666666805744171143e-01 -8.285095095634460449e-01
-5.333333611488342285e-01 -3.138234317302703857e-01
-6.000000238418579102e-01 -5.780029110610485077e-03
-2.666666805744171143e-01 -7.214528322219848633e-01
-2.666666805744171143e-01 -5.423594117164611816e-01
-3.333333432674407959e-01 6.066792830824851990e-02
-1.333333402872085571e-01 -2.577697634696960449e-01
5.333333611488342285e-01 -2.571075558662414551e-01
-1.266666650772094727e+00 -5.444030836224555969e-02
-2.000000029802322388e-01 7.329467535018920898e-01
-6.666667014360427856e-02 8.814269900321960449e-01
3.333333432674407959e-01 1.628804504871368408e-01
-6.333333253860473633e-01 -6.807861477136611938e-02
-5.000000000000000000e-01 4.157348573207855225e-01
-6.666667014360427856e-02 -1.320439696311950684e+00
1.666666626930236816e+00 -8.111470192670822144e-02
1.333333373069763184e+00 3.118609666824340820e+00
1.533333301544189453e+00 2.436248809099197388e-01
1.666666626930236816e+00 6.333292722702026367e-01
1.333333402872085571e-01 8.897328972816467285e-01
-8.666666746139526367e-01 -1.449308276176452637e+00
0.000000000000000000e+00 -1.416597485542297363e+00
-2.000000029802322388e-01 1.296529173851013184e-01
-8.000000119209289551e-01 3.784973025321960449e-01
-2.666666805744171143e-01 -4.213582277297973633e-01
4.000000059604644775e-01 -1.208444237709045410e+00
-6.666667014360427856e-02 3.311319947242736816e-01
-2.666666805744171143e-01 8.577870726585388184e-01
-3.333333432674407959e-01 -5.341654419898986816e-01
1.333333402872085571e-01 -3.771463930606842041e-01
1.333333402872085571e-01 -3.123291134834289551e-01
0.000000000000000000e+00 5.294454097747802734e-01
0.000000000000000000e+00 6.780700385570526123e-02
0.000000000000000000e+00 -1.259307861328125000e-01
2.666666805744171143e-01 1.192932110279798508e-02
3.333333432674407959e-01 4.974365234375000000e-03
-6.666667014360427856e-02 2.721364200115203857e-01
2.000000000000000000e+00 2.316120386123657227e+00
2.400000095367431641e+00 1.716491699218750000e+00
2.066666603088378906e+00 2.947517871856689453e+00
-4.666666686534881592e-01 -1.095528125762939453e+00
-1.000000000000000000e+00 -1.575838208198547363e+00
-1.133333325386047363e+00 -7.211100310087203979e-02
-9.333333373069763184e-01 -1.574259400367736816e+00
-9.333333373069763184e-01 -1.289327025413513184e+00
-4.000000059604644775e-01 -7.787190675735473633e-01
0.000000000000000000e+00 -8.226206302642822266e-01
-1.466666698455810547e+00 -3.293762356042861938e-02
-7.333333492279052734e-01 4.116109386086463928e-02
-6.000000238418579102e-01 -2.256114721298217773e+00
-2.000000029802322388e-01 -7.320963591337203979e-02
-4.000000059604644775e-01 -4.321980774402618408e-01
-1.000000000000000000e+00 1.702677458524703979e-01
-6.666667014360427856e-02 -5.823119878768920898e-01
6.666667014360427856e-02 8.274281620979309082e-01
-8.000000119209289551e-01 -7.485086917877197266e-01
-7.333333492279052734e-01 -1.400077342987060547e+00
-7.333333492279052734e-01 -5.435567498207092285e-01
-8.000000119209289551e-01 -5.255106687545776367e-01
-4.000000059604644775e-01 -6.240356564521789551e-01
0.000000000000000000e+00 -7.315897345542907715e-01
-2.666666805744171143e-01 -8.813171088695526123e-02
-5.333333611488342285e-01 -3.086527585983276367e-01
1.000000000000000000e+00 3.182633399963378906e+00
8.666666746139526367e-01 1.253733277320861816e+00
6.999999880790710449e-01 -8.785329461097717285e-01
-3.333333507180213928e-02 -1.591258764266967773e+00
0.000000000000000000e+00 -2.950185239315032959e-01
-4.000000059604644775e-01 -1.315297484397888184e-01
-7.666666507720947266e-01 -7.444549798965454102e-01
1.333333402872085571e-01 -5.086568370461463928e-02
-6.666666865348815918e-01 1.081740260124206543e+00
-4.000005125999450684e-01 -6.986083835363388062e-02
1.333333402872085571e-01 -1.067621827125549316e+00
2.000005096197128296e-01 -2.035970091819763184e-01
-1.666666626930236816e+00 1.927337646484375000e-01
-1.066666722297668457e+00 -1.720056176185607910e+00
-5.333333611488342285e-01 -1.859282374382019043e+00
-2.666666805744171143e-01 -3.169749081134796143e-01
0.000000000000000000e+00 -1.636698395013809204e-01
6.666667014360427856e-02 -1.278198212385177612e-01
2.000000029802322388e-01 1.176249161362648010e-01
0.000000000000000000e+00 8.693847805261611938e-02
-4.666666686534881592e-01 2.448201477527618408e-01
-2.666666805744171143e-01 -1.103118881583213806e-01
0.000000000000000000e+00 -6.741210818290710449e-01
1.333333402872085571e-01 -1.236623153090476990e-01
7.666666507720947266e-01 1.641998291015625000e-01
-1.633333802223205566e+00 2.108337432146072388e-01
-2.666666805744171143e-01 9.268829226493835449e-01
0.000000000000000000e+00 3.995783627033233643e-01
6.666667014360427856e-02 1.608378142118453979e-01
-2.000000029802322388e-01 -2.577667310833930969e-02
-3.333333432674407959e-01 7.990162819623947144e-02
-1.333333402872085571e-01 -2.868189513683319092e-01
-1.333333402872085571e-01 -3.554234802722930908e-01
1.000000000000000000e+00 -3.893381729722023010e-02
-5.999994874000549316e-01 -1.102320328354835510e-01
-4.000005125999450684e-01 1.335904955863952637e+00
0.000000000000000000e+00 -1.122058153152465820e+00
6.666667014360427856e-02 -3.603851199150085449e-01
6.666667014360427856e-02 1.944605559110641479e-01
0.000000000000000000e+00 8.486785739660263062e-02
6.666667014360427856e-02 5.513458326458930969e-02
2.666666805744171143e-01 -2.586059644818305969e-02
2.666666805744171143e-01 8.126983791589736938e-02
1.333333402872085571e-01 3.195439577102661133e-01
6.666671633720397949e-01 2.512115538120269775e-01
2.333333253860473633e+00 4.296327590942382812e+00
-2.133333444595336914e+00 -2.037585496902465820e+00
-2.599999904632568359e+00 -2.806967258453369141e+00
-2.533333301544189453e+00 -2.676475048065185547e+00
-1.600000500679016113e+00 -2.158295631408691406e+00
-6.666666865348815918e-01 -1.684294581413269043e+00
-5.333333611488342285e-01 -9.545252323150634766e-01
1.333333402872085571e-01 -4.457550123333930969e-02
1.399999976158142090e+00 7.196146845817565918e-01
-6.000000238418579102e-01 1.295164942741394043e+00
-6.666666865348815918e-01 -1.188814282417297363e+00
-2.000005096197128296e-01 -7.505065798759460449e-01
-1.333328187465667725e-01 -5.363332033157348633e-01
6.666615605354309082e-02 5.899759754538536072e-02
2.666671872138977051e-01 -8.649902045726776123e-02
-1.333333402872085571e-01 1.369140595197677612e-01
-2.000000029802322388e-01 3.383137881755828857e-01
-6.666717678308486938e-02 -3.102345764636993408e-01
-1.333333402872085571e-01 -3.328491151332855225e-01
1.333333373069763184e+00 -9.309133142232894897e-02
4.666666686534881592e-01 1.342668652534484863e+00
1.933333277702331543e+00 1.647359251976013184e+00
1.066666722297668457e+00 1.785306811332702637e+00
-8.000000119209289551e-01 5.342854857444763184e-01
-1.333333373069763184e+00 -1.359962940216064453e+00
3.200000047683715820e+00 1.920341968536376953e+00
1.533333301544189453e+00 4.538544654846191406e+00
-1.000000000000000000e+00 2.175821959972381592e-01
-5.333333611488342285e-01 -1.754046678543090820e+00
-3.333333432674407959e-01 -1.363675951957702637e+00
-8.000000119209289551e-01 2.867228165268898010e-02
-5.333333611488342285e-01 -2.104054838418960571e-01
-3.333333432674407959e-01 -1.219148755073547363e+00
-7.333333492279052734e-01 -1.519714295864105225e-01
-4.666666686534881592e-01 -1.441335082054138184e-01
0.000000000000000000e+00 -1.047605395317077637e+00
-5.333333611488342285e-01 -1.003011092543601990e-01
-1.000000000000000000e+00 3.864318728446960449e-01
-1.333333402872085571e-01 -9.906595945358276367e-01
-2.666666805744171143e-01 -1.205025196075439453e+00
-9.333333373069763184e-01 6.890798211097717285e-01
-6.000000238418579102e-01 -4.100463986396789551e-01
-1.333333402872085571e-01 -1.333639502525329590e+00
-1.333333402872085571e-01 -1.974599212408065796e-01
-6.000000238418579102e-01 2.051747590303421021e-01
-4.666666686534881592e-01 -1.520609557628631592e-01
-2.666666805744171143e-01 -4.750061035156250000e-01
-1.400000452995300293e+00 -6.800506711006164551e-01
-7.333328127861022949e-01 -2.080128937959671021e-01
-3.333338499069213867e-01 -1.734526038169860840e+00
-2.666666805744171143e-01 -2.237330079078674316e-01
-6.666667014360427856e-02 -1.779403686523437500e-01
2.000000029802322388e-01 -1.997116059064865112e-01
1.333333402872085571e-01 -3.480529878288507462e-03
-1.999994963407516479e-01 2.717814147472381592e-01
-3.333338499069213867e-01 1.022109985351562500e-01
-6.666667014360427856e-02 -3.022684752941131592e-01
6.666666865348815918e-01 -3.429855406284332275e-01
9.333333373069763184e-01 3.036448173224925995e-02
-6.666667014360427856e-02 8.482808470726013184e-01
-5.333333611488342285e-01 1.013985157012939453e+00
-6.666615605354309082e-02 -4.743728637695312500e-01
-6.000005006790161133e-01 -7.123723626136779785e-01
-4.000000059604644775e-01 1.505126953125000000e-01
2.000000029802322388e-01 -6.994293332099914551e-01
6.666666865348815918e-01 -2.993123233318328857e-01
4.000000059604644775e-01 3.803893923759460449e-01
-2.000000029802322388e-01 7.782201170921325684e-01
2.666666805744171143e-01 2.887425720691680908e-01
8.666671514511108398e-01 -4.392934143543243408e-01
4.000000059604644775e-01 4.900019466876983643e-01
-8.666671514511108398e-01 1.020491003990173340e+00
-2.866666555404663086e+00 -3.696748971939086914e+00
-2.533333301544189453e+00 -5.405525684356689453e+00
-2.266666650772094727e+00 -3.132916212081909180e+00
-1.466666698455810547e+00 -1.912048339843750000e+00
-8.666666746139526367e-01 -1.604881763458251953e+00
-8.666666746139526367e-01 -4.163614809513092041e-01
-5.333333611488342285e-01 -3.934966921806335449e-01
-2.000000029802322388e-01 -8.138193488121032715e-01
-2.666666805744171143e-01 -3.013783693313598633e-01
-4.000005125999450684e-01 -1.354878768324851990e-02
-4.000000059604644775e-01 -2.832702696323394775e-01
3.000000119209289551e-01 -4.304952025413513184e-01
1.600000023841857910e+00 5.651763677597045898e-01
0.000000000000000000e+00 1.424907445907592773e+00
-5.333333611488342285e-01 -2.863077819347381592e-01
1.000000014901161194e-01 6.049733757972717285e-01
3.266666650772094727e+00 3.007908105850219727e+00
-2.799999952316284180e+00 -8.978922367095947266e-01
-2.599999904632568359e+00 -5.027827739715576172e+00
-2.466666698455810547e+00 -2.707643747329711914e+00
-1.799999952316284180e+00 -1.970066308975219727e+00
-6.000000238418579102e-01 -1.690539598464965820e+00
-6.666667014360427856e-02 -8.910309076309204102e-01
-6.000005006790161133e-01 8.198852837085723877e-02
4.000005125999450684e-01 1.569620817899703979e-01
-4.666671752929687500e-01 -8.217722773551940918e-01
-8.000000119209289551e-01 7.925872802734375000e-01
-3.333333432674407959e-01 -7.787516117095947266e-01
-1.333333402872085571e-01 -8.827667236328125000e-01
-4.666666686534881592e-01 -8.515726774930953979e-02
-1.333333402872085571e-01 -3.518880158662796021e-02
1.666666716337203979e-01 -5.156870484352111816e-01
1.700000047683715820e+00 -2.836354635655879974e-02
3.066667079925537109e+00 4.490841388702392578e+00
4.000000059604644775e-01 8.680012822151184082e-01
-6.666666865348815918e-01 -1.899047851562500000e+00
-1.166666626930236816e+00 -1.920603394508361816e+00
-1.233333349227905273e+00 -3.883260115981101990e-02
-6.000005006790161133e-01 -7.773519158363342285e-01
9.333333373069763184e-01 2.339773654937744141e+00
-1.866666674613952637e+00 -3.357157409191131592e-01
-5.333333611488342285e-01 -2.261774778366088867e+00
-2.666671872138977051e-01 -7.812255620956420898e-01
-6.666666865348815918e-01 -1.594319641590118408e-01
6.666667014360427856e-02 -3.063456155359745026e-02
4.000000059604644775e-01 -1.128499388694763184e+00
0.000000000000000000e+00 6.975677609443664551e-01
0.000000000000000000e+00 4.465759396553039551e-01
-2.666666805744171143e-01 -4.267791807651519775e-01
-2.000000029802322388e-01 8.771606683731079102e-01
5.333333611488342285e-01 4.514333009719848633e-01
-2.666666805744171143e-01 8.415496945381164551e-01
-6.000000238418579102e-01 2.570627927780151367e-01
-3.333333432674407959e-01 -7.675954103469848633e-01
-6.666667014360427856e-02 -4.791218936443328857e-01
0.000000000000000000e+00 -1.804199218750000000e-01
0.000000000000000000e+00 -9.167174994945526123e-02
-6.666667014360427856e-02 -2.828165702521800995e-02
1.333333402872085571e-01 2.979329414665699005e-02
5.333333611488342285e-01 -1.141235381364822388e-01
-4.666666686534881592e-01 2.739176452159881592e-01
-2.000000029802322388e-01 1.634155213832855225e-01
1.333333402872085571e-01 4.916788637638092041e-02
2.666666805744171143e-01 -5.641774535179138184e-01
1.333333402872085571e-01 3.898997008800506592e-01
-1.333333402872085571e-01 2.970540225505828857e-01
-2.666666805744171143e-01 3.935546800494194031e-02
1.333333402872085571e-01 -2.312245666980743408e-01
6.000000238418579102e-01 -3.065175414085388184e-01
7.333333492279052734e-01 4.405721127986907959e-01
3.333333432674407959e-01 8.139140009880065918e-01
-1.333333402872085571e-01 7.049173712730407715e-01
-6.666667014360427856e-02 3.968404233455657959e-02
-4.000000059604644775e-01 -4.309936463832855225e-01
6.666667014360427856e-02 6.415303796529769897e-02
3.333333432674407959e-01 -9.089833498001098633e-01
6.000000238418579102e-01 6.682189702987670898e-01
7.333333492279052734e-01 1.108060717582702637e+00
4.000000059604644775e-01 6.135101318359375000e-01
0.000000000000000000e+00 -3.939005360007286072e-02
-3.333333432674407959e-01 -4.634501039981842041e-01
-1.133333325386047363e+00 -3.773559629917144775e-01
-1.266666650772094727e+00 -4.409322142601013184e-01
-1.000000000000000000e+00 -1.293308496475219727e+00
-1.200000047683715820e+00 -1.457363843917846680e+00
-8.999999761581420898e-01 -7.592335939407348633e-01
-9.666671752929687500e-01 -1.079980969429016113e+00
-5.999994874000549316e-01 -3.404378294944763184e-01
-5.333333611488342285e-01 -6.969604492187500000e-01
-5.333333611488342285e-01 -1.593755036592483521e-01
-2.000005096197128296e-01 -3.625549376010894775e-01
2.000005096197128296e-01 -3.099243044853210449e-01
1.600000023841857910e+00 -6.952260434627532959e-02
1.333333373069763184e+00 7.635971307754516602e-01
9.333333373069763184e-01 1.423821568489074707e+00
6.666666865348815918e-01 1.477967858314514160e+00
4.666666686534881592e-01 6.493072509765625000e-01
7.333333492279052734e-01 6.462249755859375000e-01
1.533333301544189453e+00 1.041643261909484863e+00
1.799999952316284180e+00 9.631490111351013184e-01
1.200000047683715820e+00 1.841312646865844727e+00
6.000000238418579102e-01 7.922607660293579102e-01
6.000000238418579102e-01 -7.994486391544342041e-02
5.333333611488342285e-01 4.079793393611907959e-02
8.000000119209289551e-01 6.264780759811401367e-01
1.133333325386047363e+00 3.927388489246368408e-01
6.000000238418579102e-01 1.128104686737060547e+00
0.000000000000000000e+00 1.364485621452331543e+00
-2.666666805744171143e-01 3.193969652056694031e-02
-6.666666865348815918e-01 -2.403605133295059204e-01
-1.000000000000000000e+00 -2.206764698028564453e+00
-8.333333134651184082e-01 -5.752848386764526367e-01
-6.333333253860473633e-01 -1.189762353897094727e+00
-4.666666686534881592e-01 -5.085927248001098633e-01
-5.333333611488342285e-01 -4.728810489177703857e-01
-2.666666805744171143e-01 -1.332651823759078979e-01
-2.000000029802322388e-01 -4.651540219783782959e-01
-7.333333492279052734e-01 -3.350931778550148010e-02
-3.333333432674407959e-01 5.486338138580322266e-01
4.000000059604644775e-01 -5.377655029296875000e-01
8.666666746139526367e-01 2.315348237752914429e-01
1.000000000000000000e+00 1.553387403488159180e+00
9.333333373069763184e-01 -5.033366009593009949e-02
6.666666865348815918e-01 5.057372897863388062e-02
6.666667014360427856e-02 7.401357293128967285e-01
-6.666667014360427856e-02 -1.410250902175903320e+00
2.666666805744171143e-01 7.617797702550888062e-02
-2.000000029802322388e-01 -6.533813476562500000e-02
-5.333333611488342285e-01 3.263753280043601990e-02
-5.333333611488342285e-01 2.989990115165710449e-01
-2.666666805744171143e-01 -1.111777782440185547e+00
-4.666666686534881592e-01 -2.636423707008361816e-01
-8.000000119209289551e-01 -4.403788223862648010e-02
2.000000029802322388e-01 1.391764283180236816e-01
0.000000000000000000e+00 1.351213574409484863e+00
5.333333611488342285e-01 -4.800109937787055969e-02
2.666666805744171143e-01 1.733149141073226929e-01
1.333333402872085571e-01 8.782302737236022949e-01
5.333333611488342285e-01 -7.056070864200592041e-02
2.000000029802322388e-01 1.601582914590835571e-01
1.333333402872085571e-01 8.042531609535217285e-01
-4.666666686534881592e-01 -5.368652194738388062e-02
-3.333333432674407959e-01 7.030639797449111938e-02
3.333333432674407959e-01 5.749908685684204102e-01
-6.000000238418579102e-01 1.055721998214721680e+00
8.666666746139526367e-01 3.017221987247467041e-01
1.333333402872085571e-01 -4.153788387775421143e-01
-2.000000029802322388e-01 2.555125057697296143e-01
9.333333373069763184e-01 1.682220399379730225e-01
9.333333373069763184e-01 -5.729756951332092285e-01
6.666667014360427856e-02 -4.224548488855361938e-02
-1.666666626930236816e+00 -2.291848659515380859e+00
0.000000000000000000e+00 2.820973694324493408e-01
2.066666603088378906e+00 8.554077148437500000e-02
5.333333611488342285e-01 2.221642971038818359e+00
3.333333432674407959e-01 2.302960157394409180e+00
8.666666746139526367e-01 -1.070731639862060547e+00
-3.333333432674407959e-01 7.331827878952026367e-01
2.266666650772094727e+00 1.055666089057922363e+00
2.266666650772094727e+00 1.513576269149780273e+00
-4.666666686534881592e-01 7.371256351470947266e-01
-2.066666603088378906e+00 -1.236566185951232910e+00
-2.333333253860473633e+00 -1.512044310569763184e+00
-1.200000047683715820e+00 -2.542879343032836914e+00
-1.333333402872085571e-01 -1.859195947647094727e+00
-1.266666650772094727e+00 -7.460113763809204102e-01
-1.333333373069763184e+00 2.782328426837921143e-01
-4.666666686534881592e-01 -1.847531080245971680e+00
-6.666666865348815918e-01 -7.471847534179687500e-01
-6.666671633720397949e-01 -2.129079252481460571e-01
-5.999994874000549316e-01 -3.899790346622467041e-01
-2.666671872138977051e-01 -1.452117860317230225e-01
6.666671633720397949e-01 -2.298410981893539429e-01
2.533333301544189453e+00 1.029116272926330566e+00
2.599999904632568359e+00 1.726077318191528320e+00
1.666666626930236816e+00 3.332878112792968750e+00
7.333333492279052734e-01 2.658069849014282227e+00
5.333333611488342285e-01 1.753711938858032227e+00
-4.000000059604644775e-01 -1.345214843750000000e-01
-7.333333492279052734e-01 -1.084289513528347015e-02
-1.000000000000000000e+00 -1.032938599586486816e+00
-5.333333611488342285e-01 6.278178095817565918e-01
-1.333333402872085571e-01 7.507120817899703979e-02
1.333333402872085571e-01 4.942779541015625000e-01
1.333333402872085571e-01 7.637736201286315918e-02
-5.333333611488342285e-01 7.928395867347717285e-01
-4.000000059604644775e-01 1.482482850551605225e-01
-3.000000119209289551e-01 -9.636983275413513184e-01
-6.333333253860473633e-01 8.569946140050888062e-02
-4.666666686534881592e-01 -3.841023743152618408e-01
-1.333333402872085571e-01 -7.536539435386657715e-01
1.333333402872085571e-01 -3.129841983318328857e-01
2.000000029802322388e-01 -2.009043395519256592e-01
0.000000000000000000e+00 1.634470671415328979e-01
0.000000000000000000e+00 3.153025209903717041e-01
-4.666666686534881592e-01 -1.633850038051605225e-01
-6.000000238418579102e-01 2.368062287569046021e-01
-7.333333492279052734e-01 -1.208185791969299316e+00
-9.333333373069763184e-01 1.747294068336486816e-01
-9.333333373069763184e-01 -1.287163257598876953e+00
-5.333333611488342285e-01 -9.329305291175842285e-01
1.999994963407516479e-01 -7.361816167831420898e-01
1.333333849906921387e+00 -2.338185608386993408e-01
1.933333277702331543e+00 5.091883540153503418e-01
1.666666626930236816e+00 1.908064246177673340e+00
9.333333373069763184e-01 2.275438547134399414e+00
4.666666686534881592e-01 1.628739476203918457e+00
2.666666805744171143e-01 5.095407962799072266e-01
-6.666667014360427856e-02 3.887939499691128731e-03
-3.333333432674407959e-01 -2.517140805721282959e-01
-6.666666865348815918e-01 -7.420196533203125000e-01
-5.333333611488342285e-01 9.489338845014572144e-02
2.666671872138977051e-01 -8.622894287109375000e-01
-4.666666686534881592e-01 1.207555174827575684e+00
-6.666667014360427856e-02 1.379811614751815796e-01
9.333333373069763184e-01 -5.796808600425720215e-01
9.333333373069763184e-01 2.320109009742736816e-01
-6.666666865348815918e-01 1.331798791885375977e+00
0.000000000000000000e+00 -1.514503479003906250e+00
1.466666698455810547e+00 6.184697747230529785e-01
1.333333402872085571e-01 1.744260191917419434e+00
0.000000000000000000e+00 1.386495947837829590e+00
8.333333134651184082e-01 -4.715911746025085449e-01
5.666666626930236816e-01 -2.252400666475296021e-02
-4.666666686534881592e-01 1.104959130287170410e+00
6.000000238418579102e-01 4.647623598575592041e-01
2.666666805744171143e-01 1.737318873405456543e+00
-7.333333492279052734e-01 -9.357299804687500000e-01
-6.666667014360427856e-02 -8.943226933479309082e-01
4.666666686534881592e-01 -5.685211420059204102e-01
9.333333373069763184e-01 1.679890900850296021e-01
1.000000000000000000e+00 6.408284306526184082e-01
6.666667014360427856e-02 1.313776612281799316e+00
-2.000000029802322388e-01 9.016123414039611816e-01
6.666667014360427856e-02 -7.524200677871704102e-01
6.666667014360427856e-02 4.439595714211463928e-02
3.333333507180213928e-02 1.177673339843750000e-01
1.666666716337203979e-01 -8.245544135570526123e-02
-1.333333402872085571e-01 2.177530974149703979e-01
1.333333402872085571e-01 -1.408365815877914429e-01
1.266666650772094727e+00 7.135080695152282715e-01
1.066666722297668457e+00 4.301289916038513184e-01
-1.733333349227905273e+00 -8.634561896324157715e-01
-1.733333349227905273e+00 -2.434863328933715820e+00
-7.333333492279052734e-01 -1.609387159347534180e+00
1.333333402872085571e-01 -1.690384984016418457e+00
-5.333333611488342285e-01 -3.043141663074493408e-01
-1.066666722297668457e+00 8.507527709007263184e-01
-1.133333325386047363e+00 -1.080355882644653320e+00
-1.066666722297668457e+00 -7.562276124954223633e-01
-2.000000029802322388e-01 -7.607828974723815918e-01
0.000000000000000000e+00 -6.998596191406250000e-01
-1.333333402872085571e-01 3.391550779342651367e-01
-4.333333373069763184e-01 3.638916090130805969e-02
-1.000000014901161194e-01 -1.500218659639358521e-01
0.000000000000000000e+00 -3.327870666980743408e-01
5.333333611488342285e-01 -4.862670972943305969e-02
1.133332848548889160e+00 1.531728077679872513e-02
2.800000429153442383e+00 8.064127564430236816e-01
2.266666650772094727e+00 1.303925633430480957e+00
1.133333325386047363e+00 3.843169212341308594e+00
2.000000029802322388e-01 4.802073240280151367e-01
5.333333611488342285e-01 -7.971852421760559082e-01
2.666666805744171143e-01 2.326660230755805969e-02
-1.333333402872085571e-01 -6.909891963005065918e-02
-2.666666805744171143e-01 -5.764272212982177734e-01
-4.000000059604644775e-01 -4.423238039016723633e-01
-6.000000238418579102e-01 -2.386260926723480225e-01
-5.333333611488342285e-01 -3.907450437545776367e-01
-6.000000238418579102e-01 -5.904896855354309082e-01
-9.333333373069763184e-01 -1.876698881387710571e-01
-6.666666865348815918e-01 -2.842854857444763184e-01
-2.666666805744171143e-01 -9.059326052665710449e-01
-6.666667014360427856e-02 -3.581288754940032959e-01
1.333333402872085571e-01 -2.329284697771072388e-01
-2.000000029802322388e-01 -9.896850213408470154e-03
-2.666666805744171143e-01 3.798858523368835449e-01
-1.333333402872085571e-01 -4.333272278308868408e-01
-6.666667014360427856e-02 -1.459462493658065796e-01
-2.666666805744171143e-01 -8.959147334098815918e-02
-1.333333402872085571e-01 -7.889506220817565918e-02
0.000000000000000000e+00 -4.097290039062500000e-01
0.000000000000000000e+00 6.399332731962203979e-02
2.000000029802322388e-01 3.841349110007286072e-02
-3.333333432674407959e-01 9.104411001317203045e-04
5.333333611488342285e-01 1.427408903837203979e-01
2.733333349227905273e+00 1.973790526390075684e+00
1.799999952316284180e+00 2.480909109115600586e+00
8.000000119209289551e-01 2.746222019195556641e+00
1.066666722297668457e+00 4.272023439407348633e-01
8.666666746139526367e-01 1.662658751010894775e-01
3.333333432674407959e-01 1.263538599014282227e+00
-1.266666650772094727e+00 -2.729451358318328857e-01
-1.799999952316284180e+00 -3.454840183258056641e+00
-1.533333301544189453e+00 -7.052409052848815918e-01
-7.333333492279052734e-01 -2.075700998306274414e+00
-1.200000047683715820e+00 -1.018059253692626953e+00
-9.333333373069763184e-01 -4.227671325206756592e-01
4.000000059604644775e-01 -1.589120507240295410e+00
6.999999880790710449e-01 1.498819980770349503e-02
-4.666666686534881592e-01 -1.386047363281250000e+00
-2.000000029802322388e-01 -1.339147925376892090e+00
2.000000029802322388e-01 1.706960052251815796e-01
-6.666667014360427856e-02 -5.872802808880805969e-02
-6.000000238418579102e-01 3.186747133731842041e-01
-2.666666805744171143e-01 -3.431681394577026367e-01
2.000000029802322388e-01 -7.974995970726013184e-01
2.666666805744171143e-01 9.094441682100296021e-02
4.000000059604644775e-01 3.108540773391723633e-01
4.000000059604644775e-01 2.177429199218750000e-01
6.666667014360427856e-02 6.264923214912414551e-01
-6.666667014360427856e-02 3.666707277297973633e-01
4.000000059604644775e-01 -1.879323273897171021e-01
6.000000238418579102e-01 -2.644856832921504974e-02
3.333333432674407959e-01 7.426025271415710449e-01
0.000000000000000000e+00 3.447774350643157959e-01
-4.666666686534881592e-01 -1.033701598644256592e-01
-8.666666746139526367e-01 -1.738016754388809204e-01
-1.066666722297668457e+00 -6.311513185501098633e-01
-8.000000119209289551e-01 -7.907775640487670898e-01
-2.666666805744171143e-01 -9.231058955192565918e-01
6.666667014360427856e-02 -7.521372437477111816e-01
1.133333325386047363e+00 -1.452891081571578979e-01
1.399999976158142090e+00 1.475931853055953979e-01
4.000000059604644775e-01 1.342997193336486816e+00
1.333333402872085571e-01 -1.351565599441528320e+00
2.333333343267440796e-01 1.480935692787170410e+00
-3.666666746139526367e-01 -6.538208127021789551e-01
-6.666667014360427856e-02 1.384735107421875000e-01
-1.333333402872085571e-01 -6.767374873161315918e-01
2.666666805744171143e-01 1.362101268023252487e-02
6.000000238418579102e-01 6.006489992141723633e-01
-1.333333402872085571e-01 9.518554806709289551e-01
-8.666666746139526367e-01 1.555389463901519775e-01
-1.533333301544189453e+00 -1.645302295684814453e+00
-1.466666698455810547e+00 -1.304213404655456543e+00
-1.633333325386047363e+00 -2.109296560287475586e+00
-5.666666626930236816e-01 -1.213593602180480957e+00
-6.666671633720397949e-01 -5.906880497932434082e-01
-5.999994874000549316e-01 -7.735493779182434082e-02
-2.000000029802322388e-01 -4.905212521553039551e-01
1.333328187465667725e-01 -3.218653500080108643e-01
1.333333402872085571e-01 2.250366285443305969e-02
0.000000000000000000e+00 1.419321745634078979e-01
4.666661620140075684e-01 -7.499181032180786133e-01
1.533333301544189453e+00 1.013407409191131592e-01
1.933333873748779297e+00 5.737177729606628418e-01
1.066666722297668457e+00 2.017982006072998047e+00
5.333333611488342285e-01 2.300353050231933594e+00
1.266666650772094727e+00 9.643788933753967285e-01
1.933333277702331543e+00 2.774861752986907959e-01
8.000000119209289551e-01 1.806525707244873047e+00
0.000000000000000000e+00 1.706518530845642090e+00
3.333333432674407959e-01 -1.320961475372314453e+00
5.333333611488342285e-01 -5.788391232490539551e-01
6.666667014360427856e-02 6.308135986328125000e-01
0.000000000000000000e+00 4.421915709972381592e-01
2.666666805744171143e-01 -3.280090391635894775e-01
-4.000000059604644775e-01 1.810913085937500000e-01
-1.066666722297668457e+00 4.873962402343750000e-01
-6.666666865348815918e-01 -1.099519848823547363e+00
2.000000029802322388e-01 -1.193324804306030273e+00
9.666666388511657715e-01 -2.726074159145355225e-01
-8.999999761581420898e-01 9.050048589706420898e-01
2.000000029802322388e-01 3.504394590854644775e-01
-6.666667014360427856e-02 6.529601812362670898e-01
-2.666666805744171143e-01 8.436787873506546021e-02
1.333333402872085571e-01 -1.792012602090835571e-01
1.066666722297668457e+00 -2.333302795886993408e-01
-1.333333402872085571e-01 2.404388487339019775e-01
-5.333333611488342285e-01 -4.538360536098480225e-01
-1.333333402872085571e-01 -9.655914306640625000e-01
5.333333611488342285e-01 -3.235860168933868408e-01
1.066666722297668457e+00 2.830088436603546143e-01
9.333333373069763184e-01 5.137868523597717285e-01
9.333333373069763184e-01 5.373036861419677734e-01
8.000000119209289551e-01 1.527322411537170410e+00
-2.000000029802322388e-01 8.699869513511657715e-01
-2.666666805744171143e-01 -2.198700010776519775e-01
-1.333333402872085571e-01 -1.213391065597534180e+00
-5.333333611488342285e-01 -1.701629608869552612e-01
-1.866666674613952637e+00 -1.785278320312500000e-02
-2.200000047683715820e+00 -6.425110101699829102e-01
-9.333333373069763184e-01 -2.649369239807128906e+00
3.333333432674407959e-01 -5.007293820381164551e-01
-1.399999976158142090e+00 -7.819519191980361938e-02
-4.000000059604644775e-01 -2.347053050994873047e+00
-1.000000000000000000e+00 -8.056925535202026367e-01
-1.233333349227905273e+00 -6.191864013671875000e-01
-1.166666626930236816e+00 -9.032231569290161133e-01
1.333333402872085571e-01 -1.121046900749206543e+00
4.000000059604644775e-01 -3.311614990234375000e-01
-2.666666805744171143e-01 4.575352966785430908e-01
-6.666717678308486938e-02 4.208307862281799316e-01
1.733333349227905273e+00 1.317448914051055908e-01
4.000000059604644775e-01 2.295599937438964844e+00
5.333333611488342285e-01 -5.422810912132263184e-01
-1.666666626930236816e+00 -1.668416380882263184e+00
-2.666666805744171143e-01 -1.460864305496215820e+00
4.000000059604644775e-01 4.586151242256164551e-01
5.666666626930236816e-01 4.770568907260894775e-01
2.666666805744171143e-01 1.646147608757019043e+00
3.333333432674407959e-01 -3.948079347610473633e-01
-2.000000029802322388e-01 2.449259459972381592e-01
-1.000000000000000000e+00 2.344451844692230225e-01
-5.333333611488342285e-01 -8.227834105491638184e-01
3.333333432674407959e-01 7.432962954044342041e-02
6.666666865348815918e-01 -1.026065111160278320e+00
3.666666746139526367e-01 1.219369530677795410e+00
-6.333333253860473633e-01 9.156046509742736816e-01
1.333333402872085571e-01 9.119638800621032715e-01
5.333333611488342285e-01 9.428110718727111816e-01
-1.333333402872085571e-01 -9.358724206686019897e-02
-1.600000023841857910e+00 -1.474579930305480957e+00
-8.000000119209289551e-01 -1.234068274497985840e+00
-7.333338260650634766e-01 -1.565607637166976929e-01
-1.133332848548889160e+00 -8.201940059661865234e-01
-7.333338260650634766e-01 -3.217961490154266357e-01
5.333333611488342285e-01 -2.287328094244003296e-01
1.000000476837158203e+00 6.642150692641735077e-03
1.933333277702331543e+00 7.525405883789062500e-01
2.466666698455810547e+00 3.303824424743652344e+00
1.333333373069763184e+00 4.020805835723876953e+00
1.466666698455810547e+00 1.826088428497314453e+00
6.666666865348815918e-01 3.164052367210388184e-01
3.333333432674407959e-01 1.445711255073547363e+00
2.000000029802322388e-01 -1.098441600799560547e+00
-1.333333402872085571e-01 -1.890126615762710571e-01
-6.666667014360427856e-02 -7.557678222656250000e-02
-7.333333492279052734e-01 -4.274312257766723633e-01
-6.000000238418579102e-01 1.350077241659164429e-01
-6.000000238418579102e-01 -1.289979100227355957e+00
-7.333333492279052734e-01 -1.602427214384078979e-01
-4.000000059604644775e-01 -6.288930177688598633e-01
-6.666666865348815918e-01 -2.140421569347381592e-01
-5.333333611488342285e-01 -3.222300112247467041e-01
-6.000000238418579102e-01 -8.793029934167861938e-02
-6.000000238418579102e-01 -6.393473148345947266e-01
-4.666666686534881592e-01 -5.339335203170776367e-01
6.666667014360427856e-02 -6.882131099700927734e-01
7.666666507720947266e-01 -5.428304076194763184e-01
4.333333373069763184e-01 6.205596923828125000e-01
3.333333432674407959e-01 9.578399658203125000e-01
1.333333402872085571e-01 9.803100824356079102e-01
-1.333333402872085571e-01 1.026326492428779602e-01
-1.333333402872085571e-01 1.690938323736190796e-01
0.000000000000000000e+00 -4.439107179641723633e-01
0.000000000000000000e+00 -2.548411190509796143e-01
-2.000000029802322388e-01 -1.891998350620269775e-01
0.000000000000000000e+00 -1.728861480951309204e-01
4.000000059604644775e-01 1.159186840057373047e+00
4.666666686534881592e-01 -8.490346074104309082e-01
1.333333402872085571e-01 7.404845952987670898e-01
0.000000000000000000e+00 -3.938801959156990051e-02
-2.666666805744171143e-01 -3.935282528400421143e-01
-1.666666716337203979e-01 -2.232045531272888184e-01
1.000000014901161194e-01 -5.305358767509460449e-01
-2.666666805744171143e-01 5.283630490303039551e-01
1.333333402872085571e-01 2.278950996696949005e-02
3.333333432674407959e-01 -1.744445860385894775e-01
3.333333432674407959e-01 7.261312007904052734e-01
2.666666805744171143e-01 -1.391266345977783203e+00
-1.333333402872085571e-01 1.123052477836608887e+00
3.666666746139526367e-01 -1.206787079572677612e-01
-2.333333343267440796e-01 -2.614217102527618408e-01
1.000000000000000000e+00 8.724883794784545898e-01
-5.333333611488342285e-01 -8.671447634696960449e-01
-3.333333432674407959e-01 6.093139573931694031e-02
0.000000000000000000e+00 3.123931884765625000e-01
1.333333402872085571e-01 -7.502014040946960449e-01
-6.666667014360427856e-02 4.477020204067230225e-01
-2.666666805744171143e-01 9.426676481962203979e-02
3.333333432674407959e-01 -1.742472350597381592e-01
6.000000238418579102e-01 -3.122512698173522949e-01
6.666667014360427856e-02 7.842168211936950684e-01
1.333333373069763184e+00 5.941426753997802734e-01
1.000000000000000000e+00 -3.661824464797973633e-01
-1.333333402872085571e-01 1.133494079113006592e-01
0.000000000000000000e+00 -5.364562869071960449e-01
1.333333402872085571e-01 9.491679072380065918e-02
-2.000000029802322388e-01 -6.324564665555953979e-02
-6.000000238418579102e-01 8.276367187500000000e-02
6.666667014360427856e-02 -5.485616326332092285e-01
4.666666686534881592e-01 -7.031534910202026367e-01
6.666667014360427856e-02 7.144073247909545898e-01
6.000000238418579102e-01 6.112681031227111816e-01
4.000000059604644775e-01 -3.279317170381546021e-02
6.000000238418579102e-01 7.400105595588684082e-01
-4.000000059604644775e-01 3.533294796943664551e-01
-1.333333402872085571e-01 4.482920467853546143e-01
3.333333432674407959e-01 -5.497233010828495026e-03
6.000000238418579102e-01 2.917073667049407959e-01
8.666666746139526367e-01 -5.149230957031250000e-01
0.000000000000000000e+00 -3.326517716050148010e-02
-3.333333432674407959e-01 6.277893185615539551e-01
-5.333333611488342285e-01 -9.012583494186401367e-01
-1.133333325386047363e+00 -1.667551696300506592e-01
-1.533333301544189453e+00 -5.134134888648986816e-01
-1.733333349227905273e+00 -1.363314867019653320e+00
-1.399999976158142090e+00 -1.591778516769409180e+00
-1.000000000000000000e+00 -1.316988110542297363e+00
-6.666666865348815918e-01 -1.043065905570983887e+00
-5.000000000000000000e-01 -5.988520383834838867e-01
-3.666666746139526367e-01 -2.840845882892608643e-01
6.666615605354309082e-02 -2.411661744117736816e-01
6.000005006790161133e-01 -1.472986787557601929e-01
1.133333325386047363e+00 2.838673889636993408e-01
1.200000047683715820e+00 1.266010046005249023e+00
6.000000238418579102e-01 7.797704339027404785e-01
8.000000119209289551e-01 1.936815381050109863e+00
1.399999976158142090e+00 -6.941732019186019897e-02
1.399999976158142090e+00 9.758046269416809082e-01
0.000000000000000000e+00 1.755395531654357910e+00
-4.000000059604644775e-01 1.184463500976562500e+00
1.333333402872085571e-01 -1.457129955291748047e+00
0.000000000000000000e+00 -5.670328736305236816e-01
-3.333333432674407959e-01 4.144561886787414551e-01
0.000000000000000000e+00 -4.576324522495269775e-01
0.000000000000000000e+00 -3.688720762729644775e-01
-5.333333611488342285e-01 4.817189574241638184e-01
-2.666666805744171143e-01 -8.937479555606842041e-02
6.666667014360427856e-02 -7.346567511558532715e-01
-1.333333402872085571e-01 2.034403532743453979e-01
-4.666666686534881592e-01 1.439961791038513184e-01
-6.000000238418579102e-01 -3.890167176723480225e-01
-2.000000029802322388e-01 -6.199890375137329102e-01
0.000000000000000000e+00 -7.008402347564697266e-01
0.000000000000000000e+00 3.433329239487648010e-02
-2.666666805744171143e-01 -1.019592303782701492e-02
-1.333333402872085571e-01 2.295226976275444031e-02
-1.333333402872085571e-01 -4.141479432582855225e-01
1.000000014901161194e-01 8.055928349494934082e-02
6.999999880790710449e-01 -1.926106810569763184e-01
8.666666746139526367e-01 8.086181879043579102e-01
1.200000047683715820e+00 4.078572690486907959e-01
1.133333325386047363e+00 1.701857447624206543e+00
1.133333325386047363e+00 1.121445775032043457e+00
2.000000029802322388e-01 8.515472412109375000e-01
4.666666686534881592e-01 8.778574466705322266e-01
4.666666686534881592e-01 -9.999297857284545898e-01
5.333333611488342285e-01 2.648376524448394775e-01
1.333333402872085571e-01 2.666839659214019775e-01
-9.333333373069763184e-01 4.893615841865539551e-01
-1.000000000000000000e+00 -1.500945985317230225e-01
-7.333333492279052734e-01 -1.520528197288513184e+00
-1.000000000000000000e+00 -6.045125126838684082e-01
-9.333333373069763184e-01 -4.984842836856842041e-01
-6.000000238418579102e-01 -1.136604785919189453e+00
-7.333333492279052734e-01 -6.557362675666809082e-01
-1.133333325386047363e+00 -3.047098815441131592e-01
-4.666666686534881592e-01 -9.115142822265625000e-01
-3.333328366279602051e-01 -1.817453950643539429e-01
-2.666671872138977051e-01 -4.585911929607391357e-01
-1.333333402872085571e-01 -4.627024382352828979e-02
-6.666667014360427856e-02 -1.156555190682411194e-01
6.666667014360427856e-02 8.787434548139572144e-02
4.666666686534881592e-01 2.486877515912055969e-02
2.666666805744171143e-01 2.128885835409164429e-01
-2.000000029802322388e-01 7.714131474494934082e-01
-2.666666805744171143e-01 -1.133412644267082214e-01
6.666667014360427856e-02 -4.765268862247467041e-01
2.000000029802322388e-01 -1.194432601332664490e-01
7.333333492279052734e-01 1.593302339315414429e-01
-2.666666805744171143e-01 5.934371948242187500e-01
-2.666666805744171143e-01 4.408925473690032959e-01
6.666667014360427856e-02 -9.500824213027954102e-01
6.666667014360427856e-02 8.884023129940032959e-02
3.333333432674407959e-01 1.348475068807601929e-01
4.000000059604644775e-01 -6.906433403491973877e-02
-2.666666805744171143e-01 6.369710564613342285e-01
-2.333333343267440796e-01 1.917785704135894775e-01
6.333333253860473633e-01 -7.055369019508361816e-01
6.666667014360427856e-02 5.607269406318664551e-01
-4.000000059604644775e-01 3.949869871139526367e-01
-2.000000029802322388e-01 -3.918467164039611816e-01
-6.666667014360427856e-02 -5.006723999977111816e-01
-6.666667014360427856e-02 4.134521633386611938e-02
0.000000000000000000e+00 -1.005228683352470398e-01
5.333333611488342285e-01 -5.451151356101036072e-02
-1.333333402872085571e-01 5.944722518324851990e-02
6.666666865348815918e-01 1.068065404891967773e+00
2.666666805744171143e-01 -8.368753790855407715e-01
8.000000119209289551e-01 1.277600049972534180e+00
1.266666650772094727e+00 -1.357716917991638184e-01
1.399999976158142090e+00 2.148231983184814453e+00
4.666666686534881592e-01 1.894156932830810547e+00
-5.333333611488342285e-01 5.703125000000000000e-01
-1.266666650772094727e+00 -1.192104101181030273e+00
-1.533333301544189453e+00 -1.429781079292297363e+00
-1.266666650772094727e+00 -2.015662670135498047e+00
-1.066666722297668457e+00 -1.769260644912719727e+00
-1.000000000000000000e+00 -7.500112056732177734e-01
-4.666661620140075684e-01 -8.339325189590454102e-01
-2.000005096197128296e-01 -2.658625245094299316e-01
-4.666666686534881592e-01 1.435221284627914429e-01
-3.666661679744720459e-01 1.666737943887710571e-01
-5.666671991348266602e-01 -5.077102780342102051e-01
1.744444251060485840e+00 -1.429458558559417725e-01
8.666666746139526367e-01 3.843566775321960449e-01
1.666666626930236816e+00 1.367177367210388184e+00
1.466666698455810547e+00 1.582780957221984863e+00
1.233333349227905273e+00 6.528950929641723633e-01
8.666666746139526367e-01 2.230916261672973633e+00
8.000000119209289551e-01 1.159118637442588806e-01
4.000000059604644775e-01 2.607869505882263184e-01
6.666667014360427856e-02 4.086751341819763184e-01
-2.000000029802322388e-01 -1.083323135972023010e-01
-6.666667014360427856e-02 -2.552042603492736816e-01
-3.333333432674407959e-01 -3.164855837821960449e-01
-5.333333611488342285e-01 2.697306275367736816e-01
-6.666666865348815918e-01 -6.695526242256164551e-01
-7.333333492279052734e-01 -5.159128904342651367e-01
-8.666666746139526367e-01 -7.885528802871704102e-01
-8.666666746139526367e-01 -8.100646734237670898e-01
-6.000000238418579102e-01 -1.104390501976013184e+00
-3.666666746139526367e-01 -7.885721921920776367e-01
-5.666666626930236816e-01 -2.178090363740921021e-01
-7.333333492279052734e-01 -4.054575562477111816e-01
-3.333333432674407959e-01 -5.740438103675842285e-01
7.333333492279052734e-01 -1.555602997541427612e-01
1.333333402872085571e-01 2.409464567899703979e-01
-2.666666805744171143e-01 1.269579052925109863e+00
-1.133333325386047363e+00 -3.799428343772888184e-01
-1.066666722297668457e+00 -4.988535642623901367e-01
0.000000000000000000e+00 -3.663879334926605225e-01
6.666666865348815918e-01 -9.117075800895690918e-01
8.000000119209289551e-01 8.083373904228210449e-01
6.666666865348815918e-01 7.181091606616973877e-02
1.333333402872085571e-01 4.019734561443328857e-01
6.666667014360427856e-02 4.326700866222381592e-01
2.000000029802322388e-01 -3.023335635662078857e-01
4.000000059604644775e-01 3.153869509696960449e-01
2.000000029802322388e-01 3.106730282306671143e-01
-6.666667014360427856e-02 5.048350095748901367e-01
0.000000000000000000e+00 -1.121256500482559204e-01
1.333333402872085571e-01 -1.967814117670059204e-01
-1.333333402872085571e-01 2.173085510730743408e-01
-6.666667014360427856e-02 1.976532042026519775e-01
-4.000000059604644775e-01 -4.526580870151519775e-01
-5.333333611488342285e-01 1.743764281272888184e-01
-1.333333402872085571e-01 -7.890757322311401367e-01
-3.333333432674407959e-01 -1.488037128001451492e-02
-2.000000029802322388e-01 1.256744414567947388e-01
6.666667014360427856e-02 -5.757893919944763184e-01
-1.333333402872085571e-01 1.743753999471664429e-01
2.000000029802322388e-01 2.276621460914611816e-01
5.333333611488342285e-01 -4.219889342784881592e-01
2.666666805744171143e-01 6.608703732490539551e-01
-4.000000059604644775e-01 5.711852908134460449e-01
1.333333402872085571e-01 7.135009858757257462e-03
2.000000029802322388e-01 -1.033057689666748047e+00
3.333333432674407959e-01 4.092651307582855225e-01
-4.666666686534881592e-01 1.071827173233032227e+00
-1.000000000000000000e+00 -2.919932007789611816e-01
1.333333402872085571e-01 -5.315276980400085449e-01
-5.333333611488342285e-01 -1.497887134552001953e+00
1.333333402872085571e-01 4.314442873001098633e-01
-6.666667014360427856e-02 -2.568359300494194031e-02
6.666667014360427856e-02 3.054606169462203979e-02
1.333333402872085571e-01 -3.955922424793243408e-01
2.666666805744171143e-01 4.087514281272888184e-01
2.666666805744171143e-01 4.997761920094490051e-02
6.666667014360427856e-02 4.143066406250000000e-01
6.666667014360427856e-02 1.826588958501815796e-01
3.333333432674407959e-01 -1.104003936052322388e-01
1.333333373069763184e+00 1.784535795450210571e-01
2.666666805744171143e-01 2.895497679710388184e-01
-6.666666865348815918e-01 -1.371276855468750000e+00
-4.666666686534881592e-01 -7.777404785156250000e-01
1.333333402872085571e-01 4.514394104480743408e-01
8.000000119209289551e-01 -7.203165907412767410e-03
9.333333373069763184e-01 1.666160106658935547e+00
6.000000238418579102e-01 6.218312382698059082e-01
-1.333333402872085571e-01 -3.007619082927703857e-01
-9.333333373069763184e-01 -9.473510980606079102e-01
-8.000000119209289551e-01 -1.187251806259155273e+00
-1.000000000000000000e+00 -1.596037745475769043e+00
-5.333333611488342285e-01 -3.534301817417144775e-01
-3.666666746139526367e-01 -9.768788814544677734e-01
-8.666666746139526367e-01 -9.555358886718750000e-01
-5.333333611488342285e-01 -9.363576173782348633e-01
-2.333328276872634888e-01 -1.267156004905700684e-01
-6.000005006790161133e-01 3.332265317440032959e-01
-5.333328247070312500e-01 -2.386444061994552612e-01
-1.333338469266891479e-01 -6.172678470611572266e-01
-5.666666626930236816e-01 -2.084086090326309204e-01
-5.666661858558654785e-01 1.956431120634078979e-01
-6.666667014360427856e-02 -8.655258417129516602e-01
7.333328127861022949e-01 -2.627690732479095459e-01
1.799999952316284180e+00 2.677576839923858643e-01
1.933333277702331543e+00 1.156408667564392090e+00
1.399999976158142090e+00 2.526609897613525391e+00
1.399999976158142090e+00 1.625855565071105957e+00
1.333333373069763184e+00 9.574595093727111816e-01
6.000000238418579102e-01 2.231386423110961914e+00
6.666666865348815918e-01 1.106648743152618408e-01
4.666666686534881592e-01 -5.081054568290710449e-01
0.000000000000000000e+00 1.183863282203674316e+00
2.000000029802322388e-01 -1.034820526838302612e-01
-2.666666805744171143e-01 -7.956868410110473633e-01
-8.000000119209289551e-01 4.152760803699493408e-01
-3.333333432674407959e-01 -1.171172022819519043e+00
-2.000000029802322388e-01 -9.653370976448059082e-01
-2.666666805744171143e-01 5.410644412040710449e-01
-2.000000029802322388e-01 -2.598683536052703857e-01
-7.333333492279052734e-01 -3.966410458087921143e-01
-7.333333492279052734e-01 1.670125275850296021e-01
1.333333402872085571e-01 -1.062963843345642090e+00
-8.000000119209289551e-01 -1.608652770519256592e-01
-1.333333402872085571e-01 4.993692934513092041e-01
1.333333402872085571e-01 -1.604209423065185547e+00
1.333333402872085571e-01 1.201799511909484863e+00
1.200000047683715820e+00 -2.398498505353927612e-01
2.000000029802322388e-01 1.109263077378273010e-01
2.000000029802322388e-01 -7.661051154136657715e-01
7.333333492279052734e-01 -3.549926877021789551e-01
1.066666722297668457e+00 9.967763423919677734e-01
1.266666650772094727e+00 1.272399902343750000e+00
4.666666686534881592e-01 1.676204442977905273e+00
2.000000029802322388e-01 1.714603662490844727e+00
1.333333402872085571e-01 3.402374386787414551e-01
-6.666667014360427856e-02 5.143463015556335449e-01
-2.666666805744171143e-01 -1.053867578506469727e+00
-5.333333611488342285e-01 1.231085181236267090e+00
-2.666666805744171143e-01 -8.846038579940795898e-01
-6.000000238418579102e-01 -4.709930419921875000e-01
-1.200000047683715820e+00 1.249989792704582214e-01
-1.066666722297668457e+00 -1.026674389839172363e+00
-7.333333492279052734e-01 -1.531973242759704590e+00
-1.500000000000000000e+00 2.157206237316131592e-01
-9.333333373069763184e-01 -4.234151244163513184e-01
-7.333333492279052734e-01 -2.064129590988159180e+00
6.666667014360427856e-02 5.208374261856079102e-01
4.000000059604644775e-01 -9.575663208961486816e-01
-1.333333402872085571e-01 4.897135496139526367e-01
4.000000059604644775e-01 3.460255861282348633e-01
4.666666686534881592e-01 -6.354247927665710449e-01
-4.000000059604644775e-01 1.248934984207153320e+00
-1.000000000000000000e+00 1.424153596162796021e-01
-5.666666626930236816e-01 -9.775167107582092285e-01
3.333333432674407959e-01 4.003509581089019775e-01
-6.999999880790710449e-01 -7.222513556480407715e-01
2.333333343267440796e-01 -6.804809570312500000e-01
-8.000000119209289551e-01 -7.971476316452026367e-01
3.333333432674407959e-01 -1.398111972957849503e-02
6.666666865348815918e-01 4.293965697288513184e-01
-2.000000029802322388e-01 4.087443053722381592e-01
3.333333432674407959e-01 1.224290013313293457e+00
-2.666666805744171143e-01 -2.857340574264526367e-01
-7.333333492279052734e-01 -2.922566840425133705e-03
-6.000000238418579102e-01 -4.671824276447296143e-01
8.666666746139526367e-01 -8.681833744049072266e-01
8.000000119209289551e-01 -4.808848202228546143e-01
-3.333333432674407959e-01 2.969055175781250000e-01
3.333333432674407959e-01 7.726745307445526123e-02
2.000000029802322388e-01 -1.317249536514282227e+00
7.333333492279052734e-01 1.510037183761596680e+00
2.000000000000000000e+00 1.194604516029357910e+00
-2.666666805744171143e-01 1.425288915634155273e+00
-7.333333492279052734e-01 -1.419862866401672363e+00
-1.133333325386047363e+00 -9.701243042945861816e-01
-1.399999976158142090e+00 -1.279363036155700684e+00
-1.266666650772094727e+00 -1.390615820884704590e+00
-1.266666650772094727e+00 -1.115355372428894043e+00
-1.066666722297668457e+00 -1.327105760574340820e+00
-7.333333492279052734e-01 -9.362040162086486816e-01
-5.333333611488342285e-01 -7.967997193336486816e-01
-8.000000119209289551e-01 -3.967997133731842041e-01
-5.666666626930236816e-01 -3.457514345645904541e-01
-5.666666626930236816e-01 -2.390589416027069092e-01
1.333338469266891479e-01 8.377695679664611816e-01
8.666661381721496582e-01 -9.156448245048522949e-01
1.466666698455810547e+00 5.823857784271240234e-01
1.733333349227905273e+00 1.176073193550109863e+00
1.733333349227905273e+00 1.758889794349670410e+00
1.200000047683715820e+00 1.620902538299560547e+00
7.333333492279052734e-01 1.585002660751342773e+00
8.000000119209289551e-01 2.868499755859375000e-01
1.466666698455810547e+00 2.964467406272888184e-01
1.066666722297668457e+00 1.247105956077575684e+00
1.333333402872085571e-01 -2.913309633731842041e-01
-1.333333402872085571e-01 4.402140378952026367e-01
-6.666667014360427856e-02 -1.359020948410034180e+00
-4.000000059604644775e-01 -9.343872219324111938e-02
2.666666805744171143e-01 -9.074707329273223877e-02
2.666666805744171143e-01 -7.284525632858276367e-01
-1.266666650772094727e+00 -1.057373061776161194e-01
-8.000000119209289551e-01 -2.652406930923461914e+00
-9.666666388511657715e-01 -9.496256709098815918e-01
-7.666666507720947266e-01 -4.457783997058868408e-01
-6.666666865348815918e-01 -1.111213207244873047e+00
-6.666666865348815918e-01 -1.598083525896072388e-01
-4.666666686534881592e-01 -7.871602177619934082e-01
-4.333333373069763184e-01 -6.220499873161315918e-01
-3.000000119209289551e-01 -1.840382963418960571e-01
-2.666666805744171143e-01 3.844024538993835449e-01
-2.000000029802322388e-01 -2.322733551263809204e-01
2.000000029802322388e-01 2.644571959972381592e-01
7.333333492279052734e-01 2.568430602550506592e-01
2.666666805744171143e-01 3.360799252986907959e-01
-6.666667014360427856e-02 1.381903052330017090e+00
4.000000059604644775e-01 -5.522918701171875000e-01
1.066666722297668457e+00 -5.999430418014526367e-01
4.333333373069763184e-01 9.071115851402282715e-01
-3.000000119209289551e-01 1.035634398460388184e+00
-4.666666686534881592e-01 -8.513265252113342285e-01
-5.333333611488342285e-01 -5.669626593589782715e-01
-6.666666865348815918e-01 -1.025522872805595398e-01
-1.133333325386047363e+00 -4.491048157215118408e-01
-1.333333373069763184e+00 -6.604054570198059082e-01
-5.333333611488342285e-01 -1.373403906822204590e+00
-6.666667014360427856e-02 -1.243475317955017090e+00
-1.333333402872085571e-01 -1.967427581548690796e-01
-2.333333343267440796e-01 -3.528198301792144775e-01
-3.000000119209289551e-01 2.048370391130447388e-01
4.000000059604644775e-01 -9.648437798023223877e-02
8.000000119209289551e-01 -4.769388958811759949e-02
4.000000059604644775e-01 1.071841478347778320e+00
-4.000000059604644775e-01 1.110161304473876953e+00
0.000000000000000000e+00 6.161295622587203979e-02
-4.666666686534881592e-01 -1.153373241424560547e+00
-8.666666746139526367e-01 -2.236165404319763184e-01
8.666666746139526367e-01 -3.174763917922973633e-01
-1.333333402872085571e-01 4.855305850505828857e-01
2.666666805744171143e-01 1.233460545539855957e+00
2.000000029802322388e-01 9.148712158203125000e-01
4.000000059604644775e-01 -5.640726685523986816e-01
4.666666686534881592e-01 5.612579584121704102e-01
4.000000059604644775e-01 4.319742918014526367e-01
1.000000000000000000e+00 4.193572998046875000e-01
8.000000119209289551e-01 3.045501708984375000e-01
-1.666666626930236816e+00 1.350779235363006592e-01
8.666666746139526367e-01 2.196647167205810547e+00
-6.666667014360427856e-02 1.254701733589172363e+00
-6.666666865348815918e-01 -1.856872588396072388e-01
-7.333333492279052734e-01 -6.747253537178039551e-01
-1.333333402872085571e-01 -6.354441046714782715e-01
-1.066666722297668457e+00 -9.860117435455322266e-01
1.033333301544189453e+00 -2.351999878883361816e-01
4.000000059604644775e-01 -4.472005069255828857e-01
-4.000000059604644775e-01 4.450093507766723633e-01
-1.399999976158142090e+00 3.749511837959289551e-01
-9.333333373069763184e-01 -1.043440699577331543e+00
-9.333333373069763184e-01 -2.075029611587524414e+00
-1.399999976158142090e+00 3.985453248023986816e-01
-9.333333373069763184e-01 -1.571436524391174316e+00
-6.000000238418579102e-01 -1.879035472869873047e+00
-9.333333373069763184e-01 -5.760620236396789551e-01
-7.999994754791259766e-01 -5.320988893508911133e-01
-4.000005125999450684e-01 -9.146616458892822266e-01
-3.666661679744720459e-01 -2.696609497070312500e-01
-3.000005185604095459e-01 4.376830905675888062e-02
2.000005096197128296e-01 -2.111414521932601929e-01
6.666661500930786133e-01 -3.273010253906250000e-02
1.066666722297668457e+00 6.244837641716003418e-01
1.399999976158142090e+00 8.976440429687500000e-01
8.666666746139526367e-01 1.282737255096435547e+00
5.333333611488342285e-01 1.674017310142517090e+00
9.333333373069763184e-01 1.885579466819763184e+00
1.399999976158142090e+00 1.126356005668640137e+00
1.133333325386047363e+00 1.058810472488403320e+00
1.000000014901161194e-01 5.504526495933532715e-01
-3.000000119209289551e-01 9.851511716842651367e-01
-6.666667014360427856e-02 -1.135153174400329590e+00
-5.333333611488342285e-01 5.975067019462585449e-01
-3.666666746139526367e-01 -1.452545225620269775e-01
-1.566666722297668457e+00 -1.485177636146545410e+00
3.333333432674407959e-01 -1.136692285537719727e+00
-1.333333402872085571e-01 5.169118046760559082e-01
-2.000000029802322388e-01 -3.257954865694046021e-02
-2.666666805744171143e-01 -1.320210844278335571e-01
-5.333333611488342285e-01 -2.459798157215118408e-01
0.000000000000000000e+00 -2.476053833961486816e-01
-2.666666805744171143e-01 -6.877797245979309082e-01
1.000000014901161194e-01 5.835184454917907715e-01
-5.000000000000000000e-01 -7.889201045036315918e-01
-6.000000238418579102e-01 6.961578130722045898e-01
-9.333333373069763184e-01 -1.212023973464965820e+00
-1.066666722297668457e+00 1.685307770967483521e-01
1.666671782732009888e-01 1.349787414073944092e-01
4.000000059604644775e-01 1.040705323219299316e+00
-2.666666805744171143e-01 7.793751955032348633e-01
1.333333402872085571e-01 -2.552571594715118408e-01
2.666666805744171143e-01 -5.968190431594848633e-01
-6.000000238418579102e-01 5.977101922035217285e-01
-3.333333432674407959e-01 2.609608881175518036e-02
6.666666865348815918e-01 -1.273816943168640137e+00
-6.666667014360427856e-02 -6.068573147058486938e-02
-6.999999880790710449e-01 8.625122308731079102e-01
5.666666626930236816e-01 3.171935975551605225e-01
3.333333432674407959e-01 -1.544670581817626953e+00
1.200000047683715820e+00 2.996310472488403320e+00
2.666666805744171143e-01 -1.532468199729919434e+00
2.666666805744171143e-01 1.749141931533813477e+00
6.000000238418579102e-01 -2.075022310018539429e-01
8.000000119209289551e-01 1.812957823276519775e-01
5.333333611488342285e-01 7.929311394691467285e-01
0.000000000000000000e+00 5.955230593681335449e-01
-3.333333432674407959e-01 1.974100768566131592e-01
5.333333611488342285e-01 -3.818389773368835449e-01
-6.000000238418579102e-01 -3.877675235271453857e-01
-2.666666805744171143e-01 -2.115638256072998047e+00
2.666666805744171143e-01 -5.532399415969848633e-01
2.666666805744171143e-01 2.968882322311401367e-01
-6.666666865348815918e-01 3.102640807628631592e-01
-2.666666805744171143e-01 1.272176057100296021e-01
2.000000029802322388e-01 -1.311317920684814453e+00
-2.000000029802322388e-01 4.920105040073394775e-01
1.333333402872085571e-01 2.674764096736907959e-01
1.133333325386047363e+00 -6.393941044807434082e-01
3.333333432674407959e-01 7.103881835937500000e-01
6.666667014360427856e-02 -8.744934201240539551e-01
4.000000059604644775e-01 1.712552428245544434e+00
4.000000059604644775e-01 1.056241869926452637e+00
8.000000119209289551e-01 -4.859883487224578857e-01
1.133333325386047363e+00 8.949829339981079102e-01
2.666666805744171143e-01 9.824137091636657715e-01
-1.133333325386047363e+00 -8.800669312477111816e-01
8.000000119209289551e-01 -7.626648247241973877e-02
9.666666388511657715e-01 1.333619236946105957e+00
-2.333333343267440796e-01 4.369435608386993408e-01
-1.333333402872085571e-01 8.375599980354309082e-01
-6.000000238418579102e-01 -1.274392724037170410e+00
-8.666666746139526367e-01 5.718801021575927734e-01
-4.000000059604644775e-01 -5.030710697174072266e-01
6.000000238418579102e-01 -8.639119565486907959e-02
1.600000023841857910e+00 4.316426515579223633e-01
1.333333373069763184e+00 8.691751956939697266e-01
5.333333611488342285e-01 9.502034783363342285e-01
-1.333333402872085571e-01 6.735331565141677856e-02
-8.666666746139526367e-01 -4.557769894599914551e-01
-1.066666722297668457e+00 -9.118194580078125000e-01
-8.000000119209289551e-01 -1.455017089843750000e+00
-9.333333373069763184e-01 -8.664693236351013184e-01
-7.333333492279052734e-01 1.079031348228454590e+00
-4.000000059604644775e-01 -1.645377635955810547e+00
6.666667014360427856e-02 -1.598327606916427612e-01
1.399999976158142090e+00 1.127928137779235840e+00
1.666666626930236816e+00 1.191300511360168457e+00
2.066666603088378906e+00 2.124511718750000000e+00
1.933333277702331543e+00 2.843037843704223633e+00
1.733333349227905273e+00 1.732289671897888184e+00
3.333333432674407959e-01 9.251006841659545898e-01
-4.000000059604644775e-01 -1.309216260910034180e+00
-2.666666805744171143e-01 -1.503247022628784180e+00
-4.666666686534881592e-01 -5.155334472656250000e-01
-5.333333611488342285e-01 -5.241922736167907715e-01
-4.666666686534881592e-01 -6.893249750137329102e-01
-6.000000238418579102e-01 -3.487396240234375000e-01
-6.666666865348815918e-01 -2.131500244140625000e-01
-4.000000059604644775e-01 -7.932912111282348633e-01
-2.000000029802322388e-01 -4.580322206020355225e-01
6.666667014360427856e-02 6.941935420036315918e-02
2.000000029802322388e-01 1.301106810569763184e-01
0.000000000000000000e+00 4.762746095657348633e-01
-1.333333402872085571e-01 2.556793093681335449e-01
-3.333333432674407959e-01 -2.032643705606460571e-01
-5.333333611488342285e-01 -1.062367781996726990e-01
-4.666666686534881592e-01 -4.149678647518157959e-01
-4.333333373069763184e-01 -5.833241939544677734e-01
-1.666666716337203979e-01 -2.053477019071578979e-01
2.666666805744171143e-01 -4.559661746025085449e-01
4.000000059604644775e-01 -1.469879150390625000e-01
2.666666805744171143e-01 6.501840949058532715e-01
4.666666686534881592e-01 3.946879208087921143e-01
4.666666686534881592e-01 1.976888030767440796e-01
9.333333373069763184e-01 6.842183470726013184e-01
1.133333325386047363e+00 4.320841431617736816e-01
5.333333611488342285e-01 2.247634887695312500e+00
-4.000000059604644775e-01 4.981068968772888184e-01
-1.333333402872085571e-01 -4.008829891681671143e-01
-1.500000000000000000e+00 -8.292114138603210449e-01
-1.399999976158142090e+00 -1.440363526344299316e+00
-7.333333492279052734e-01 -8.099710941314697266e-01
4.000000059604644775e-01 -6.854177117347717285e-01
-3.333333507180213928e-02 -3.167266771197319031e-02
-2.000000029802322388e-01 8.168136477470397949e-01
-2.000000029802322388e-01 -3.743458986282348633e-01
-3.333333432674407959e-01 1.176625564694404602e-01
6.666667014360427856e-02 -1.764119416475296021e-02
6.000000238418579102e-01 -2.858622372150421143e-01
4.666666686534881592e-01 5.894185304641723633e-01
2.000000029802322388e-01 8.185017704963684082e-01
1.333333402872085571e-01 4.292806144803762436e-03
4.666666686534881592e-01 -1.881917341961525381e-05
0.000000000000000000e+00 -1.149081945419311523e+00
-2.000000029802322388e-01 9.277867674827575684e-01
-6.666667014360427856e-02 -9.826741814613342285e-01
6.666667014360427856e-02 8.645070344209671021e-02
4.000000059604644775e-01 4.007669910788536072e-02
1.000000000000000000e+00 1.815343201160430908e-01
6.666666865348815918e-01 6.916142702102661133e-01
4.666666686534881592e-01 1.455888867378234863e+00
2.666666805744171143e-01 -8.465372771024703979e-02
-1.333333402872085571e-01 6.809895634651184082e-01
-3.000000119209289551e-01 -1.921386644244194031e-02
-8.333333134651184082e-01 -5.934387445449829102e-01
6.000000238418579102e-01 -1.052821874618530273e+00
1.200000047683715820e+00 4.466746151447296143e-01
7.333333492279052734e-01 7.095672488212585449e-01
3.333333432674407959e-01 1.660007715225219727e+00
-4.000000059604644775e-01 -1.016621887683868408e-01
-6.666667014360427856e-02 5.028889775276184082e-01
0.000000000000000000e+00 -7.006927728652954102e-01
-2.000000029802322388e-01 -3.189056515693664551e-01
-1.333333402872085571e-01 -1.609476655721664429e-01
8.000000119209289551e-01 1.536209106445312500e+00
9.333333373069763184e-01 -6.629537045955657959e-02
2.666666805744171143e-01 1.736461400985717773e+00
-6.000000238418579102e-01 -8.616434931755065918e-01
-1.866666674613952637e+00 -6.395914554595947266e-01
-1.333333373069763184e+00 -1.207538843154907227e+00
-1.666666626930236816e+00 -1.985218286514282227e+00
-1.399999976158142090e+00 -1.275879383087158203e+00
-6.666666865348815918e-01 -2.159989356994628906e+00
-2.666666805744171143e-01 -1.014998912811279297e+00
5.333328247070312500e-01 -4.912516176700592041e-01
5.333333611488342285e-01 3.688359558582305908e-01
3.333333432674407959e-01 1.772125244140625000e+00
3.333338499069213867e-01 4.962122738361358643e-01
1.999994963407516479e-01 2.999776303768157959e-01
6.000005006790161133e-01 4.960479587316513062e-02
1.066666722297668457e+00 -3.890431672334671021e-02
8.666666746139526367e-01 8.291951417922973633e-01
6.000000238418579102e-01 9.600422978401184082e-01
7.333333492279052734e-01 2.730529904365539551e-01
1.066666722297668457e+00 3.700042665004730225e-01
9.333333373069763184e-01 1.843656420707702637e+00
6.000000238418579102e-01 1.343913793563842773e+00
6.666667014360427856e-02 -1.694173216819763184e-01
-4.000000059604644775e-01 -5.174763873219490051e-02
0.000000000000000000e+00 4.212341457605361938e-02
-2.000000029802322388e-01 -1.190714478492736816e+00
-6.000000238418579102e-01 4.499369263648986816e-01
-6.666666865348815918e-01 -5.545349121093750000e-01
-8.000000119209289551e-01 -7.708872556686401367e-01
-1.000000014901161194e-01 -3.253631591796875000e-01
-9.666666388511657715e-01 -9.755614995956420898e-01
-5.333333611488342285e-01 2.277018278837203979e-01
-1.333333402872085571e-01 -1.423754930496215820e+00
-1.333333402872085571e-01 5.447489395737648010e-02
-2.000000029802322388e-01 -9.948018193244934082e-02
-2.000000029802322388e-01 -1.536539644002914429e-01
-2.000000029802322388e-01 -9.396362304687500000e-02
-2.666666805744171143e-01 -6.987101584672927856e-02
-2.333333343267440796e-01 -1.696431487798690796e-01
-3.000000119209289551e-01 -3.148381412029266357e-01
-1.333333402872085571e-01 6.063003540039062500e-01
4.000000059604644775e-01 -9.707641601562500000e-01
1.066666722297668457e+00 1.154851317405700684e+00
1.066666722297668457e+00 1.296188354492187500e+00
1.466666698455810547e+00 1.389037013053894043e+00
1.600000023841857910e+00 -5.551249161362648010e-02
9.333333373069763184e-01 1.514529466629028320e+00
4.000000059604644775e-01 8.049651980400085449e-01
-2.000000029802322388e-01 -1.766652464866638184e-01
-1.333333402872085571e-01 2.469584196805953979e-01
-3.666666746139526367e-01 -6.939493864774703979e-02
-6.999999880790710449e-01 -2.263458222150802612e-01
-6.000000238418579102e-01 -7.942240238189697266e-01
-6.666666865348815918e-01 -7.368825078010559082e-01
-6.999999880790710449e-01 -5.358825922012329102e-01
-7.666666507720947266e-01 -8.654469847679138184e-01
-1.000000000000000000e+00 -6.713348627090454102e-01
-7.333333492279052734e-01 -3.008036315441131592e-01
-3.333333432674407959e-01 -1.364656567573547363e+00
-4.000005125999450684e-01 -7.674204558134078979e-02
-1.999994963407516479e-01 -4.220194518566131592e-01
3.333333432674407959e-01 1.490305513143539429e-01
-2.666666805744171143e-01 -1.525472011417150497e-02
8.333333134651184082e-01 6.415420770645141602e-01
1.366666674613952637e+00 -8.648122102022171021e-02
8.000000119209289551e-01 1.950669407844543457e+00
8.666666746139526367e-01 6.148834228515625000e-01
8.666666746139526367e-01 9.707641601562500000e-01
4.666666686534881592e-01 7.524006962776184082e-01
4.666666686534881592e-01 5.666697025299072266e-01
6.000000238418579102e-01 -2.901967465877532959e-01
1.066666722297668457e+00 5.495137572288513184e-01
8.666666746139526367e-01 4.659067690372467041e-01
-3.333333432674407959e-01 1.409538745880126953e+00
-6.000000238418579102e-01 3.052541017532348633e-01
-7.333333492279052734e-01 -1.293844580650329590e+00
-8.666666746139526367e-01 -1.533752381801605225e-01
-5.333333611488342285e-01 -8.505442142486572266e-01
-2.000000029802322388e-01 -9.582794308662414551e-01
1.000000000000000000e+00 -2.557891905307769775e-01
-2.333333343267440796e-01 -3.908192813396453857e-01
-3.333333432674407959e-01 -9.578084349632263184e-01
-6.666667014360427856e-02 -4.866770505905151367e-01
-6.666667014360427856e-02 -1.180013059638440609e-03
-3.333333432674407959e-01 -1.313903778791427612e-01
0.000000000000000000e+00 1.769803881645202637e+00
-3.333333432674407959e-01 -2.985677123069763184e-01
-5.333333611488342285e-01 -8.202769160270690918e-01
4.666666686534881592e-01 7.850870490074157715e-01
1.466666698455810547e+00 -3.567443788051605225e-01
1.466666698455810547e+00 1.636584520339965820e+00
7.333333492279052734e-01 9.837249517440795898e-01
3.333333432674407959e-01 1.832814514636993408e-01
-2.000000029802322388e-01 1.841186583042144775e-01
-6.666666865348815918e-01 7.139892876148223877e-02
-7.333333492279052734e-01 -3.957783877849578857e-01
-1.133333325386047363e+00 -7.204935550689697266e-01
-1.200000047683715820e+00 -2.686733961105346680e+00
-1.066666722297668457e+00 -1.149813890457153320e+00
-1.133333325386047363e+00 -1.157161474227905273e+00
-9.333333373069763184e-01 -1.205357909202575684e+00
-2.666666805744171143e-01 -1.197823047637939453e+00
-6.666667014360427856e-02 -1.046371936798095703e+00
-6.666666865348815918e-01 5.476684570312500000e-01
-3.333333432674407959e-01 1.883712708950042725e-01
7.333333492279052734e-01 -9.704111814498901367e-01
1.399999976158142090e+00 9.403584599494934082e-01
1.733333349227905273e+00 1.674725294113159180e+00
1.533333301544189453e+00 1.404227733612060547e+00
8.666666746139526367e-01 1.555909276008605957e+00
2.000000029802322388e-01 9.258728027343750000e-01
-4.666666686534881592e-01 9.928894042968750000e-01
-8.666666746139526367e-01 -4.670471251010894775e-01
-2.000000029802322388e-01 -1.180109620094299316e+00
2.000000029802322388e-01 -8.991180658340454102e-01
-2.000000029802322388e-01 2.927907407283782959e-01
-2.666666805744171143e-01 -3.139841854572296143e-01
-4.000000059604644775e-01 -7.057230472564697266e-01
-1.333333402872085571e-01 3.539835661649703979e-02
4.000000059604644775e-01 -3.314066529273986816e-01
0.000000000000000000e+00 3.666748106479644775e-01
-6.666666865348815918e-01 7.705180048942565918e-01
-4.000000059604644775e-01 -6.692199707031250000e-01
-2.000000029802322388e-01 -8.211710453033447266e-01
-3.333333507180213928e-02 -9.879557415843009949e-03
-1.000000014901161194e-01 -2.552327513694763184e-01
-3.333333432674407959e-01 1.393636036664247513e-02
-4.666666686534881592e-01 -2.049591094255447388e-01
-2.000000029802322388e-01 -3.600921630859375000e-01
0.000000000000000000e+00 -4.185475707054138184e-01
1.000000000000000000e+00 6.458231806755065918e-02
6.000000238418579102e-01 1.606241799890995026e-02
-1.333333402872085571e-01 -6.567352414131164551e-01
1.333333402872085571e-01 2.398498505353927612e-01
4.666666686534881592e-01 -9.475810080766677856e-02
3.333333432674407959e-01 5.494435429573059082e-01
-6.000000238418579102e-01 1.200307250022888184e+00
-8.000000119209289551e-01 -3.327392637729644775e-01
-6.000000238418579102e-01 -1.343953490257263184e+00
3.333333507180213928e-02 -1.087576270103454590e+00
2.333333343267440796e-01 -8.580769896507263184e-01
4.000000059604644775e-01 -9.273274801671504974e-03
1.333333402872085571e-01 6.185210943222045898e-01
-1.333333402872085571e-01 6.376454830169677734e-01
-4.666666686534881592e-01 9.994201362133026123e-02
-7.333333492279052734e-01 -5.357869435101747513e-03
-8.000000119209289551e-01 -6.916514039039611816e-01
-5.333333611488342285e-01 -8.524271845817565918e-01
6.666615605354309082e-02 -9.728515744209289551e-01
3.333338499069213867e-01 -4.142059385776519775e-01
-6.666667014360427856e-02 4.902068972587585449e-01
1.333333402872085571e-01 4.712987244129180908e-01
7.333333492279052734e-01 -2.620086669921875000e-01
8.666666746139526367e-01 9.032648801803588867e-01
4.666666686534881592e-01 1.110345482826232910e+00
1.333333402872085571e-01 5.822194218635559082e-01
6.666667014360427856e-02 6.582438200712203979e-02
6.000000238418579102e-01 -1.376513719558715820e+00
4.000000059604644775e-01 2.526448667049407959e-01
0.000000000000000000e+00 8.056742548942565918e-01
2.000000029802322388e-01 3.846028819680213928e-02
0.000000000000000000e+00 2.245992049574851990e-02
-3.333333432674407959e-01 6.524292230606079102e-01
-2.000000029802322388e-01 -4.779469668865203857e-01
6.666667014360427856e-02 -4.574300050735473633e-01
0.000000000000000000e+00 -2.351175993680953979e-02
0.000000000000000000e+00 1.276418119668960571e-01
2.666666805744171143e-01 -1.800140440464019775e-01
4.000000059604644775e-01 1.590148955583572388e-01
4.666666686534881592e-01 5.484476685523986816e-01
1.333333402872085571e-01 3.820790648460388184e-01
2.000000029802322388e-01 5.408640503883361816e-01
3.333333432674407959e-01 -2.484151273965835571e-01
1.333333402872085571e-01 5.178304314613342285e-01
2.000000029802322388e-01 2.454498261213302612e-01
0.000000000000000000e+00 -1.419321745634078979e-01
6.000000238418579102e-01 4.434031248092651367e-01
1.333333402872085571e-01 -3.503550291061401367e-01
-6.666666865348815918e-01 -1.874169945716857910e+00
-4.666666686534881592e-01 -2.694325745105743408e-01
2.666666805744171143e-01 1.128239989280700684e+00
1.000000000000000000e+00 -4.169423282146453857e-01
8.000000119209289551e-01 1.227640748023986816e+00
-2.000000029802322388e-01 1.112436950206756592e-01
-8.000000119209289551e-01 -7.736887335777282715e-01
-7.333333492279052734e-01 -7.260274291038513184e-01
-8.000000119209289551e-01 -1.131933569908142090e+00
-1.200000047683715820e+00 -5.685272216796875000e-01
-1.133333325386047363e+00 -8.577046990394592285e-01
-6.000000238418579102e-01 -1.326908349990844727e+00
-6.666666865348815918e-01 -4.812774658203125000e-01
-6.666671633720397949e-01 -3.997070193290710449e-01
-7.333328127861022949e-01 -8.348057866096496582e-01
-6.333333253860473633e-01 -4.200230836868286133e-01
3.333333507180213928e-02 -4.263336062431335449e-01
3.333333432674407959e-01 -3.686523437500000000e-02
6.666666865348815918e-01 6.308344602584838867e-01
1.000000000000000000e+00 3.518386781215667725e-01
1.266666650772094727e+00 1.129492163658142090e+00
1.200000047683715820e+00 1.405307054519653320e+00
5.333333611488342285e-01 1.384354710578918457e+00
1.066666722297668457e+00 4.116343259811401367e-01
7.333333492279052734e-01 1.620926976203918457e+00
5.333333611488342285e-01 5.178812742233276367e-01
1.333333402872085571e-01 -3.197835385799407959e-02
-1.333333402872085571e-01 -3.419698178768157959e-01
-6.666667014360427856e-02 -2.835927307605743408e-01
-3.333333432674407959e-01 -2.570597231388092041e-01
-4.000000059604644775e-01 6.808471679687500000e-02
-4.000000059604644775e-01 -7.025492191314697266e-01
-2.333333343267440796e-01 -1.337198913097381592e-01
-6.333333253860473633e-01 -4.376963376998901367e-01
-2.000000029802322388e-01 -6.319162845611572266e-01
-2.666666805744171143e-01 -1.249257400631904602e-01
-4.000000059604644775e-01 -1.203989684581756592e-01
-2.666666805744171143e-01 -4.325795471668243408e-01
0.000000000000000000e+00 -3.515533506870269775e-01
6.666667014360427856e-02 -5.780232697725296021e-02
-6.666667014360427856e-02 -2.862548828125000000e-02
6.666666865348815918e-01 2.321807891130447388e-01
9.333333373069763184e-01 -1.403310149908065796e-01
5.333333611488342285e-01 1.548714160919189453e+00
-3.333333507180213928e-02 2.347279936075210571e-01
-7.666666507720947266e-01 5.520995855331420898e-01
-6.666667014360427856e-02 -5.298797488212585449e-01
2.000000029802322388e-01 -7.216522097587585449e-01
3.333333432674407959e-01 4.057668149471282959e-01
5.333333611488342285e-01 1.593322679400444031e-02
6.666666865348815918e-01 7.655069828033447266e-01
4.666666686534881592e-01 6.031036376953125000e-01
4.000000059604644775e-01 6.452392339706420898e-01
4.000000059604644775e-01 8.131815791130065918e-01
6.666667014360427856e-02 -7.657175660133361816e-01
1.033333301544189453e+00 4.510976076126098633e-01
4.333333373069763184e-01 -3.290120363235473633e-01
2.666666805744171143e-01 1.035633325576782227e+00
-1.333333402872085571e-01 9.675120115280151367e-01
-5.333333611488342285e-01 8.487548679113388062e-02
-8.000000119209289551e-01 -6.462544798851013184e-01
-1.066666722297668457e+00 -5.816772580146789551e-01
-8.000000119209289551e-01 -9.763438105583190918e-01
-4.666666686534881592e-01 -1.114853978157043457e+00
-8.000000119209289551e-01 -9.662973880767822266e-01
-3.333333432674407959e-01 -1.009458422660827637e+00
-6.666667014360427856e-02 1.763651520013809204e-01
-2.000000029802322388e-01 -9.532674401998519897e-02
2.666666805744171143e-01 7.758381962776184082e-02
9.333333373069763184e-01 -3.641235232353210449e-01
-3.333333432674407959e-01 1.024109959602355957e+00
-6.000000238418579102e-01 1.308492064476013184e+00
1.333333402872085571e-01 1.226277649402618408e-01
1.333333402872085571e-01 1.518032789230346680e+00
1.066666722297668457e+00 7.135284543037414551e-01
-6.666667014360427856e-02 1.703928589820861816e+00
-5.333333611488342285e-01 4.854319393634796143e-01
-3.333333432674407959e-01 -9.054077267646789551e-01
2.000000029802322388e-01 -3.277058899402618408e-01
5.333333611488342285e-01 -2.441965788602828979e-01
-1.333333402872085571e-01 3.700062930583953857e-01
-4.666666686534881592e-01 5.211893916130065918e-01
1.133333325386047363e+00 -7.695932984352111816e-01
1.666666626930236816e+00 -1.938364654779434204e-01
-4.666666686534881592e-01 4.666198790073394775e-01
-6.666666865348815918e-01 -5.293792486190795898e-01
-9.333333373069763184e-01 1.572062224149703979e-01
1.266666650772094727e+00 1.442631006240844727e+00
6.333333253860473633e-01 1.446085572242736816e+00
-1.000000000000000000e+00 -7.734151482582092285e-01
5.333333611488342285e-01 -4.971140623092651367e-01
1.799999952316284180e+00 2.068813085556030273e+00
-4.000000059604644775e-01 6.102294847369194031e-02
-1.466666698455810547e+00 -4.269815981388092041e-01
-1.733333349227905273e+00 -1.022312402725219727e+00
-1.600000023841857910e+00 -2.171462059020996094e+00
-1.133333325386047363e+00 -1.495016455650329590e+00
-8.666666746139526367e-01 -1.292151927947998047e+00
-1.000000000000000000e+00 -6.674896478652954102e-01
-9.333333373069763184e-01 -9.685271978378295898e-01
-6.666666865348815918e-01 -1.099005103111267090e+00
-3.000000119209289551e-01 -7.314066290855407715e-01
-3.000000119209289551e-01 -6.182423830032348633e-01
7.333333492279052734e-01 -7.428131252527236938e-02
1.200000047683715820e+00 2.130635976791381836e+00
1.066666722297668457e+00 9.510345458984375000e-01
1.066666722297668457e+00 1.742429614067077637e+00
8.666666746139526367e-01 4.515584092587232590e-03
5.333333611488342285e-01 1.006384253501892090e+00
-2.000000029802322388e-01 1.458679139614105225e-01
1.333333402872085571e-01 1.228851303458213806e-01
4.666666686534881592e-01 -5.501424074172973633e-01
4.000000059604644775e-01 2.940154969692230225e-01
2.000000029802322388e-01 8.312530517578125000e-01
6.666667014360427856e-02 -9.420369565486907959e-02
-6.666667014360427856e-02 2.018503844738006592e-01
-3.333333432674407959e-01 -5.440470203757286072e-02
-4.000000059604644775e-01 -1.619079560041427612e-01
-5.333333611488342285e-01 -5.442016720771789551e-01
-4.666666686534881592e-01 -3.180613219738006592e-01
-3.000000119209289551e-01 -7.066599726676940918e-01
-1.000000014901161194e-01 -2.271525114774703979e-01
-1.333333402872085571e-01 -2.367309629917144775e-01
1.333333402872085571e-01 6.970316916704177856e-02
5.333333611488342285e-01 -1.885894834995269775e-01
1.000000000000000000e+00 5.898203253746032715e-01
2.666666805744171143e-01 7.788136601448059082e-01
-6.000000238418579102e-01 1.225436449050903320e+00
0.000000000000000000e+00 -9.455668330192565918e-01
1.166666626930236816e+00 1.401174902915954590e+00
2.000000000000000000e+00 1.858901977539062500e+00
2.066666603088378906e+00 8.953592777252197266e-01
1.533333301544189453e+00 2.049495458602905273e+00
3.333333432674407959e-01 1.715201854705810547e+00
4.000000059604644775e-01 3.679097592830657959e-01
-4.666666686534881592e-01 -7.045593261718750000e-01
-7.333333492279052734e-01 4.639404416084289551e-01
-4.333333373069763184e-01 -1.633422851562500000e+00
-8.999999761581420898e-01 -1.017427563667297363e+00
5.333333611488342285e-01 -8.242940306663513184e-01
-5.333333611488342285e-01 7.615132927894592285e-01
-1.066666722297668457e+00 -3.027547150850296021e-02
-1.333333373069763184e+00 -8.809896111488342285e-01
-1.466666698455810547e+00 -1.994696021080017090e+00
-1.966666698455810547e+00 -1.276879906654357910e+00
-5.000000000000000000e-01 -1.421165943145751953e+00
-2.266666650772094727e+00 -9.196787476539611816e-01
-2.266666650772094727e+00 -7.289164066314697266e-01
-4.000000059604644775e-01 3.201487362384796143e-01
-5.333333611488342285e-01 9.396006464958190918e-01
-4.000005125999450684e-01 -1.313768506050109863e+00
-6.000000238418579102e-01 2.250127196311950684e-01
-2.666666805744171143e-01 -3.499379456043243408e-01
6.000000238418579102e-01 -7.376016974449157715e-01
8.000004887580871582e-01 2.036432921886444092e-01
-1.200000047683715820e+00 5.764399170875549316e-01
-9.333333373069763184e-01 -4.928685426712036133e-01
6.000000238418579102e-01 -4.860422909259796143e-01
1.066666722297668457e+00 1.535257458686828613e+00
6.000000238418579102e-01 -3.066579103469848633e-01
4.666666686534881592e-01 1.262083888053894043e+00
2.666666805744171143e-01 1.342095971107482910e+00
5.333333611488342285e-01 -2.013804167509078979e-01
2.666666805744171143e-01 4.689493775367736816e-01
-8.666666746139526367e-01 4.082936644554138184e-01
-7.333333492279052734e-01 -2.794342041015625000e-01
2.666666805744171143e-01 -1.674873828887939453e+00
1.333333402872085571e-01 -2.602152526378631592e-01
-6.666667014360427856e-02 8.676106929779052734e-01
8.000000119209289551e-01 -5.632334351539611816e-01
6.000000238418579102e-01 1.892822235822677612e-01
1.333333402872085571e-01 1.142643213272094727e+00
6.666666865348815918e-01 3.203328549861907959e-01
6.666666865348815918e-01 -3.527506589889526367e-01
4.000000059604644775e-01 1.441631078720092773e+00
2.000000029802322388e-01 1.673115015029907227e+00
-6.666666865348815918e-01 -1.161921143531799316e+00
-1.533333301544189453e+00 -1.710833787918090820e+00
-1.766666650772094727e+00 -2.788219213485717773e+00
1.000000014901161194e-01 -3.787038028240203857e-01
-7.333333492279052734e-01 -1.359780907630920410e+00
-1.133333325386047363e+00 -6.965728998184204102e-01
-4.666666686534881592e-01 -1.186877489089965820e+00
-3.333338499069213867e-01 -1.048214673995971680e+00
-2.666666805744171143e-01 5.593637824058532715e-01
4.666671752929687500e-01 -2.002436369657516479e-01
3.999994993209838867e-01 4.677373170852661133e-01
-3.999994993209838867e-01 1.263720154762268066e+00
0.000000000000000000e+00 -8.879852294921875000e-02
1.333333402872085571e-01 -6.681330204010009766e-01
6.666667014360427856e-02 9.113520383834838867e-01
6.000000238418579102e-01 -2.518081665039062500e-01
8.000000119209289551e-01 1.285298615694046021e-01
5.333333611488342285e-01 1.134474158287048340e+00
5.333333611488342285e-01 4.845652282238006592e-01
6.000000238418579102e-01 2.085113525390625000e-01
1.000000000000000000e+00 5.802999138832092285e-01
6.666666865348815918e-01 5.895558595657348633e-01
-2.666666805744171143e-01 -4.965820163488388062e-02
-6.666667014360427856e-02 -2.052209377288818359e+00
-1.333333402872085571e-01 2.997314333915710449e-01
-6.666667014360427856e-02 -6.462982296943664551e-01
-6.666667014360427856e-02 -3.692698180675506592e-01
-1.666666716337203979e-01 -5.227152630686759949e-02
-1.666666716337203979e-01 4.609985277056694031e-02
-1.333333402872085571e-01 -8.593444526195526123e-02
1.333333402872085571e-01 1.998443603515625000e-01
4.666666686534881592e-01 -2.176534086465835571e-01
4.000000059604644775e-01 3.461140990257263184e-01
0.000000000000000000e+00 5.263611078262329102e-01
-3.333333432674407959e-01 2.468505799770355225e-01
-3.333333432674407959e-01 -2.696136534214019775e-01
-1.333333402872085571e-01 -4.471567869186401367e-01
-2.333333343267440796e-01 -3.231048583984375000e-01
6.666667014360427856e-02 -2.077585905790328979e-01
-8.666666746139526367e-01 8.991841673851013184e-01
-1.000000000000000000e+00 -4.125712215900421143e-01
-8.000000119209289551e-01 -1.590489745140075684e+00
-4.666671752929687500e-01 -9.068059325218200684e-01
-4.666661620140075684e-01 -8.091380000114440918e-01
-7.333333492279052734e-01 -2.069147676229476929e-01
1.999994963407516479e-01 -4.862731993198394775e-01
-6.666667014360427856e-02 3.573949038982391357e-01
4.666666686534881592e-01 -7.392517328262329102e-01
6.666667014360427856e-02 6.522013247013092041e-02
0.000000000000000000e+00 1.089410424232482910e+00
4.666666686534881592e-01 -6.535786986351013184e-01
5.333333611488342285e-01 2.122253477573394775e-01
3.333333432674407959e-01 7.271555662155151367e-01
-6.666667014360427856e-02 2.994822263717651367e-01
-3.333333432674407959e-01 1.665191650390625000e-01
-6.666667014360427856e-02 -3.044789731502532959e-01
0.000000000000000000e+00 -3.882039487361907959e-01
3.000000119209289551e-01 -8.605957264080643654e-04
-3.333333507180213928e-02 1.418101042509078979e-01
4.000000059604644775e-01 2.738576233386993408e-01
4.000000059604644775e-01 1.224782317876815796e-01
6.666666865348815918e-01 5.098469853401184082e-01
8.000000119209289551e-01 2.796722352504730225e-01
6.000000238418579102e-01 8.981292843818664551e-01
2.000000029802322388e-01 6.776570677757263184e-01
-1.333333402872085571e-01 2.211730927228927612e-01
2.666666805744171143e-01 -7.435302436351776123e-02
0.000000000000000000e+00 -2.567026913166046143e-01
-6.000000238418579102e-01 8.471089601516723633e-01
-5.333333611488342285e-01 -6.095916628837585449e-01
5.333333611488342285e-01 -9.824910759925842285e-01
1.399999976158142090e+00 6.815287470817565918e-02
5.333333611488342285e-01 1.288609862327575684e+00
-6.000000238418579102e-01 -5.548003911972045898e-01
-6.000000238418579102e-01 -1.469351172447204590e+00
-2.666666805744171143e-01 2.680135071277618408e-01
7.333333492279052734e-01 5.987904667854309082e-01
8.666666746139526367e-01 -2.029825896024703979e-01
1.133333325386047363e+00 1.716228246688842773e+00
2.000000029802322388e-01 -1.013482689857482910e+00
-1.266666650772094727e+00 4.067606627941131592e-01
-2.000000000000000000e+00 -5.601033568382263184e-01
-1.333333373069763184e+00 -2.547592163085937500e+00
-6.666666865348815918e-01 -2.305705785751342773e+00
-2.133332729339599609e+00 -6.472961306571960449e-01
-1.066666722297668457e+00 -3.827321231365203857e-01
6.666667014360427856e-02 -1.750357031822204590e+00
-6.666667014360427856e-02 -8.333679437637329102e-01
-2.000000029802322388e-01 4.817113280296325684e-01
-3.333333432674407959e-01 1.181437168270349503e-02
-4.666666686534881592e-01 2.502563595771789551e-01
-4.666666686534881592e-01 2.207941710948944092e-01
-1.333333402872085571e-01 -8.121897280216217041e-02
-6.666667014360427856e-02 -1.283167451620101929e-01
3.333333432674407959e-01 2.075993865728378296e-01
1.200000047683715820e+00 -2.241155058145523071e-01
2.266666173934936523e+00 2.524986743927001953e+00
2.000000000000000000e+00 1.556117773056030273e+00
2.866666555404663086e+00 2.353678464889526367e+00
1.133333325386047363e+00 9.479319453239440918e-01
7.333333492279052734e-01 -3.805969357490539551e-01
-1.333333402872085571e-01 1.303747534751892090e+00
-8.666666746139526367e-01 2.567566037178039551e-01
-1.533333301544189453e+00 -7.656799554824829102e-01
-1.200000047683715820e+00 -2.120268821716308594e+00
-1.133333325386047363e+00 -1.491421461105346680e+00
-1.133333325386047363e+00 -8.605529665946960449e-01
-1.066666722297668457e+00 -1.071367383003234863e+00
-8.000000119209289551e-01 -1.327322363853454590e+00
-4.666666686534881592e-01 -1.169201612472534180e+00
-2.666666805744171143e-01 -6.443725824356079102e-01
-3.999994993209838867e-01 -1.216684952378273010e-01
-3.333338499069213867e-01 4.409841075539588928e-02
-1.999994963407516479e-01 -2.093414366245269775e-01
-1.333338469266891479e-01 7.354583591222763062e-02
-1.333333402872085571e-01 1.927897185087203979e-01
-6.666615605354309082e-02 1.066045090556144714e-01
1.333328187465667725e-01 -3.139699250459671021e-02
-3.333384171128273010e-02 3.080093264579772949e-01
6.666667014360427856e-02 3.277760744094848633e-01
4.666671752929687500e-01 -1.308065295219421387e+00
7.999994754791259766e-01 1.578734874725341797e+00
1.133333325386047363e+00 1.505670189857482910e+00
1.399999976158142090e+00 1.022958397865295410e+00
8.000000119209289551e-01 1.155094385147094727e+00
2.000000029802322388e-01 6.665476560592651367e-01
4.000000059604644775e-01 -9.805643558502197266e-01
2.666666805744171143e-01 -4.836446046829223633e-01
-2.333333343267440796e-01 8.164398074150085449e-01
3.333333507180213928e-02 -1.092142760753631592e-01
-1.066666722297668457e+00 -6.202087402343750000e-01
-9.333333373069763184e-01 8.423075079917907715e-01
-6.000000238418579102e-01 -1.921114087104797363e+00
-9.333333373069763184e-01 1.406026184558868408e-01
-1.066666126251220703e+00 -7.769704461097717285e-01
-9.333333373069763184e-01 -1.320938110351562500e+00
-5.333333611488342285e-01 -1.172627806663513184e+00
-7.333328127861022949e-01 -1.951933741569519043e+00
-6.666667014360427856e-02 -6.666514277458190918e-01
-6.666666865348815918e-01 -5.338984131813049316e-01
-1.000000000000000000e+00 1.784230619668960571e-01
1.333333402872085571e-01 -8.147938847541809082e-01
1.133333325386047363e+00 -7.489995360374450684e-01
1.333328187465667725e-01 1.464177489280700684e+00
-3.333333432674407959e-01 -1.308524608612060547e+00
1.333333402872085571e-01 3.849843442440032959e-01
1.333333402872085571e-01 -6.783884763717651367e-01
0.000000000000000000e+00 5.575352907180786133e-01
-6.666667014360427856e-02 -2.997421324253082275e-01
2.000000029802322388e-01 -5.338745191693305969e-02
3.333328366279602051e-01 -1.194976791739463806e-01
4.000000059604644775e-01 4.601684510707855225e-01
1.333338469266891479e-01 2.845250368118286133e-01
2.666661441326141357e-01 4.173375368118286133e-01
3.333333432674407959e-01 -1.660725921392440796e-01
-8.000000119209289551e-01 4.316558837890625000e-01
-4.666666686534881592e-01 1.358174681663513184e-01
2.666666805744171143e-01 7.604980375617742538e-03
2.000000029802322388e-01 -1.435003638267517090e+00
1.566666722297668457e+00 6.659210324287414551e-01
6.666667014360427856e-02 1.569646239280700684e+00
-3.333333432674407959e-01 -6.183125972747802734e-01
-2.000000029802322388e-01 -9.365742653608322144e-02
8.666666746139526367e-01 6.183471530675888062e-02
1.733333349227905273e+00 4.437347352504730225e-01
1.266666650772094727e+00 8.163889646530151367e-01
2.000000029802322388e-01 1.419020533561706543e+00
-4.000000059604644775e-01 -5.537007749080657959e-02
-5.333333611488342285e-01 -2.575124204158782959e-01
-8.666666746139526367e-01 -8.054779171943664551e-01
-1.266666650772094727e+00 -4.549438357353210449e-01
-1.200000047683715820e+00 -1.044471263885498047e+00
-8.000000119209289551e-01 -1.146030664443969727e+00
-8.666666746139526367e-01 -1.052599072456359863e+00
-9.333333373069763184e-01 -6.901499629020690918e-01
-5.333333611488342285e-01 -8.705596923828125000e-01
-2.000000029802322388e-01 -7.983916997909545898e-01
-2.000000029802322388e-01 -2.163243591785430908e-01
-5.000000000000000000e-01 1.762212067842483521e-01
-5.666666626930236816e-01 6.426595151424407959e-02
-1.333328187465667725e-01 -3.086914122104644775e-01
6.666661500930786133e-01 -4.470697939395904541e-01
1.200000047683715820e+00 6.889999508857727051e-01
1.866666674613952637e+00 1.369359374046325684e+00
2.400000095367431641e+00 1.377608180046081543e+00
1.799999952316284180e+00 1.825987696647644043e+00
-4.666666686534881592e-01 -4.516194760799407959e-02
2.666666805744171143e-01 -1.717210888862609863e+00
4.000000059604644775e-01 -1.085752367973327637e+00
0.000000000000000000e+00 1.860669970512390137e+00
-1.333333402872085571e-01 2.262217253446578979e-01
-3.333333432674407959e-01 -6.924011111259460449e-01
-3.333333432674407959e-01 -5.379129946231842041e-02
-2.666666805744171143e-01 -3.934214413166046143e-01
-6.000000238418579102e-01 -1.755859404802322388e-01
-4.666666686534881592e-01 -1.489389985799789429e-01
-2.666666805744171143e-01 -7.049153447151184082e-01
-3.333333432674407959e-01 -1.827117949724197388e-01
-2.666666805744171143e-01 -1.290974915027618408e-01
6.666667014360427856e-02 -3.923665285110473633e-01
-4.000000059604644775e-01 -4.023234173655509949e-02
-6.000000238418579102e-01 3.231445252895355225e-01
-6.666667014360427856e-02 -4.434234499931335449e-01
1.333333402872085571e-01 -5.763397216796875000e-01
-6.000000238418579102e-01 6.251423954963684082e-01
-4.666666686534881592e-01 4.164631944149732590e-03
1.333333402872085571e-01 -7.027038335800170898e-01
0.000000000000000000e+00 -5.193847417831420898e-01
3.333333432674407959e-01 8.181610107421875000e-01
3.333333432674407959e-01 -1.143869042396545410e+00
-4.000000059604644775e-01 -1.046763136982917786e-01
2.666666805744171143e-01 -1.451917529106140137e+00
0.000000000000000000e+00 1.578297913074493408e-01
-4.666666686534881592e-01 -1.112406402826309204e-01
6.666667014360427856e-02 -1.392075657844543457e+00
-2.000000029802322388e-01 -3.193461149930953979e-02
-3.333333432674407959e-01 9.903259575366973877e-02
-4.666666686534881592e-01 -1.360066700726747513e-02
-6.666667014360427856e-02 2.273152582347393036e-02
0.000000000000000000e+00 -9.919433295726776123e-02
-2.000000029802322388e-01 3.035268187522888184e-01
-1.333333402872085571e-01 3.636372834444046021e-02
-4.000000059604644775e-01 -4.388631284236907959e-01
-6.666661500930786133e-01 3.301187977194786072e-02
-5.333333611488342285e-01 -6.212707757949829102e-01
-2.000005096197128296e-01 -7.397598028182983398e-01
6.666667014360427856e-02 -3.467559814453125000e-01
-6.666667014360427856e-02 6.441599875688552856e-02
-3.999994993209838867e-01 2.830332517623901367e-01
-1.333333402872085571e-01 -1.792195588350296021e-01
5.333328247070312500e-01 -5.259379148483276367e-01
4.000000059604644775e-01 3.102274537086486816e-01
3.333338499069213867e-01 1.049001097679138184e+00
7.333328127861022949e-01 -1.393554657697677612e-01
4.666666686534881592e-01 4.539835751056671143e-01
-4.666666686534881592e-01 8.495748043060302734e-01
-6.000000238418579102e-01 -1.550211608409881592e-01
6.666667014360427856e-02 -9.437245726585388184e-01
8.000000119209289551e-01 -5.603352785110473633e-01
2.000000029802322388e-01 6.608337163925170898e-01
2.666661441326141357e-01 1.419135570526123047e+00
9.333333373069763184e-01 1.179311126470565796e-01
8.666666746139526367e-01 3.774429261684417725e-01
-1.333333402872085571e-01 2.005106583237648010e-02
4.000000059604644775e-01 -1.143232226371765137e+00
8.000000119209289551e-01 1.892903596162796021e-01
1.000000000000000000e+00 3.531371951103210449e-01
4.666666686534881592e-01 8.282348513603210449e-01
-5.333333611488342285e-01 1.058239698410034180e+00
-6.666667014360427856e-02 1.375701874494552612e-01
9.333333373069763184e-01 -9.423817992210388184e-01
6.666667014360427856e-02 6.920450925827026367e-01
2.666666805744171143e-01 1.649982690811157227e+00
1.333333402872085571e-01 -1.394433617591857910e+00
5.333333611488342285e-01 8.223541378974914551e-01
1.399999976158142090e+00 -2.325205504894256592e-01
1.200000047683715820e+00 8.874257206916809082e-01
5.333333611488342285e-01 1.957997679710388184e+00
-2.000000029802322388e-01 6.844116449356079102e-01
-6.666666865348815918e-01 -2.929392457008361816e-01
-7.333333492279052734e-01 -7.650116086006164551e-01
-1.200000047683715820e+00 -1.102010130882263184e+00
-1.066666722297668457e+00 -5.422139763832092285e-01
-6.000000238418579102e-01 -1.048208594322204590e+00
-8.000000119209289551e-01 -1.018370509147644043e+00
-9.333333373069763184e-01 -6.794413328170776367e-01
-1.133333325386047363e+00 -9.452382326126098633e-01
-6.999995112419128418e-01 -8.930684328079223633e-01
-8.999999761581420898e-01 -1.013079881668090820e+00
4.666661620140075684e-01 -2.564941346645355225e-01
1.533333301544189453e+00 2.001493215560913086e+00
1.466666698455810547e+00 2.204145193099975586e+00
1.266666650772094727e+00 1.944726586341857910e+00
1.399999976158142090e+00 1.695776343345642090e+00
1.399999976158142090e+00 6.728719174861907959e-02
1.333333373069763184e+00 6.282094120979309082e-01
4.666666686534881592e-01 9.182536005973815918e-01
-3.333333432674407959e-01 1.088439971208572388e-01
-7.333333492279052734e-01 7.625803351402282715e-01
-7.333333492279052734e-01 -7.538584470748901367e-01
-6.666666865348815918e-01 -1.207471728324890137e+00
-2.666666805744171143e-01 5.194091796875000000e-02
-2.000000029802322388e-01 -5.823293328285217285e-01
-1.333333402872085571e-01 5.745544284582138062e-02
-3.333333432674407959e-01 -3.498138487339019775e-01
0.000000000000000000e+00 9.059040993452072144e-02
6.666667014360427856e-02 -2.633605897426605225e-01
-7.333333492279052734e-01 4.716156125068664551e-01
-6.666667014360427856e-02 1.472269650548696518e-02
4.000000059604644775e-01 -1.362066626548767090e+00
-2.000000029802322388e-01 7.303873542696237564e-03
-6.666667014360427856e-02 9.860249757766723633e-01
3.333333432674407959e-01 -2.011087983846664429e-01
5.333333611488342285e-01 1.040039025247097015e-02
-1.333333402872085571e-01 6.880269646644592285e-01
-6.666667014360427856e-02 4.160766676068305969e-02
6.666667014360427856e-02 -7.275888919830322266e-01
-6.666667014360427856e-02 5.464060306549072266e-01
-2.666666805744171143e-01 8.961334228515625000e-01
1.333333402872085571e-01 -9.131683111190795898e-01
5.333333611488342285e-01 -7.005879878997802734e-01
4.000000059604644775e-01 1.797209620475769043e+00
4.000000059604644775e-01 -3.292409181594848633e-01
-6.666667014360427856e-02 1.165669783949851990e-02
-1.133333325386047363e+00 6.534220278263092041e-02
-1.133333325386047363e+00 -7.549550533294677734e-01
-1.200000047683715820e+00 -2.162611961364746094e+00
-2.666666805744171143e-01 -6.343383789062500000e-01
2.000000029802322388e-01 -1.470518946647644043e+00
-4.666666686534881592e-01 5.047231316566467285e-01
-4.000000059604644775e-01 4.174621701240539551e-01
1.133333325386047363e+00 -4.072591066360473633e-01
2.000000029802322388e-01 3.372395783662796021e-02
3.000000119209289551e-01 1.296083569526672363e+00
1.333333402872085571e-01 1.931391954421997070e+00
-3.000000119209289551e-01 -9.336898922920227051e-01
1.000000000000000000e+00 5.870808959007263184e-01
1.033333301544189453e+00 -6.185709685087203979e-02
2.333333343267440796e-01 2.228657484054565430e+00
6.666667014360427856e-02 -1.890559911727905273e+00
4.666666686534881592e-01 -8.337209224700927734e-01
5.333333611488342285e-01 7.705281674861907959e-02
2.666666805744171143e-01 4.090464413166046143e-01
1.066666722297668457e+00 2.763091921806335449e-01
7.333333492279052734e-01 1.047556549310684204e-01
0.000000000000000000e+00 1.593549609184265137e+00
-4.666666686534881592e-01 1.889109313488006592e-01
1.266666650772094727e+00 -2.821858739480376244e-03
-2.666666805744171143e-01 -1.629699766635894775e-01
-4.666666686534881592e-01 6.160318851470947266e-01
-4.666666686534881592e-01 -5.936574339866638184e-01
-1.333333402872085571e-01 -4.961883425712585449e-01
-2.000000029802322388e-01 4.635192751884460449e-01
-2.000000029802322388e-01 -2.821665406227111816e-01
8.000000119209289551e-01 -8.892151117324829102e-01
4.666666686534881592e-01 -5.298665538430213928e-02
6.000000238418579102e-01 1.530015110969543457e+00
4.333333373069763184e-01 -1.487019844353199005e-02
-1.666666716337203979e-01 6.575958132743835449e-01
-8.000000119209289551e-01 -1.402475982904434204e-01
-8.666666746139526367e-01 -5.827718377113342285e-01
-1.066666126251220703e+00 -2.403509616851806641e+00
-7.666671872138977051e-01 -1.036325097084045410e+00
-9.666661620140075684e-01 -1.142752051353454590e+00
-8.000000119209289551e-01 -8.965942263603210449e-01
-3.333328366279602051e-01 -5.230621099472045898e-01
5.666661858558654785e-01 -1.530502289533615112e-01
1.166667222976684570e+00 4.414723813533782959e-01
1.533333301544189453e+00 1.206960082054138184e+00
1.399999976158142090e+00 1.460277318954467773e+00
-8.333338499069213867e-01 -7.462290525436401367e-01
8.666666746139526367e-01 -7.638539671897888184e-01
1.600000023841857910e+00 2.098963409662246704e-01
1.000000000000000000e+00 2.290142297744750977e+00
1.000000000000000000e+00 8.442728519439697266e-01
1.533333301544189453e+00 -2.658742368221282959e-01
1.866666674613952637e+00 1.079215526580810547e+00
1.000000000000000000e+00 1.157369017601013184e+00
3.333333432674407959e-01 1.626724243164062500e+00
3.333333507180213928e-02 9.008728265762329102e-01
-6.333333253860473633e-01 -1.235148087143898010e-01
-4.666666686534881592e-01 -9.374307990074157715e-01
-4.000000059604644775e-01 -3.658833801746368408e-01
-9.333333373069763184e-01 -1.109387159347534180e+00
-6.000000238418579102e-01 -2.674051821231842041e-01
-1.533333301544189453e+00 -1.169804930686950684e+00
-2.666666805744171143e-01 -1.205837965011596680e+00
-4.000000059604644775e-01 -8.928354978561401367e-01
-3.333333432674407959e-01 -1.684315949678421021e-01
-4.000000059604644775e-01 -3.151296079158782959e-01
-1.066666722297668457e+00 9.521484607830643654e-04
-4.333333373069763184e-01 -6.944885104894638062e-02
5.000000000000000000e-01 -1.245456933975219727e+00
4.666666686534881592e-01 3.606384396553039551e-01
0.000000000000000000e+00 9.105997681617736816e-01
-3.333333432674407959e-01 6.488698124885559082e-01
-2.666666805744171143e-01 -1.388112455606460571e-01
-4.666661620140075684e-01 -8.407938480377197266e-01
-1.666666626930236816e+00 -1.318900585174560547e+00
4.666666686534881592e-01 -2.839559018611907959e-01
1.200000524520874023e+00 6.942646950483322144e-02
1.399999499320983887e+00 9.252461791038513184e-01
6.333338618278503418e-01 1.065725207328796387e+00
2.333328276872634888e-01 1.943009495735168457e+00
5.333333611488342285e-01 6.241760253906250000e-01
6.000000238418579102e-01 5.788472667336463928e-02
2.666666805744171143e-01 1.023023486137390137e+00
0.000000000000000000e+00 -9.702860563993453979e-02
3.000000119209289551e-01 -2.957051619887351990e-02
1.000000014901161194e-01 -6.952250003814697266e-01
-2.000000029802322388e-01 1.733551025390625000e-01
1.333333402872085571e-01 -8.424774408340454102e-01
3.333333432674407959e-01 6.190083920955657959e-02
6.666667014360427856e-02 3.095794618129730225e-01
-1.333333402872085571e-01 5.051279664039611816e-01
-2.000000029802322388e-01 -9.803568571805953979e-02
0.000000000000000000e+00 -1.393747925758361816e-01
2.000000029802322388e-01 -2.125996947288513184e-01
-6.666667014360427856e-02 3.682963177561759949e-02
-6.666667014360427856e-02 3.733571469783782959e-01
1.333333402872085571e-01 6.594136357307434082e-02
-1.333333402872085571e-01 -5.563883185386657715e-01
-4.000000059604644775e-01 5.501841306686401367e-01
-3.333333432674407959e-01 -4.717641174793243408e-01
6.666667014360427856e-02 -4.603271484375000000e-01
1.333333402872085571e-01 -2.347839325666427612e-01
2.666666805744171143e-01 3.515380918979644775e-01
2.666666805744171143e-01 6.417439877986907959e-02
-3.333333432674407959e-01 4.413899779319763184e-01
-2.000000029802322388e-01 1.980641633272171021e-01
5.333333611488342285e-01 -7.873342037200927734e-01
6.666666865348815918e-01 6.828410178422927856e-02
-6.666667014360427856e-02 9.477111697196960449e-01
5.666666626930236816e-01 2.425882965326309204e-01
-1.100000023841857910e+00 -3.041229248046875000e-01
4.666666686534881592e-01 -8.478240966796875000e-01
1.133333325386047363e+00 6.625020503997802734e-01
6.000000238418579102e-01 7.420257329940795898e-01
0.000000000000000000e+00 1.340335130691528320e+00
-2.000000029802322388e-01 -2.769978903234004974e-02
0.000000000000000000e+00 -4.063364565372467041e-01
1.333333402872085571e-01 -4.793803021311759949e-02
1.066666722297668457e+00 3.301910459995269775e-01
1.666666716337203979e-01 8.844909816980361938e-02
9.666666388511657715e-01 2.603882789611816406e+00
-6.666666865348815918e-01 -1.297945141792297363e+00
-6.000000238418579102e-01 7.346679568290710449e-01
-1.333333402872085571e-01 -1.125926733016967773e+00
-2.000000029802322388e-01 -5.331644415855407715e-01
-2.000000029802322388e-01 -8.784535527229309082e-01
-2.000000029802322388e-01 -7.316609621047973633e-01
-5.333333611488342285e-01 -2.607218362390995026e-02
-6.000000238418579102e-01 -1.754384338855743408e-01
-4.000000059604644775e-01 -9.627410769462585449e-01
-4.666666686534881592e-01 -4.121052920818328857e-01
-1.066666722297668457e+00 -2.400410920381546021e-02
-4.666666686534881592e-01 -2.583760619163513184e-01
-3.333333432674407959e-01 -3.268483579158782959e-01
-2.666666805744171143e-01 -9.700012207031250000e-02
-1.666666716337203979e-01 -4.345804750919342041e-01
-8.333333134651184082e-01 -1.326756775379180908e-01
0.000000000000000000e+00 -2.344751954078674316e-01
1.666666150093078613e+00 1.661778807640075684e+00
8.666666746139526367e-01 1.823367357254028320e+00
6.000000238418579102e-01 1.446219921112060547e+00
8.666666746139526367e-01 8.404428958892822266e-01
3.333333507180213928e-02 -2.628092467784881592e-01
5.666666626930236816e-01 5.051747560501098633e-01
4.000000059604644775e-01 -1.119137525558471680e+00
-4.666666686534881592e-01 1.264869213104248047e+00
-6.666666865348815918e-01 -1.456370055675506592e-01
-5.333333611488342285e-01 -7.628306150436401367e-01
-2.000000029802322388e-01 -1.508056670427322388e-01
-4.666666686534881592e-01 -2.038248628377914429e-01
-6.666666865348815918e-01 4.694824293255805969e-02
-6.333333253860473633e-01 -1.233866333961486816e+00
-1.333333402872085571e-01 -7.148071527481079102e-01
-5.666666626930236816e-01 -2.456787079572677612e-01
-2.666661441326141357e-01 -5.068532228469848633e-01
-1.333338469266891479e-01 -4.348083436489105225e-01
-2.666661441326141357e-01 2.122029662132263184e-01
1.999994963407516479e-01 -4.912719875574111938e-02
1.000000000000000000e+00 -3.178034424781799316e-01
8.000000119209289551e-01 1.669407129287719727e+00
-1.133333325386047363e+00 -1.191295385360717773e+00
-8.000000119209289551e-01 -8.689066767692565918e-01
-4.000000059604644775e-01 -1.557221531867980957e+00
-4.000000059604644775e-01 1.295165996998548508e-02
-2.000000029802322388e-01 -9.600830078125000000e-02
5.666666626930236816e-01 -7.765157222747802734e-01
-4.000000059604644775e-01 -2.439025938510894775e-01
-3.333333507180213928e-02 8.309733122587203979e-02
8.000000119209289551e-01 4.887776672840118408e-01
1.666666626930236816e+00 4.717610776424407959e-02
1.666666626930236816e+00 2.039581298828125000e+00
8.000000119209289551e-01 2.055323362350463867e+00
-6.000000238418579102e-01 2.516550719738006592e-01
-1.333333373069763184e+00 -9.552520513534545898e-01
-2.666666805744171143e-01 -1.743221998214721680e+00
0.000000000000000000e+00 -1.598302245140075684e+00
-5.333333611488342285e-01 1.247934937477111816e+00
-6.666666865348815918e-01 2.301554381847381592e-01
-1.500000000000000000e+00 -1.348985791206359863e+00
-8.333333134651184082e-01 -3.647237122058868408e-01
-2.000000029802322388e-01 -7.485707402229309082e-01
3.000000119209289551e-01 -7.734761834144592285e-01
9.666666388511657715e-01 6.423441320657730103e-02
0.000000000000000000e+00 1.666521191596984863e+00
-1.333333402872085571e-01 -2.877238094806671143e-01
1.333333402872085571e-01 1.030997753143310547e+00
-9.666666388511657715e-01 -3.066507875919342041e-01
-1.033333301544189453e+00 4.998230040073394775e-01
-8.000000119209289551e-01 -1.864717602729797363e+00
-3.333333432674407959e-01 -1.262450098991394043e+00
8.666666746139526367e-01 -7.977050542831420898e-01
9.333333373069763184e-01 -1.756927520036697388e-01
0.000000000000000000e+00 1.785239696502685547e+00
0.000000000000000000e+00 1.150905370712280273e+00
6.666667014360427856e-02 -6.635019779205322266e-01
-3.333333432674407959e-01 5.145721435546875000e-01
6.666667014360427856e-02 5.603434145450592041e-02
3.333333432674407959e-01 -7.595509886741638184e-01
2.000000029802322388e-01 6.407094597816467285e-01
3.333333432674407959e-01 2.988850772380828857e-01
1.200000047683715820e+00 -5.336507037281990051e-02
1.466666698455810547e+00 5.381693243980407715e-01
4.000000059604644775e-01 1.934391260147094727e+00
-1.200000047683715820e+00 -8.416249752044677734e-01
3.333333432674407959e-01 -1.332622289657592773e+00
6.000000238418579102e-01 9.363403320312500000e-01
2.666666805744171143e-01 4.483561217784881592e-01
-1.333333402872085571e-01 9.687540531158447266e-01
6.666667014360427856e-02 2.796549499034881592e-01
-1.066666722297668457e+00 -4.529988467693328857e-01
-2.666666805744171143e-01 -6.055968999862670898e-01
-3.333333432674407959e-01 1.401672363281250000e-01
-4.000000059604644775e-01 -4.362162351608276367e-01
4.000000059604644775e-01 -1.168243438005447388e-01
9.333333373069763184e-01 1.296997070312500000e+00
2.000000029802322388e-01 7.540842890739440918e-01
-6.666666865348815918e-01 4.358632266521453857e-01
-1.000000000000000000e+00 -9.277333617210388184e-01
-1.066666722297668457e+00 -1.911797046661376953e+00
-1.066666722297668457e+00 5.648803710937500000e-02
-1.333333373069763184e+00 -1.417474389076232910e+00
-1.333333373069763184e+00 -1.808430999517440796e-01
0.000000000000000000e+00 -1.653123021125793457e+00
-1.333333402872085571e-01 -1.151382923126220703e+00
-9.333338141441345215e-01 -7.059295773506164551e-01
1.333333402872085571e-01 -1.139363050460815430e+00
1.200000524520874023e+00 1.146766662597656250e+00
1.666666626930236816e+00 4.188558578491210938e+00
1.666666626930236816e+00 2.878973484039306641e+00
1.399999976158142090e+00 1.285439014434814453e+00
1.466666698455810547e+00 1.028073072433471680e+00
1.399999976158142090e+00 5.185363888740539551e-01
4.000000059604644775e-01 1.347413182258605957e+00
-2.000000029802322388e-01 1.057347655296325684e+00
-2.666666805744171143e-01 -1.133158326148986816e+00
2.666666805744171143e-01 -1.157690405845642090e+00
8.000000119209289551e-01 -3.969299197196960449e-01
0.000000000000000000e+00 8.857045769691467285e-01
2.666666805744171143e-01 1.945946216583251953e+00
4.000000059604644775e-01 -1.286130785942077637e+00
-8.666666746139526367e-01 6.567708253860473633e-01
6.666666865348815918e-01 -6.629028171300888062e-02
6.000000238418579102e-01 -1.287296533584594727e+00
-6.666666865348815918e-01 3.520161807537078857e-01
-6.666666865348815918e-01 -1.435168504714965820e+00
-4.666666686534881592e-01 -8.768880367279052734e-01
-1.333333402872085571e-01 -7.790456414222717285e-01
-2.666666805744171143e-01 -2.558400332927703857e-01
-6.000000238418579102e-01 3.781534731388092041e-02
-8.000000119209289551e-01 5.488789826631546021e-02
-5.333333611488342285e-01 -6.444031000137329102e-01
-4.666666686534881592e-01 9.525665044784545898e-01
-2.666666805744171143e-01 -7.469553351402282715e-01
-6.666666865348815918e-01 -1.222425341606140137e+00
-5.333333611488342285e-01 -4.418528378009796143e-01
3.333333432674407959e-01 -1.297737598419189453e+00
5.333333611488342285e-01 -4.047027528285980225e-01
1.399999976158142090e+00 1.125051856040954590e+00
6.666666865348815918e-01 1.396023511886596680e+00
6.666667014360427856e-02 1.833569288253784180e+00
-1.333333373069763184e+00 -2.369303405284881592e-01
-1.000000000000000000e+00 -1.771972626447677612e-01
-1.466666698455810547e+00 -3.389344215393066406e+00
-9.333333373069763184e-01 -8.089691400527954102e-01
-1.066666722297668457e+00 -1.177492260932922363e+00
-9.333333373069763184e-01 -1.152125000953674316e+00
-9.333333373069763184e-01 -8.766952753067016602e-01
-6.000000238418579102e-01 -5.151377320289611816e-01
-1.333333402872085571e-01 -3.312133848667144775e-01
0.000000000000000000e+00 -3.473653197288513184e-01
-2.000000029802322388e-01 4.221526980400085449e-01
-2.000000029802322388e-01 3.126708865165710449e-01
6.666667014360427856e-02 -1.623870879411697388e-01
5.333333611488342285e-01 3.362732008099555969e-02
6.666666865348815918e-01 3.262512087821960449e-01
-9.333333373069763184e-01 6.530558466911315918e-01
-1.333333402872085571e-01 1.904775053262710571e-01
-2.666666805744171143e-01 -1.696779370307922363e+00
-1.333333402872085571e-01 1.428134202957153320e+00
-6.666667014360427856e-02 -1.079006910324096680e+00
2.000000029802322388e-01 1.469716429710388184e-01
8.666666746139526367e-01 -1.769928038120269775e-01
8.666666746139526367e-01 4.451497495174407959e-01
2.666666805744171143e-01 1.315045118331909180e+00
-3.333333432674407959e-01 6.452189087867736816e-01
-2.666666805744171143e-01 -2.935526669025421143e-01
-4.666666686534881592e-01 -7.359842658042907715e-01
-3.333333432674407959e-01 5.417785793542861938e-02
4.000000059604644775e-01 -9.279490113258361816e-01
-6.666667014360427856e-02 -1.547983735799789429e-01
-4.000000059604644775e-01 9.848022460937500000e-01
4.666666686534881592e-01 -8.302825689315795898e-01
8.666666746139526367e-01 -3.192667663097381592e-01
2.666666805744171143e-01 1.464361548423767090e+00
1.033333301544189453e+00 1.069556713104248047e+00
-8.999999761581420898e-01 -5.399332642555236816e-01
-4.666666686534881592e-01 1.378177881240844727e+00
-4.000000059604644775e-01 -1.393507838249206543e+00
2.666666805744171143e-01 -9.429544806480407715e-01
9.333333373069763184e-01 7.137919068336486816e-01
6.000000238418579102e-01 6.968994140625000000e-01
0.000000000000000000e+00 5.389811396598815918e-01
-4.000000059604644775e-01 -9.415079951286315918e-01
-4.000000059604644775e-01 -7.610718011856079102e-01
-7.333333492279052734e-01 -5.983439087867736816e-01
-1.000000000000000000e+00 -1.776194274425506592e-01
-1.000000000000000000e+00 -1.114920020103454590e+00
-1.066666722297668457e+00 -8.949737548828125000e-01
-1.000000000000000000e+00 -9.093658328056335449e-01
-8.000000119209289551e-01 -5.694509148597717285e-01
-1.000000000000000000e+00 -1.618108630180358887e+00
0.000000000000000000e+00 1.072722911834716797e+00
6.666667014360427856e-02 -1.406599402427673340e+00
4.000000059604644775e-01 1.424758911132812500e+00
5.333333611488342285e-01 -7.068989872932434082e-01
6.000000238418579102e-01 1.985223412513732910e+00
1.133333325386047363e+00 1.170939132571220398e-01
8.666666746139526367e-01 7.149180173873901367e-01
6.666666865348815918e-01 2.116011619567871094e+00
7.333333492279052734e-01 -3.031168580055236816e-01
2.000000029802322388e-01 6.133860349655151367e-01
-4.666666686534881592e-01 7.430582642555236816e-01
-6.666666865348815918e-01 -6.256958246231079102e-01
-2.666666805744171143e-01 -8.454834222793579102e-01
1.333333402872085571e-01 -4.710530638694763184e-01
6.666667014360427856e-02 -1.246053054928779602e-01
-3.333333432674407959e-01 6.291402131319046021e-02
-3.333333432674407959e-01 1.483418792486190796e-01
-1.333333402872085571e-01 -5.853627324104309082e-01
-1.333333402872085571e-01 -1.724426299333572388e-01
-2.666666805744171143e-01 -7.117004692554473877e-02
-1.333333402872085571e-01 -2.537455260753631592e-01
-2.666666805744171143e-01 -4.178151488304138184e-01
-6.666667014360427856e-02 1.696472242474555969e-02
6.666667014360427856e-02 -4.466237425804138184e-01
2.000000029802322388e-01 1.342681944370269775e-01
6.666666865348815918e-01 9.761556237936019897e-02
1.333333373069763184e+00 2.817158997058868408e-01
1.200000047683715820e+00 9.625386595726013184e-01
8.000000119209289551e-01 1.791395068168640137e+00
3.333333432674407959e-01 1.409845948219299316e+00
-2.000000029802322388e-01 2.907826602458953857e-01
-4.666666686534881592e-01 -6.399638205766677856e-02
-2.666666805744171143e-01 -1.310030102729797363e+00
-6.666666865348815918e-01 6.295125484466552734e-01
-7.333333492279052734e-01 4.654134064912796021e-02
-4.666666686534881592e-01 -1.860953807830810547e+00
4.666666686534881592e-01 -5.941050052642822266e-01
1.933333277702331543e+00 1.294313549995422363e+00
9.333333373069763184e-01 2.634046316146850586e+00
5.333333611488342285e-01 1.999733448028564453e+00
1.133333325386047363e+00 3.930948972702026367e-01
1.133333325386047363e+00 3.139790892601013184e-01
3.333333432674407959e-01 1.472662329673767090e+00
0.000000000000000000e+00 8.355000615119934082e-01
6.000000238418579102e-01 -4.772298038005828857e-01
-4.666666686534881592e-01 -3.695312440395355225e-01
1.000000000000000000e+00 9.686177372932434082e-01
8.000000119209289551e-01 -3.046854734420776367e-01
-1.333333402872085571e-01 7.989298701286315918e-01
-8.000000119209289551e-01 6.730326414108276367e-01
-1.133333325386047363e+00 -5.807983279228210449e-01
-6.666666865348815918e-01 -1.170330762863159180e+00
-2.000000029802322388e-01 -1.640938282012939453e+00
-3.333333432674407959e-01 -4.344299435615539551e-01
-9.333333373069763184e-01 6.145630031824111938e-02
4.000000059604644775e-01 -6.387329101562500000e-01
-4.666666686534881592e-01 -1.561633348464965820e+00
-1.666666626930236816e+00 -1.691931128501892090e+00
-4.666666686534881592e-01 -1.780744433403015137e+00
9.333333373069763184e-01 6.411722898483276367e-01
-3.333333432674407959e-01 1.295095801353454590e+00
-1.033333301544189453e+00 -2.831990420818328857e-01
-3.333333432674407959e-01 8.832377195358276367e-01
4.666666686534881592e-01 -1.033242821693420410e+00
1.266666650772094727e+00 -2.528055906295776367e-01
1.200000047683715820e+00 9.914458990097045898e-01
6.000000238418579102e-01 1.658267259597778320e+00
4.666666686534881592e-01 1.240373730659484863e+00
-4.666666686534881592e-01 4.656097292900085449e-01
-1.066666722297668457e+00 6.649109125137329102e-01
-1.333333402872085571e-01 -2.001051902770996094e+00
3.333333507180213928e-02 1.004567444324493408e-01
1.333333402872085571e-01 8.553406000137329102e-01
1.333333373069763184e+00 5.908600091934204102e-01
1.066666722297668457e+00 7.887665033340454102e-01
6.666667014360427856e-02 1.440585374832153320e+00
-6.333333253860473633e-01 -5.350728631019592285e-01
-8.333333134651184082e-01 -1.503813624382019043e+00
-6.666666865348815918e-01 -1.131942749023437500e+00
-4.000000059604644775e-01 -7.230600714683532715e-01
-7.333333492279052734e-01 1.651682555675506592e-01
-5.333333611488342285e-01 -2.025604248046875000e-01
-4.666666686534881592e-01 -6.094289422035217285e-01
-8.666666746139526367e-01 -1.105448417365550995e-02
-6.666666865348815918e-01 -1.689066588878631592e-01
-6.000000238418579102e-01 -1.264480590820312500e+00
-1.000000000000000000e+00 -3.006439208984375000e-01
-6.666666865348815918e-01 -7.471354007720947266e-01
-2.000000029802322388e-01 -1.341633558273315430e+00
-5.333333611488342285e-01 -9.218495339155197144e-02
-6.000000238418579102e-01 9.623057395219802856e-02
2.666666805744171143e-01 -9.439620971679687500e-01
1.000000000000000000e+00 -2.280487120151519775e-01
8.666666746139526367e-01 1.187097191810607910e+00
7.333333492279052734e-01 1.425760865211486816e+00
1.333333373069763184e+00 1.051434278488159180e+00
1.500000000000000000e+00 6.046529412269592285e-01
3.666666746139526367e-01 2.030517578125000000e+00
-1.333333402872085571e-01 2.268503755331039429e-01
2.666666805744171143e-01 9.304575324058532715e-01
0.000000000000000000e+00 1.304731249809265137e+00
-2.666666805744171143e-01 6.099243089556694031e-02
-2.000000029802322388e-01 -8.229705691337585449e-01
-6.666667014360427856e-02 -3.928782045841217041e-01
6.666667014360427856e-02 -7.934061437845230103e-02
9.333333373069763184e-01 2.077026292681694031e-02
1.066666722297668457e+00 5.407724976539611816e-01
0.000000000000000000e+00 1.892944335937500000e+00
-3.333333432674407959e-01 8.806192874908447266e-01
-1.333333402872085571e-01 -1.746211767196655273e+00
6.666667014360427856e-02 -3.423909544944763184e-01
-2.000000029802322388e-01 8.913777768611907959e-02
-8.666666746139526367e-01 -1.157517552375793457e+00
-1.066666722297668457e+00 -8.388031125068664551e-01
-1.733333349227905273e+00 -1.781491041183471680e+00
-1.799999952316284180e+00 -1.266047120094299316e+00
-6.666666865348815918e-01 -1.969749927520751953e+00
-8.000000119209289551e-01 -1.316359400749206543e+00
-1.799999952316284180e+00 -3.623179197311401367e-01
-1.600000023841857910e+00 -1.062068700790405273e+00
-8.666666746139526367e-01 -1.652087450027465820e+00
-2.666666805744171143e-01 -1.164655089378356934e+00
-6.000000238418579102e-01 -1.035480737686157227e+00
-9.333333373069763184e-01 3.651102781295776367e-01
-1.333333402872085571e-01 -1.499009251594543457e+00
-6.666667014360427856e-02 -9.035857915878295898e-01
-6.666666865348815918e-01 7.154530882835388184e-01
-6.666667014360427856e-02 -2.892679870128631592e-01
1.733333349227905273e+00 7.872955203056335449e-01
1.333333402872085571e-01 1.864458203315734863e+00
-2.000000029802322388e-01 -1.023262500762939453e+00
0.000000000000000000e+00 -3.947468996047973633e-01
2.000000029802322388e-01 2.236084043979644775e-01
0.000000000000000000e+00 -1.354604065418243408e-01
6.000000238418579102e-01 2.928019165992736816e-01
1.200000047683715820e+00 -2.517445981502532959e-01
1.066666722297668457e+00 1.186855077743530273e+00
6.666667014360427856e-02 1.314012646675109863e+00
-1.066666722297668457e+00 8.269073367118835449e-01
-1.200000047683715820e+00 -8.552988767623901367e-01
1.333333402872085571e-01 -1.809790015220642090e+00
8.000000119209289551e-01 1.323916673660278320e+00
-3.333333432674407959e-01 1.510646581649780273e+00
2.000000029802322388e-01 2.179687470197677612e-01
4.666666686534881592e-01 1.423626661300659180e+00
2.000000029802322388e-01 -1.181691527366638184e+00
-8.000000119209289551e-01 -1.435038298368453979e-01
0.000000000000000000e+00 -8.916015923023223877e-02
-1.333333402872085571e-01 -1.858324170112609863e+00
7.333333492279052734e-01 1.565304517745971680e+00
1.600000023841857910e+00 1.306207299232482910e+00
1.399999976158142090e+00 1.182800307869911194e-01
0.000000000000000000e+00 7.517557740211486816e-01
-1.399999976158142090e+00 -1.372182250022888184e+00
-1.533333301544189453e+00 -2.253519773483276367e+00
-1.600000023841857910e+00 -1.555587768554687500e+00
-1.266666650772094727e+00 -1.626219630241394043e+00
-1.066666722297668457e+00 -9.783732295036315918e-01
-9.333333373069763184e-01 -8.159077763557434082e-01
-6.000000238418579102e-01 -8.646891117095947266e-01
-5.333333611488342285e-01 -7.869405150413513184e-01
-5.333333611488342285e-01 -3.896932005882263184e-01
-1.333333402872085571e-01 -2.775624580681324005e-02
-1.666666716337203979e-01 -3.677383363246917725e-01
-6.333333253860473633e-01 4.276179075241088867e-01
1.333333402872085571e-01 -9.192351996898651123e-02
1.000000000000000000e+00 -8.184824585914611816e-01
2.066666603088378906e+00 1.243391871452331543e+00
2.066666603088378906e+00 1.357446312904357910e+00
1.466666698455810547e+00 2.999446630477905273e+00
1.733333349227905273e+00 2.651846408843994141e+00
1.600000023841857910e+00 2.431355863809585571e-01
6.666666865348815918e-01 1.887949585914611816e+00
-2.666666805744171143e-01 9.294616580009460449e-01
-1.000000000000000000e+00 -4.836222231388092041e-01
-1.000000000000000000e+00 -1.407350659370422363e+00
-9.333333373069763184e-01 -1.816840648651123047e+00
-4.000000059604644775e-01 -1.023841381072998047e+00
-2.666666805744171143e-01 -7.960032224655151367e-01
-7.333333492279052734e-01 4.104176759719848633e-01
-6.000000238418579102e-01 -3.851542174816131592e-01
-2.000000029802322388e-01 -6.383544802665710449e-01
-7.333333492279052734e-01 -1.842793822288513184e-01
0.000000000000000000e+00 1.139322877861559391e-03
-1.333333402872085571e-01 -7.675150632858276367e-01
3.333333432674407959e-01 7.474995851516723633e-01
1.733333349227905273e+00 -4.843139555305242538e-03
1.533333301544189453e+00 2.452459812164306641e+00
2.000000029802322388e-01 3.367492556571960449e-01
-5.333333611488342285e-01 -3.231404721736907959e-01
-4.666666686534881592e-01 -3.397908508777618408e-01
6.666667014360427856e-02 -1.602374315261840820e+00
5.333333611488342285e-01 1.451772093772888184e+00
5.333333611488342285e-01 1.655257105827331543e+00
-7.333333492279052734e-01 -1.091776564717292786e-01
-1.533333301544189453e+00 -5.891784429550170898e-01
-1.000000000000000000e+00 -2.319093942642211914e+00
-5.333333611488342285e-01 5.552958250045776367e-01
-5.333333611488342285e-01 -1.060358643531799316e+00
-4.666666686534881592e-01 2.450805604457855225e-01
-8.000000119209289551e-01 -5.056864619255065918e-01
-6.666667014360427856e-02 -3.216471374034881592e-01
1.333333402872085571e-01 -6.302388310432434082e-01
-6.666667014360427856e-02 5.727884769439697266e-01
-2.666666805744171143e-01 3.088643252849578857e-01
-2.000000029802322388e-01 -6.486511230468750000e-02
1.666666716337203979e-01 -2.541320919990539551e-01
-4.333333373069763184e-01 4.243164137005805969e-02
-4.666666686534881592e-01 5.517435669898986816e-01
1.333333402872085571e-01 -1.248974561691284180e+00
5.333333611488342285e-01 -1.425201445817947388e-01
-4.000000059604644775e-01 6.308013796806335449e-01
-5.333333611488342285e-01 -1.400681614875793457e+00
1.133333325386047363e+00 6.692596673965454102e-01
2.666666805744171143e-01 2.236762523651123047e+00
1.333333402872085571e-01 9.585866332054138184e-01
2.666666805744171143e-01 -2.850667238235473633e-01
-1.333333402872085571e-01 4.032297730445861816e-01
-6.666666865348815918e-01 3.823730349540710449e-01
-6.666667014360427856e-02 -7.057139277458190918e-01
6.000000238418579102e-01 -1.040678858757019043e+00
-6.666667014360427856e-02 7.030842900276184082e-01
-6.666667014360427856e-02 8.470814824104309082e-01
-6.666667014360427856e-02 -1.022964477539062500e+00
-1.333333402872085571e-01 3.706492185592651367e-01
0.000000000000000000e+00 -9.063720703125000000e-02
1.666666626930236816e+00 -1.526184082031250000e-01
1.333333402872085571e-01 1.764709502458572388e-01
-2.666666805744171143e-01 -1.627388477325439453e+00
4.666666686534881592e-01 -1.355689525604248047e+00
2.666666805744171143e-01 6.533101201057434082e-01
6.666667014360427856e-02 8.343465328216552734e-01
8.000000119209289551e-01 -2.947662472724914551e-01
-6.333333253860473633e-01 -5.458068847656250000e-02
4.333333373069763184e-01 1.694416284561157227e+00
1.066666722297668457e+00 1.839778661727905273e+00
-1.333333402872085571e-01 7.010192871093750000e-01
-1.200000047683715820e+00 -3.340273141860961914e+00
-7.333333492279052734e-01 -2.322515964508056641e+00
-4.000000059604644775e-01 -9.048258513212203979e-02
-6.000000238418579102e-01 -8.691284060478210449e-01
-8.000000119209289551e-01 -1.425333619117736816e-01
-2.666666805744171143e-01 -4.732696413993835449e-01
-3.333333432674407959e-01 -5.283797979354858398e-01
-6.000000238418579102e-01 5.378850102424621582e-01
-4.666666686534881592e-01 -5.347992181777954102e-01
-2.000000029802322388e-01 -4.886433780193328857e-01
-1.333333402872085571e-01 -5.415445938706398010e-02
1.266666650772094727e+00 6.653442233800888062e-02
3.466666698455810547e+00 2.834061622619628906e+00
3.066666603088378906e+00 3.884649753570556641e+00
2.333333253860473633e+00 3.289278268814086914e+00
1.333333373069763184e+00 2.885093212127685547e+00
1.066666722297668457e+00 1.732731103897094727e+00
1.466666698455810547e+00 5.046793818473815918e-01
9.333333373069763184e-01 4.622843563556671143e-01
0.000000000000000000e+00 9.370422363281250000e-01
-6.000000238418579102e-01 4.880594909191131592e-01
-2.666666805744171143e-01 -1.108601912856101990e-01
-1.066666722297668457e+00 -6.207540035247802734e-01
-1.933333277702331543e+00 -1.376521825790405273e+00
-1.266666650772094727e+00 -3.124267578125000000e+00
-1.333333373069763184e+00 -2.531469821929931641e+00
2.000000029802322388e-01 -9.613535404205322266e-01
2.666666805744171143e-01 -1.729678392410278320e+00
-8.666666746139526367e-01 3.197265565395355225e-01
-8.000000119209289551e-01 8.616698980331420898e-01
-1.066666722297668457e+00 -4.517150819301605225e-01
-6.000000238418579102e-01 -9.241078495979309082e-01
-6.666667014360427856e-02 -1.031960010528564453e+00
-5.000000000000000000e-01 -2.901723086833953857e-01
3.000000119209289551e-01 4.275197386741638184e-01
1.000000000000000000e+00 -3.152893185615539551e-01
2.266666650772094727e+00 1.291675806045532227e+00
1.799999952316284180e+00 1.357307910919189453e+00
6.666667014360427856e-02 5.252227783203125000e-01
2.000000029802322388e-01 -1.021681666374206543e+00
-4.666666686534881592e-01 -6.426249146461486816e-01
-1.000000000000000000e+00 1.556518524885177612e-01
-1.399999976158142090e+00 -1.497758030891418457e+00
-1.466666698455810547e+00 -1.219462037086486816e+00
-1.533333301544189453e+00 -1.270294189453125000e+00
-1.200000047683715820e+00 -1.270894408226013184e+00
-8.666666746139526367e-01 -1.616119384765625000e+00
-6.666666865348815918e-01 -8.365834355354309082e-01
-1.133333325386047363e+00 -6.262186765670776367e-01
-1.333333849906921387e+00 -2.030771821737289429e-01
1.200000047683715820e+00 2.463785698637366295e-03
4.666666686534881592e-01 5.102590098977088928e-02
4.000000059604644775e-01 1.348104834556579590e+00
6.666667014360427856e-02 1.519414335489273071e-01
-2.000000029802322388e-01 2.511749267578125000e-01
-2.000000029802322388e-01 -2.176539152860641479e-01
-2.666666805744171143e-01 -2.865254580974578857e-01
1.266667127609252930e+00 -5.357849001884460449e-01
1.466666102409362793e+00 -1.703536957502365112e-01
6.666717678308486938e-02 1.399825572967529297e+00
-5.333328247070312500e-01 -1.996399402618408203e+00
-1.333338469266891479e-01 5.431650876998901367e-01
4.000000059604644775e-01 -9.928466677665710449e-01
-5.333328247070312500e-01 2.365549653768539429e-01
0.000000000000000000e+00 6.039866209030151367e-01
4.000000059604644775e-01 4.698364138603210449e-01
0.000000000000000000e+00 -1.537378907203674316e+00
3.666666746139526367e-01 -4.514007642865180969e-02
6.666667014360427856e-02 1.124917626380920410e+00
1.333333402872085571e-01 -3.537791073322296143e-01
1.000000000000000000e+00 1.919062286615371704e-01
1.799999952316284180e+00 5.754206180572509766e-01
2.133333444595336914e+00 1.399888157844543457e+00
-1.333333373069763184e+00 -4.227793216705322266e+00
-9.333333373069763184e-01 -1.358998566865921021e-01
-7.333333492279052734e-01 -1.901954174041748047e+00
-7.333333492279052734e-01 -1.861857026815414429e-01
-3.333333432674407959e-01 -4.898925721645355225e-01
-2.000000029802322388e-01 -6.146866083145141602e-01
-3.333333432674407959e-01 6.581725925207138062e-02
-6.666667014360427856e-02 -1.844670623540878296e-01
-1.333333402872085571e-01 -3.325958251953125000e-01
-4.666666686534881592e-01 1.991317719221115112e-01
-1.333328187465667725e-01 -2.331705689430236816e-01
1.333328187465667725e-01 -4.954355955123901367e-01
-1.333328187465667725e-01 1.198064163327217102e-01
-2.666666805744171143e-01 2.481435090303421021e-01
1.333333402872085571e-01 -2.920908629894256592e-01
4.666661620140075684e-01 -2.063115388154983521e-01
5.333338379859924316e-01 3.312637209892272949e-01
1.000000000000000000e+00 4.791763424873352051e-01
-4.666666686534881592e-01 5.936981439590454102e-01
3.333333507180213928e-02 -8.307667970657348633e-01
-6.999999880790710449e-01 -8.775202631950378418e-01
-4.666666686534881592e-01 6.111201047897338867e-01
0.000000000000000000e+00 -1.487577319145202637e+00
4.666666686534881592e-01 2.854222655296325684e-01
4.666666686534881592e-01 4.470977932214736938e-02
0.000000000000000000e+00 8.421570062637329102e-01
0.000000000000000000e+00 1.605692505836486816e-01
-1.333333402872085571e-01 -3.634801208972930908e-01
-2.666666805744171143e-01 3.061935305595397949e-01
6.666666865348815918e-01 8.124572634696960449e-01
1.000000000000000000e+00 -2.332224547863006592e-01
8.666666746139526367e-01 1.125891089439392090e+00
1.333333402872085571e-01 8.953196406364440918e-01
-4.000000059604644775e-01 2.893239259719848633e-01
-6.666666865348815918e-01 -6.606760621070861816e-01
-6.000000238418579102e-01 -5.449605584144592285e-01
-5.333333611488342285e-01 -8.705352544784545898e-01
-6.666666865348815918e-01 -5.438242554664611816e-01
-6.666666865348815918e-01 -4.979777038097381592e-01
-6.666666865348815918e-01 -7.308329343795776367e-01
-6.000000238418579102e-01 -3.807393312454223633e-01
-4.000000059604644775e-01 -4.231567382812500000e-01
1.000000014901161194e-01 -4.811381101608276367e-01
1.000000014901161194e-01 -8.627522736787796021e-02
0.000000000000000000e+00 4.508595764636993408e-01
4.000000059604644775e-01 -1.790720596909523010e-02
1.866666674613952637e+00 -2.377166785299777985e-02
1.600000023841857910e+00 1.315545678138732910e+00
1.133333325386047363e+00 2.168424367904663086e+00
1.000000000000000000e+00 1.008099317550659180e+00
-6.666666865348815918e-01 9.411539435386657715e-01
-1.200000047683715820e+00 -6.106750369071960449e-01
-1.266666650772094727e+00 -1.070614576339721680e+00
-8.000000119209289551e-01 -1.651086449623107910e+00
-7.333333492279052734e-01 -1.020610570907592773e+00
-6.000000238418579102e-01 -4.088968932628631592e-01
-3.333333432674407959e-01 -8.270680904388427734e-01
6.666667014360427856e-02 -5.562947392463684082e-01
4.666666686534881592e-01 -2.096679657697677612e-01
5.333333611488342285e-01 4.468882381916046143e-01
1.333333402872085571e-01 8.986053466796875000e-01
-1.333333373069763184e+00 4.909840822219848633e-01
-1.133333325386047363e+00 -5.735941529273986816e-01
-4.666666686534881592e-01 -2.347942113876342773e+00
1.333333402872085571e-01 -2.152058929204940796e-01
3.333333432674407959e-01 -3.103912472724914551e-01
2.000000029802322388e-01 9.009460210800170898e-01
-3.333333432674407959e-01 2.605916261672973633e-01
-7.333333492279052734e-01 7.445983588695526123e-02
-6.666666865348815918e-01 -7.657816410064697266e-01
-3.333333432674407959e-01 -7.033111453056335449e-01
0.000000000000000000e+00 -3.981887698173522949e-01
2.666666805744171143e-01 -6.480305641889572144e-02
4.000000059604644775e-01 2.027338594198226929e-01
6.666667014360427856e-02 4.245666563510894775e-01
4.000000059604644775e-01 4.266245663166046143e-01
6.666666865348815918e-01 -3.619669675827026367e-01
1.333333402872085571e-01 1.119616746902465820e+00
2.000000029802322388e-01 5.357116460800170898e-01
-6.666667014360427856e-02 -6.237518191337585449e-01
-3.333333432674407959e-01 7.682260870933532715e-01
-4.000000059604644775e-01 -7.641814947128295898e-01
-1.333333402872085571e-01 -3.035532534122467041e-01
2.000000029802322388e-01 -3.942840695381164551e-01
1.333333402872085571e-01 1.927612274885177612e-01
-2.666666805744171143e-01 3.939270079135894775e-01
-6.666667014360427856e-02 -1.227884963154792786e-01
2.666666805744171143e-01 -5.493713617324829102e-01
5.333333611488342285e-01 4.220591187477111816e-01
8.666666746139526367e-01 3.687327206134796143e-01
6.000000238418579102e-01 7.355886101722717285e-01
-6.000000238418579102e-01 1.096893310546875000e+00
-5.333333611488342285e-01 -4.734720885753631592e-01
6.666667014360427856e-02 5.607401728630065918e-01
6.666667014360427856e-02 -6.121755242347717285e-01
4.666666686534881592e-01 8.789693117141723633e-01
8.000000119209289551e-01 -4.311493039131164551e-01
1.133333325386047363e+00 1.249467968940734863e+00
2.000000000000000000e+00 7.878519892692565918e-01
9.333333373069763184e-01 1.364042162895202637e+00
-1.333333402872085571e-01 -1.051810741424560547e+00
-2.666666805744171143e-01 -3.933715820312500000e-01
-2.666666805744171143e-01 2.441263794898986816e-01
3.333333432674407959e-01 -5.753723382949829102e-01
0.000000000000000000e+00 -1.177510544657707214e-01
-8.000000119209289551e-01 9.969421625137329102e-01
-1.333333373069763184e+00 -8.294372558593750000e-01
-1.066666722297668457e+00 -1.175359129905700684e+00
-6.666666865348815918e-01 -1.419582128524780273e+00
-8.000000119209289551e-01 -1.022040843963623047e+00
-6.666666865348815918e-01 -3.834238648414611816e-01
-2.666666805744171143e-01 -9.056848883628845215e-01
-2.000000029802322388e-01 -1.560551971197128296e-01
-1.333333402872085571e-01 2.660563290119171143e-01
6.666667014360427856e-02 -2.933573424816131592e-01
0.000000000000000000e+00 7.074991613626480103e-02
-6.666667014360427856e-02 2.314915955066680908e-01
-3.333333432674407959e-01 -1.621729582548141479e-01
-2.000000029802322388e-01 -4.610697273164987564e-03
6.666667014360427856e-02 -5.501937866210937500e-01
7.333333492279052734e-01 1.078160628676414490e-01
2.000000000000000000e+00 1.575393676757812500e-01
-2.333333343267440796e-01 6.736226677894592285e-01
7.333333492279052734e-01 1.256286621093750000e+00
6.666666865348815918e-01 1.864148974418640137e+00
7.333333492279052734e-01 -6.882964968681335449e-01
6.666667014360427856e-02 1.159712672233581543e+00
-2.666666805744171143e-01 4.120859801769256592e-01
-6.666667014360427856e-02 -2.702453732490539551e-01
-5.333333611488342285e-01 -6.838012933731079102e-01
-6.000000238418579102e-01 -2.961120568215847015e-02
-5.333333611488342285e-01 -8.907775878906250000e-01
-3.333333432674407959e-01 -6.179321408271789551e-01
1.200000047683715820e+00 5.985208973288536072e-02
2.666666805744171143e-01 -6.548431515693664551e-01
-4.666666686534881592e-01 -1.276667237281799316e+00
-4.000000059604644775e-01 -7.059977054595947266e-01
-3.333333432674407959e-01 -1.445536315441131592e-01
-1.200000047683715820e+00 -4.086476564407348633e-01
-6.000000238418579102e-01 -1.505564302206039429e-01
1.333333402872085571e-01 4.318923950195312500e-01
5.333333611488342285e-01 1.225778222084045410e+00
-6.666667014360427856e-02 1.144716382026672363e+00
2.666666805744171143e-01 -3.042846620082855225e-01
2.666666805744171143e-01 -3.725748658180236816e-01
-1.333333402872085571e-01 9.631845951080322266e-01
-6.000000238418579102e-01 -2.936035096645355225e-01
-6.666666865348815918e-01 -4.349090456962585449e-01
-3.333333432674407959e-01 -8.654988408088684082e-01
-4.000000059604644775e-01 -4.516764283180236816e-01
4.666666686534881592e-01 2.354227751493453979e-02
6.000000238418579102e-01 -6.043304204940795898e-01
-2.666666805744171143e-01 -9.044392965734004974e-03
4.666666686534881592e-01 -1.272466063499450684e+00
6.666666865348815918e-01 5.917063355445861816e-01
2.666666805744171143e-01 8.475697636604309082e-01
7.333333492279052734e-01 7.252247929573059082e-01
-1.533333301544189453e+00 -3.746276855468750000e+00
-8.000000119209289551e-01 -1.308695435523986816e+00
2.000000000000000000e+00 3.518233299255371094e+00
1.133333325386047363e+00 4.042420387268066406e+00
6.666666865348815918e-01 -2.107716947793960571e-01
1.333333402872085571e-01 5.442606657743453979e-02
-6.666667014360427856e-02 9.494842290878295898e-01
-8.666666746139526367e-01 -4.456268250942230225e-01
-8.000000119209289551e-01 -3.621724620461463928e-02
-2.666666805744171143e-01 -1.666242480278015137e+00
-6.666667014360427856e-02 -2.249237000942230225e-01
-1.333333402872085571e-01 9.237568825483322144e-02
-4.000000059604644775e-01 -9.822082519531250000e-02
-7.333333492279052734e-01 -2.344909608364105225e-01
-8.666666746139526367e-01 -6.084004640579223633e-01
-6.000000238418579102e-01 -9.460123777389526367e-01
-6.000000238418579102e-01 -1.000938892364501953e+00
-3.333333432674407959e-01 -3.250254392623901367e-01
2.666666805744171143e-01 -6.605631709098815918e-01
4.000000059604644775e-01 1.502899229526519775e-01
4.666666686534881592e-01 9.725738763809204102e-01
6.000000238418579102e-01 1.964569091796875000e-01
2.666666805744171143e-01 6.580403447151184082e-01
-1.333333402872085571e-01 6.435496211051940918e-01
-3.333333432674407959e-01 -3.103149533271789551e-01
-6.666666865348815918e-01 -3.355855345726013184e-01
-2.666666805744171143e-01 -4.621856808662414551e-01
4.333333373069763184e-01 -5.745961666107177734e-01
8.333333134651184082e-01 2.293497696518898010e-02
6.666667014360427856e-02 -1.083961963653564453e+00
6.000000238418579102e-01 6.141601800918579102e-01
-3.333333432674407959e-01 2.937764525413513184e-01
-8.000000119209289551e-01 7.417867183685302734e-01
-6.666666865348815918e-01 -1.375882983207702637e+00
-6.000000238418579102e-01 -6.240539550781250000e-01
-2.666666805744171143e-01 -5.554565191268920898e-01
-6.666666865348815918e-01 -7.267598509788513184e-01
-1.266666650772094727e+00 4.097289964556694031e-02
-1.000000000000000000e+00 -1.229923486709594727e+00
2.000000029802322388e-01 -1.332942724227905273e+00
4.000000059604644775e-01 -3.604899048805236816e-01
-1.333333402872085571e-01 1.512639403343200684e+00
-4.000000059604644775e-01 -1.506571471691131592e-01
-3.333333432674407959e-01 -4.714803099632263184e-01
-1.333333402872085571e-01 -2.377146333456039429e-01
6.666667014360427856e-02 -2.432779967784881592e-01
0.000000000000000000e+00 3.229929506778717041e-02
0.000000000000000000e+00 1.760518401861190796e-01
0.000000000000000000e+00 -1.427607238292694092e-01
-4.000000059604644775e-01 1.073862686753273010e-01
-4.666666686534881592e-01 -4.517873004078865051e-02
-6.666667014360427856e-02 -7.095738649368286133e-01
2.666666805744171143e-01 -2.373046875000000000e-01
3.333333432674407959e-01 2.013783752918243408e-01
2.000000029802322388e-01 3.944000303745269775e-01
4.666666686534881592e-01 2.686080932617187500e-01
1.000000014901161194e-01 1.474054902791976929e-01
3.000000119209289551e-01 7.685729861259460449e-01
5.333333611488342285e-01 -4.076863527297973633e-01
4.666666686534881592e-01 3.465861082077026367e-01
-6.666667014360427856e-02 1.064156055450439453e+00
-3.333333432674407959e-01 -5.924377590417861938e-02
-6.666667014360427856e-02 -4.883921444416046143e-01
6.666667014360427856e-02 -3.054066896438598633e-01
6.666667014360427856e-02 2.460784912109375000e-01
6.666667014360427856e-02 -2.890726737678050995e-02
-1.266666650772094727e+00 -5.086262899567373097e-05
-2.000000029802322388e-01 1.535330176353454590e+00
4.000000059604644775e-01 -1.127731323242187500e+00
5.333333611488342285e-01 -2.199483215808868408e-01
2.000000029802322388e-01 8.119049072265625000e-01
-5.333333611488342285e-01 3.583160340785980225e-01
-1.333333373069763184e+00 -2.007619291543960571e-01
-1.200000047683715820e+00 -1.080506443977355957e+00
-6.666666865348815918e-01 -1.540070652961730957e+00
-3.999994993209838867e-01 -6.181681156158447266e-01
-2.000000029802322388e-01 -3.377894163131713867e-01
0.000000000000000000e+00 -2.582936584949493408e-01
6.666615605354309082e-02 -2.022145502269268036e-02
6.666667014360427856e-02 1.389750093221664429e-01
-6.666667014360427856e-02 8.704833686351776123e-02
1.333338469266891479e-01 7.643839716911315918e-02
3.999994993209838867e-01 -1.544835418462753296e-01
2.000000029802322388e-01 3.664067685604095459e-01
-1.333333402872085571e-01 4.873682558536529541e-01
-4.000000059604644775e-01 -1.342564970254898071e-01
0.000000000000000000e+00 -2.366455048322677612e-01
4.666666686534881592e-01 -4.734288454055786133e-01
1.333333402872085571e-01 3.957473635673522949e-01
-3.333333432674407959e-01 6.393452882766723633e-01
2.000000029802322388e-01 -4.081634581089019775e-01
1.333333373069763184e+00 -3.819885253906250000e-01
1.466666698455810547e+00 7.899882197380065918e-01
7.333333492279052734e-01 2.260521411895751953e+00
-1.333333402872085571e-01 8.975107669830322266e-01
-4.666666686534881592e-01 -6.838582456111907959e-02
4.000000059604644775e-01 -7.074961066246032715e-01
-9.333333373069763184e-01 -5.289266109466552734e-01
-5.333333611488342285e-01 6.874634027481079102e-01
-3.333333432674407959e-01 -2.160982370376586914e+00
-4.666666686534881592e-01 1.266467332839965820e+00
-2.000000029802322388e-01 -1.285744786262512207e+00
-1.333333402872085571e-01 -1.641932129859924316e-01
-2.000000029802322388e-01 7.098948210477828979e-02
-2.666666805744171143e-01 -2.041295319795608521e-01
-2.000000029802322388e-01 -1.809539794921875000e-01
2.000000029802322388e-01 -2.569549679756164551e-01
0.000000000000000000e+00 -8.521931618452072144e-02
0.000000000000000000e+00 5.338063836097717285e-01
-6.666667014360427856e-02 -4.260976016521453857e-01
1.000000014901161194e-01 1.768015474081039429e-01
6.333333253860473633e-01 -8.973999321460723877e-02
1.066666722297668457e+00 3.289947509765625000e-01
8.666666746139526367e-01 9.308634400367736816e-01
3.333333432674407959e-01 1.373347997665405273e+00
-3.333333432674407959e-01 5.685597658157348633e-01
-5.333333611488342285e-01 -1.737343311309814453e+00
-2.666666805744171143e-01 -3.973897397518157959e-01
6.666667014360427856e-02 -6.803792119026184082e-01
-6.666667014360427856e-02 1.865539550781250000e-01
-6.666667014360427856e-02 1.786946654319763184e-01
0.000000000000000000e+00 -3.087371885776519775e-01
1.000000014901161194e-01 7.497508078813552856e-02
3.666666746139526367e-01 4.366353526711463928e-02
-4.000000059604644775e-01 1.519159972667694092e-01
-2.000000029802322388e-01 6.757771968841552734e-01
-1.333333402872085571e-01 -1.409773707389831543e+00
-2.000000029802322388e-01 6.839253902435302734e-01
3.333333432674407959e-01 -5.455129146575927734e-01
8.000000119209289551e-01 -7.173766940832138062e-02
2.000000029802322388e-01 8.729146122932434082e-01
-2.666666805744171143e-01 9.397827386856079102e-01
6.666667014360427856e-02 -7.634674310684204102e-01
-4.000000059604644775e-01 -1.235961914062500000e-01
-8.666666746139526367e-01 4.472910463809967041e-01
-2.666666805744171143e-01 -1.176239013671875000e+00
2.666666805744171143e-01 -7.005615234375000000e-01
6.666667014360427856e-02 3.044260740280151367e-01
2.000000029802322388e-01 4.182642698287963867e-01
2.666666805744171143e-01 -2.982844114303588867e-01
6.666667014360427856e-02 5.971328616142272949e-01
-1.333333402872085571e-01 8.609669655561447144e-02
6.666667014360427856e-02 -1.007665023207664490e-01
6.666666865348815918e-01 -1.970535218715667725e-01
4.000000059604644775e-01 3.370575010776519775e-01
3.333333432674407959e-01 1.118204742670059204e-01
4.000000059604644775e-01 -1.141467332839965820e+00
-6.666666865348815918e-01 7.725687623023986816e-01
-7.333333492279052734e-01 1.459197998046875000e-01
-5.333333611488342285e-01 -1.722015380859375000e+00
-4.000000059604644775e-01 -1.794840581715106964e-02
-2.666666805744171143e-01 -5.913380980491638184e-01
-1.333333402872085571e-01 -2.285181730985641479e-01
4.000000059604644775e-01 -1.534337401390075684e-01
1.600000023841857910e+00 -2.597045898437500000e-02
1.866666674613952637e+00 8.918548822402954102e-01
2.666666805744171143e-01 1.188927173614501953e+00
1.333333402872085571e-01 -4.044494628906250000e-01
-6.666667014360427856e-02 6.629435345530509949e-03
1.333333402872085571e-01 6.344604305922985077e-03
6.666667014360427856e-02 -3.148071169853210449e-01
-6.000000238418579102e-01 4.514923095703125000e-01
-1.066666722297668457e+00 -2.071156799793243408e-01
-8.666666746139526367e-01 -1.161082983016967773e+00
-7.333333492279052734e-01 -1.268272876739501953e+00
-6.000000238418579102e-01 -5.584961175918579102e-01
-3.333333432674407959e-01 -6.217661499977111816e-01
-1.333333402872085571e-01 -2.367950379848480225e-01
6.666667014360427856e-02 1.032440215349197388e-01
3.333333432674407959e-01 -2.800191193819046021e-02
8.666666746139526367e-01 2.708648741245269775e-01
1.200000047683715820e+00 5.403534173965454102e-01
1.066666722297668457e+00 1.438614964485168457e+00
6.000000238418579102e-01 1.218028783798217773e+00
4.333333373069763184e-01 7.632059454917907715e-01
-6.666666865348815918e-01 -1.588175445795059204e-01
-7.333333492279052734e-01 -4.164642393589019775e-01
-8.000000119209289551e-01 -1.128516674041748047e+00
-9.333333373069763184e-01 -6.138448119163513184e-01
-1.266666650772094727e+00 -8.215687870979309082e-01
-9.333333373069763184e-01 -8.147064447402954102e-01
-6.666661500930786133e-01 -1.054178833961486816e+00
0.000000000000000000e+00 -3.367121517658233643e-01
8.000000119209289551e-01 -5.011240839958190918e-01
1.866666197776794434e+00 4.472183287143707275e-01
2.133333444595336914e+00 1.407688379287719727e+00
1.200000047683715820e+00 2.881480932235717773e+00
1.266666650772094727e+00 1.692658543586730957e+00
1.000000000000000000e+00 2.578735351562500000e-02
-6.666667014360427856e-02 1.313995361328125000e+00
-8.000000119209289551e-01 3.538075685501098633e-01
-4.666666686534881592e-01 -9.313812255859375000e-01
1.000000000000000000e+00 9.535929560661315918e-02
5.333333611488342285e-01 -6.185505986213684082e-01
6.000000238418579102e-01 -6.794901490211486816e-01
5.333333611488342285e-01 1.710247755050659180e+00
2.000000029802322388e-01 1.893981993198394775e-01
0.000000000000000000e+00 -3.438456356525421143e-01
6.666667014360427856e-02 2.504882775247097015e-02
3.333333432674407959e-01 1.025410965085029602e-01
5.333333611488342285e-01 1.109964996576309204e-01
2.666666805744171143e-01 6.868886351585388184e-01
2.000000029802322388e-01 5.691192746162414551e-01
4.666666686534881592e-01 -1.512349396944046021e-01
0.000000000000000000e+00 3.766672909259796143e-01
-4.666666686534881592e-01 7.434163689613342285e-01
-6.666666865348815918e-01 -7.277892827987670898e-01
2.666666805744171143e-01 -5.482035279273986816e-01
6.666666865348815918e-01 -7.693827152252197266e-01
-6.666667014360427856e-02 1.319198608398437500e+00
-6.666667014360427856e-02 5.531565546989440918e-01
0.000000000000000000e+00 -9.778249263763427734e-01
0.000000000000000000e+00 4.715952575206756592e-01
-6.666667014360427856e-02 -1.193003356456756592e-01
6.666667014360427856e-02 8.687336929142475128e-03
-3.000000119209289551e-01 -1.383138000965118408e-01
-3.333333432674407959e-01 -7.878082394599914551e-01
6.666666865348815918e-01 1.224398851394653320e+00
6.666667014360427856e-02 8.537546992301940918e-01
-6.666667014360427856e-02 5.052835941314697266e-01
-1.333333402872085571e-01 -6.531585454940795898e-01
0.000000000000000000e+00 2.608998715877532959e-01
2.000000029802322388e-01 -3.249715268611907959e-01
2.666666805744171143e-01 2.322753965854644775e-01
6.666667014360427856e-02 3.289123475551605225e-01
-2.000000029802322388e-01 2.345509827136993408e-01
-1.333333402872085571e-01 -1.813842803239822388e-01
-1.333333402872085571e-01 -3.625457882881164551e-01
-6.666667014360427856e-02 4.261576384305953979e-02
-1.333333402872085571e-01 -2.388580292463302612e-01
1.333333402872085571e-01 4.579264298081398010e-02
2.000000029802322388e-01 -2.657521665096282959e-01
-6.666667014360427856e-02 5.558319091796875000e-01
-4.666666686534881592e-01 4.852091521024703979e-02
-2.666666805744171143e-01 -3.464040160179138184e-01
2.000000029802322388e-01 -7.291859984397888184e-01
6.666667014360427856e-02 1.571482270956039429e-01
-2.666666805744171143e-01 6.063944697380065918e-01
-5.333333611488342285e-01 -3.866556882858276367e-01
-4.000000059604644775e-01 -3.887156248092651367e-01
-2.000000029802322388e-01 -6.129201054573059082e-01
-3.333333432674407959e-01 -4.178873822093009949e-02
-2.666666805744171143e-01 -1.608479768037796021e-02
-2.000000029802322388e-01 -4.852640926837921143e-01
-6.666667014360427856e-02 -9.542948752641677856e-02
6.666667014360427856e-02 -9.366536736488342285e-01
-1.333333402872085571e-01 1.285573393106460571e-01
1.333333402872085571e-01 2.867217957973480225e-01
-1.333333402872085571e-01 -5.285776853561401367e-01
-3.333333432674407959e-01 6.247497797012329102e-01
-1.333333402872085571e-01 -6.678629517555236816e-01
-1.333333402872085571e-01 -2.928131222724914551e-01
6.666667014360427856e-02 9.256083518266677856e-02
5.333333611488342285e-01 -2.794667482376098633e-01
0.000000000000000000e+00 3.313781619071960449e-01
-2.000000029802322388e-01 9.736979007720947266e-01
5.333333611488342285e-01 -9.152476191520690918e-01
1.399999976158142090e+00 6.495564430952072144e-02
1.000000000000000000e+00 1.374638915061950684e+00
-1.333333402872085571e-01 -1.988342255353927612e-01
-4.666666686534881592e-01 -2.611226439476013184e-01
-4.000000059604644775e-01 -2.612416446208953857e-01
2.666666805744171143e-01 -7.354786992073059082e-01
2.666666805744171143e-01 -2.156606018543243408e-01
-6.666667014360427856e-02 9.943634271621704102e-01
-4.000000059604644775e-01 -1.246541365981101990e-01
3.333333432674407959e-01 -3.274800479412078857e-01
1.133333325386047363e+00 -6.324808597564697266e-01
8.666666746139526367e-01 1.378613233566284180e+00
6.666667014360427856e-02 1.506052613258361816e+00
-2.000000029802322388e-01 5.001505613327026367e-01
-1.333333402872085571e-01 -3.903279602527618408e-01
-3.666666746139526367e-01 4.470570981502532959e-01
-1.533333301544189453e+00 3.479278683662414551e-01
0.000000000000000000e+00 7.778177857398986816e-01
-8.000000119209289551e-01 -1.354034394025802612e-01
-5.333333611488342285e-01 -1.778718113899230957e+00
-5.333333611488342285e-01 -2.190500944852828979e-01
-6.666666865348815918e-01 -4.363423585891723633e-01
-4.000000059604644775e-01 -5.714477300643920898e-01
-6.666667014360427856e-02 -7.306305170059204102e-01
-6.666666865348815918e-01 -5.084940418601036072e-02
-1.133333325386047363e+00 1.793650239706039429e-01
-4.666666686534881592e-01 -1.304465770721435547e+00
1.333333402872085571e-01 -9.237345457077026367e-01
3.333333432674407959e-01 2.896992862224578857e-01
-2.666666805744171143e-01 -7.578857541084289551e-01
2.666666805744171143e-01 3.239074647426605225e-01
3.333333432674407959e-01 8.951014280319213867e-01
-2.666666805744171143e-01 1.084960937500000000e+00
6.666615605354309082e-02 -2.394592314958572388e-01
8.999999761581420898e-01 -6.707376837730407715e-01
7.666666507720947266e-01 4.544082581996917725e-01
2.666666805744171143e-01 1.972354650497436523e+00
-6.666667014360427856e-02 -2.348764985799789429e-01
-6.666667014360427856e-02 -1.511566191911697388e-01
-6.666667014360427856e-02 -8.357645571231842041e-02
-2.000000029802322388e-01 -8.552347868680953979e-02
-2.666666805744171143e-01 -9.405314177274703979e-02
-3.333333432674407959e-01 -3.485636413097381592e-01
6.666667014360427856e-02 -2.278798371553421021e-01
2.000000029802322388e-01 -3.595611453056335449e-01
-1.333333402872085571e-01 6.052185297012329102e-01
-2.666661441326141357e-01 1.659138943068683147e-03
-7.333333492279052734e-01 -4.345723390579223633e-01
-2.666671872138977051e-01 -1.746225953102111816e-01
4.666671752929687500e-01 -1.069445848464965820e+00
-6.666667014360427856e-02 4.784159362316131592e-01
-6.666717678308486938e-02 8.014648556709289551e-01
2.000005096197128296e-01 -9.696309566497802734e-01
-4.666666686534881592e-01 5.263478755950927734e-01
-6.666666865348815918e-01 1.477406769990921021e-01
0.000000000000000000e+00 -4.927602112293243408e-01
6.666615605354309082e-02 -5.111633539199829102e-01
2.000005096197128296e-01 -1.211018860340118408e-01
5.333328247070312500e-01 -5.600794553756713867e-01
8.666666746139526367e-01 1.647673010826110840e+00
6.666666865348815918e-01 -3.472651243209838867e-01
-1.333333402872085571e-01 1.171122789382934570e+00
-6.666661500930786133e-01 9.790425896644592285e-01
-8.000000119209289551e-01 -1.055227637290954590e+00
-8.666671514511108398e-01 -9.446360468864440918e-01
-5.333333611488342285e-01 -7.999379634857177734e-01
3.333333507180213928e-02 -4.224436581134796143e-01
1.100000023841857910e+00 -4.140096008777618408e-01
1.399999976158142090e+00 1.475210070610046387e+00
1.600000977516174316e+00 1.796956360340118408e-01
1.500000000000000000e+00 8.088531494140625000e-01
-3.999989926815032959e-01 9.844411015510559082e-01
-6.666676998138427734e-01 -1.935601830482482910e+00
-1.533333301544189453e+00 -5.236684083938598633e-01
-1.133333325386047363e+00 -7.059743404388427734e-01
-5.333333611488342285e-01 -1.953769922256469727e+00
-6.666666865348815918e-01 -6.011108160018920898e-01
-6.999999880790710449e-01 -3.223948180675506592e-01
-1.166666150093078613e+00 -7.689717411994934082e-01
4.000000059604644775e-01 -1.026241064071655273e+00
1.000000000000000000e+00 1.413915038108825684e+00
-8.666666746139526367e-01 -1.483756542205810547e+00
1.799999952316284180e+00 -1.876103729009628296e-01
1.333334326744079590e+00 3.186122179031372070e+00
1.199998974800109863e+00 1.134182691574096680e+00
4.666666686534881592e-01 6.976541876792907715e-01
0.000000000000000000e+00 9.723713994026184082e-01
1.333333402872085571e-01 -3.668233156204223633e-01
6.666667014360427856e-02 -6.779652833938598633e-01
5.333333611488342285e-01 1.216207861900329590e+00
1.200000047683715820e+00 -5.022990107536315918e-01
4.666676819324493408e-01 1.124389648437500000e+00
-4.666676819324493408e-01 1.438269019126892090e+00
-5.999990105628967285e-01 -2.178934663534164429e-01
-1.266667723655700684e+00 -9.193450808525085449e-01
-1.333333373069763184e+00 -6.660023927688598633e-01
-3.333333432674407959e-01 -1.825975537300109863e+00
-4.000010192394256592e-01 -7.771911621093750000e-01
4.666666686534881592e-01 6.175984740257263184e-01
9.333333373069763184e-01 -1.095011383295059204e-01
3.333343565464019775e-01 8.597920536994934082e-01
-8.000000119209289551e-01 1.154280543327331543e+00
-1.400001049041748047e+00 -5.602447390556335449e-01
-3.333333432674407959e-01 -1.399006128311157227e+00
-3.333333432674407959e-01 -1.407721996307373047e+00
-9.999994635581970215e-01 -9.013316035270690918e-01
-1.333333402872085571e-01 -1.783982872962951660e+00
2.000000029802322388e-01 -3.662358522415161133e-01
-6.666667014360427856e-02 6.087600588798522949e-01
-5.333338379859924316e-01 1.527908295392990112e-01
-1.999994963407516479e-01 -3.337270021438598633e-01
6.666666865348815918e-01 -6.959370970726013184e-01
6.666661500930786133e-01 3.141154050827026367e-01
2.000000029802322388e-01 1.280142188072204590e+00
6.666667014360427856e-02 4.833475872874259949e-02
-6.666667014360427856e-02 -1.782226562500000000e-02
6.666667014360427856e-02 9.697469323873519897e-02
-6.666667014360427856e-02 -2.549234926700592041e-01
1.333333402872085571e-01 3.331298828125000000e-01
4.000000059604644775e-01 -3.962056338787078857e-01
5.333333611488342285e-01 5.766316652297973633e-01
2.666666805744171143e-01 1.938039213418960571e-01
1.933333277702331543e+00 9.144175052642822266e-01
5.000000000000000000e-01 3.767567873001098633e-01
3.000000119209289551e-01 1.763267040252685547e+00
2.000000029802322388e-01 1.337908983230590820e+00
8.000000119209289551e-01 8.052958250045776367e-01
-6.666656732559204102e-01 1.185752391815185547e+00
-1.533334374427795410e+00 -1.815830469131469727e+00
-8.000000119209289551e-01 -2.054315090179443359e+00
-4.000000059604644775e-01 -9.937031865119934082e-01
-6.666667014360427856e-02 -3.641459047794342041e-01
-1.333333402872085571e-01 -2.267751097679138184e-01
-4.000000059604644775e-01 2.462849915027618408e-01
-2.666666805744171143e-01 -3.056467771530151367e-01
-1.999994963407516479e-01 -5.028961300849914551e-01
-6.666667014360427856e-02 6.905619055032730103e-02
1.333328187465667725e-01 -2.318990081548690796e-01
6.666667014360427856e-02 1.415415406227111816e-01
-1.999994963407516479e-01 2.541097104549407959e-01
-2.000000029802322388e-01 -1.181304901838302612e-01
3.999994993209838867e-01 -3.734817504882812500e-01
7.333333492279052734e-01 -1.052093505859375000e-02
6.666667014360427856e-02 9.591909050941467285e-01
-7.333328127861022949e-01 -1.679977476596832275e-01
2.000000029802322388e-01 3.690251708030700684e-01
0.000000000000000000e+00 -1.252239465713500977e+00
-2.000000029802322388e-01 1.596037268638610840e+00
2.666666805744171143e-01 -1.172827601432800293e+00
3.999994993209838867e-01 2.569717466831207275e-01
2.000000029802322388e-01 5.983825922012329102e-01
-2.000000029802322388e-01 2.283243834972381592e-01
-2.666661441326141357e-01 9.851073846220970154e-03
-2.000000029802322388e-01 -5.238189697265625000e-01
5.333328247070312500e-01 -9.475911408662796021e-02
2.800000905990600586e+00 1.415410876274108887e+00
1.733332276344299316e+00 3.795390844345092773e+00
8.666666746139526367e-01 1.735654711723327637e+00
7.333343625068664551e-01 5.680765509605407715e-01
7.999989986419677734e-01 1.973826140165328979e-01
0.000000000000000000e+00 7.351236939430236816e-01
-1.000000000000000000e+00 8.061676025390625000e-01
3.333333432674407959e-01 -4.406189024448394775e-01
4.000000059604644775e-01 -1.447253465652465820e+00
-3.333333432674407959e-01 1.153630614280700684e+00
-6.666667014360427856e-02 2.405792176723480225e-01
9.333333373069763184e-01 -7.116454839706420898e-01
4.666666686534881592e-01 1.508097350597381592e-01
-5.333333611488342285e-01 9.020792692899703979e-02
2.000000029802322388e-01 -1.036889672279357910e+00
4.666666686534881592e-01 -4.514933228492736816e-01
0.000000000000000000e+00 5.536133050918579102e-01
3.000000119209289551e-01 6.732890009880065918e-01
-3.000000119209289551e-01 -3.876810669898986816e-01
-4.000000059604644775e-01 4.301757737994194031e-02
-7.333333492279052734e-01 -4.911702498793601990e-02
-7.999989986419677734e-01 -3.892517089843750000e-01
-4.666676819324493408e-01 -1.090985059738159180e+00
-2.000000029802322388e-01 -8.667012453079223633e-01
-5.333333611488342285e-01 -3.154144287109375000e-01
-2.666666805744171143e-01 3.885803371667861938e-02
-2.666656374931335449e-01 -8.745707273483276367e-01
-5.333333611488342285e-01 1.578725129365921021e-01
-7.333343625068664551e-01 -4.226745665073394775e-01
-5.333333611488342285e-01 1.802846342325210571e-01
-1.266666650772094727e+00 -8.174458742141723633e-01
-1.266666173934936523e+00 -3.666096925735473633e-01
-8.666671514511108398e-01 -1.769851684570312500e+00
-1.999994963407516479e-01 -8.441843390464782715e-01
2.666666805744171143e-01 -4.013096988201141357e-01
6.000000238418579102e-01 3.597366213798522949e-01
2.000000029802322388e-01 3.879389464855194092e-01
3.333333432674407959e-01 8.047632575035095215e-01
3.999994993209838867e-01 -4.699778258800506592e-01
0.000000000000000000e+00 9.225046634674072266e-01
2.000000029802322388e-01 4.664510115981101990e-02
4.000000059604644775e-01 -3.308512270450592041e-01
6.666667014360427856e-02 6.968841552734375000e-01
1.333333402872085571e-01 3.162445127964019775e-01
1.333333402872085571e-01 -3.707712888717651367e-01
0.000000000000000000e+00 4.859080016613006592e-01
2.666666805744171143e-01 -8.377685397863388062e-02
6.666666865348815918e-01 -9.535726159811019897e-02
5.333333611488342285e-01 6.736043095588684082e-01
2.666666805744171143e-01 9.265248775482177734e-01
-6.666667014360427856e-02 7.633565366268157959e-02
-1.333333402872085571e-01 6.084086000919342041e-02
-1.333333402872085571e-01 -3.676666319370269775e-01
-3.333333432674407959e-01 -7.652384787797927856e-02
2.666666805744171143e-01 -1.554962098598480225e-01
2.000000029802322388e-01 -5.242492556571960449e-01
-4.666666686534881592e-01 1.082623243331909180e+00
-2.000000029802322388e-01 -3.598419129848480225e-01
2.000000029802322388e-01 -9.005289673805236816e-01
6.666667014360427856e-02 3.416981995105743408e-01
-6.888885498046875000e-01 3.981231749057769775e-01
8.888854831457138062e-02 -2.388244569301605225e-01
5.333333611488342285e-01 8.430257439613342285e-01
-6.666667014360427856e-02 -1.461075901985168457e+00
-1.333333402872085571e-01 1.177575707435607910e+00
9.333333373069763184e-01 -7.489664554595947266e-01
1.266667723655700684e+00 -4.946797713637351990e-02
6.000000238418579102e-01 2.248641967773437500e+00
2.666666805744171143e-01 5.827291011810302734e-01
3.333323299884796143e-01 -6.584370881319046021e-02
6.000000238418579102e-01 1.377054899930953979e-01
8.666666746139526367e-01 4.450520873069763184e-01
4.000010192394256592e-01 7.568979859352111816e-01
-2.333343476057052612e-01 9.526062011718750000e-01
-1.433332324028015137e+00 -8.244832605123519897e-02
-6.000000238418579102e-01 -6.017995476722717285e-01
4.333333373069763184e-01 8.129038214683532715e-01
1.017252657220524270e-06 4.271443560719490051e-02
2.666656374931335449e-01 -4.632619321346282959e-01
-4.666666686534881592e-01 7.776509523391723633e-01
-6.000000238418579102e-01 3.617146983742713928e-02
-6.000000238418579102e-01 -1.082438111305236816e+00
-8.666666746139526367e-01 -2.238972932100296021e-01
-8.000000119209289551e-01 -6.991679072380065918e-01
-6.666666865348815918e-01 -9.543945193290710449e-01
-1.000000000000000000e+00 -7.810465693473815918e-01
-4.666661620140075684e-01 -4.230356812477111816e-01
-6.666667014360427856e-02 -7.706553339958190918e-01
7.999994754791259766e-01 -5.064188838005065918e-01
7.333333492279052734e-01 5.394642949104309082e-01
-5.333333611488342285e-01 8.609649538993835449e-01
-6.666615605354309082e-02 -3.984090089797973633e-01
-1.333338469266891479e-01 2.920277975499629974e-02
-1.999994963407516479e-01 2.177429152652621269e-03
-2.000005096197128296e-01 -2.236378937959671021e-01
4.000000059604644775e-01 -1.585734039545059204e-01
1.733333349227905273e+00 -1.646820008754730225e-01
1.899999976158142090e+00 4.321960508823394775e-01
2.033333301544189453e+00 3.682258129119873047e+00
9.333333373069763184e-01 -5.634114742279052734e-01
2.266667604446411133e+00 1.402138233184814453e+00
-3.333333507180213928e-02 -1.527421116828918457e+00
2.666666805744171143e-01 -1.259277313947677612e-01
-2.000000029802322388e-01 -2.033050507307052612e-01
-6.666656732559204102e-01 6.784535646438598633e-01
-1.000010147690773010e-01 -5.715545415878295898e-01
3.666666746139526367e-01 -8.567169308662414551e-01
-5.333333611488342285e-01 2.220764160156250000e-01
-1.133333325386047363e+00 5.764892697334289551e-01
-6.000000238418579102e-01 -1.193325757980346680e+00
-6.000000238418579102e-01 1.511993408203125000e-01
-4.666666686534881592e-01 -7.859567999839782715e-01
-5.333333611488342285e-01 -7.707702517509460449e-01
-3.999994993209838867e-01 -2.678599059581756592e-01
0.000000000000000000e+00 -5.864207148551940918e-01
3.333328366279602051e-01 -7.689361274242401123e-02
0.000000000000000000e+00 3.537409603595733643e-01
-6.666615605354309082e-02 4.785766601562500000e-01
-1.333333402872085571e-01 -5.348185300827026367e-01
1.333333402872085571e-01 2.133382111787796021e-01
7.333328127861022949e-01 -3.365905880928039551e-01
6.000000238418579102e-01 5.605061650276184082e-01
6.666667014360427856e-02 1.243276953697204590e+00
-6.666667014360427856e-02 1.312967948615550995e-02
0.000000000000000000e+00 -2.991333007812500000e-01
1.333333402872085571e-01 -4.511312022805213928e-02
-1.333333402872085571e-01 2.922770194709300995e-02
-4.000000059604644775e-01 2.458903044462203979e-01
-3.333333432674407959e-01 -5.359517335891723633e-01
-6.666667014360427856e-02 -4.986297488212585449e-01
4.000000059604644775e-01 -1.526987701654434204e-01
3.333333432674407959e-01 2.031321227550506592e-01
1.333333402872085571e-01 8.823119997978210449e-01
6.666667014360427856e-02 -7.633666694164276123e-02
-6.666667014360427856e-02 8.695373684167861938e-02
-2.666666805744171143e-01 -3.858805298805236816e-01
8.000000119209289551e-01 1.286645531654357910e+00
1.266666650772094727e+00 -5.370228886604309082e-01
-1.066666722297668457e+00 5.468943119049072266e-01
-7.333333492279052734e-01 -1.352899193763732910e+00
-4.000000059604644775e-01 -1.442750096321105957e+00
-4.666666686534881592e-01 -2.633453309535980225e-01
-5.999994874000549316e-01 -2.732238769531250000e-01
-4.000005125999450684e-01 -5.205113887786865234e-01
1.333333402872085571e-01 -4.928431212902069092e-01
2.000005096197128296e-01 -6.686401367187500000e-02
-4.000000059604644775e-01 5.501383543014526367e-01
-4.666666686534881592e-01 -5.846557766199111938e-02
0.000000000000000000e+00 -8.118316531181335449e-01
-6.666717678308486938e-02 -1.466964781284332275e-01
-1.999994963407516479e-01 3.149988949298858643e-01
0.000000000000000000e+00 -3.430816531181335449e-01
1.999994963407516479e-01 -1.274403929710388184e-01
1.266667127609252930e+00 1.792907714843750000e-01
1.733332872390747070e+00 2.476898133754730225e-01
1.399999976158142090e+00 2.498441457748413086e+00
1.200001001358032227e+00 1.482629418373107910e+00
3.999989926815032959e-01 8.701171875000000000e-01
0.000000000000000000e+00 9.360839724540710449e-01
0.000000000000000000e+00 -5.790283083915710449e-01
-1.133333325386047363e+00 -1.814971864223480225e-01
-1.266666650772094727e+00 1.112864166498184204e-01
3.333333432674407959e-01 -9.102986454963684082e-01
-3.333333432674407959e-01 -1.380411814898252487e-02
-3.333333432674407959e-01 -3.996887207031250000e-01
-6.666676998138427734e-01 -3.943013548851013184e-01
-1.133333325386047363e+00 -3.523193299770355225e-01
-3.333323299884796143e-01 -9.453145265579223633e-01
5.333322882652282715e-01 -1.453570604324340820e+00
2.666666805744171143e-01 9.876505285501480103e-02
-6.666667014360427856e-02 -1.403118848800659180e+00
1.999989897012710571e-01 -2.210093140602111816e-01
-4.666656553745269775e-01 4.908752441406250000e-02
-1.133334398269653320e+00 4.282521605491638184e-01
-2.000000000000000000e+00 -1.211958765983581543e+00
-2.199999570846557617e+00 -1.239898681640625000e+00
-1.600000023841857910e+00 -2.197977781295776367e+00
-8.000000119209289551e-01 -1.768051147460937500e+00
-2.666666805744171143e-01 -1.017769336700439453e+00
-2.000005096197128296e-01 -1.971206665039062500e-01
-3.333328366279602051e-01 -1.668243482708930969e-02
1.999994963407516479e-01 -2.764063477516174316e-01
1.333338469266891479e-01 3.032480925321578979e-02
3.333333432674407959e-01 2.352422028779983521e-01
5.999994874000549316e-01 6.200714036822319031e-02
2.666666805744171143e-01 3.976628482341766357e-01
2.666666805744171143e-01 6.889989376068115234e-01
5.333333611488342285e-01 -1.214380934834480286e-01
2.666666805744171143e-01 4.450688660144805908e-01
1.333333402872085571e-01 6.390858888626098633e-01
2.000005096197128296e-01 -1.703338623046875000e-01
2.000000029802322388e-01 2.501958310604095459e-01
6.000000238418579102e-01 2.434076964855194092e-01
3.999994993209838867e-01 1.589080840349197388e-01
1.333333402872085571e-01 7.233316898345947266e-01
6.666667014360427856e-02 2.178507447242736816e-01
2.666666805744171143e-01 -1.338958740234375000e-01
6.000000238418579102e-01 1.632781922817230225e-01
5.333333611488342285e-01 4.608215391635894775e-01
-5.333333611488342285e-01 9.226369261741638184e-01
-1.000000000000000000e+00 3.733357787132263184e-01
-5.333328247070312500e-01 -7.932983636856079102e-01
-4.000000059604644775e-01 9.444127678871154785e-01
-3.333333432674407959e-01 -5.442392826080322266e-01
-2.000005096197128296e-01 -7.741495966911315918e-02
-1.333333402872085571e-01 -3.550181090831756592e-01
6.666667014360427856e-02 -1.210327167063951492e-02
-6.666667014360427856e-02 -1.351231932640075684e-01
-2.666666805744171143e-01 2.524673342704772949e-01
-3.999994993209838867e-01 -2.989705502986907959e-01
-5.086263286102621350e-07 -1.178853362798690796e-01
2.000000029802322388e-01 -5.335378050804138184e-01
1.000000000000000000e+00 1.198974624276161194e-01
1.066666722297668457e+00 5.569345951080322266e-01
6.666666865348815918e-01 1.441314697265625000e+00
0.000000000000000000e+00 6.985718011856079102e-01
-7.333328127861022949e-01 3.517802059650421143e-01
3.999994993209838867e-01 -6.024851202964782715e-01
6.666666865348815918e-01 -1.109283447265625000e+00
8.000000119209289551e-01 2.064320802688598633e+00
2.666666805744171143e-01 -1.926086395978927612e-01
4.666666686534881592e-01 1.467734813690185547e+00
7.333333492279052734e-01 -7.707804441452026367e-01
0.000000000000000000e+00 1.054360985755920410e+00
-1.333333373069763184e+00 5.833709836006164551e-01
-1.266666650772094727e+00 -8.534159064292907715e-01
-6.666667014360427856e-02 -2.000088453292846680e+00
-2.000000029802322388e-01 -1.083948761224746704e-01
8.000000119209289551e-01 -3.978500366210937500e-01
1.599999547004699707e+00 6.794230081140995026e-03
1.266666650772094727e+00 1.830692529678344727e+00
9.333343505859375000e-01 1.965091943740844727e+00
4.666656553745269775e-01 3.889851868152618408e-01
0.000000000000000000e+00 7.584726810455322266e-01
-5.999990105628967285e-01 -1.867024749517440796e-01
-4.666676819324493408e-01 -3.602742552757263184e-01
-4.000000059604644775e-01 -9.659952521324157715e-01
-5.333333611488342285e-01 -1.040110290050506592e-01
-5.333333611488342285e-01 -4.511393308639526367e-01
-6.666666865348815918e-01 -6.229940056800842285e-01
-3.333333432674407959e-01 -4.529062807559967041e-01
-6.666667014360427856e-02 -7.691019773483276367e-01
-5.333328247070312500e-01 1.410176604986190796e-01
-5.333338379859924316e-01 8.559468388557434082e-02
2.666671872138977051e-01 -9.930938482284545898e-01
-6.666667014360427856e-02 -1.055526733398437500e-01
-4.000000059604644775e-01 9.799911379814147949e-01
-2.666671872138977051e-01 -9.657257199287414551e-01
-1.333333402872085571e-01 -1.494181305170059204e-01
-6.666615605354309082e-02 -1.394551545381546021e-01
-6.666717678308486938e-02 -5.830586701631546021e-02
0.000000000000000000e+00 -3.308512270450592041e-02
0.000000000000000000e+00 -6.978810578584671021e-02
1.333333402872085571e-01 7.293040305376052856e-02
2.000005096197128296e-01 -4.461059719324111938e-02
1.933333277702331543e+00 2.082433104515075684e-01
1.466667652130126953e+00 1.627718567848205566e+00
2.666666805744171143e-01 -1.293094873428344727e+00
-1.333323121070861816e-01 1.348384618759155273e+00
-6.666667014360427856e-02 -8.156697750091552734e-01
0.000000000000000000e+00 -2.257568389177322388e-01
-3.333343565464019775e-01 1.074666306376457214e-01
-3.333323299884796143e-01 -2.149149589240550995e-02
-1.333333402872085571e-01 -6.349517703056335449e-01
1.333333402872085571e-01 -1.321085542440414429e-01
6.666564941406250000e-02 1.581827737390995026e-02
-3.333323299884796143e-01 3.222228884696960449e-01
5.333322882652282715e-01 -1.293304413557052612e-01
6.000000238418579102e-01 -6.099100708961486816e-01
-8.666676878929138184e-01 -7.694193720817565918e-02
3.999994993209838867e-01 5.156504511833190918e-01
4.666671752929687500e-01 3.382649719715118408e-01
1.599999547004699707e+00 2.944549620151519775e-01
2.533333301544189453e+00 6.706858277320861816e-01
1.333333373069763184e+00 2.558811426162719727e+00
-7.333333492279052734e-01 2.892161011695861816e-01
-1.266666650772094727e+00 -1.213259935379028320e+00
-1.000000000000000000e+00 -7.801503539085388184e-01
-8.000000119209289551e-01 -3.473317325115203857e-01
-6.000000238418579102e-01 -1.722708106040954590e+00
-4.666666686534881592e-01 -3.357879519462585449e-01
-2.000000029802322388e-01 -3.663899600505828857e-01
0.000000000000000000e+00 -2.097056061029434204e-01
0.000000000000000000e+00 -2.759399451315402985e-02
2.000000029802322388e-01 -4.811604972928762436e-03
1.999994963407516479e-01 -4.428863525390625000e-02
2.666671872138977051e-01 2.867121398448944092e-01
0.000000000000000000e+00 1.080729160457849503e-02
-6.666667014360427856e-02 3.360427916049957275e-01
0.000000000000000000e+00 -2.776509523391723633e-01
0.000000000000000000e+00 1.400263458490371704e-01
-1.333333402872085571e-01 -7.976429909467697144e-02
-2.000000029802322388e-01 2.864074660465121269e-03
2.000000029802322388e-01 -1.767608672380447388e-01
3.333328366279602051e-01 -7.477569580078125000e-02
3.333338499069213867e-01 3.589676022529602051e-01
2.000000029802322388e-01 9.260355681180953979e-02
0.000000000000000000e+00 3.932240903377532959e-01
0.000000000000000000e+00 1.173706073313951492e-02
-1.333333402872085571e-01 -6.148172914981842041e-02
-1.333333402872085571e-01 5.501709133386611938e-02
2.000000029802322388e-01 -2.627593874931335449e-01
2.000000029802322388e-01 3.602498397231101990e-02
6.666667014360427856e-02 3.571919798851013184e-01
1.333333402872085571e-01 -3.840637207031250000e-02
6.000000238418579102e-01 7.440388947725296021e-02
3.333328366279602051e-01 2.067103087902069092e-01
-2.000000029802322388e-01 9.463989138603210449e-01
0.000000000000000000e+00 -3.707412779331207275e-01
4.000000059604644775e-01 6.725178956985473633e-01
5.333333611488342285e-01 -5.554331541061401367e-01
1.600000023841857910e+00 5.422160029411315918e-01
-8.000000119209289551e-01 -1.295866847038269043e+00
-1.600000023841857910e+00 -5.591717720031738281e+00
-1.266666173934936523e+00 1.955790221691131592e-01
-1.000000000000000000e+00 -2.222470998764038086e+00
-9.333333373069763184e-01 -6.157882809638977051e-01
-7.333338260650634766e-01 -7.446675896644592285e-01
-6.666661500930786133e-01 -5.980066657066345215e-01
-2.666666805744171143e-01 -2.426788359880447388e-01
1.333333402872085571e-01 -4.094055294990539551e-01
2.666666805744171143e-01 1.109863296151161194e-01
3.333333432674407959e-01 -7.931009866297245026e-03
0.000000000000000000e+00 2.912470400333404541e-01
1.399999976158142090e+00 7.310638576745986938e-02
2.466666698455810547e+00 2.717127084732055664e+00
1.066666722297668457e+00 3.566017627716064453e+00
6.000000238418579102e-01 8.054036498069763184e-01
-6.666667014360427856e-02 8.611582517623901367e-01
-2.666666805744171143e-01 4.536671936511993408e-01
1.333333402872085571e-01 -9.475311040878295898e-01
2.000000029802322388e-01 -1.944783516228199005e-02
-2.666666805744171143e-01 3.601308166980743408e-01
-8.666666746139526367e-01 6.633504480123519897e-02
-8.666666746139526367e-01 -5.452433228492736816e-01
1.333333402872085571e-01 -1.075719237327575684e+00
2.000000029802322388e-01 -5.753143429756164551e-01
-4.666666686534881592e-01 7.316619753837585449e-01
-6.666666865348815918e-01 -4.664062559604644775e-01
-5.333333611488342285e-01 -2.896036803722381592e-01
-4.666666686534881592e-01 -9.591583013534545898e-01
-4.666666686534881592e-01 -2.727478146553039551e-01
4.666666686534881592e-01 -4.069183468818664551e-01
6.666667014360427856e-02 2.647277712821960449e-01
-2.666666805744171143e-01 1.279400587081909180e+00
1.666666716337203979e-01 -4.074829220771789551e-01
-6.666667014360427856e-02 3.103057742118835449e-01
-5.333333611488342285e-01 3.991892635822296143e-01
-4.000000059604644775e-01 -5.096618533134460449e-01
-3.333333432674407959e-01 -6.776367425918579102e-01
-2.000000029802322388e-01 -1.424662321805953979e-01
-1.333333402872085571e-01 -3.823933899402618408e-01
-1.333333402872085571e-01 3.223673626780509949e-02
-6.666667014360427856e-02 -1.725748628377914429e-01
1.333333402872085571e-01 -7.341817021369934082e-02
6.666667014360427856e-02 1.738484716042876244e-03
-2.000000029802322388e-01 2.957173585891723633e-01
5.333333611488342285e-01 -1.391031891107559204e-01
6.666667014360427856e-02 4.082529842853546143e-01
2.000000029802322388e-01 7.438690066337585449e-01
4.000000059604644775e-01 -6.354410648345947266e-01
6.666667014360427856e-02 7.994364500045776367e-01
-1.333333402872085571e-01 1.685282438993453979e-01
-5.333333611488342285e-01 -1.733052581548690796e-01
-2.000000029802322388e-01 -2.067321836948394775e-01
2.666666805744171143e-01 -8.991882205009460449e-01
-2.000000029802322388e-01 4.499348998069763184e-01
-4.000000059604644775e-01 3.342549502849578857e-01
-6.666667014360427856e-02 -7.542602419853210449e-01
-2.666666805744171143e-01 -1.784200072288513184e-01
-4.666666686534881592e-01 1.821807920932769775e-01
0.000000000000000000e+00 -6.278305053710937500e-01
-6.666667014360427856e-02 -3.462051451206207275e-01
-6.666667014360427856e-02 5.028421878814697266e-01
-2.000000029802322388e-01 -5.175496339797973633e-01
-1.333328187465667725e-01 2.570734620094299316e-01
-1.333333402872085571e-01 -5.166814327239990234e-01
-2.000005096197128296e-01 2.265309691429138184e-01
0.000000000000000000e+00 -3.575347959995269775e-01
1.399999976158142090e+00 -6.746216118335723877e-02
1.933333277702331543e+00 3.413219213485717773e+00
9.333333373069763184e-01 2.373188257217407227e+00
2.666666805744171143e-01 -2.889811247587203979e-02
-3.333333432674407959e-01 9.825775027275085449e-01
-3.666666746139526367e-01 -2.230204194784164429e-01
-3.666666746139526367e-01 -6.204833984375000000e-01
-4.000000059604644775e-01 -2.852539122104644775e-01
-5.333333611488342285e-01 -4.062296450138092041e-01
-4.666666686534881592e-01 -2.916269898414611816e-01
-4.666666686534881592e-01 -7.075948119163513184e-01
-5.333333611488342285e-01 -3.289642333984375000e-01
-2.666666805744171143e-01 -5.120279788970947266e-01
-2.000000029802322388e-01 -5.466725826263427734e-01
-6.666666865348815918e-01 5.653584748506546021e-02
-1.000000000000000000e+00 -2.796661257743835449e-01
-7.333328127861022949e-01 -9.999959468841552734e-01
-6.666717678308486938e-02 -1.234513401985168457e+00
3.333338499069213867e-01 -3.311157226562500000e-02
-7.333338260650634766e-01 1.005708813667297363e+00
-5.999994874000549316e-01 -8.383142948150634766e-01
6.666667014360427856e-02 -6.494044065475463867e-01
1.166666150093078613e+00 -1.996119171380996704e-01
3.000000119209289551e-01 3.018600344657897949e-01
6.666667014360427856e-02 1.480091333389282227e+00
-4.666661620140075684e-01 -7.378524541854858398e-01
-6.666717678308486938e-02 6.276066899299621582e-01
4.666666686534881592e-01 1.541725635528564453e+00
-4.000000059604644775e-01 1.046007275581359863e+00
-4.000000059604644775e-01 -1.197062209248542786e-01
6.000000238418579102e-01 -1.193469285964965820e+00
1.133333325386047363e+00 2.244547456502914429e-01
3.333333432674407959e-01 1.238129734992980957e+00
-6.666667014360427856e-02 1.215327978134155273e+00
-1.333333402872085571e-01 -5.752583742141723633e-01
-2.666666805744171143e-01 -3.833109512925148010e-02
1.333333402872085571e-01 -2.872375547885894775e-01
0.000000000000000000e+00 -3.097198605537414551e-01
0.000000000000000000e+00 5.727071166038513184e-01
2.000000029802322388e-01 -4.121989011764526367e-01
-3.333333432674407959e-01 2.592498660087585449e-01
-4.000000059604644775e-01 2.414947450160980225e-01
-3.000000119209289551e-01 -1.895751990377902985e-02
-1.033333301544189453e+00 -1.968678832054138184e-01
-6.666666865348815918e-01 -1.105091333389282227e+00
-6.666666865348815918e-01 -1.010335311293601990e-01
-4.000000059604644775e-01 -1.018911719322204590e+00
-2.000000029802322388e-01 -4.251912534236907959e-01
-2.000000029802322388e-01 -1.258666962385177612e-01
-1.666666716337203979e-01 -8.599955588579177856e-02
8.999999761581420898e-01 -2.038085907697677612e-01
6.000000238418579102e-01 -6.253661960363388062e-02
-1.133333325386047363e+00 -4.778951108455657959e-01
-1.266666173934936523e+00 -5.894144773483276367e-01
-9.333333373069763184e-01 -1.688260912895202637e+00
-6.666666865348815918e-01 -7.236063480377197266e-01
-2.000000029802322388e-01 -6.166163086891174316e-01
0.000000000000000000e+00 -2.131179869174957275e-01
2.000000029802322388e-01 8.394520729780197144e-02
4.666661620140075684e-01 -1.288838684558868408e-01
6.666667014360427856e-02 2.844339907169342041e-01
-1.333333402872085571e-01 4.770935177803039551e-01
6.666667014360427856e-02 -3.595804870128631592e-01
6.666667014360427856e-02 1.187581345438957214e-01
3.333338499069213867e-01 7.857615500688552856e-02
2.666666805744171143e-01 -5.944722518324851990e-02
0.000000000000000000e+00 6.130289435386657715e-01
6.666667014360427856e-02 -9.980010986328125000e-02
4.333333373069763184e-01 -4.032033309340476990e-02
7.666666507720947266e-01 2.090270966291427612e-01
2.666666805744171143e-01 6.266987919807434082e-01
-1.333333402872085571e-01 8.254659175872802734e-01
4.666661620140075684e-01 -4.532267153263092041e-01
2.000000029802322388e-01 -7.299296092242002487e-03
-6.666661500930786133e-01 1.083386778831481934e+00
-1.333333402872085571e-01 -6.266154050827026367e-01
2.000000029802322388e-01 -1.020552515983581543e+00
-6.666666865348815918e-01 -1.098068237304687500e+00
-7.000005245208740234e-01 -4.077463746070861816e-01
-2.999995052814483643e-01 -5.837219357490539551e-01
5.333333611488342285e-01 -2.351511567831039429e-01
1.099999547004699707e+00 -2.777989804744720459e-01
1.299999952316284180e+00 1.086172938346862793e+00
-1.333333402872085571e-01 1.645954370498657227e+00
-3.999994993209838867e-01 1.773874908685684204e-01
1.333333402872085571e-01 -7.682861089706420898e-01
-4.000005125999450684e-01 -1.661031097173690796e-01
-6.666661500930786133e-01 6.118947267532348633e-01
-5.333333611488342285e-01 -1.344936132431030273e+00
-7.333333492279052734e-01 -1.177856475114822388e-01
-6.666667014360427856e-02 -5.105356574058532715e-01
8.000000119209289551e-01 -6.217610836029052734e-01
6.666666865348815918e-01 2.349243126809597015e-02
6.666661500930786133e-01 1.317436695098876953e+00
7.333333492279052734e-01 2.484792023897171021e-01
5.333333611488342285e-01 1.126749634742736816e+00
6.666667014360427856e-02 2.996999025344848633e-01
-4.000000059604644775e-01 5.021606683731079102e-01
-2.666666805744171143e-01 -5.181782841682434082e-01
-1.333333402872085571e-01 -5.705026984214782715e-01
4.666666686534881592e-01 7.179769128561019897e-02
2.000000029802322388e-01 1.803709864616394043e+00
-3.333333432674407959e-01 -8.814392089843750000e-01
-3.333333507180213928e-02 -2.631978392601013184e-01
-3.333333507180213928e-02 -6.216583251953125000e-01
-3.333333432674407959e-01 1.763214170932769775e-01
-6.666666865348815918e-01 1.801859587430953979e-02
-7.999994754791259766e-01 -7.497319579124450684e-01
-7.333333492279052734e-01 -6.391352415084838867e-01
-3.333333432674407959e-01 1.002619385719299316e+00
2.000000029802322388e-01 -1.265498876571655273e+00
6.000000238418579102e-01 2.777404785156250000e-01
0.000000000000000000e+00 3.731109499931335449e-01
-2.000000029802322388e-01 8.480346798896789551e-01
2.666666805744171143e-01 -8.369293212890625000e-01
4.666666686534881592e-01 1.204895004630088806e-01
8.666666746139526367e-01 5.563893914222717285e-01
1.333333402872085571e-01 4.583669006824493408e-01
-4.666666686534881592e-01 1.232931494712829590e+00
-1.333333402872085571e-01 -8.872507810592651367e-01
-4.666666686534881592e-01 -5.190938115119934082e-01
-2.666666805744171143e-01 2.118926942348480225e-01
-1.333333402872085571e-01 -9.998036623001098633e-01
0.000000000000000000e+00 3.233093321323394775e-01
2.000000029802322388e-01 -3.507334291934967041e-01
-2.000000029802322388e-01 3.156636655330657959e-01
-3.333333432674407959e-01 2.349192351102828979e-01
0.000000000000000000e+00 -6.581603884696960449e-01
4.666666686534881592e-01 -1.321085542440414429e-01
1.466666698455810547e+00 2.497914582490921021e-01
2.200000047683715820e+00 7.871856689453125000e-01
1.799999952316284180e+00 2.184642553329467773e+00
4.666666686534881592e-01 2.296328783035278320e+00
6.666667014360427856e-02 1.169388890266418457e+00
-3.333333432674407959e-01 -6.970601677894592285e-01
-8.000000119209289551e-01 1.803161650896072388e-01
-8.000000119209289551e-01 -6.668050289154052734e-01
-1.200000047683715820e+00 -9.082539677619934082e-01
-5.333333611488342285e-01 -2.378336619585752487e-03
-7.333333492279052734e-01 -8.870941400527954102e-01
-5.333328247070312500e-01 -3.908935487270355225e-01
-2.000000029802322388e-01 -8.936442136764526367e-01
0.000000000000000000e+00 -9.011790156364440918e-02
2.000000029802322388e-01 -4.765675961971282959e-02
7.333328127861022949e-01 1.391616761684417725e-01
1.066666722297668457e+00 3.218449950218200684e-01
6.000000238418579102e-01 1.194696068763732910e+00
4.666666686534881592e-01 1.038375854492187500e+00
4.000000059604644775e-01 8.074544370174407959e-02
0.000000000000000000e+00 5.217142701148986816e-01
-6.666667014360427856e-02 1.871419250965118408e-01
-2.666666805744171143e-01 -3.135508298873901367e-01
-6.000000238418579102e-01 7.383219432085752487e-03
0.000000000000000000e+00 -5.245839357376098633e-01
1.933333277702331543e+00 7.208394408226013184e-01
-2.666666805744171143e-01 -1.173490405082702637e+00
-6.000000238418579102e-01 -2.965321838855743408e-01
-6.666667014360427856e-02 -2.083516418933868408e-01
7.333333492279052734e-01 -8.928720951080322266e-01
9.333333373069763184e-01 5.114461183547973633e-01
7.333333492279052734e-01 1.047521948814392090e+00
8.666666746139526367e-01 7.592102289199829102e-01
7.333333492279052734e-01 5.602579712867736816e-01
6.666667014360427856e-02 9.574849605560302734e-01
-6.666666865348815918e-01 -5.948954224586486816e-01
-6.666667014360427856e-02 1.743418425321578979e-01
-6.000000238418579102e-01 -4.998463988304138184e-01
-6.000000238418579102e-01 -9.357401728630065918e-01
-5.333333611488342285e-01 -3.557362854480743408e-01
-6.666667014360427856e-02 -6.655822992324829102e-01
1.333333402872085571e-01 -3.155415952205657959e-01
1.333333402872085571e-01 3.937021791934967041e-01
0.000000000000000000e+00 7.487996667623519897e-02
-6.666667014360427856e-02 1.909667998552322388e-01
6.666667014360427856e-02 -1.735036224126815796e-01
1.333333402872085571e-01 -2.204081229865550995e-02
1.433333277702331543e+00 1.697072386741638184e-01
1.833333373069763184e+00 1.295084655284881592e-01
8.666666746139526367e-01 1.870784521102905273e+00
-1.533333301544189453e+00 -1.100571751594543457e+00
-6.000000238418579102e-01 -1.658645629882812500e+00
-4.666666686534881592e-01 -1.513685107231140137e+00
-7.333333492279052734e-01 3.621826320886611938e-02
-2.000000029802322388e-01 -7.402577996253967285e-01
-6.666666865348815918e-01 -7.428863644599914551e-01
-9.999994635581970215e-01 5.144643187522888184e-01
1.333328187465667725e-01 -1.501999974250793457e+00
6.000005006790161133e-01 -5.296528935432434082e-01
-4.000005125999450684e-01 1.156287670135498047e+00
-8.666661381721496582e-01 1.978261321783065796e-01
3.333333432674407959e-01 -1.250309228897094727e+00
1.199999451637268066e+00 -3.917109072208404541e-01
6.000000238418579102e-01 1.131232142448425293e+00
1.333333402872085571e-01 1.329147338867187500e+00
4.333333373069763184e-01 3.064168393611907959e-01
9.666666388511657715e-01 3.048228025436401367e-01
-4.000000059604644775e-01 -3.244964480400085449e-01
4.666666686534881592e-01 -9.905232787132263184e-01
-2.666666805744171143e-01 -5.311513543128967285e-01
-4.000000059604644775e-01 -2.999918758869171143e-01
-4.000000059604644775e-01 -2.492848783731460571e-01
-1.333328187465667725e-01 -5.160542726516723633e-01
3.333328366279602051e-01 -2.451990693807601929e-01
6.666667014360427856e-02 9.330292046070098877e-02
-2.000000029802322388e-01 6.893961429595947266e-01
2.666666805744171143e-01 -5.087565183639526367e-01
4.000000059604644775e-01 -8.159688115119934082e-02
-7.333333492279052734e-01 7.302093505859375000e-01
6.666666865348815918e-01 1.636118590831756592e-01
1.933333277702331543e+00 2.996270656585693359e+00
9.333333373069763184e-01 1.857790112495422363e+00
5.333333611488342285e-01 1.826932787895202637e+00
2.666666805744171143e-01 -2.177052795886993408e-01
-6.666667014360427856e-02 3.853251039981842041e-01
-4.000000059604644775e-01 -5.682372953742742538e-03
-5.333333611488342285e-01 -2.155670225620269775e-01
-8.000000119209289551e-01 -5.345388054847717285e-01
-1.000000000000000000e+00 -5.176676511764526367e-01
-4.000000059604644775e-01 -9.493347406387329102e-01
-1.200000047683715820e+00 -1.058434009552001953e+00
-1.333333373069763184e+00 1.150970458984375000e-01
-4.666666686534881592e-01 -2.141950368881225586e+00
-3.333328366279602051e-01 -8.321920037269592285e-01
-5.333338379859924316e-01 2.614613771438598633e-01
6.666667014360427856e-02 -5.756632685661315918e-01
4.666671752929687500e-01 -3.790593445301055908e-01
0.000000000000000000e+00 7.330077886581420898e-01
-2.000000029802322388e-01 3.419723510742187500e-01
6.666667014360427856e-02 -4.054000973701477051e-01
2.333328276872634888e-01 4.445394035428762436e-03
2.333333343267440796e-01 9.642893821001052856e-02
1.066666722297668457e+00 3.457722961902618408e-01
2.066666603088378906e+00 7.040303200483322144e-02
1.266666650772094727e+00 2.031089305877685547e+00
3.333333432674407959e-01 2.319076538085937500e+00
-4.000000059604644775e-01 3.935150206089019775e-01
-4.666666686534881592e-01 -4.365356564521789551e-01
8.666666746139526367e-01 -7.609720826148986816e-01
1.266666650772094727e+00 -3.352030515670776367e-01
1.333333402872085571e-01 1.910879492759704590e+00
3.000000119209289551e-01 3.608083128929138184e-01
3.666666746139526367e-01 -1.564188599586486816e-01
-3.333333432674407959e-01 9.401153326034545898e-01
-6.666666865348815918e-01 -1.320088654756546021e-01
-1.266666650772094727e+00 -5.874043703079223633e-01
5.333333611488342285e-01 -1.250192284584045410e+00
1.000000000000000000e+00 -2.713734805583953857e-01
4.666666686534881592e-01 1.953291773796081543e+00
3.333333432674407959e-01 1.170561671257019043e+00
-6.666666865348815918e-01 -1.881561279296875000e-01
-8.666666746139526367e-01 5.112508311867713928e-02
-4.000000059604644775e-01 -1.401789307594299316e+00
-2.666666805744171143e-01 -6.256378293037414551e-01
-6.666667014360427856e-02 -9.094131588935852051e-01
4.666666686534881592e-01 -3.149510622024536133e-01
8.000000119209289551e-01 3.782150149345397949e-01
1.199999451637268066e+00 4.482467770576477051e-01
1.466666698455810547e+00 1.009212255477905273e+00
1.000000000000000000e+00 1.380547046661376953e+00
-2.000000029802322388e-01 1.491831421852111816e+00
-7.333333492279052734e-01 4.427958130836486816e-01
6.666666865348815918e-01 -1.250591993331909180e+00
9.333333373069763184e-01 -7.170807123184204102e-01
4.666666686534881592e-01 3.702840209007263184e-01
7.333333492279052734e-01 -6.306660771369934082e-01
2.000000029802322388e-01 1.170045018196105957e+00
8.000000119209289551e-01 4.473327696323394775e-01
1.399999976158142090e+00 -1.685170531272888184e-01
8.000000119209289551e-01 1.437318921089172363e+00
2.000000029802322388e-01 1.292241454124450684e+00
-3.333333432674407959e-01 2.195454984903335571e-01
-8.666666746139526367e-01 1.843770407140254974e-02
-1.066666722297668457e+00 -5.760752558708190918e-01
-1.333333373069763184e+00 -1.019977807998657227e+00
-8.666666746139526367e-01 -1.022430419921875000e+00
0.000000000000000000e+00 -1.427603125572204590e+00
8.000000119209289551e-01 -5.266388058662414551e-01
1.000000000000000000e+00 5.155710577964782715e-01
6.666667014360427856e-02 1.152291893959045410e+00
-7.333333492279052734e-01 8.649566769599914551e-01
-5.333333611488342285e-01 9.644368290901184082e-02
-5.333333611488342285e-01 -1.492919959127902985e-02
-1.666670680046081543e+00 -3.013997375965118408e-01
-1.066666722297668457e+00 3.459675982594490051e-02
-1.133333325386047363e+00 -5.472294330596923828e+00
-4.000000059604644775e-01 -7.917439937591552734e-01
-4.666666686534881592e-01 -1.465389013290405273e+00
-6.666666865348815918e-01 -1.210499048233032227e+00
-3.333328366279602051e-01 6.827321648597717285e-01
-6.666667014360427856e-02 -1.727907776832580566e+00
-4.000005125999450684e-01 1.038298010826110840e+00
-1.333333402872085571e-01 -8.769215941429138184e-01
6.000005006790161133e-01 -3.646509945392608643e-01
4.666661620140075684e-01 5.613413453102111816e-01
-3.333328366279602051e-01 1.164439439773559570e+00
-7.333338260650634766e-01 -6.206761598587036133e-01
1.000000014901161194e-01 -7.669219970703125000e-01
2.000000029802322388e-01 5.563567876815795898e-01
8.666666746139526367e-01 -6.870504021644592285e-01
4.666666686534881592e-01 -1.426271557807922363e+00
2.000000029802322388e-01 1.786696314811706543e+00
2.666666805744171143e-01 -4.101674258708953857e-01
2.333333343267440796e-01 4.154642820358276367e-01
4.333343505859375000e-01 2.381184883415699005e-02
1.266665697097778320e+00 5.931762456893920898e-01
1.933333277702331543e+00 1.235710620880126953e+00
6.666666865348815918e-01 2.038372755050659180e+00
-2.000000029802322388e-01 1.386244654655456543e+00
-1.000000000000000000e+00 4.021342098712921143e-01
-1.000000000000000000e+00 -1.125976592302322388e-01
-1.466666698455810547e+00 -6.521098017692565918e-01
-8.000000119209289551e-01 -1.101196289062500000e+00
-1.133333325386047363e+00 -2.566758155822753906e+00
-1.533334374427795410e+00 -2.835291624069213867e+00
-1.133333325386047363e+00 -1.041241407394409180e+00
-8.000000119209289551e-01 -1.195298314094543457e+00
-6.000000238418579102e-01 -7.309275269508361816e-01
-2.000000029802322388e-01 -5.664235353469848633e-01
6.666667014360427856e-02 -5.125610232353210449e-01
1.333333402872085571e-01 1.667500883340835571e-01
-2.666666805744171143e-01 4.267374519258737564e-03
-3.333333432674407959e-01 2.545817196369171143e-01
6.666667014360427856e-02 -7.661519646644592285e-01
6.666667014360427856e-02 1.671914696693420410e+00
-2.666666805744171143e-01 -1.414194703102111816e+00
2.666666805744171143e-01 -1.895446777343750000e-01
1.466666698455810547e+00 1.277135729789733887e+00
8.666666746139526367e-01 2.558123826980590820e+00
5.000000000000000000e-01 6.682403683662414551e-01
-9.666666388511657715e-01 1.527648866176605225e-01
-4.000000059604644775e-01 3.756713867187500000e-02
-2.666666805744171143e-01 -1.804611206054687500e+00
-3.333333432674407959e-01 6.035146117210388184e-01
-4.000000059604644775e-01 -5.909494757652282715e-01
-6.666667014360427856e-02 -2.734527587890625000e-01
2.000000029802322388e-01 -4.554077088832855225e-01
-6.666667014360427856e-02 3.697031736373901367e-01
-6.000000238418579102e-01 1.682495176792144775e-01
-6.000000238418579102e-01 -5.138661861419677734e-01
-6.666667014360427856e-02 -8.926249146461486816e-01
6.666667014360427856e-02 -2.940968871116638184e-01
6.000000238418579102e-01 5.296681523323059082e-01
1.433333277702331543e+00 1.773284912109375000e+00
1.633333325386047363e+00 3.435479640960693359e+00
4.000010192394256592e-01 -4.414479434490203857e-01
-4.000000059604644775e-01 -4.640991091728210449e-01
-6.000000238418579102e-01 -2.240702323615550995e-02
-2.666666805744171143e-01 -6.368438601493835449e-01
-2.000000029802322388e-01 -3.697377443313598633e-01
2.666666805744171143e-01 1.005961075425148010e-01
-3.333333507180213928e-02 -3.387278318405151367e-01
-5.000000000000000000e-01 1.379850268363952637e+00
-2.666666805744171143e-01 -1.447153687477111816e+00
-6.666666865348815918e-01 -1.168243438005447388e-01
-9.333333373069763184e-01 6.719563901424407959e-02
-6.000000238418579102e-01 -1.339718580245971680e+00
-3.333333432674407959e-01 -8.032836914062500000e-01
-9.333328008651733398e-01 -2.014984190464019775e-01
-8.000004887580871582e-01 -3.577972352504730225e-01
5.333333611488342285e-01 -1.461711645126342773e+00
4.666666686534881592e-01 3.204854438081383705e-03
-2.000005096197128296e-01 -1.392742872238159180e+00
-5.333333611488342285e-01 4.227259457111358643e-01
-7.999994754791259766e-01 -1.488825529813766479e-01
-4.000005125999450684e-01 -9.823110103607177734e-01
1.066666722297668457e+00 -6.513417363166809082e-01
9.333333373069763184e-01 -6.315918266773223877e-02
-8.666671514511108398e-01 -7.783783078193664551e-01
-6.000000238418579102e-01 -3.293619751930236816e-01
2.666666805744171143e-01 9.413299709558486938e-02
2.666666805744171143e-01 2.057804822921752930e+00
1.333333402872085571e-01 1.150635838508605957e+00
0.000000000000000000e+00 -1.247923731803894043e+00
-6.000000238418579102e-01 3.453460633754730225e-01
-4.333333373069763184e-01 -1.705871522426605225e-01
-8.333328366279602051e-01 -9.928436279296875000e-01
-1.333333402872085571e-01 -8.488774895668029785e-01
6.666661500930786133e-01 -1.227213535457849503e-02
8.000000119209289551e-01 1.871816068887710571e-01
2.000000029802322388e-01 1.362097620964050293e+00
-3.333333432674407959e-01 4.177164733409881592e-01
-3.333333432674407959e-01 -3.723002076148986816e-01
-2.666666805744171143e-01 -5.891367793083190918e-01
-1.333333402872085571e-01 -1.633290648460388184e-01
1.000000000000000000e+00 -3.660898804664611816e-01
5.333333611488342285e-01 3.680521622300148010e-02
-4.000000059604644775e-01 -1.255846142768859863e+00
6.000000238418579102e-01 -3.391622006893157959e-02
1.333333402872085571e-01 -7.583475708961486816e-01
-3.333333432674407959e-01 -1.560181736946105957e+00
1.333333402872085571e-01 -5.532724857330322266e-01
1.000000000000000000e+00 2.604766786098480225e-01
1.933333277702331543e+00 9.653045535087585449e-01
1.333334326744079590e+00 8.702585697174072266e-01
2.000000029802322388e-01 2.141755104064941406e+00
-1.333343535661697388e-01 6.650797277688980103e-02
-1.333333402872085571e-01 -3.244425356388092041e-01
-7.333333492279052734e-01 2.654917538166046143e-01
-8.666666746139526367e-01 -2.692952454090118408e-01
-1.066666722297668457e+00 -1.315080761909484863e+00
-1.133333325386047363e+00 -3.429972231388092041e-01
-5.333333611488342285e-01 -7.166951298713684082e-01
-2.000000029802322388e-01 8.845347166061401367e-01
-6.000000238418579102e-01 -7.702687382698059082e-01
-6.000000238418579102e-01 -3.770171999931335449e-01
-2.666666805744171143e-01 -4.767313599586486816e-01
-1.333333402872085571e-01 -3.607859313488006592e-01
0.000000000000000000e+00 1.067047119140625000e-01
3.333333432674407959e-01 -1.665517240762710571e-01
8.000000119209289551e-01 2.302764952182769775e-01
8.666666746139526367e-01 1.809841871261596680e+00
3.333333432674407959e-01 -5.223795399069786072e-02
4.000000059604644775e-01 9.142801761627197266e-01
1.333333373069763184e+00 -4.944000244140625000e-01
2.133334398269653320e+00 6.812652349472045898e-01
1.266665697097778320e+00 2.108746290206909180e+00
6.666667014360427856e-02 1.891072630882263184e+00
-2.666666805744171143e-01 2.327707856893539429e-01
-1.333323121070861816e-01 -5.538655519485473633e-01
-1.333343535661697388e-01 -3.431193064898252487e-03
6.666666865348815918e-01 -3.246663510799407959e-02
1.333343535661697388e-01 -2.358195036649703979e-01
-4.000000059604644775e-01 -1.115284204483032227e+00
6.666768342256546021e-02 -6.288076043128967285e-01
1.333323121070861816e-01 1.262756288051605225e-01
-4.666666686534881592e-01 2.565836608409881592e-01
-7.333323359489440918e-01 -5.248514935374259949e-02
-4.666676819324493408e-01 -1.239210963249206543e+00
-5.333333611488342285e-01 -2.896718382835388184e-01
-6.000000238418579102e-01 -2.071736603975296021e-01
-3.000000119209289551e-01 -8.597544431686401367e-01
-5.333333611488342285e-01 8.321004509925842285e-01
-7.333333492279052734e-01 1.689626127481460571e-01
-6.000000238418579102e-01 -9.457128047943115234e-01
-5.333333611488342285e-01 -3.308939635753631592e-01
-8.000000119209289551e-01 -4.367040097713470459e-01
-3.999994993209838867e-01 -4.847946166992187500e-01
8.666661381721496582e-01 -8.590998053550720215e-01
1.133333325386047363e+00 5.970865860581398010e-02
-6.000000238418579102e-01 7.834528684616088867e-01
-2.000000029802322388e-01 4.793080687522888184e-01
-6.000000238418579102e-01 6.012695431709289551e-01
2.666666805744171143e-01 -1.159710645675659180e+00
6.666666865348815918e-01 -3.085622191429138184e-01
6.666667014360427856e-02 1.182491064071655273e+00
-4.666661620140075684e-01 3.073099851608276367e-01
4.666661620140075684e-01 -6.141642332077026367e-01
1.066667199134826660e+00 -4.373748898506164551e-01
-2.000000029802322388e-01 3.873301148414611816e-01
-2.000005096197128296e-01 -1.138515710830688477e+00
0.000000000000000000e+00 6.908950805664062500e-01
4.000005125999450684e-01 -7.155390381813049316e-01
6.666667014360427856e-02 5.161107182502746582e-01
-2.666666805744171143e-01 5.996978878974914551e-01
-2.666671872138977051e-01 -7.841766476631164551e-01
-1.333333402872085571e-01 -2.666727639734745026e-02
-1.333333402872085571e-01 -3.207188844680786133e-01
-6.666667014360427856e-02 8.407592540606856346e-04
7.333333492279052734e-01 -3.111618161201477051e-01
-3.333333432674407959e-01 7.746531069278717041e-02
1.333338469266891479e-01 2.094258546829223633e+00
6.000000238418579102e-01 1.856402635574340820e+00
1.333333402872085571e-01 -2.790435850620269775e-01
-4.666666686534881592e-01 1.169737696647644043e+00
-3.333333432674407959e-01 -7.222269773483276367e-01
-1.333328187465667725e-01 -7.432210445404052734e-01
-2.000000029802322388e-01 -6.469726795330643654e-04
-1.000005081295967102e-01 -2.025787383317947388e-01
-3.666666746139526367e-01 -3.370213806629180908e-01
-3.333333432674407959e-01 -3.180536925792694092e-01
-1.333333402872085571e-01 1.081192046403884888e-01
-1.333333402872085571e-01 -7.860031127929687500e-01
-1.333328187465667725e-01 5.213653445243835449e-01
0.000000000000000000e+00 -6.872004270553588867e-01
-1.333338469266891479e-01 2.705581784248352051e-01
6.666667014360427856e-02 -7.882283627986907959e-02
2.366666555404663086e+00 4.350942075252532959e-01
1.866666674613952637e+00 7.614120244979858398e-01
-4.666666686534881592e-01 5.968698859214782715e-01
-2.666666805744171143e-01 -2.892710268497467041e-01
-9.333333373069763184e-01 1.878356933593750000e-01
-8.000000119209289551e-01 -1.219455957412719727e+00
0.000000000000000000e+00 -1.237053990364074707e+00
6.666667014360427856e-02 -2.373982816934585571e-01
0.000000000000000000e+00 1.315012097358703613e+00
-3.333333432674407959e-01 -1.005950927734375000e+00
-5.333333611488342285e-01 7.233042120933532715e-01
-1.333333373069763184e+00 -7.156972289085388184e-01
6.000000238418579102e-01 -6.371073126792907715e-01
-1.066666722297668457e+00 -5.032308101654052734e-01
3.333333432674407959e-01 7.598627805709838867e-01
2.466666221618652344e+00 1.931564807891845703e+00
1.266666650772094727e+00 2.993201732635498047e+00
1.333333402872085571e-01 -1.071123242378234863e+00
2.666666805744171143e-01 6.886321902275085449e-01
5.333333611488342285e-01 -1.243367493152618408e-01
5.333343744277954102e-01 3.812418580055236816e-01
8.666666746139526367e-01 6.244751214981079102e-01
-2.666676938533782959e-01 2.294535338878631592e-01
-6.666666865348815918e-01 -3.135070800781250000e-01
2.666666805744171143e-01 1.612579345703125000e+00
-1.600000023841857910e+00 -2.305460691452026367e+00
6.666667014360427856e-02 -1.641539454460144043e+00
8.000000119209289551e-01 -9.804127812385559082e-01
-1.533333301544189453e+00 2.229471802711486816e-01
-5.333333611488342285e-01 -1.843989014625549316e+00
-2.000000029802322388e-01 -1.516587853431701660e+00
6.666667014360427856e-02 9.484084844589233398e-01
4.000000059604644775e-01 1.089887022972106934e+00
6.666667014360427856e-02 -1.443764209747314453e+00
4.666666686534881592e-01 -3.056254088878631592e-01
-9.333333373069763184e-01 4.323700070381164551e-01
-9.333328008651733398e-01 -1.479402661323547363e+00
-8.666671514511108398e-01 -2.873575985431671143e-01
-6.000000238418579102e-01 -1.181786060333251953e+00
-4.666666686534881592e-01 -5.253026485443115234e-01
-3.333328366279602051e-01 -4.369679689407348633e-01
-6.666717678308486938e-02 -2.591644227504730225e-01
-6.666667014360427856e-02 -1.418568938970565796e-01
-2.000000029802322388e-01 -3.453115001320838928e-02
2.000000029802322388e-01 -2.524210698902606964e-02
2.000005096197128296e-01 -2.454630471765995026e-02
5.333328247070312500e-01 8.321126224473118782e-04
2.066666603088378906e+00 8.295542746782302856e-02
2.333333253860473633e+00 6.072703003883361816e-01
1.933333277702331543e+00 3.886355161666870117e+00
1.533333301544189453e+00 2.287535667419433594e+00
1.066667675971984863e+00 1.598434448242187500e+00
6.666564941406250000e-02 5.652353763580322266e-01
-3.333333432674407959e-01 5.334360599517822266e-01
-3.333333432674407959e-01 -9.373819828033447266e-01
-2.000000029802322388e-01 -2.155782133340835571e-01
-6.666667014360427856e-02 -3.091125488281250000e-01
-2.000000029802322388e-01 -1.934407465159893036e-02
-4.000000059604644775e-01 -2.123921737074851990e-02
-5.333333611488342285e-01 -4.435791075229644775e-01
-2.000000029802322388e-01 -4.111165404319763184e-01
-5.333333611488342285e-01 -5.648590326309204102e-01
-1.266666650772094727e+00 3.487558960914611816e-01
-5.333333611488342285e-01 -1.260212182998657227e+00
1.600000023841857910e+00 1.429382264614105225e-01
2.266667604446411133e+00 2.636458396911621094e+00
6.666666865348815918e-01 2.556984424591064453e+00
7.333333492279052734e-01 5.338572263717651367e-01
-3.333343565464019775e-01 -2.966786623001098633e-01
-1.200000047683715820e+00 -2.525269508361816406e+00
-1.000000000000000000e+00 -6.561086177825927734e-01
-1.266666650772094727e+00 -1.002210497856140137e+00
-1.200000047683715820e+00 -7.655121088027954102e-01
-1.266666173934936523e+00 -1.500389575958251953e+00
-6.666671633720397949e-01 -8.420389890670776367e-01
-8.666666746139526367e-01 -1.318299412727355957e+00
-1.999994963407516479e-01 8.477173000574111938e-02
2.066666603088378906e+00 1.087448596954345703e+00
2.366666555404663086e+00 2.593200206756591797e+00
8.999999761581420898e-01 1.960090160369873047e+00
6.000010371208190918e-01 2.016771554946899414e+00
-6.000010371208190918e-01 -9.068033695220947266e-01
-6.666666865348815918e-01 -2.573079347610473633e+00
-6.666667014360427856e-02 -8.214854001998901367e-01
-5.333333611488342285e-01 4.680257141590118408e-01
0.000000000000000000e+00 -2.980753481388092041e-01
-1.333333402872085571e-01 -9.319203495979309082e-01
-2.000000029802322388e-01 9.521239995956420898e-01
2.000000029802322388e-01 -1.022894263267517090e+00
0.000000000000000000e+00 1.487386077642440796e-01
3.333333432674407959e-01 5.891296267509460449e-01
8.666666746139526367e-01 -6.683929562568664551e-01
2.666666805744171143e-01 1.239231348037719727e+00
2.000000029802322388e-01 9.920156002044677734e-01
-6.666666865348815918e-01 -9.561910033226013184e-01
-8.000000119209289551e-01 1.080241918563842773e+00
-2.666666805744171143e-01 -1.619984954595565796e-01
-8.666666746139526367e-01 8.445942997932434082e-01
-6.666666865348815918e-01 -1.324462890625000000e+00
-2.666666805744171143e-01 -9.295440912246704102e-01
-1.333328187465667725e-01 -1.367375701665878296e-01
-6.666667014360427856e-02 -1.689351350069046021e-02
-1.000005081295967102e-01 -2.234502136707305908e-01
3.000000119209289551e-01 8.934427797794342041e-02
8.000000119209289551e-01 -1.039738953113555908e-01
8.666666746139526367e-01 7.761581540107727051e-01
6.666667014360427856e-02 1.698359131813049316e+00
-2.666666805744171143e-01 -9.658711403608322144e-02
-6.666667014360427856e-02 -5.665568113327026367e-01
1.333333402872085571e-01 -1.634440124034881592e-01
-1.333333402872085571e-01 -7.557169534265995026e-03
-2.666666805744171143e-01 1.797200590372085571e-01
2.666666805744171143e-01 -6.140706539154052734e-01
0.000000000000000000e+00 -1.589600682258605957e+00
0.000000000000000000e+00 8.512324094772338867e-01
6.666667014360427856e-02 -8.266214728355407715e-01
-1.333333402872085571e-01 5.695948004722595215e-01
-2.666666805744171143e-01 -2.341822236776351929e-01
-6.666667014360427856e-02 -1.753662079572677612e-01
6.666666865348815918e-01 -2.748046815395355225e-01
2.666671872138977051e-01 1.597167998552322388e-01
1.333333402872085571e-01 -1.205191493034362793e+00
2.000000029802322388e-01 -5.241032838821411133e-01
6.666667014360427856e-02 1.411140918731689453e+00
6.666667014360427856e-02 -1.059488892555236816e+00
3.333333432674407959e-01 8.228006958961486816e-01
6.000000238418579102e-01 -4.032857120037078857e-01
2.666671872138977051e-01 1.146878004074096680e+00
1.999994963407516479e-01 3.623255491256713867e-01
4.000000059604644775e-01 -2.480626404285430908e-01
7.333333492279052734e-01 8.138082027435302734e-01
1.333333402872085571e-01 3.857421875000000000e-01
0.000000000000000000e+00 1.137896776199340820e+00
4.666666686534881592e-01 -9.857848882675170898e-01
4.000000059604644775e-01 3.428985476493835449e-01
6.666666865348815918e-01 6.564463376998901367e-01
1.399999976158142090e+00 -1.185994446277618408e-01
2.133333444595336914e+00 1.242214918136596680e+00
1.533334374427795410e+00 1.786181688308715820e+00
4.000000059604644775e-01 2.077223777770996094e+00
-2.000000029802322388e-01 6.416808962821960449e-01
2.799999952316284180e+00 1.716267943382263184e+00
2.066666603088378906e+00 2.994917869567871094e+00
1.733333349227905273e+00 2.337765455245971680e+00
6.666666865348815918e-01 1.064370751380920410e+00
-2.666666805744171143e-01 1.064152002334594727e+00
-1.066666722297668457e+00 3.520182371139526367e-01
-1.600000023841857910e+00 -1.561584472656250000e-01
-1.199998974800109863e+00 -8.400553464889526367e-01
-2.666666805744171143e-01 -5.941742062568664551e-01
-1.666667699813842773e+00 -2.119688987731933594e+00
-1.266666650772094727e+00 -1.001089453697204590e+00
-1.266666650772094727e+00 -7.971028685569763184e-01
-1.266666650772094727e+00 -7.918630242347717285e-01
-7.999994754791259766e-01 -1.626242041587829590e+00
-8.000004887580871582e-01 -6.393020749092102051e-01
-4.666666686534881592e-01 -2.239629179239273071e-01
6.666667014360427856e-02 -9.771377444267272949e-01
-6.666661500930786133e-01 8.399556577205657959e-02
4.666666686534881592e-01 -8.982604742050170898e-01
1.200000047683715820e+00 -1.299911439418792725e-01
6.666666865348815918e-01 5.293986201286315918e-01
3.333333432674407959e-01 1.869621276855468750e+00
4.000000059604644775e-01 -4.889241456985473633e-01
2.666666805744171143e-01 1.065574169158935547e+00
2.000005096197128296e-01 -4.414723813533782959e-02
-1.333338469266891479e-01 4.127532839775085449e-01
-6.000000238418579102e-01 2.694793641567230225e-01
4.000000059604644775e-01 -5.503885746002197266e-01
8.000000119209289551e-01 -7.680724859237670898e-01
-8.666671514511108398e-01 -4.537333250045776367e-01
-4.666661620140075684e-01 -9.145273566246032715e-01
6.666661500930786133e-01 -7.576659917831420898e-01
1.000000000000000000e+00 -3.318888321518898010e-02
1.533333301544189453e+00 1.054508447647094727e+00
8.666666746139526367e-01 4.769775271415710449e-01
-8.666666746139526367e-01 -1.338445067405700684e+00
6.666667014360427856e-02 -1.235030055046081543e+00
1.333333402872085571e-01 -3.390309512615203857e-01
6.666667014360427856e-02 1.024627685546875000e+00
0.000000000000000000e+00 -6.584197878837585449e-01
2.000000029802322388e-01 3.899078369140625000e-01
2.666666805744171143e-01 -2.023447602987289429e-01
6.666667014360427856e-02 5.695485472679138184e-01
1.333333402872085571e-01 5.195719376206398010e-02
-3.333333432674407959e-01 -1.194590255618095398e-01
-8.000000119209289551e-01 4.298044741153717041e-01
-9.333333373069763184e-01 -1.075802564620971680e+00
-1.333332777023315430e+00 -8.063771724700927734e-01
-6.000005006790161133e-01 -8.832509517669677734e-01
1.133333325386047363e+00 6.502711176872253418e-01
6.000000238418579102e-01 -4.257751405239105225e-01
1.333333402872085571e-01 4.820750057697296143e-01
-2.666666805744171143e-01 8.537617921829223633e-01
-6.666667014360427856e-02 -7.643808722496032715e-01
0.000000000000000000e+00 -3.141408264636993408e-01
-6.666667014360427856e-02 2.936838865280151367e-01
0.000000000000000000e+00 -2.312082946300506592e-01
2.000000029802322388e-01 -8.835042268037796021e-02
-1.333333402872085571e-01 -2.485575377941131592e-01
-2.333333343267440796e-01 1.451806664466857910e+00
-3.000000119209289551e-01 -1.283293604850769043e+00
2.666666805744171143e-01 -7.216389756649732590e-03
6.666666865348815918e-01 -4.911326169967651367e-01
1.000000000000000000e+00 9.720662236213684082e-01
7.333333492279052734e-01 5.512319207191467285e-01
-6.666667014360427856e-02 1.340374708175659180e+00
-4.666666686534881592e-01 -1.648000031709671021e-01
-4.000000059604644775e-01 -4.073120057582855225e-01
1.266666650772094727e+00 -4.198598265647888184e-01
1.333343535661697388e-01 -1.645436584949493408e-01
-4.000000059604644775e-01 -5.846303105354309082e-01
-5.333328247070312500e-01 2.764699161052703857e-01
-4.000005125999450684e-01 8.024088293313980103e-02
-1.333333402872085571e-01 -8.251139521598815918e-01
0.000000000000000000e+00 1.167602557688951492e-02
-6.666667014360427856e-02 -7.315877079963684082e-02
2.000000029802322388e-01 7.873433083295822144e-02
1.333333402872085571e-01 -1.581151336431503296e-01
-1.333333402872085571e-01 4.945704042911529541e-01
0.000000000000000000e+00 -1.614506989717483521e-01
2.666671872138977051e-01 -2.060338407754898071e-01
2.666661441326141357e-01 2.094645202159881592e-01
0.000000000000000000e+00 3.743174374103546143e-01
-3.333333432674407959e-01 1.123667433857917786e-01
-2.666666805744171143e-01 -2.179758697748184204e-01
3.333338499069213867e-01 -4.346771240234375000e-01
6.666661500930786133e-01 -4.921671375632286072e-02
2.000000029802322388e-01 8.042409420013427734e-01
-6.666667014360427856e-02 5.952545404434204102e-01
-1.333333402872085571e-01 -4.752339720726013184e-01
1.333333402872085571e-01 1.510838866233825684e-01
4.666666686534881592e-01 -4.412989318370819092e-01
1.333333402872085571e-01 6.730021238327026367e-01
-1.333333402872085571e-01 4.591440856456756592e-01
0.000000000000000000e+00 -3.178136050701141357e-01
-3.333333432674407959e-01 -1.431381255388259888e-01
-5.333333611488342285e-01 2.467956542968750000e-01
1.333333402872085571e-01 -8.594436645507812500e-01
2.666666805744171143e-01 -2.410893738269805908e-01
0.000000000000000000e+00 7.794494628906250000e-01
6.666667014360427856e-02 -1.830373108386993408e-01
-1.000000014901161194e-01 1.301071196794509888e-01
9.666666388511657715e-01 6.499684602022171021e-02
1.200000047683715820e+00 -4.363942444324493408e-01
3.066666603088378906e+00 2.593123435974121094e+00
1.033333301544189453e+00 -1.537912935018539429e-01
1.333333402872085571e-01 -1.184562206268310547e+00
-8.000000119209289551e-01 -1.437196850776672363e+00
-2.666666805744171143e-01 -7.693613767623901367e-01
6.666667014360427856e-02 -4.324849545955657959e-01
-1.333333402872085571e-01 1.025889068841934204e-01
-4.000000059604644775e-01 1.760406494140625000e-01
-5.333333611488342285e-01 -4.563293457031250000e-01
-2.666666805744171143e-01 -3.807159364223480225e-01
0.000000000000000000e+00 -5.604298710823059082e-01
4.000000059604644775e-01 1.169016510248184204e-01
-2.666666805744171143e-01 4.489034041762351990e-02
-3.333333432674407959e-01 7.948995232582092285e-01
-5.333333611488342285e-01 -1.311014771461486816e+00
-6.000000238418579102e-01 3.579701781272888184e-01
-6.000000238418579102e-01 -1.082252979278564453e+00
-2.000000029802322388e-01 -1.908854097127914429e-01
2.666666805744171143e-01 -6.258442997932434082e-01
4.000000059604644775e-01 6.277547478675842285e-01
6.666667014360427856e-02 4.756540954113006592e-01
4.333333373069763184e-01 7.233133912086486816e-01
3.000000119209289551e-01 -9.150431156158447266e-01
-1.333333402872085571e-01 7.427896857261657715e-01
-7.333333492279052734e-01 2.267384827136993408e-01
-9.333333373069763184e-01 -6.278889775276184082e-01
-6.666666865348815918e-01 -9.269927740097045898e-01
-6.000000238418579102e-01 -7.881749272346496582e-01
-8.000000119209289551e-01 -8.141632378101348877e-02
-7.333333492279052734e-01 -7.366851568222045898e-01
-3.999994993209838867e-01 -6.291218996047973633e-01
-1.333333402872085571e-01 -4.784820675849914551e-01
6.666667014360427856e-02 -3.060445189476013184e-01
2.000000029802322388e-01 4.896636903285980225e-01
3.999994993209838867e-01 -4.735321104526519775e-01
3.333333432674407959e-01 5.948160886764526367e-01
0.000000000000000000e+00 2.749511599540710449e-01
-2.000000029802322388e-01 2.763066589832305908e-01
-1.333333402872085571e-01 -3.074773252010345459e-01
2.666666805744171143e-01 -1.504150331020355225e-01
3.000000119209289551e-01 -9.159749001264572144e-02
9.666666388511657715e-01 6.495803594589233398e-01
8.000000119209289551e-01 -3.843231126666069031e-02
-5.666666626930236816e-01 -2.979827821254730225e-01
-6.999999880790710449e-01 -1.883245825767517090e+00
1.333333402872085571e-01 6.863912101835012436e-03
-6.666667014360427856e-02 -2.303207367658615112e-01
-6.666667014360427856e-02 5.189422369003295898e-01
1.333333402872085571e-01 -5.247060060501098633e-01
2.666671872138977051e-01 2.125208526849746704e-01
-4.666666686534881592e-01 6.835021823644638062e-02
-9.333333373069763184e-01 -6.243896670639514923e-03
-8.000000119209289551e-01 -8.386718630790710449e-01
-4.000000059604644775e-01 -8.653554320335388184e-01
2.000000029802322388e-01 -2.763539552688598633e-01
-1.333333402872085571e-01 -1.354736387729644775e-01
-4.666666686534881592e-01 7.368662357330322266e-01
-5.333333611488342285e-01 -9.437255859375000000e-01
-4.000000059604644775e-01 -1.950439512729644775e-01
6.666667014360427856e-02 -5.320368409156799316e-01
3.333333432674407959e-01 -1.763605773448944092e-01
4.666666686534881592e-01 3.592509031295776367e-01
5.333333611488342285e-01 3.584808409214019775e-01
4.666666686534881592e-01 5.103403925895690918e-01
-6.666667014360427856e-02 4.727132022380828857e-01
-4.000000059604644775e-01 2.970947325229644775e-01
-1.333333402872085571e-01 -6.302449703216552734e-01
2.666666805744171143e-01 -2.642481625080108643e-01
2.000000029802322388e-01 1.870096772909164429e-01
1.333333402872085571e-01 4.659286439418792725e-01
4.666666686534881592e-01 -1.389048248529434204e-01
3.333333432674407959e-01 2.693959474563598633e-01
-2.666666805744171143e-01 7.687133550643920898e-01
0.000000000000000000e+00 -2.427317351102828979e-01
1.333333402872085571e-01 -5.936177372932434082e-01
2.000000029802322388e-01 1.026649951934814453e+00
-2.000000029802322388e-01 -3.722320497035980225e-01
-5.333333611488342285e-01 -7.374063879251480103e-02
-4.666666686534881592e-01 -3.504150509834289551e-01
6.666667014360427856e-02 -6.602569818496704102e-01
6.666667014360427856e-02 -1.249216720461845398e-01
-6.666667014360427856e-02 5.161956548690795898e-01
1.333333402872085571e-01 -3.530817627906799316e-01
4.000000059604644775e-01 6.812184303998947144e-02
1.333333402872085571e-01 3.141616880893707275e-01
6.666667014360427856e-02 4.999272525310516357e-01
-4.000000059604644775e-01 -3.928110897541046143e-01
-2.666666805744171143e-01 3.914489746093750000e-01
0.000000000000000000e+00 -1.083253026008605957e+00
4.000000059604644775e-01 4.723927676677703857e-01
6.666666865348815918e-01 -1.878682523965835571e-01
6.666667014360427856e-02 9.721262454986572266e-01
-9.333333373069763184e-01 4.222778379917144775e-01
-1.333333402872085571e-01 -6.875203251838684082e-01
4.000000059604644775e-01 -1.291234374046325684e+00
3.333333432674407959e-01 1.340988159179687500e+00
6.666666865348815918e-01 -2.447153776884078979e-01
1.133333325386047363e+00 5.176523923873901367e-01
6.000000238418579102e-01 9.332132935523986816e-01
-2.000000029802322388e-01 1.259336352348327637e+00
-9.333333373069763184e-01 -4.377288818359375000e-01
-6.999999880790710449e-01 1.966522186994552612e-01
-9.666666388511657715e-01 -2.159408569335937500e+00
-3.333333432674407959e-01 -3.400563597679138184e-01
4.000000059604644775e-01 -5.924530029296875000e-01
8.000000119209289551e-01 8.586801886558532715e-01
2.666666805744171143e-01 2.756896913051605225e-01
-1.000000014901161194e-01 3.856953978538513184e-01
-1.000000014901161194e-01 -1.475301086902618408e-01
1.333333402872085571e-01 -1.909037232398986816e-01
-2.666666805744171143e-01 1.561075821518898010e-02
-2.666666805744171143e-01 3.935648500919342041e-01
-1.333333402872085571e-01 -9.383809566497802734e-01
1.333333402872085571e-01 2.768163084983825684e-01
2.000000029802322388e-01 1.232116669416427612e-01
8.000000119209289551e-01 5.480295792222023010e-02
1.799999952316284180e+00 3.141550719738006592e-01
2.666666746139526367e+00 1.424753308296203613e+00
1.066666722297668457e+00 2.291133642196655273e+00
2.666666805744171143e-01 -1.423025488853454590e+00
-6.000000238418579102e-01 4.851501584053039551e-01
-6.666666865348815918e-01 1.199188232421875000e-01
-7.333333492279052734e-01 -1.428100585937500000e+00
-8.666666746139526367e-01 1.461181603372097015e-02
-6.000000238418579102e-01 -1.064115405082702637e+00
-6.666667014360427856e-02 -6.356099247932434082e-01
6.000000238418579102e-01 -3.057637512683868408e-01
8.666666746139526367e-01 3.838633298873901367e-01
4.666666686534881592e-01 1.035390257835388184e+00
0.000000000000000000e+00 6.029988527297973633e-01
-1.333333402872085571e-01 -4.848429188132286072e-02
-8.000000119209289551e-01 -1.917419433593750000e-01
-1.000000000000000000e+00 -9.636942297220230103e-02
-8.000000119209289551e-01 -1.387016773223876953e+00
-2.000000029802322388e-01 -6.094950437545776367e-01
8.666666746139526367e-01 -6.747141480445861816e-01
1.666666626930236816e+00 5.613413453102111816e-01
7.333333492279052734e-01 1.729698657989501953e+00
-1.399999976158142090e+00 -8.410512208938598633e-01
-1.133333325386047363e+00 -2.007725954055786133e+00
-4.000000059604644775e-01 -3.685913085937500000e-01
-5.333333611488342285e-01 -1.167759180068969727e+00
1.133333325386047363e+00 -4.848057925701141357e-01
4.000000059604644775e-01 8.125945925712585449e-01
1.333333402872085571e-01 3.627451658248901367e-01
-2.000000029802322388e-01 1.566965728998184204e-01
-6.666667014360427856e-02 -4.366353526711463928e-02
1.333333402872085571e-01 -4.307118654251098633e-01
-4.000000059604644775e-01 3.065348267555236816e-01
-2.666666805744171143e-01 7.371317595243453979e-02
-4.666666686534881592e-01 -9.369984865188598633e-01
-1.200000047683715820e+00 3.742584288120269775e-01
-3.333333432674407959e-01 -1.028215527534484863e+00
2.000000029802322388e-01 -1.397222876548767090e+00
1.333333402872085571e-01 1.030004858970642090e+00
-6.666667014360427856e-02 -1.247538253664970398e-01
-2.666666805744171143e-01 2.639343142509460449e-01
1.333333402872085571e-01 -3.097208738327026367e-01
-4.666666686534881592e-01 -2.754079103469848633e-01
-4.666666686534881592e-01 7.581959962844848633e-01
-1.333333402872085571e-01 -1.547503709793090820e+00
6.666667014360427856e-02 4.329254031181335449e-01
-6.666667014360427856e-02 -2.458150237798690796e-01
6.666667014360427856e-02 3.463684022426605225e-01
4.666666686534881592e-01 -4.140187501907348633e-01
7.333333492279052734e-01 5.176473259925842285e-01
4.000000059604644775e-01 5.978353023529052734e-01
-1.333333402872085571e-01 7.672291994094848633e-01
0.000000000000000000e+00 -2.117858827114105225e-01
-3.333333432674407959e-01 -4.085550904273986816e-01
-2.000000029802322388e-01 3.698415160179138184e-01
-6.666667014360427856e-02 -2.052612230181694031e-02
0.000000000000000000e+00 -4.503687620162963867e-01
0.000000000000000000e+00 2.831105589866638184e-01
1.333333402872085571e-01 -1.439819335937500000e-01
-6.666667014360427856e-02 7.355855405330657959e-02
-3.333333432674407959e-01 2.115631103515625000e-01
0.000000000000000000e+00 -3.110046386718750000e-01
6.666671633720397949e-01 -3.427968323230743408e-01
1.533332824707031250e+00 3.188227415084838867e-01
6.666666865348815918e-01 1.130306005477905273e+00
-6.000000238418579102e-01 -1.438649535179138184e+00
6.666666865348815918e-01 -1.100618481636047363e+00
9.333333373069763184e-01 4.036661684513092041e-01
6.000000238418579102e-01 7.369364500045776367e-01
9.333333373069763184e-01 1.136959791183471680e+00
1.200000047683715820e+00 -2.631754577159881592e-01
6.666666865348815918e-01 1.887192845344543457e+00
1.200000047683715820e+00 5.446797609329223633e-01
1.533333301544189453e+00 7.707722950726747513e-03
2.666666805744171143e-01 1.870890259742736816e+00
-3.333333432674407959e-01 8.339030146598815918e-01
-2.666666805744171143e-01 -7.788777947425842285e-01
-7.333333492279052734e-01 -2.899495363235473633e-01
-1.266666650772094727e+00 -9.361572563648223877e-02
-5.333333611488342285e-01 -1.227946996688842773e+00
2.666666805744171143e-01 -1.235043287277221680e+00
2.000000029802322388e-01 4.872761964797973633e-01
0.000000000000000000e+00 3.969360291957855225e-01
-4.000000059604644775e-01 -3.743448853492736816e-01
-8.000000119209289551e-01 -2.484472751617431641e+00
-4.000000059604644775e-01 1.478021264076232910e+00
-4.666666686534881592e-01 1.501712083816528320e+00
-3.333333432674407959e-01 -1.286615014076232910e+00
-3.333333432674407959e-01 1.046081557869911194e-01
-2.666666805744171143e-01 -3.344106078147888184e-01
0.000000000000000000e+00 -2.689163088798522949e-01
3.333333432674407959e-01 -1.120875030755996704e-01
4.000000059604644775e-01 2.378773987293243408e-01
-4.000000059604644775e-01 5.055541992187500000e-01
-8.000000119209289551e-01 2.066050171852111816e-01
-2.666666805744171143e-01 -1.166044116020202637e+00
6.000000238418579102e-01 -4.440327882766723633e-01
1.000000000000000000e+00 2.411600798368453979e-01
8.000000119209289551e-01 1.230075120925903320e+00
1.333333402872085571e-01 7.600647211074829102e-01
-1.333333402872085571e-01 3.846578001976013184e-01
1.333333402872085571e-01 -4.758300781250000000e-01
4.666666686534881592e-01 1.668192632496356964e-02
2.666666805744171143e-01 3.923462033271789551e-01
0.000000000000000000e+00 5.875712037086486816e-01
-2.000000029802322388e-01 -2.111816406250000000e-01
1.333333402872085571e-01 -3.953145444393157959e-02
4.666666686534881592e-01 -3.920339047908782959e-01
-3.333333432674407959e-01 7.122782468795776367e-01
6.666667014360427856e-02 3.680165708065032959e-01
-1.333333402872085571e-01 -1.320518016815185547e+00
-2.666666805744171143e-01 1.321137547492980957e+00
-2.000000029802322388e-01 -1.311216235160827637e+00
6.666667014360427856e-02 4.098449647426605225e-01
-8.666666746139526367e-01 -4.568298459053039551e-01
-3.333333432674407959e-01 -4.610199034214019775e-01
-2.666666805744171143e-01 -3.393158018589019775e-01
-6.666667014360427856e-02 -8.343912661075592041e-02
1.333333402872085571e-01 4.165344312787055969e-02
1.333333402872085571e-01 -2.934850156307220459e-01
-1.000000014901161194e-01 5.996424555778503418e-01
-2.333333343267440796e-01 -2.178049683570861816e-01
2.666666805744171143e-01 -1.807301789522171021e-01
1.466666698455810547e+00 -2.157724946737289429e-01
2.333333253860473633e+00 9.067515134811401367e-01
1.066666722297668457e+00 2.376612424850463867e+00
-3.333333432674407959e-01 -9.179199337959289551e-01
0.000000000000000000e+00 -6.273275017738342285e-01
6.666667014360427856e-02 -2.487019896507263184e-01
0.000000000000000000e+00 3.463775515556335449e-01
-9.333333373069763184e-01 -2.212829515337944031e-02
-8.000000119209289551e-01 -1.371521055698394775e-01
-4.666666686534881592e-01 -1.489468336105346680e+00
-1.333333402872085571e-01 -1.403798460960388184e-01
0.000000000000000000e+00 -4.591766297817230225e-01
0.000000000000000000e+00 3.113413453102111816e-01
6.666667014360427856e-02 -1.425526887178421021e-01
3.333333432674407959e-01 1.089131683111190796e-01
4.000000059604644775e-01 9.990438073873519897e-02
6.000000238418579102e-01 6.031829714775085449e-01
5.333333611488342285e-01 2.670583128929138184e-01
2.666666805744171143e-01 1.005911231040954590e+00
-2.666666805744171143e-01 -4.274017214775085449e-01
-8.666666746139526367e-01 5.797800421714782715e-01
-1.799999952316284180e+00 -1.041497826576232910e+00
-8.333333134651184082e-01 -4.025848507881164551e-01
-2.666666805744171143e-01 2.043401151895523071e-01
-6.666666865348815918e-01 -1.226593032479286194e-01
-4.666666686534881592e-01 -1.918594390153884888e-01
3.333333432674407959e-01 -8.681198358535766602e-01
6.666666865348815918e-01 4.097595065832138062e-02
5.333333611488342285e-01 9.414398074150085449e-01
-6.666667014360427856e-02 4.126342833042144775e-01
-1.333333402872085571e-01 -9.087625890970230103e-02
-6.666667014360427856e-02 3.115030936896800995e-02
-2.666666805744171143e-01 -3.079223632812500000e-01
3.333333432674407959e-01 3.013570010662078857e-01
1.200000047683715820e+00 -7.209376096725463867e-01
7.333333492279052734e-01 1.489678502082824707e+00
4.000000059604644775e-01 1.211951732635498047e+00
6.666666865348815918e-01 -3.116058409214019775e-01
9.333333373069763184e-01 6.616261601448059082e-01
9.333333373069763184e-01 6.965504884719848633e-01
4.000000059604644775e-01 7.870453000068664551e-01
-4.000000059604644775e-01 5.226653814315795898e-01
-8.000000119209289551e-01 -1.704589873552322388e-01
-2.666666805744171143e-01 -8.536468744277954102e-01


==> figures/data/p_r_ega/R-EGA_BE_idiab.dat <==
-1.533333301544189453e+00 8.189961910247802734e-01
2.000000029802322388e-01 -3.671730995178222656e+00
-2.666666805744171143e-01 1.985063672065734863e+00
2.266666650772094727e+00 1.687606871128082275e-01
9.333333373069763184e-01 -1.264533519744873047e+00
-1.000000000000000000e+00 1.525284886360168457e+00
7.333333492279052734e-01 -1.515061497688293457e+00
3.333333432674407959e-01 3.507518529891967773e+00
8.999999761581420898e-01 -1.129037976264953613e+00
2.666666805744171143e-01 2.367772340774536133e+00
-6.666666865348815918e-01 1.579507470130920410e+00
-6.666667014360427856e-02 -2.390357494354248047e+00
1.333333402872085571e-01 2.762811183929443359e+00
6.000000238418579102e-01 -1.797358155250549316e+00
5.333333611488342285e-01 -1.970708250999450684e+00
-6.666667014360427856e-02 2.734353542327880859e+00
-6.000000238418579102e-01 1.781142115592956543e+00
-3.333333432674407959e-01 9.445246696472167969e+00
-6.666666865348815918e-01 1.661625146865844727e+00
-9.333333373069763184e-01 1.751169800758361816e+00
1.000000000000000000e+00 -1.255383610725402832e+00
1.666666626930236816e+00 -5.002664923667907715e-01
2.000000000000000000e+00 -2.250783294439315796e-01
2.266666650772094727e+00 1.225138381123542786e-01
4.666666686534881592e-01 3.562302589416503906e+00
4.666666686534881592e-01 2.838877439498901367e+00
1.466666698455810547e+00 -9.286102056503295898e-01
-1.333333402872085571e-01 2.872792005538940430e+00
-1.333333402872085571e-01 2.378316164016723633e+00
1.333333373069763184e+00 -9.300323724746704102e-01
5.333333611488342285e-01 2.593768358230590820e+00
6.666666865348815918e-01 3.364278078079223633e+00
4.000000059604644775e-01 -1.724082946777343750e+00
2.666666805744171143e-01 3.102030038833618164e+00
6.666666865348815918e-01 3.618548631668090820e+00
-3.333333432674407959e-01 1.886402368545532227e+00
-2.000000029802322388e-01 2.081372976303100586e+00
-1.666666716337203979e-01 3.202818870544433594e+00
-2.666666805744171143e-01 2.907074928283691406e+00
2.000000029802322388e-01 -2.276199340820312500e+00
-6.666666865348815918e-01 2.463726282119750977e+00
-8.000000119209289551e-01 1.826958775520324707e+00
2.666666805744171143e-01 -1.815742969512939453e+00
-6.666667014360427856e-02 1.981946825981140137e+00
6.000000238418579102e-01 -1.440172791481018066e+00
1.666666626930236816e+00 -5.003133416175842285e-01
2.666666805744171143e-01 3.661659717559814453e+00
9.333333373069763184e-01 -1.439082860946655273e+00
-7.333333492279052734e-01 1.506466627120971680e+00
-1.333333402872085571e-01 3.412418127059936523e+00
2.666666805744171143e-01 -1.845750451087951660e+00
-6.000000238418579102e-01 1.432022094726562500e+00
6.666667014360427856e-02 2.215596914291381836e+00
2.733333349227905273e+00 3.180419802665710449e-01
8.999999761581420898e-01 -1.907131910324096680e+00
-8.666666746139526367e-01 2.349929332733154297e+00
1.533333301544189453e+00 -6.276906132698059082e-01
6.666667014360427856e-02 -2.251441478729248047e+00
1.200000047683715820e+00 -8.097666501998901367e-01
-7.333333492279052734e-01 -2.757816553115844727e+00
3.333332777023315430e+00 4.273844361305236816e-01
3.333338499069213867e-01 2.346305847167968750e+00
2.599999904632568359e+00 -1.154001876711845398e-01
8.000000119209289551e-01 3.844014406204223633e+00
-3.333333432674407959e-01 1.731420874595642090e+00
2.200000047683715820e+00 1.463012676686048508e-02
1.266666650772094727e+00 -8.002817630767822266e-01
-1.333333402872085571e-01 2.681668996810913086e+00
-2.000000029802322388e-01 -2.271648168563842773e+00
1.766666650772094727e+00 -8.080912232398986816e-01
8.000000119209289551e-01 3.001968383789062500e+00
8.666666746139526367e-01 -2.856031179428100586e+00
-7.333333492279052734e-01 1.720681786537170410e+00
2.666666805744171143e-01 -1.881006836891174316e+00
-2.133333444595336914e+00 2.539978027343750000e-01
2.000000029802322388e-01 -2.071918249130249023e+00
9.999994635581970215e-01 -1.048981189727783203e+00
-9.333328008651733398e-01 1.395510911941528320e+00
4.666666686534881592e-01 2.504551172256469727e+00
3.666666746139526367e-01 -2.132326364517211914e+00
-8.666666746139526367e-01 1.610231518745422363e+00
2.666666805744171143e-01 -2.083374977111816406e+00
3.333333432674407959e-01 2.431321144104003906e+00
1.866666674613952637e+00 -8.211120367050170898e-01
-1.200000047683715820e+00 9.743428826332092285e-01
-4.666666686534881592e-01 1.843906641006469727e+00
-5.333333611488342285e-01 -3.576798439025878906e+00
-2.000000029802322388e-01 4.582958698272705078e+00
-2.566666126251220703e+00 -3.552469909191131592e-01
-2.000000029802322388e-01 -4.068215370178222656e+00
-6.666666865348815918e-01 2.054333448410034180e+00
4.666661620140075684e-01 -1.874213695526123047e+00
2.533333301544189453e+00 -2.592534422874450684e-01
-2.000000029802322388e-01 4.136041641235351562e+00
-6.666666865348815918e-01 -2.898073434829711914e+00
9.333333373069763184e-01 -1.501119017601013184e+00
-2.000000029802322388e-01 1.988077759742736816e+00
9.333333373069763184e-01 -1.335022449493408203e+00
8.000000119209289551e-01 -1.425259351730346680e+00
1.466666698455810547e+00 -5.650136470794677734e-01
-4.666666686534881592e-01 -2.868438720703125000e+00
-8.666666746139526367e-01 1.893210887908935547e+00
-8.666666746139526367e-01 1.193069458007812500e+00
2.000000029802322388e-01 2.224692821502685547e+00
-2.666666805744171143e-01 2.244489431381225586e+00
-1.399999976158142090e+00 9.024149775505065918e-01
-2.666666805744171143e-01 3.930721998214721680e+00
3.333333432674407959e-01 -1.768250584602355957e+00
-7.333333492279052734e-01 2.025401830673217773e+00
-1.333333402872085571e-01 -2.141235351562500000e+00
2.766666650772094727e+00 5.099792405962944031e-02
-6.000000238418579102e-01 2.172791481018066406e+00
2.133333444595336914e+00 1.606445387005805969e-02
3.333333432674407959e-01 -1.841108202934265137e+00
1.533333301544189453e+00 -4.931081235408782959e-01
8.666666746139526367e-01 -1.326628565788269043e+00
-2.000000000000000000e+00 6.534423679113388062e-02
-8.000000119209289551e-01 2.734562158584594727e+00
-2.000000029802322388e-01 2.556492090225219727e+00
-8.000000119209289551e-01 1.474347949028015137e+00
-4.000000059604644775e-01 -2.916545629501342773e+00
-3.333333432674407959e-01 2.109667062759399414e+00
-8.666666746139526367e-01 1.231867432594299316e+00
-1.933333277702331543e+00 6.712391972541809082e-01
1.333328187465667725e-01 2.186082363128662109e+00
6.666667014360427856e-02 2.376386404037475586e+00
1.733333349227905273e+00 -4.242299497127532959e-01
7.333333492279052734e-01 3.562110424041748047e+00
-8.999999761581420898e-01 1.406877636909484863e+00
2.200000047683715820e+00 -6.239817142486572266e-01
-4.666666686534881592e-01 2.060078382492065430e+00
6.666667014360427856e-02 -3.141829490661621094e+00
3.333333432674407959e-01 -1.812021374702453613e+00
2.000000029802322388e-01 2.580046176910400391e+00
-6.666666865348815918e-01 -2.736495971679687500e+00
-1.666661649942398071e-01 2.183092355728149414e+00
-8.000000119209289551e-01 1.829612255096435547e+00
-4.666666686534881592e-01 1.004502773284912109e+01
-3.000000119209289551e-01 -3.887439966201782227e+00
3.533333063125610352e+00 9.696299582719802856e-02
-8.000000119209289551e-01 1.556704759597778320e+00
2.000000029802322388e-01 3.913498878479003906e+00
1.466666698455810547e+00 -7.686065435409545898e-01
1.766666650772094727e+00 -4.161122739315032959e-01
4.666666686534881592e-01 -1.689566493034362793e+00
-3.099999904632568359e+00 3.655782043933868408e-01
0.000000000000000000e+00 -2.647188425064086914e+00
1.333333373069763184e+00 -8.390075564384460449e-01
4.000000059604644775e-01 2.641826391220092773e+00
7.333333492279052734e-01 -1.408536791801452637e+00
-5.555552244186401367e-01 2.709732055664062500e+00
-2.644444704055786133e+00 1.785512268543243408e-01
9.333333373069763184e-01 -2.546435594558715820e+00
-6.666667014360427856e-02 -2.857738256454467773e+00
-1.333333402872085571e-01 4.832254886627197266e+00
-7.333333492279052734e-01 3.007771730422973633e+00
2.666666805744171143e-01 -2.135932445526123047e+00
5.333333611488342285e-01 -1.591635107994079590e+00
8.666666746139526367e-01 -1.718547582626342773e+00
-4.666666686534881592e-01 1.792149901390075684e+00
2.216666698455810547e+00 -5.057861208915710449e-01
-7.500000000000000000e-01 1.393396019935607910e+00
1.733333349227905273e+00 -7.584757208824157715e-01
2.533333301544189453e+00 -2.948862612247467041e-01
4.000000059604644775e-01 2.454356908798217773e+00
-9.333333373069763184e-01 2.291695117950439453e+00
-1.333333402872085571e-01 -2.332626342773437500e+00
-5.666666626930236816e-01 3.061454296112060547e+00
-4.000000059604644775e-01 -3.937530517578125000e+00
2.666666805744171143e-01 -2.175169944763183594e+00
2.400000095367431641e+00 -2.133005708456039429e-01
-6.666661500930786133e-01 -3.617031812667846680e+00
2.200000047683715820e+00 -9.173278510570526123e-02
-2.666666805744171143e-01 1.856463670730590820e+00
8.000000119209289551e-01 3.101972341537475586e+00
7.333333492279052734e-01 3.814080715179443359e+00
-5.333333611488342285e-01 1.225496482849121094e+01
-5.333333611488342285e-01 -2.855481863021850586e+00
2.666666805744171143e-01 -1.776431322097778320e+00
5.333333611488342285e-01 -2.177460670471191406e+00
-3.333333432674407959e-01 2.621835231781005859e+00
-8.666666746139526367e-01 1.141938328742980957e+00
1.733333349227905273e+00 -5.022857785224914551e-01
-6.000000238418579102e-01 2.046441078186035156e+00
-4.000000059604644775e-01 2.157773256301879883e+00
1.333333402872085571e-01 2.217780113220214844e+00
-1.333333402872085571e-01 -4.665499687194824219e+00
-2.666666805744171143e-01 2.046247243881225586e+00
2.666666805744171143e-01 2.518850803375244141e+00
1.200000047683715820e+00 -8.603597283363342285e-01
2.799999952316284180e+00 5.987579226493835449e-01
-9.333333373069763184e-01 -3.404492139816284180e+00
2.000000029802322388e-01 2.485024929046630859e+00
1.533333301544189453e+00 -6.570709347724914551e-01
2.599999904632568359e+00 -3.888865113258361816e-01
-3.333333432674407959e-01 1.752923607826232910e+00
-2.533333301544189453e+00 8.177978396415710449e-01
-6.666666865348815918e-01 -4.471494674682617188e+00
3.333333432674407959e-01 -2.803282737731933594e+00
-2.000000029802322388e-01 -2.442474365234375000e+00
-2.000000029802322388e-01 2.491090297698974609e+00
-2.000000029802322388e-01 3.021423339843750000e+00
2.200000047683715820e+00 9.614257514476776123e-02
1.866666674613952637e+00 -1.785064637660980225e-01
9.333333373069763184e-01 3.003050327301025391e+00
4.000000059604644775e-01 2.781628370285034180e+00
1.833333849906921387e+00 -2.222178131341934204e-01
1.399999976158142090e+00 -7.698150873184204102e-01
-4.000000059604644775e-01 4.301737308502197266e+00
1.000000000000000000e+00 -2.744637489318847656e+00
6.666667014360427856e-02 2.859669446945190430e+00
6.666666865348815918e-01 -1.449191808700561523e+00
2.933333396911621094e+00 5.333394408226013184e-01
1.333333373069763184e+00 -7.091979980468750000e-01
6.000000238418579102e-01 3.095982789993286133e+00
4.666666686534881592e-01 -2.266088962554931641e+00
2.000000029802322388e-01 4.333703517913818359e+00
-5.333333611488342285e-01 3.009409666061401367e+00
-6.000000238418579102e-01 -5.354710102081298828e+00
2.666666805744171143e-01 2.550605297088623047e+00
-8.666666746139526367e-01 2.439526319503784180e+00
2.333333253860473633e+00 -1.502527892589569092e-01
4.666666686534881592e-01 -2.963453054428100586e+00
2.400000572204589844e+00 5.730794370174407959e-02
2.666666805744171143e-01 3.031949758529663086e+00
-1.333333402872085571e-01 2.552345752716064453e+00
8.666666746139526367e-01 -2.679847240447998047e+00
-4.666666686534881592e-01 2.737689256668090820e+00
4.666666686534881592e-01 -1.680431127548217773e+00
-4.666666686534881592e-01 2.310024976730346680e+00
8.666666746139526367e-01 -1.346172094345092773e+00
-7.666666507720947266e-01 2.307955026626586914e+00
1.000000000000000000e+00 -2.416857957839965820e+00
1.733333349227905273e+00 -7.831502556800842285e-01
-8.000000119209289551e-01 1.330104589462280273e+00
2.533333778381347656e+00 -2.713974118232727051e-01
4.000000059604644775e-01 5.187835693359375000e+00
4.000000059604644775e-01 3.577708005905151367e+00
-6.000000238418579102e-01 1.470599412918090820e+00
-3.333333432674407959e-01 2.988671302795410156e+00
2.266666650772094727e+00 -3.982060849666595459e-01
-9.333333373069763184e-01 1.623830199241638184e+00
6.666667014360427856e-02 -2.070689916610717773e+00
-4.000000059604644775e-01 2.079729318618774414e+00
-8.999999761581420898e-01 -3.444628953933715820e+00
8.666666746139526367e-01 -1.259252905845642090e+00
3.333333432674407959e-01 2.401149511337280273e+00
1.666666626930236816e+00 -5.908386111259460449e-01
7.333333492279052734e-01 2.841911792755126953e+00
7.333333492279052734e-01 -1.475504517555236816e+00
6.000000238418579102e-01 3.810708522796630859e+00
-1.666666626930236816e+00 3.586954772472381592e-01
6.000000238418579102e-01 2.892776489257812500e+00
-7.333333492279052734e-01 -3.142581224441528320e+00
-8.666666746139526367e-01 2.272286891937255859e+00
1.733333349227905273e+00 -3.197275698184967041e-01
2.000000029802322388e-01 -3.054991722106933594e+00
5.333333611488342285e-01 4.012477397918701172e+00
2.000000029802322388e-01 2.505029201507568359e+00
-2.666666805744171143e-01 2.259554147720336914e+00
-6.666667014360427856e-02 2.284672021865844727e+00
6.666666865348815918e-01 -2.772727489471435547e+00
-1.333333402872085571e-01 2.279081106185913086e+00
0.000000000000000000e+00 2.027111768722534180e+00
2.466666698455810547e+00 -2.751922607421875000e-02
-5.333333611488342285e-01 2.939638376235961914e+00
-2.200000047683715820e+00 2.831888794898986816e-01
1.933333277702331543e+00 -3.887614011764526367e-01
-2.400000095367431641e+00 -2.517008483409881592e-01
2.900000095367431641e+00 6.382141262292861938e-02
4.533333301544189453e+00 6.061777472496032715e-01
-1.000000014901161194e-01 -2.380625486373901367e+00
-9.333333373069763184e-01 1.202391505241394043e+00
1.133333325386047363e+00 -9.530192017555236816e-01
2.966666698455810547e+00 4.546122252941131592e-01
2.133333444595336914e+00 -1.861597746610641479e-01
3.000000000000000000e+00 3.287099301815032959e-01
8.000000119209289551e-01 4.626495361328125000e+00
2.933333396911621094e+00 5.900644659996032715e-01
-4.333333373069763184e-01 3.886900901794433594e+00
-5.333333611488342285e-01 -2.704452514648437500e+00
1.733333349227905273e+00 -5.219838619232177734e-01
-6.000000238418579102e-01 2.491951465606689453e+00
3.066666603088378906e+00 8.515930175781250000e-02
-1.000000000000000000e+00 1.199503540992736816e+00
3.400000095367431641e+00 5.918914675712585449e-01
8.666666746139526367e-01 4.566243648529052734e+00
-4.666666686534881592e-01 4.647779464721679688e+00
-3.666666746139526367e-01 -2.670406103134155273e+00
2.799999952316284180e+00 -5.195571780204772949e-01
2.400000095367431641e+00 2.271647155284881592e-01
-2.200000047683715820e+00 -1.004231795668601990e-01
1.933333277702331543e+00 -2.563018798828125000e-01
-8.666666746139526367e-01 -4.060689449310302734e+00
-2.000000029802322388e-01 4.154146194458007812e+00
2.000000029802322388e-01 -2.326764822006225586e+00
1.933333277702331543e+00 -6.835907101631164551e-01
-1.866666674613952637e+00 4.647969603538513184e-01
2.133333444595336914e+00 -5.361500978469848633e-01
9.333333373069763184e-01 4.742526054382324219e+00
3.333333432674407959e-01 3.160475730895996094e+00
1.633333325386047363e+00 -7.824030518531799316e-01
-5.333333611488342285e-01 -3.506957054138183594e+00
7.333333492279052734e-01 -2.114777565002441406e+00
-4.000000059604644775e-01 1.982212305068969727e+00
2.133333444595336914e+00 -3.705118894577026367e-01
3.066666603088378906e+00 5.145161747932434082e-01
3.333333432674407959e-01 3.658321142196655273e+00
8.000000119209289551e-01 -2.006022214889526367e+00
6.333333253860473633e-01 -2.671621799468994141e+00
-8.666666746139526367e-01 1.312774658203125000e+00
2.400000095367431641e+00 -5.530008673667907715e-01
3.466666698455810547e+00 1.232813522219657898e-01
4.199999809265136719e+00 8.775375485420227051e-01
-3.333333432674407959e-01 1.940733790397644043e+00
-4.000000059604644775e-01 -2.854211330413818359e+00
2.033333301544189453e+00 -2.945515811443328857e-01
6.999999880790710449e-01 -3.155961036682128906e+00
-2.000000000000000000e+00 7.145060300827026367e-01
2.566666603088378906e+00 -7.201639562845230103e-02
-9.333338141441345215e-01 -3.144199609756469727e+00
-2.666666805744171143e-01 -2.553656578063964844e+00
-5.333333611488342285e-01 2.253439426422119141e+00
2.666666805744171143e-01 5.039589405059814453e+00
4.577778339385986328e+00 1.488545723259449005e-02
-6.000000238418579102e-01 4.794804096221923828e+00
-4.666666686534881592e-01 -3.248526096343994141e+00
3.533333301544189453e+00 6.941497921943664551e-01
3.599999904632568359e+00 -6.651408225297927856e-02
3.133333444595336914e+00 -5.167053341865539551e-01
2.733333349227905273e+00 5.701588988304138184e-01
0.000000000000000000e+00 3.099263429641723633e+00
2.866666555404663086e+00 3.751007020473480225e-01
-2.000000029802322388e-01 4.303821086883544922e+00
2.266666650772094727e+00 -4.579721987247467041e-01
-3.333333432674407959e-01 2.363790988922119141e+00
1.000000014901161194e-01 2.282010793685913086e+00
0.000000000000000000e+00 4.881471633911132812e+00
6.999999880790710449e-01 3.017993211746215820e+00
-3.333333432674407959e-01 2.400316476821899414e+00
1.733333349227905273e+00 -2.694101929664611816e-01
-8.666666746139526367e-01 -2.970472097396850586e+00
-6.666667014360427856e-02 1.974781274795532227e+00
0.000000000000000000e+00 2.077236890792846680e+00
6.666666865348815918e-01 -1.929572582244873047e+00
-5.333333611488342285e-01 1.583911180496215820e+00
3.200000047683715820e+00 7.618988156318664551e-01
-4.000000059604644775e-01 2.723663330078125000e+00
3.333333432674407959e-01 3.526377439498901367e+00
8.666666746139526367e-01 -2.816940307617187500e+00
-8.000000119209289551e-01 2.586715698242187500e+00
-1.600000023841857910e+00 9.742981195449829102e-01
4.000000059604644775e-01 -1.816116333007812500e+00
2.200000047683715820e+00 -5.181061029434204102e-01
-1.866666674613952637e+00 5.229583978652954102e-01
-2.666666805744171143e-01 1.873313903808593750e+00
2.733333349227905273e+00 2.691426575183868408e-01
-2.666666805744171143e-01 2.873075246810913086e+00
1.766666650772094727e+00 -5.606709718704223633e-01
-7.333333492279052734e-01 3.906465768814086914e+00
4.000000059604644775e-01 3.753299951553344727e+00
-9.333333373069763184e-01 1.242114305496215820e+00
4.000000059604644775e-01 2.911214113235473633e+00
6.666667014360427856e-02 -2.858267307281494141e+00
3.400000095367431641e+00 3.362284302711486816e-01
2.566666603088378906e+00 -6.213918328285217285e-01
1.666666626930236816e+00 -6.034250855445861816e-01
-1.000000000000000000e+00 2.757234096527099609e+00
0.000000000000000000e+00 2.112793922424316406e+00
-1.000000000000000000e+00 2.145201683044433594e+00
5.199999332427978516e+00 -2.291514165699481964e-02
-4.399999618530273438e+00 -2.054356932640075684e-01
4.666666686534881592e-01 3.809261083602905273e+00
1.333333402872085571e-01 -3.574248313903808594e+00
-2.466666698455810547e+00 8.062164187431335449e-01
-2.666666805744171143e-01 2.745805978775024414e+00
-2.466666698455810547e+00 9.768086671829223633e-01
-6.000000238418579102e-01 -3.413878440856933594e+00
5.333333611488342285e-01 -1.566696166992187500e+00
2.066666603088378906e+00 -7.927093654870986938e-02
2.000000029802322388e-01 2.752255201339721680e+00
-8.000000119209289551e-01 -3.424162864685058594e+00
-3.999994993209838867e-01 -3.697314977645874023e+00
-6.666667014360427856e-02 2.108191013336181641e+00
9.333333373069763184e-01 3.866109132766723633e+00
4.000000059604644775e-01 -1.692265868186950684e+00
-1.333333402872085571e-01 1.917096972465515137e+00
-2.666666805744171143e-01 2.239945411682128906e+00
-3.333333432674407959e-01 1.835823535919189453e+00
7.333333492279052734e-01 -1.424315452575683594e+01
6.000000238418579102e-01 6.829399585723876953e+00
9.333333373069763184e-01 3.568870067596435547e+00
3.022221803665161133e+00 9.636576175689697266e-01
2.444444894790649414e+00 3.344268798828125000e-01
-6.666717678308486938e-02 2.863871812820434570e+00
7.733332633972167969e+00 5.815734714269638062e-02
-4.266666889190673828e+00 -3.527236878871917725e-01
-2.400000095367431641e+00 8.712626099586486816e-01
-6.733332633972167969e+00 -8.657109737396240234e-01
9.333333373069763184e-01 -1.273671627044677734e+01
-4.000000059604644775e-01 3.258406162261962891e+00
-6.666667014360427856e-02 4.870319843292236328e+00
-4.000000059604644775e-01 -4.986289501190185547e+00
5.333333611488342285e-01 -3.856293678283691406e+00
-1.000000000000000000e+00 1.904560327529907227e+00
3.066666603088378906e+00 -3.396296203136444092e-01
-1.000000014901161194e-01 -2.901397705078125000e+00
4.666666686534881592e-01 3.344982862472534180e+00
1.333333373069763184e+00 -9.189513921737670898e-01
-1.000000000000000000e+00 2.179772853851318359e+00
-2.000000029802322388e-01 1.865739941596984863e+00
6.666667014360427856e-02 -2.169876098632812500e+00
2.200000047683715820e+00 -9.652455449104309082e-01
0.000000000000000000e+00 4.401534080505371094e+00
0.000000000000000000e+00 2.507974147796630859e+00
-6.666666865348815918e-01 2.827590942382812500e+00
1.399999976158142090e+00 -6.699981689453125000e-01
-1.466666698455810547e+00 7.842630743980407715e-01
-5.999994874000549316e-01 -3.155737876892089844e+00
8.866666793823242188e+00 3.823018372058868408e-01
-4.466666698455810547e+00 5.940206050872802734e-01
2.566666126251220703e+00 -7.258097082376480103e-02
-9.333333373069763184e-01 -6.685454368591308594e+00
2.133333444595336914e+00 -7.676544189453125000e-01
3.066666603088378906e+00 -9.266204833984375000e-01
9.333333373069763184e-01 6.937012672424316406e+00
-9.333333373069763184e-01 1.498217821121215820e+00
-5.333333611488342285e-01 1.748700976371765137e+00
4.266667366027832031e+00 -9.569391608238220215e-01
1.866666674613952637e+00 -4.301147460937500000e-01
-6.000000238418579102e-01 3.155763864517211914e+00
9.666666388511657715e-01 -1.849670410156250000e+00
-2.000000029802322388e-01 5.215304374694824219e+00
3.333333432674407959e-01 -3.676169872283935547e+00
-1.966667175292968750e+00 6.346384882926940918e-01
-4.666666686534881592e-01 -3.408210277557373047e+00
-1.533333301544189453e+00 8.686838746070861816e-01
-1.266666650772094727e+00 8.981791138648986816e-01
1.333338469266891479e-01 -2.111851930618286133e+00
-2.666666805744171143e-01 1.767429590225219727e+00
1.733333349227905273e+00 -7.986205816268920898e-01
2.866666555404663086e+00 5.439687371253967285e-01
-4.000000059604644775e-01 3.401973485946655273e+00
2.666666805744171143e-01 -2.510555028915405273e+00
-4.000000059604644775e-01 2.176671266555786133e+00
2.000000000000000000e+00 -9.912414848804473877e-02
1.333333402872085571e-01 2.731512546539306641e+00
1.333333402872085571e-01 -2.302460670471191406e+00
-3.333333432674407959e-01 2.149173974990844727e+00
2.466666698455810547e+00 -9.299753904342651367e-01
6.666667014360427856e-02 2.204882860183715820e+00
-9.333333373069763184e-01 1.823356151580810547e+00
9.333333373069763184e-01 -1.368103027343750000e+00
-8.000000119209289551e-01 1.522655248641967773e+00
-3.333333432674407959e-01 3.022840261459350586e+00
2.666666805744171143e-01 -2.731406688690185547e+00
5.333333611488342285e-01 -2.280405759811401367e+00
0.000000000000000000e+00 -2.607017517089843750e+00
-1.466667175292968750e+00 5.928283929824829102e-01
-3.333333432674407959e-01 -4.261100292205810547e+00
8.000004887580871582e-01 -2.144902467727661133e+00
2.533333301544189453e+00 2.619018554687500000e-01
3.333333253860473633e+00 8.314839601516723633e-01
6.000000238418579102e-01 4.399032592773437500e+00
-1.000000000000000000e+00 1.941965699195861816e+00
2.133333921432495117e+00 -6.517964601516723633e-01
-2.000000029802322388e-01 2.500188112258911133e+00
4.666666686534881592e-01 -3.126859426498413086e+00
-3.333333432674407959e-01 2.945294141769409180e+00
1.833333849906921387e+00 -3.518575131893157959e-01
-4.666666686534881592e-01 4.708504199981689453e+00
6.000000238418579102e-01 -3.464546680450439453e+00
2.900000095367431641e+00 6.965840458869934082e-01
3.333333253860473633e+00 3.235107362270355225e-01
8.000000119209289551e-01 3.488612890243530273e+00
2.400000095367431641e+00 -3.926879763603210449e-01
-5.333333611488342285e-01 3.239340305328369141e+00
5.333333611488342285e-01 -1.575566649436950684e+00
-9.333333373069763184e-01 1.903758287429809570e+00
2.000000029802322388e-01 2.958334445953369141e+00
-1.000000000000000000e+00 2.055099487304687500e+00
1.266666650772094727e+00 -8.574076294898986816e-01
2.666666805744171143e-01 -3.219082593917846680e+00
4.666666686534881592e-01 3.326922655105590820e+00
1.466666698455810547e+00 -7.077656984329223633e-01
1.333333402872085571e-01 -2.132504224777221680e+00
6.666667014360427856e-02 -1.984359741210937500e+00
-1.533333301544189453e+00 7.549448609352111816e-01
-7.333333492279052734e-01 1.536123633384704590e+00
-8.000000119209289551e-01 2.003295898437500000e+00
2.000000029802322388e-01 2.425496339797973633e+00
1.866666674613952637e+00 -6.207468509674072266e-01
-1.866666674613952637e+00 6.106933355331420898e-01
-4.666666686534881592e-01 2.912608861923217773e+00
-1.333333402872085571e-01 2.101773977279663086e+00
-8.000000119209289551e-01 1.546468138694763184e+00
6.666667014360427856e-02 -2.730832815170288086e+00
-4.000000059604644775e-01 1.931481957435607910e+00
9.333333373069763184e-01 -1.750375390052795410e+00
1.533333897590637207e+00 -4.990509152412414551e-01
-5.333333611488342285e-01 2.204646825790405273e+00
-6.000000238418579102e-01 2.324157714843750000e+00
2.066666603088378906e+00 -8.533610105514526367e-01
-1.000000014901161194e-01 3.940108299255371094e+00
1.333333402872085571e-01 -2.086464405059814453e+00
2.666666805744171143e-01 2.384135961532592773e+00
2.000000029802322388e-01 -2.070194482803344727e+00
-2.200000047683715820e+00 2.204223573207855225e-01
-8.666666746139526367e-01 -2.959214210510253906e+00
2.200000047683715820e+00 -1.526896143332123756e-03
0.000000000000000000e+00 -2.081404685974121094e+00
-6.000000238418579102e-01 2.250578880310058594e+00
6.666667014360427856e-02 -2.292997121810913086e+00
0.000000000000000000e+00 2.645930051803588867e+00
8.000000119209289551e-01 3.523552894592285156e+00
1.333333373069763184e+00 -8.222981691360473633e-01
-6.666666865348815918e-01 2.357404470443725586e+00
-1.233333349227905273e+00 8.113311529159545898e-01
-2.000000029802322388e-01 1.831807494163513184e+00
6.000000238418579102e-01 -2.617663621902465820e+00
-6.000000238418579102e-01 2.014514207839965820e+00
-8.000000119209289551e-01 1.585093140602111816e+00
0.000000000000000000e+00 -2.566159963607788086e+00
6.666667014360427856e-02 2.322454929351806641e+00
5.333333611488342285e-01 2.754579782485961914e+00
1.933333277702331543e+00 -2.930531799793243408e-01
8.666666746139526367e-01 3.004601955413818359e+00
6.000000238418579102e-01 2.749310255050659180e+00
-8.000000119209289551e-01 2.609739065170288086e+00
8.000000119209289551e-01 -2.119680881500244141e+00
-8.666666746139526367e-01 1.569595336914062500e+00
1.333333402872085571e-01 -2.307628393173217773e+00
-4.666666686534881592e-01 2.760125637054443359e+00
6.666666865348815918e-01 3.499171018600463867e+00
1.399999976158142090e+00 -8.373047113418579102e-01
-5.000000000000000000e-01 -3.833293676376342773e+00
-4.000000059604644775e-01 -2.521533250808715820e+00
8.999994993209838867e-01 -1.854705810546875000e+00
-1.000000000000000000e+00 1.425650000572204590e+00
2.000000029802322388e-01 -1.944156885147094727e+00
8.666666746139526367e-01 -2.458822011947631836e+00
-6.000000238418579102e-01 1.767609715461730957e+00
4.000000059604644775e-01 -2.864532470703125000e+00
1.399999976158142090e+00 -7.777404785156250000e-01
1.666666716337203979e-01 2.269047975540161133e+00
6.666667014360427856e-02 2.212051391601562500e+00
-1.333333402872085571e-01 2.143373727798461914e+00
6.666666865348815918e-01 -1.854730248451232910e+00
2.666666805744171143e-01 2.758961915969848633e+00
9.333333373069763184e-01 -1.434718847274780273e+00
1.333333373069763184e+00 -9.014221429824829102e-01
-9.666666388511657715e-01 1.931136012077331543e+00
7.333333492279052734e-01 3.115348339080810547e+00
7.333333492279052734e-01 2.992862939834594727e+00
7.333333492279052734e-01 -1.747893214225769043e+00
-1.866666674613952637e+00 4.991465210914611816e-01
-4.666666686534881592e-01 1.888773560523986816e+00
-6.000000238418579102e-01 1.617432713508605957e+00
4.666666686534881592e-01 4.566582202911376953e+00
9.333333373069763184e-01 -1.976188182830810547e+00
-2.666661441326141357e-01 2.564302682876586914e+00
-4.000000059604644775e-01 2.856220006942749023e+00
2.099999904632568359e+00 -1.312510222196578979e-01
0.000000000000000000e+00 2.135067701339721680e+00
2.666666805744171143e-01 3.086098194122314453e+00
-3.333333432674407959e-01 2.072150707244873047e+00
4.000000059604644775e-01 -4.027589797973632812e+00
-2.666666805744171143e-01 1.877045154571533203e+00
1.333333373069763184e+00 -8.634165525436401367e-01
-3.333333432674407959e-01 -2.810774803161621094e+00
-2.000000029802322388e-01 2.613595485687255859e+00
1.600000500679016113e+00 -9.380137324333190918e-01
8.000000119209289551e-01 3.196977853775024414e+00
6.666661500930786133e-01 -2.205214023590087891e+00
2.000000029802322388e-01 2.354227304458618164e+00
-2.066666603088378906e+00 6.652618646621704102e-01
-8.999999761581420898e-01 2.000770092010498047e+00
3.200000047683715820e+00 7.720830440521240234e-01
0.000000000000000000e+00 4.282285690307617188e+00
-8.666666746139526367e-01 1.599460840225219727e+00
-1.333333402872085571e-01 -2.431280612945556641e+00
1.000000000000000000e+00 -1.394573926925659180e+00
1.733333349227905273e+00 -8.075358271598815918e-01
-4.000000059604644775e-01 1.947082519531250000e+00
1.799999952316284180e+00 -7.068023681640625000e-01
8.000000119209289551e-01 -1.369066357612609863e+00
-1.366666674613952637e+00 9.562510251998901367e-01
-5.333333611488342285e-01 -2.788084983825683594e+00
-7.666666507720947266e-01 3.184640407562255859e+00
-6.000000238418579102e-01 -2.957632541656494141e+00
4.666666686534881592e-01 -1.717007398605346680e+00
-6.000000238418579102e-01 4.717854976654052734e+00
5.333333611488342285e-01 -3.095666408538818359e+00
1.266666650772094727e+00 -9.320200681686401367e-01
-6.000000238418579102e-01 1.954049706459045410e+00
1.200000047683715820e+00 -9.067525267601013184e-01
-1.333333402872085571e-01 2.795123338699340820e+00
-1.133333325386047363e+00 9.844828248023986816e-01
2.733333349227905273e+00 5.814687013626098633e-01
8.000000119209289551e-01 4.288503170013427734e+00
-3.333333432674407959e-01 -3.555127859115600586e+00
-2.200000047683715820e+00 6.422495245933532715e-01
-8.000000119209289551e-01 2.895541429519653320e+00
-2.666666805744171143e-01 -2.655272483825683594e+00
1.933333277702331543e+00 -7.159769535064697266e-01
8.666666746139526367e-01 3.575814723968505859e+00
-2.266666650772094727e+00 6.774902576580643654e-04
3.133333444595336914e+00 -1.089619919657707214e-01
-2.333333253860473633e+00 -2.343526184558868408e-01
-4.666666686534881592e-01 -3.386362791061401367e+00
4.666666686534881592e-01 3.670525074005126953e+00
-2.666671872138977051e-01 2.159080505371093750e+00
-2.000000029802322388e-01 2.450511693954467773e+00
-2.666666805744171143e-01 1.820233106613159180e+00
9.333333373069763184e-01 3.114995241165161133e+00
-1.333333402872085571e-01 2.491185426712036133e+00
-5.000000000000000000e-01 4.207804203033447266e+00
9.333333373069763184e-01 -4.079440116882324219e+00
3.333333432674407959e-01 3.358132839202880859e+00
-6.666667014360427856e-02 -2.554372072219848633e+00
-6.000000238418579102e-01 1.798240184783935547e+00
-2.666666805744171143e-01 3.557031154632568359e+00
6.666666865348815918e-01 -3.094776391983032227e+00
-4.000000059604644775e-01 1.623812913894653320e+00
3.066666603088378906e+00 -1.265818253159523010e-02
4.666666686534881592e-01 4.568758010864257812e+00
8.666666746139526367e-01 2.887167453765869141e+00
1.266666650772094727e+00 -9.528360962867736816e-01
-6.666667014360427856e-02 3.158744335174560547e+00
-1.766666650772094727e+00 2.557688355445861816e-01
5.333333611488342285e-01 -2.663859128952026367e+00
2.666666805744171143e-01 2.316035985946655273e+00
4.000000059604644775e-01 -2.314274072647094727e+00
-8.666666746139526367e-01 1.616440892219543457e+00
-2.133332729339599609e+00 2.780441343784332275e-01
-2.666666805744171143e-01 3.605729579925537109e+00
6.666666865348815918e-01 -2.679392099380493164e+00
6.666666865348815918e-01 4.238021850585937500e+00
-2.333343476057052612e-01 2.086330175399780273e+00
1.999999523162841797e+00 -2.311075776815414429e-01
1.000000000000000000e+00 -2.120294094085693359e+00
-9.999989867210388184e-01 1.005310058593750000e+00
1.333333402872085571e-01 -2.334679126739501953e+00
-1.333333373069763184e+00 7.524108886718750000e-01
8.666666746139526367e-01 -1.680674195289611816e+00
-1.799999952316284180e+00 3.980987668037414551e-01
2.066666603088378906e+00 -1.735834777355194092e-01
-6.000000238418579102e-01 1.455122828483581543e+00
-3.000010251998901367e-01 -2.435997486114501953e+00
-2.666671872138977051e-01 -3.298807859420776367e+00
-9.333333373069763184e-01 2.389142751693725586e+00
8.999999761581420898e-01 7.858423709869384766e+00
8.999999761581420898e-01 3.367800474166870117e+00
-6.666667014360427856e-02 2.576341867446899414e+00
2.666666805744171143e-01 -2.030833005905151367e+00
9.999989867210388184e-01 4.163732051849365234e+00
-7.333323359489440918e-01 1.650747656822204590e+00
-6.666667014360427856e-02 2.567234277725219727e+00
2.933333396911621094e+00 4.988433718681335449e-01
3.199999570846557617e+00 -2.319712340831756592e-01
2.733333349227905273e+00 1.708658784627914429e-01
-2.666666805744171143e-01 1.996911644935607910e+00
-6.000000238418579102e-01 5.318173885345458984e+00
1.533333301544189453e+00 -7.572906613349914551e-01
2.666666805744171143e-01 2.456660032272338867e+00
-4.000000059604644775e-01 1.704236865043640137e+00
3.333333432674407959e-01 -2.427478075027465820e+00
-2.000000029802322388e-01 1.914972901344299316e+00
0.000000000000000000e+00 2.030148267745971680e+00
1.826667022705078125e+01 -2.171793580055236816e-01
-1.490000438690185547e+01 1.375142484903335571e-01
-7.233333110809326172e+00 3.739420557394623756e-03
-6.666666865348815918e-01 -4.419690132141113281e+00
-1.133333325386047363e+00 9.861084222793579102e-01
2.166666746139526367e+00 -3.882751464843750000e-01
0.000000000000000000e+00 3.879024744033813477e+00
6.666666865348815918e-01 3.276661157608032227e+00
2.533333301544189453e+00 4.836792051792144775e-01
-1.666665673255920410e+00 9.023692011833190918e-01
1.399999976158142090e+00 -9.042689204216003418e-01
-1.333333402872085571e-01 -2.190964698791503906e+00
-2.666666805744171143e-01 2.134698390960693359e+00
2.200000047683715820e+00 -2.313883453607559204e-01
-1.333334326744079590e+00 9.131622314453125000e-01
-1.533333301544189453e+00 5.484863519668579102e-01
0.000000000000000000e+00 -2.352291822433471680e+00
6.666666865348815918e-01 -2.432091236114501953e+00
6.666667014360427856e-02 2.550553321838378906e+00
-6.666615605354309082e-02 1.986147522926330566e+00
1.333338469266891479e-01 2.968300342559814453e+00
3.333328366279602051e-01 3.059899330139160156e+00
1.000000000000000000e+00 -2.430710315704345703e+00
-6.666667014360427856e-02 2.705069065093994141e+00
-6.000000238418579102e-01 1.956432104110717773e+00
-3.333333432674407959e-01 4.359160423278808594e+00
-5.333343744277954102e-01 1.655082225799560547e+00
-6.000000238418579102e-01 -7.127872943878173828e+00
-3.333333432674407959e-01 2.065768003463745117e+00
2.000000029802322388e-01 -2.179903268814086914e+00
1.333333402872085571e-01 2.188278198242187500e+00
5.333328247070312500e-01 -2.420999050140380859e+00
-3.333333432674407959e-01 4.619012832641601562e+00
1.333333402872085571e-01 -2.353031396865844727e+00
-4.000000059604644775e-01 1.760084033012390137e+00
-2.000000029802322388e-01 -3.094365358352661133e+00
3.333333432674407959e-01 2.407329320907592773e+00
6.666667014360427856e-02 -3.231402635574340820e+00
-4.666666686534881592e-01 1.989943385124206543e+00
-4.000000059604644775e-01 2.016117334365844727e+00
-9.333333373069763184e-01 -3.038895606994628906e+00
0.000000000000000000e+00 -2.030709743499755859e+00
2.000000000000000000e+00 -3.000437319278717041e-01
-6.000005006790161133e-01 1.583838939666748047e+00
2.666656374931335449e-01 -2.745360374450683594e+00
-8.666666746139526367e-01 -3.181832790374755859e+00
-1.999994963407516479e-01 2.209295749664306641e+00
-6.666666865348815918e-01 2.624829053878784180e+00
1.000000000000000000e+00 -1.545107007026672363e+00
4.000000059604644775e-01 2.460631847381591797e+00
4.333333373069763184e-01 3.784941673278808594e+00
-8.000000119209289551e-01 1.592798829078674316e+00
-6.666666865348815918e-01 2.069658517837524414e+00
2.000000029802322388e-01 2.529064893722534180e+00
-2.666666805744171143e-01 -2.636633396148681641e+00
-2.000000029802322388e-01 2.045739650726318359e+00
-5.666666626930236816e-01 -2.603605747222900391e+00


==> figures/data/p_r_ega/R-EGA_BE_ohio.dat <==
-2.000000029802322388e-01 -2.767216444015502930e+00
3.200000047683715820e+00 5.480987429618835449e-01
8.000000119209289551e-01 4.411725044250488281e+00
6.000000238418579102e-01 -1.991964697837829590e+00
6.000000238418579102e-01 -1.917868018150329590e+00
6.000000238418579102e-01 -1.465246558189392090e+00
4.000000059604644775e-01 2.884277343750000000e+00
2.000000029802322388e-01 2.396252393722534180e+00
3.200000047683715820e+00 -7.836731076240539551e-01
2.000000000000000000e+00 -6.179199367761611938e-02
4.000000059604644775e-01 -2.016906738281250000e+00
-8.000000119209289551e-01 2.842114210128784180e+00
-8.000000119209289551e-01 1.675488233566284180e+00
-6.000000238418579102e-01 -3.087280273437500000e+00
2.000000029802322388e-01 -2.349966526031494141e+00
1.000000000000000000e+00 -1.842163085937500000e+00
0.000000000000000000e+00 5.586194038391113281e+00
-6.000000238418579102e-01 2.204138278961181641e+00
-4.000000000000000000e+00 -5.607482790946960449e-01
-6.000000238418579102e-01 -5.051709175109863281e+00
-2.000000029802322388e-01 -5.653268337249755859e+00
-8.000000119209289551e-01 -3.070124864578247070e+00
-4.000000059604644775e-01 -2.962815761566162109e+00
6.000000238418579102e-01 -1.933122277259826660e+00
-4.000000059604644775e-01 1.791662573814392090e+00
-4.000000059604644775e-01 1.951713562011718750e+00
8.000000119209289551e-01 -1.231248497962951660e+00
4.000000059604644775e-01 3.792712450027465820e+00
8.000000119209289551e-01 5.889945983886718750e+00
6.000000238418579102e-01 -1.419696092605590820e+00
8.000000119209289551e-01 3.170507907867431641e+00
2.799999952316284180e+00 -9.842895269393920898e-01
-1.000000000000000000e+00 4.926086425781250000e+00
-6.000000238418579102e-01 1.173874473571777344e+01
-6.000000238418579102e-01 2.208972215652465820e+00
1.000000000000000000e+00 -1.067141771316528320e+00
2.599999904632568359e+00 -4.117950499057769775e-01
8.000000119209289551e-01 5.657882690429687500e+00
2.000000000000000000e+00 -5.806884765625000000e-01
1.799999952316284180e+00 -2.791534364223480225e-01
1.799999952316284180e+00 -2.039978057146072388e-01
2.000000029802322388e-01 -2.196258544921875000e+00
2.000000029802322388e-01 -1.832836866378784180e+00
-1.000000000000000000e+00 1.256384253501892090e+00
-1.000000000000000000e+00 1.068481445312500000e+00
-2.000000000000000000e+00 4.310790896415710449e-01
-2.000000000000000000e+00 4.734680056571960449e-01
-6.000000238418579102e-01 -3.993933200836181641e+00
-6.000000238418579102e-01 -3.779528856277465820e+00
-1.799999952316284180e+00 8.923279047012329102e-01
-2.400000095367431641e+00 -2.478637732565402985e-02
-4.199999809265136719e+00 -8.332611322402954102e-01
2.799999952316284180e+00 1.203124970197677612e-01
-1.000000000000000000e+00 1.267472863197326660e+00
-8.000000119209289551e-01 3.215702772140502930e+00
0.000000000000000000e+00 -2.970550537109375000e+00
-1.600000023841857910e+00 5.096710324287414551e-01
0.000000000000000000e+00 -2.039128065109252930e+00
2.000000000000000000e+00 -9.257964789867401123e-02
2.200000000000000000e+01 -4.946227967739105225e-01
-4.000000059604644775e-01 2.172537326812744141e+00
-8.000000119209289551e-01 2.838705539703369141e+00
0.000000000000000000e+00 -4.438787937164306641e+00
-4.000000059604644775e-01 5.804998874664306641e+00
4.000000059604644775e-01 -1.929113745689392090e+00
-4.000000059604644775e-01 -2.721673488616943359e+00
-2.000000029802322388e-01 -2.443859815597534180e+00
8.000000119209289551e-01 -2.080267429351806641e+00
0.000000000000000000e+00 -3.124444484710693359e+00
-1.000000000000000000e+00 2.069244384765625000e+00
-1.000000000000000000e+00 4.114431858062744141e+00
-8.000000119209289551e-01 -3.226745605468750000e+00
4.000000059604644775e-01 -1.681811571121215820e+00
2.000000029802322388e-01 6.438323974609375000e+00
8.000000119209289551e-01 3.696218967437744141e+00
6.000000238418579102e-01 -1.768512010574340820e+00
0.000000000000000000e+00 4.742498874664306641e+00
0.000000000000000000e+00 5.372927665710449219e+00
4.000000059604644775e-01 -2.347419738769531250e+00
-2.000000029802322388e-01 2.842489719390869141e+00
1.000000000000000000e+00 -1.982009887695312500e+00
-8.000000119209289551e-01 2.752174377441406250e+00
-4.000000059604644775e-01 2.189041137695312500e+00
-8.000000119209289551e-01 1.915048241615295410e+00
6.000000238418579102e-01 -3.057647705078125000e+00
6.000000238418579102e-01 -4.427102565765380859e+00
0.000000000000000000e+00 2.477652072906494141e+00
0.000000000000000000e+00 -2.797039747238159180e+00
-2.000000029802322388e-01 3.331866502761840820e+00
0.000000000000000000e+00 -2.750207424163818359e+00
-4.000000059604644775e-01 -2.912554979324340820e+00
-2.000000029802322388e-01 2.229669094085693359e+00
2.000000000000000000e+00 -7.062530517578125000e-01
1.799999952316284180e+00 -5.020996332168579102e-01
2.000000029802322388e-01 -2.416735887527465820e+00
1.600000023841857910e+00 -7.251006960868835449e-01
6.000000238418579102e-01 3.083255052566528320e+00
2.000000029802322388e-01 2.697146654129028320e+00
-2.200000047683715820e+00 8.677245974540710449e-01
-4.199999809265136719e+00 7.383483648300170898e-01
-3.200000047683715820e+00 2.374542206525802612e-01
-6.000000238418579102e-01 -2.732223510742187500e+00
-2.000000029802322388e-01 -6.092987060546875000e+00
8.000000119209289551e-01 -3.938818454742431641e+00
0.000000000000000000e+00 2.581506252288818359e+00
-4.000000059604644775e-01 4.864941596984863281e+00
-4.000000059604644775e-01 2.403158664703369141e+00
4.000000059604644775e-01 -2.333007812500000000e+00
0.000000000000000000e+00 3.333508253097534180e+00
2.799999952316284180e+00 -9.021179080009460449e-01
1.399999976158142090e+00 -8.549377322196960449e-01
8.000000119209289551e-01 -4.441323757171630859e+00
4.000000059604644775e-01 -2.335205078125000000e+00
-4.000000059604644775e-01 8.031652450561523438e+00
0.000000000000000000e+00 2.384021043777465820e+00
-4.000000059604644775e-01 1.627069115638732910e+00
6.000000238418579102e-01 2.604125976562500000e+00
-6.000000238418579102e-01 2.289419651031494141e+00
2.000000000000000000e+00 -9.274902194738388062e-02
-2.599999904632568359e+00 5.340057611465454102e-01
6.000000238418579102e-01 -2.944400072097778320e+00
2.000000029802322388e-01 -2.725155591964721680e+00
-2.000000029802322388e-01 5.095208644866943359e+00
-8.000000119209289551e-01 1.224197387695312500e+00
-4.000000059604644775e-01 -3.961401462554931641e+00
-6.000000238418579102e-01 -4.531317234039306641e+00
-6.000000238418579102e-01 -3.579193115234375000e+00
0.000000000000000000e+00 -6.828265190124511719e+00
-4.000000000000000000e+00 -6.681518554687500000e-01
-3.200000047683715820e+00 5.872253179550170898e-01
-8.000000119209289551e-01 -4.972287178039550781e+00
-6.000000238418579102e-01 -3.351361036300659180e+00
-6.000000238418579102e-01 2.790521144866943359e+00
-2.200000047683715820e+00 5.492828488349914551e-01
-8.000000119209289551e-01 -4.062909126281738281e+00
5.199999809265136719e+00 -1.053497344255447388e-01
4.400000095367431641e+00 1.835876405239105225e-01
5.400000095367431641e+00 1.761047393083572388e-01
6.800000190734863281e+00 -5.981155633926391602e-01
6.000000238418579102e-01 7.020913600921630859e+00
6.000000238418579102e-01 7.743917942047119141e+00
0.000000000000000000e+00 2.234240770339965820e+00
1.000000000000000000e+00 -3.563690185546875000e+00
-4.000000000000000000e+00 -5.538207888603210449e-01
0.000000000000000000e+00 -6.740463256835937500e+00
-6.000000238418579102e-01 2.110586643218994141e+00
1.000000000000000000e+00 -1.754408240318298340e+00
-6.000000238418579102e-01 4.392971992492675781e+00
-6.000000238418579102e-01 5.013494968414306641e+00
-1.000000000000000000e+00 1.152908325195312500e+01
-1.000000000000000000e+00 7.564758300781250000e+00
-4.000000059604644775e-01 -3.304850816726684570e+00
2.000000029802322388e-01 2.652377367019653320e+00
0.000000000000000000e+00 -3.872714281082153320e+00
-2.599999904632568359e+00 -4.518402218818664551e-01
-6.000000238418579102e-01 -3.950271606445312500e+00
1.000000000000000000e+00 -1.117730736732482910e+00
-2.000000029802322388e-01 1.934234619140625000e+00
0.000000000000000000e+00 2.096485853195190430e+00
-4.000000059604644775e-01 4.778303623199462891e+00
-3.999984860420227051e-01 1.635119676589965820e+00
6.000015139579772949e-01 4.701126098632812500e+00
7.999984622001647949e-01 6.170837402343750000e+00
2.599999904632568359e+00 -2.385009825229644775e-01
2.799999952316284180e+00 7.658889889717102051e-01
3.599999904632568359e+00 9.328079223632812500e-01
0.000000000000000000e+00 2.999606370925903320e+00
2.799999952316284180e+00 -8.459564447402954102e-01
1.000000000000000000e+00 -5.725912570953369141e+00
-1.000000000000000000e+00 1.364175438880920410e+00
0.000000000000000000e+00 4.533398628234863281e+00
-2.000000029802322388e-01 -3.266876220703125000e+00
-8.000000119209289551e-01 2.036187648773193359e+00
1.000000000000000000e+00 -2.033728122711181641e+00
2.000000029802322388e-01 -1.826470971107482910e+00
-2.000000029802322388e-01 -4.047750949859619141e+00
-8.000000119209289551e-01 3.800674438476562500e+00
4.000000059604644775e-01 5.266021728515625000e+00
-8.000000119209289551e-01 1.850506544113159180e+00
6.000000238418579102e-01 -2.925799608230590820e+00
-4.000000059604644775e-01 2.163794040679931641e+00
-8.000000119209289551e-01 3.222717285156250000e+00
-6.000000238418579102e-01 4.609420776367187500e+00
-8.000000119209289551e-01 -4.268567085266113281e+00
-2.000000029802322388e-01 -3.321926832199096680e+00
-2.000000029802322388e-01 -2.254261732101440430e+00
-1.400001525878906250e+00 6.697769165039062500e-01
2.400001525878906250e+00 -3.499938845634460449e-01
1.799998521804809570e+00 -5.879623293876647949e-01
4.000000000000000000e+00 5.025879144668579102e-01
3.000000000000000000e+00 7.391128540039062500e-01
2.000000029802322388e-01 5.469064235687255859e+00
0.000000000000000000e+00 3.592721462249755859e+00
-2.000000029802322388e-01 3.469540357589721680e+00
-8.000000119209289551e-01 1.339773535728454590e+00
2.000000029802322388e-01 -2.526599168777465820e+00
-4.000000059604644775e-01 -2.543926954269409180e+00
1.600000023841857910e+00 -4.664734005928039551e-01
1.600000023841857910e+00 -4.516693055629730225e-01
0.000000000000000000e+00 3.405032396316528320e+00
2.000000029802322388e-01 3.710470676422119141e+00
4.000000059604644775e-01 4.046338081359863281e+00
-6.000000238418579102e-01 -3.165289402008056641e+00
-4.000000059604644775e-01 -2.735726833343505859e+00
-2.000000029802322388e-01 1.921524047851562500e+00
-4.000000059604644775e-01 1.784878492355346680e+00
4.000000059604644775e-01 2.569548130035400391e+00
4.000000059604644775e-01 -2.093699693679809570e+00
-6.000000238418579102e-01 -4.694665431976318359e+00
-2.400000095367431641e+00 2.049072235822677612e-01
-4.000000000000000000e+00 -7.449340820312500000e-01
-6.000015139579772949e-01 -4.921768188476562500e+00
1.000000000000000000e+00 -1.860955834388732910e+00
4.000000059604644775e-01 -2.717721462249755859e+00
0.000000000000000000e+00 -3.214921474456787109e+00
0.000000000000000000e+00 -4.077093601226806641e+00
-2.000000029802322388e-01 -2.625256299972534180e+00
1.000000000000000000e+00 -2.992784023284912109e+00
1.600000023841857910e+00 -7.794143557548522949e-01
1.600000023841857910e+00 -6.692947149276733398e-01
2.000000029802322388e-01 2.562748670578002930e+00
-4.000000059604644775e-01 3.662475585937500000e+00
-4.000000059604644775e-01 1.637658715248107910e+00
2.200000047683715820e+00 -3.385253846645355225e-01
3.599999904632568359e+00 -3.031494021415710449e-01
3.799999952316284180e+00 5.720825120806694031e-02
0.000000000000000000e+00 2.052542209625244141e+00
8.000000119209289551e-01 -1.291070580482482910e+00
4.000000059604644775e-01 2.548254489898681641e+00
4.000000059604644775e-01 3.545220851898193359e+00
-4.000000059604644775e-01 2.200939893722534180e+00
0.000000000000000000e+00 -2.947839260101318359e+00
1.399999976158142090e+00 -9.534332156181335449e-01
6.000000238418579102e-01 -1.459652662277221680e+00
6.199999809265136719e+00 2.288207970559597015e-02
8.000000119209289551e-01 4.821020603179931641e+00
-4.000000059604644775e-01 3.392208814620971680e+00
-1.200000047683715820e+00 9.777679443359375000e-01
-1.000000000000000000e+00 9.340893745422363281e+00
0.000000000000000000e+00 -2.985119581222534180e+00
-2.000000029802322388e-01 -3.532150268554687500e+00
6.000000238418579102e-01 -1.716070532798767090e+00
-6.000000238418579102e-01 1.535144090652465820e+00
1.000000000000000000e+00 -1.148040771484375000e+00
8.000000119209289551e-01 3.375390529632568359e+00
-4.000000059604644775e-01 3.779309034347534180e+00
-6.000000238418579102e-01 -6.088738918304443359e+00
-8.000000119209289551e-01 1.440762281417846680e+00
0.000000000000000000e+00 2.253347873687744141e+00
-2.000000029802322388e-01 -2.935690402984619141e+00
2.000000029802322388e-01 3.335732936859130859e+00
3.400000095367431641e+00 -6.166931390762329102e-01
-2.400000095367431641e+00 -9.583739936351776123e-02
1.000000000000000000e+00 -2.336883544921875000e+00
0.000000000000000000e+00 -2.237744092941284180e+00
3.000000000000000000e+00 5.484985113143920898e-01
2.799999952316284180e+00 -1.507873553782701492e-02
2.000000000000000000e+00 -2.832885682582855225e-01
-1.200000047683715820e+00 9.992248415946960449e-01
-3.799999952316284180e+00 9.100829958915710449e-01
-7.000000000000000000e+00 8.323577642440795898e-01
-4.400000095367431641e+00 -9.045379757881164551e-01
0.000000000000000000e+00 1.142396259307861328e+01
2.000000029802322388e-01 2.685678005218505859e+00
6.000000238418579102e-01 1.065930747985839844e+01
0.000000000000000000e+00 5.368475437164306641e+00
2.000000029802322388e-01 -3.231811523437500000e+00
8.000000119209289551e-01 -2.033148288726806641e+00
1.000000000000000000e+00 -1.381616234779357910e+00
-8.000000119209289551e-01 -5.010360717773437500e+00
0.000000000000000000e+00 2.248754978179931641e+00
-5.000000000000000000e+00 -2.097137421369552612e-01
2.599999904632568359e+00 -5.699462816119194031e-02
2.400000095367431641e+00 -7.259521633386611938e-02
6.000000238418579102e-01 -7.831475734710693359e+00
-2.000000029802322388e-01 3.534127712249755859e+00
2.200000047683715820e+00 -2.464782744646072388e-01
4.000000000000000000e+00 7.988159060478210449e-01
-1.419999980926513672e+01 -9.377441406250000000e-01
2.000000029802322388e-01 3.474865674972534180e+00
-5.199999809265136719e+00 -8.194580078125000000e-01
-4.400000095367431641e+00 1.452941913157701492e-02
2.400000095367431641e+00 -4.637863039970397949e-01
6.000000238418579102e-01 -2.271293640136718750e+00
2.400000095367431641e+00 1.802688539028167725e-01
3.000000000000000000e+00 3.670196607708930969e-02
-2.000000029802322388e-01 3.483924865722656250e+00
-8.000000119209289551e-01 -4.694283962249755859e+00
-8.000000119209289551e-01 -3.748790025711059570e+00
-4.000000059604644775e-01 2.389393568038940430e+00
-2.000000029802322388e-01 -2.639198303222656250e+00
-4.000000059604644775e-01 2.121630907058715820e+00
-2.000000029802322388e-01 -2.505816698074340820e+00
2.000000000000000000e+00 -8.833099603652954102e-01
1.600000023841857910e+00 -6.591430902481079102e-01
8.000000119209289551e-01 -2.686328172683715820e+00
6.000000238418579102e-01 3.299609422683715820e+00
-1.200000047683715820e+00 8.744872808456420898e-01
-1.200000047683715820e+00 8.391631841659545898e-01
3.400000095367431641e+00 3.930709958076477051e-01
3.400000095367431641e+00 5.728027224540710449e-01
3.000000000000000000e+00 -7.058655023574829102e-01
-8.000000119209289551e-01 5.001715183258056641e+00
0.000000000000000000e+00 4.451947212219238281e+00
-8.000000119209289551e-01 1.495342969894409180e+00
2.000000029802322388e-01 -1.847186326980590820e+00
-3.200000047683715820e+00 3.217651247978210449e-01
8.000000119209289551e-01 -4.964843750000000000e+00
1.000000000000000000e+00 -7.309118747711181641e+00
-2.599999904632568359e+00 8.412414789199829102e-01
-2.200000047683715820e+00 6.858703494071960449e-01
-1.600000023841857910e+00 6.645355224609375000e-01
-6.000000238418579102e-01 1.564334154129028320e+00
6.000000238418579102e-01 7.236007690429687500e+00
1.000000000000000000e+00 -6.750124931335449219e+00
1.200000047683715820e+00 -9.928985834121704102e-01
-6.000000238418579102e-01 2.407067775726318359e+00
-2.000000029802322388e-01 -2.480370998382568359e+00
0.000000000000000000e+00 2.473059177398681641e+00
1.200000047683715820e+00 -8.827636837959289551e-01
-2.000000029802322388e-01 -8.461786270141601562e+00
-1.000000000000000000e+00 2.487539768218994141e+00
6.400000095367431641e+00 2.292022667825222015e-02
6.599999904632568359e+00 5.483703687787055969e-02
-2.200000047683715820e+00 2.299774140119552612e-01
4.000000059604644775e-01 1.313702392578125000e+01
1.000000000000000000e+00 -4.807696342468261719e+00
-2.000000029802322388e-01 2.498449802398681641e+00
-4.000000059604644775e-01 2.128167629241943359e+00
4.000000059604644775e-01 5.907834053039550781e+00
6.800000190734863281e+00 -9.958770871162414551e-01
0.000000000000000000e+00 7.537612915039062500e+00
6.000000238418579102e-01 5.723660469055175781e+00
2.000000029802322388e-01 5.980282783508300781e+00
-8.000000119209289551e-01 -1.076167583465576172e+01
8.000000119209289551e-01 2.860614061355590820e+00
-8.000000119209289551e-01 2.289630174636840820e+00
-2.000000029802322388e-01 -3.673715114593505859e+00
2.000000029802322388e-01 3.836086988449096680e+00
-8.000000119209289551e-01 -3.267175197601318359e+00
-8.000000119209289551e-01 4.123864650726318359e+00
-2.000000029802322388e-01 2.744412183761596680e+00
1.200000047683715820e+00 -8.716217279434204102e-01
2.000000029802322388e-01 -2.062802076339721680e+00
0.000000000000000000e+00 -3.163336277008056641e+00
-2.000000029802322388e-01 2.503121852874755859e+00
-8.000000119209289551e-01 3.847271680831909180e+00
-6.000000238418579102e-01 -4.329586982727050781e+00
-2.000000029802322388e-01 -2.360116481781005859e+00
-2.000000029802322388e-01 2.847125291824340820e+00
-8.000000119209289551e-01 2.093551635742187500e+00
4.000000059604644775e-01 -1.697961449623107910e+00
-1.000000000000000000e+00 3.820175170898437500e+00
6.000000238418579102e-01 -4.969152927398681641e+00
-6.000000238418579102e-01 2.085775852203369141e+00
8.000000119209289551e-01 -4.873068332672119141e+00
-2.000000029802322388e-01 -4.389535427093505859e+00
0.000000000000000000e+00 -2.587680101394653320e+00
1.799999952316284180e+00 -4.997009336948394775e-01
1.200000047683715820e+00 -9.481964111328125000e-01
2.000000029802322388e-01 4.436129570007324219e+00
-8.000000119209289551e-01 1.565740942955017090e+00
2.000000029802322388e-01 -3.495327711105346680e+00
3.200000047683715820e+00 -3.108123838901519775e-01
2.200000047683715820e+00 1.921966522932052612e-01
6.000000238418579102e-01 3.189446926116943359e+00
-2.799999952316284180e+00 3.099975585937500000e-01
-2.400000095367431641e+00 9.675140380859375000e-01
-1.799999952316284180e+00 7.510436773300170898e-01
2.000000029802322388e-01 -2.169251918792724609e+00
1.000000000000000000e+00 -1.614730834960937500e+00
-6.000000238418579102e-01 2.875982761383056641e+00
2.000000029802322388e-01 -2.627974033355712891e+00
-6.000000238418579102e-01 2.848237514495849609e+00
1.000000000000000000e+00 -1.324026465415954590e+00
1.200000047683715820e+00 -9.771178960800170898e-01
2.000000029802322388e-01 2.365338087081909180e+00
9.999984502792358398e-01 -1.152111768722534180e+00
7.999984622001647949e-01 4.166562080383300781e+00
2.000000029802322388e-01 3.118261814117431641e+00
2.000000029802322388e-01 2.645068407058715820e+00
3.200000047683715820e+00 -6.815307736396789551e-01
-2.000000029802322388e-01 7.694711208343505859e+00
4.000000059604644775e-01 -1.653131127357482910e+00
-4.000000059604644775e-01 2.998928785324096680e+00
-2.000000029802322388e-01 -2.280740261077880859e+00
-2.000000029802322388e-01 -2.718957424163818359e+00
2.400000095367431641e+00 3.066558837890625000e-01
-2.000000029802322388e-01 8.275057792663574219e+00
4.000000059604644775e-01 8.637362480163574219e+00
-6.000000238418579102e-01 -8.926226615905761719e+00
-8.000000119209289551e-01 1.271170020103454590e+00
-3.200000047683715820e+00 -6.632080078125000000e-01
-3.200001478195190430e+00 -2.811645567417144775e-01
0.000000000000000000e+00 -3.894503831863403320e+00
-8.000000119209289551e-01 -3.793081760406494141e+00
-8.000000119209289551e-01 -6.054725646972656250e+00
3.000001430511474609e+00 -3.571609556674957275e-01
3.400000095367431641e+00 -4.126846194267272949e-01
3.200000047683715820e+00 -7.888061404228210449e-01
0.000000000000000000e+00 2.083056688308715820e+00
-2.000000029802322388e-01 1.816082715988159180e+00
-2.000000029802322388e-01 -5.766919136047363281e+00
8.000000119209289551e-01 -1.950262427330017090e+00
8.000000119209289551e-01 -1.551287889480590820e+00
7.999984622001647949e-01 -3.193379163742065430e+00
4.000000059604644775e-01 5.197390556335449219e+00
2.000000029802322388e-01 7.354064941406250000e+00
8.000000119209289551e-01 -3.138305664062500000e+00
4.000000059604644775e-01 3.239584445953369141e+00
-4.000000059604644775e-01 2.598700046539306641e+00
2.000000029802322388e-01 8.311029434204101562e+00
1.000000000000000000e+00 -3.422448635101318359e+00
8.000000119209289551e-01 -5.122515678405761719e+00
2.000000029802322388e-01 4.970156669616699219e+00
0.000000000000000000e+00 3.286206007003784180e+00
4.000000059604644775e-01 4.382278442382812500e+00
6.000000238418579102e-01 -1.498861670494079590e+00
2.000000029802322388e-01 -1.087947082519531250e+01
2.000000029802322388e-01 5.325552463531494141e+00
4.000000059604644775e-01 -6.191637992858886719e+00
2.000000029802322388e-01 2.968933105468750000e+00
-1.200000047683715820e+00 8.411529660224914551e-01
-2.000000000000000000e+00 5.446472167968750000e-01
-2.000000029802322388e-01 -3.822274684906005859e+00
8.000000119209289551e-01 -1.875338792800903320e+00
4.000000059604644775e-01 2.657784938812255859e+00
2.000000029802322388e-01 -2.411202907562255859e+00
-6.000000238418579102e-01 1.418255567550659180e+00
6.000000238418579102e-01 -2.420263767242431641e+00
2.000000029802322388e-01 3.034106492996215820e+00
2.400000095367431641e+00 -8.947753906250000000e-01
4.000000059604644775e-01 -1.917663574218750000e+00
2.000000029802322388e-01 4.742108345031738281e+00
-2.000000029802322388e-01 -8.948257446289062500e+00
-1.000000000000000000e+00 4.895669460296630859e+00
-2.400000095367431641e+00 -1.803649961948394775e-01
-6.000000238418579102e-01 -3.704074144363403320e+00
-6.000000238418579102e-01 1.621688842773437500e+00
-1.399999976158142090e+00 8.255707025527954102e-01
-4.000000059604644775e-01 1.829769849777221680e+00
-2.799999952316284180e+00 -6.805725097656250000e-01
4.000000059604644775e-01 3.763638257980346680e+00
6.000000238418579102e-01 -2.787087917327880859e+00
-2.400000095367431641e+00 -3.529419004917144775e-01
-2.000001430511474609e+00 9.330749511718750000e-02
4.000000059604644775e-01 4.749726772308349609e+00
4.000000059604644775e-01 -2.747607469558715820e+00
-4.000000059604644775e-01 2.746325731277465820e+00
6.000000238418579102e-01 3.884722948074340820e+00
4.000000059604644775e-01 -2.173785448074340820e+00
0.000000000000000000e+00 4.338699340820312500e+00
-2.000000029802322388e-01 4.665020942687988281e+00
1.399999976158142090e+00 -6.916931271553039551e-01
8.000000119209289551e-01 -3.501696825027465820e+00
6.000000238418579102e-01 3.423953294754028320e+00
1.000000000000000000e+00 -2.552334547042846680e+00
-1.600000023841857910e+00 7.176666259765625000e-01
-1.600000023841857910e+00 6.861633062362670898e-01
6.000000238418579102e-01 5.414120674133300781e+00
1.000000000000000000e+00 -7.245474338531494141e+00
2.400000095367431641e+00 -9.421600103378295898e-01
8.000000119209289551e-01 -2.817794799804687500e+00
6.000000238418579102e-01 3.281631469726562500e+00
-4.000000059604644775e-01 2.586035251617431641e+00
-6.000000238418579102e-01 2.221179246902465820e+00
-2.000000029802322388e-01 -4.716027736663818359e+00
-2.000000029802322388e-01 1.896557569503784180e+00
-6.000000238418579102e-01 -4.816375732421875000e+00
4.000000059604644775e-01 3.028259277343750000e+00
2.000000029802322388e-01 -2.660315036773681641e+00
4.000000059604644775e-01 -9.966323852539062500e+00
-3.599999904632568359e+00 8.264953494071960449e-01
-4.000000059604644775e-01 -5.336218357086181641e+00
6.000000238418579102e-01 -6.141439914703369141e+00
-3.000000000000000000e+00 -2.023620605468750000e-01
-2.200000047683715820e+00 9.126769900321960449e-01
-2.000015228986740112e-01 -3.147863864898681641e+00
8.000000119209289551e-01 4.351533412933349609e+00
8.000015020370483398e-01 3.289321899414062500e+00
8.000000119209289551e-01 -4.239721775054931641e+00
-2.000000029802322388e-01 7.661630153656005859e+00
6.000000238418579102e-01 -8.449401855468750000e+00
8.000000119209289551e-01 5.773800849914550781e+00
4.000000059604644775e-01 2.740499973297119141e+00
1.799999952316284180e+00 -7.249206304550170898e-01
-8.000000119209289551e-01 2.085415601730346680e+00
4.000000059604644775e-01 -1.986865282058715820e+00
-6.000000238418579102e-01 8.563955307006835938e+00
-4.000000059604644775e-01 2.853552341461181641e+00
2.000000029802322388e-01 6.236944675445556641e+00
8.000000119209289551e-01 -1.422720313072204590e+00
1.000000000000000000e+00 -4.314065456390380859e+00
2.799999952316284180e+00 -7.730102539062500000e-01
-1.000000000000000000e+00 8.807714462280273438e+00
-6.000000238418579102e-01 -4.249823093414306641e+00
2.000000029802322388e-01 -2.389886379241943359e+00
-2.200000047683715820e+00 8.434478640556335449e-01
-8.000000119209289551e-01 2.983474731445312500e+00
0.000000000000000000e+00 2.271621704101562500e+00
2.000000029802322388e-01 -8.637265205383300781e+00
6.000000238418579102e-01 3.617321729660034180e+00
6.000000238418579102e-01 -6.211895942687988281e+00
4.000000059604644775e-01 -4.813143730163574219e+00
0.000000000000000000e+00 3.580697536468505859e+00
-1.799999952316284180e+00 4.949676394462585449e-01
4.000000059604644775e-01 -6.037905693054199219e+00
-2.000000029802322388e-01 -5.562054634094238281e+00
-8.000000119209289551e-01 1.443167090415954590e+00
-8.000000119209289551e-01 1.696972608566284180e+00
-4.000000059604644775e-01 2.609936475753784180e+00
1.200000047683715820e+00 -8.853729367256164551e-01
2.400000095367431641e+00 -9.083740115165710449e-01
-4.000000059604644775e-01 4.753323554992675781e+00
-2.000000029802322388e-01 4.245825290679931641e+00
0.000000000000000000e+00 -7.286501884460449219e+00
-2.000000029802322388e-01 2.753121852874755859e+00
2.000000029802322388e-01 2.816635131835937500e+00
-2.599999904632568359e+00 5.880340337753295898e-01
0.000000000000000000e+00 4.371881008148193359e+00
2.000000029802322388e-01 5.965035915374755859e+00
-4.000000059604644775e-01 -8.481771469116210938e+00
2.000000029802322388e-01 9.043207168579101562e+00
-1.000000000000000000e+00 1.220217943191528320e+00
-6.000000238418579102e-01 -3.023437500000000000e+00
-1.799999952316284180e+00 2.293914854526519775e-01
-1.600000023841857910e+00 5.004699826240539551e-01
-4.000000059604644775e-01 2.886267185211181641e+00
0.000000000000000000e+00 -2.203373670578002930e+00
1.000000000000000000e+00 -2.753985643386840820e+00
-4.000000059604644775e-01 1.608874559402465820e+00
-2.000000029802322388e-01 -3.693344116210937500e+00
-6.000000238418579102e-01 2.147186279296875000e+00
-8.000000119209289551e-01 2.311938524246215820e+00
6.000000238418579102e-01 -1.612146019935607910e+00
6.000000238418579102e-01 -2.884216308593750000e+00
-1.799999952316284180e+00 7.528716921806335449e-01
1.999984681606292725e-01 -2.159881591796875000e+00
-8.000000119209289551e-01 -3.275849819183349609e+00
-1.399999976158142090e+00 8.797928094863891602e-01
1.399999976158142090e+00 -8.740341067314147949e-01
2.400001525878906250e+00 -2.366683930158615112e-01
2.199998378753662109e+00 -4.057312011718750000e-01
1.999984681606292725e-01 3.009173631668090820e+00
-4.000000059604644775e-01 2.544453382492065430e+00
-6.000000238418579102e-01 2.390293836593627930e+00
-8.000000119209289551e-01 2.701304674148559570e+00
-2.000000029802322388e-01 -6.327416896820068359e+00
-4.000000059604644775e-01 3.281719923019409180e+00
4.000000059604644775e-01 -2.299713134765625000e+00
-6.000000238418579102e-01 -3.292791843414306641e+00
-6.000000238418579102e-01 1.477752685546875000e+00
6.000000238418579102e-01 -3.170074462890625000e+00
6.000000238418579102e-01 3.456556797027587891e+00
4.000000059604644775e-01 3.590564012527465820e+00
2.400001525878906250e+00 2.937133908271789551e-01
3.400000095367431641e+00 1.505371034145355225e-01
3.400000095367431641e+00 2.460906952619552612e-01
-4.400000095367431641e+00 -9.570312500000000000e-02
-8.000000119209289551e-01 8.036422729492187500e+00
6.000000238418579102e-01 3.406393527984619141e+00
2.000000029802322388e-01 2.808245897293090820e+00
-6.000000238418579102e-01 1.465112328529357910e+00
-6.000000238418579102e-01 4.470385551452636719e+00
8.000000119209289551e-01 -2.471050977706909180e+00
-2.000000029802322388e-01 -7.942889213562011719e+00
2.799999952316284180e+00 5.554901361465454102e-01
6.000000238418579102e-01 7.629425048828125000e+00
8.000000119209289551e-01 4.014999389648437500e+00
-1.000000000000000000e+00 5.305920600891113281e+00
6.000000238418579102e-01 3.197048902511596680e+00
-4.000000059604644775e-01 4.603370666503906250e+00
8.000000119209289551e-01 5.741183280944824219e+00
1.000000000000000000e+00 -4.537628173828125000e+00
-2.000000029802322388e-01 3.309555053710937500e+00
-6.000000238418579102e-01 3.949731349945068359e+00
-1.000000000000000000e+00 1.448960900306701660e+00
6.000000238418579102e-01 4.721064567565917969e+00
1.999984681606292725e-01 -4.091223239898681641e+00
2.000000000000000000e+00 -3.083923459053039551e-01
2.000030577182769775e-01 2.917217969894409180e+00
8.000000119209289551e-01 -1.377746582031250000e+00
1.399999976158142090e+00 -7.737686038017272949e-01
2.000000029802322388e-01 -2.274063110351562500e+00
0.000000000000000000e+00 2.526469469070434570e+00
0.000000000000000000e+00 -2.190927028656005859e+00
-2.000015228986740112e-01 2.569012403488159180e+00
1.999984681606292725e-01 2.705079555511474609e+00
2.400001525878906250e+00 2.166931182146072388e-01
3.400000095367431641e+00 -7.519302368164062500e-01
2.799999952316284180e+00 -6.776397824287414551e-01
5.199999809265136719e+00 -6.077682375907897949e-01
-2.000000029802322388e-01 -7.578649997711181641e+00
-8.000000119209289551e-01 4.165283203125000000e+00
-6.000000238418579102e-01 -3.993548631668090820e+00
-8.000000119209289551e-01 -3.124139308929443359e+00
-6.000000238418579102e-01 -2.925268650054931641e+00
2.000000029802322388e-01 -2.660354614257812500e+00
-1.800001502037048340e+00 7.683807611465454102e-01
-4.000000059604644775e-01 -6.325282096862792969e+00
-6.000000238418579102e-01 -3.573481798171997070e+00
-8.000000119209289551e-01 1.566184997558593750e+00
0.000000000000000000e+00 -2.465757846832275391e+00
0.000000000000000000e+00 -2.961729526519775391e+00
6.000000238418579102e-01 -1.450668334960937500e+00
2.000000029802322388e-01 4.217590332031250000e+00
2.400000095367431641e+00 -8.811035007238388062e-02
1.799999952316284180e+00 -7.938750982284545898e-01
-8.000000119209289551e-01 2.007717847824096680e+00
4.000000059604644775e-01 -2.143231153488159180e+00
-6.000000238418579102e-01 2.833367824554443359e+00
-2.000000029802322388e-01 -2.855816602706909180e+00
0.000000000000000000e+00 -2.734063625335693359e+00
1.600000023841857910e+00 -7.074890136718750000e-01
8.000000119209289551e-01 -1.982611060142517090e+00
-5.000000000000000000e+00 1.434936523437500000e-01
-1.000000000000000000e+00 1.398736596107482910e+00
-1.000000000000000000e+00 3.124417066574096680e+00
3.999984860420227051e-01 -3.654861450195312500e+00
-4.000000059604644775e-01 1.717123389244079590e+00
-6.000015139579772949e-01 -2.969542026519775391e+00
3.600001573562622070e+00 8.582748174667358398e-01
-1.800001502037048340e+00 7.075927853584289551e-01
6.000000238418579102e-01 7.774579048156738281e+00
8.000000119209289551e-01 -9.902822494506835938e+00
8.000000119209289551e-01 3.506390333175659180e+00
-8.000000119209289551e-01 1.286550879478454590e+00
4.400000095367431641e+00 3.955291807651519775e-01
-1.000000000000000000e+00 1.925772070884704590e+00
-8.000015020370483398e-01 -3.208258152008056641e+00
-1.999984681606292725e-01 -2.308308362960815430e+00
1.600000023841857910e+00 -6.191757321357727051e-01
4.000000059604644775e-01 2.784771680831909180e+00
4.000000059604644775e-01 5.863238334655761719e+00
-2.200000047683715820e+00 -6.614379584789276123e-02
-6.000000238418579102e-01 3.378283739089965820e+00
-8.000000119209289551e-01 -3.920025587081909180e+00
-8.000000119209289551e-01 6.492425441741943359e+00
-4.000000059604644775e-01 -3.873229980468750000e+00
-6.000000238418579102e-01 -4.520562648773193359e+00
-8.000000119209289551e-01 2.268573045730590820e+00
-2.000000029802322388e-01 3.040225267410278320e+00
-2.000000029802322388e-01 -3.859863281250000000e+00
0.000000000000000000e+00 4.163888454437255859e+00
1.000000000000000000e+00 -4.370907783508300781e+00
6.000000238418579102e-01 -7.281585693359375000e+00
-8.000000119209289551e-01 4.879712104797363281e+00
-2.000000029802322388e-01 -5.146145820617675781e+00
2.000000029802322388e-01 6.718966484069824219e+00
3.599999904632568359e+00 -4.711212217807769775e-01
1.799999952316284180e+00 -7.042236328125000000e-01
2.000000029802322388e-01 2.979827880859375000e+00
-9.600000381469726562e+00 8.245849981904029846e-03
2.000000029802322388e-01 -3.082995653152465820e+00
-4.599999904632568359e+00 -9.666687250137329102e-01
-1.000000000000000000e+00 2.350476026535034180e+00
-3.000000000000000000e+00 3.040038943290710449e-01
-3.200000047683715820e+00 2.883605957031250000e-01
-4.000000000000000000e+00 -8.389251828193664551e-01
4.000000059604644775e-01 -4.618469238281250000e+00
2.000000029802322388e-01 -4.526768684387207031e+00
2.000000029802322388e-01 -2.575146436691284180e+00
-4.000000059604644775e-01 1.816769361495971680e+00
-4.000000059604644775e-01 -4.698515415191650391e+00
-4.000000059604644775e-01 3.536792039871215820e+00
-4.000000059604644775e-01 2.218615770339965820e+00
-4.000000059604644775e-01 7.279089450836181641e+00
-1.000000000000000000e+00 1.635021924972534180e+00
4.000000059604644775e-01 -2.516821384429931641e+00
0.000000000000000000e+00 -3.809747219085693359e+00
-6.000000238418579102e-01 -3.565896511077880859e+00
-2.000000029802322388e-01 2.118127346038818359e+00
-6.000015139579772949e-01 1.449552893638610840e+00
-2.000015228986740112e-01 -2.420670986175537109e+00
-1.999984681606292725e-01 2.167025804519653320e+00
-2.000000029802322388e-01 -2.580867052078247070e+00
-9.999984502792358398e-01 2.042297363281250000e+00
0.000000000000000000e+00 2.574020385742187500e+00
-2.000000029802322388e-01 6.213940620422363281e+00
-4.000000059604644775e-01 -3.687521457672119141e+00
-1.000000000000000000e+00 2.275163173675537109e+00
-8.000000119209289551e-01 -3.596153259277343750e+00
0.000000000000000000e+00 -2.295459032058715820e+00
2.000000000000000000e+00 -4.615066647529602051e-01
-5.999984741210937500e-01 3.396081447601318359e+00
-8.000000119209289551e-01 1.917689561843872070e+00
4.000000059604644775e-01 -4.128096103668212891e+00
6.000000238418579102e-01 2.641001939773559570e+00
-2.000000029802322388e-01 3.771630764007568359e+00
-2.000000029802322388e-01 1.989105224609375000e+00
2.000000029802322388e-01 -1.844747900962829590e+00
4.000000059604644775e-01 -1.768814086914062500e+00
1.600000023841857910e+00 -9.801849126815795898e-01
-6.000000238418579102e-01 4.671661376953125000e+00
-2.000000029802322388e-01 -2.373983860015869141e+00
0.000000000000000000e+00 -3.945318698883056641e+00
2.799999952316284180e+00 7.988891750574111938e-02
-4.000000059604644775e-01 2.987744092941284180e+00
-6.000000238418579102e-01 2.811114549636840820e+00
0.000000000000000000e+00 3.281250000000000000e+00
8.000000119209289551e-01 -1.633848547935485840e+00
2.000000029802322388e-01 2.732604980468750000e+00
6.000000238418579102e-01 3.659355163574218750e+00
4.000000059604644775e-01 2.833271741867065430e+00
8.000015020370483398e-01 3.189852952957153320e+00
8.000000119209289551e-01 -6.097634792327880859e+00
-2.599999904632568359e+00 -3.900939822196960449e-01
-2.599999904632568359e+00 5.540038943290710449e-01
-1.000000000000000000e+00 2.613287448883056641e+00
0.000000000000000000e+00 -2.301123142242431641e+00
1.000000000000000000e+00 -3.264743089675903320e+00
-4.000000059604644775e-01 -4.561019897460937500e+00
4.000000059604644775e-01 -4.800192356109619141e+00
-4.000000059604644775e-01 -3.214141845703125000e+00
-4.000000059604644775e-01 -3.642532348632812500e+00
-4.000000059604644775e-01 7.857701301574707031e+00
-2.000000029802322388e-01 -6.522048950195312500e+00
-4.000000059604644775e-01 4.807931423187255859e+00
-8.000000119209289551e-01 -3.131103515625000000e+00
-2.400002956390380859e+00 2.766479551792144775e-01
-7.999984622001647949e-01 -4.209992885589599609e+00
-8.000000119209289551e-01 2.963993787765502930e+00
-8.000000119209289551e-01 -5.247508049011230469e+00
8.000000119209289551e-01 -1.281805396080017090e+00
-8.000000119209289551e-01 1.261309862136840820e+00
-4.000000059604644775e-01 1.774078369140625000e+00
1.999998450279235840e+00 -7.839508354663848877e-02
2.400001525878906250e+00 1.355407685041427612e-01
8.000000119209289551e-01 3.453689575195312500e+00
0.000000000000000000e+00 2.616137742996215820e+00
1.000000000000000000e+00 -3.030792236328125000e+00
0.000000000000000000e+00 4.445635795593261719e+00
6.000000238418579102e-01 -2.535693407058715820e+00
6.000000238418579102e-01 3.902136325836181641e+00
2.200000047683715820e+00 -5.918548703193664551e-01
4.000000059604644775e-01 4.386630058288574219e+00
2.000000029802322388e-01 -7.390414237976074219e+00
-2.000000029802322388e-01 3.302459716796875000e+00
-2.000000029802322388e-01 -3.842855930328369141e+00
0.000000000000000000e+00 4.806805610656738281e+00
4.000000059604644775e-01 -4.363922119140625000e+00
-1.000000000000000000e+00 1.277065992355346680e+00
-4.000000059604644775e-01 3.011386156082153320e+00
8.000000119209289551e-01 -2.427621364593505859e+00
-2.000000029802322388e-01 -2.434228420257568359e+00
0.000000000000000000e+00 -2.039602756500244141e+00
-2.000000029802322388e-01 2.081088304519653320e+00
2.000000029802322388e-01 -2.277050733566284180e+00
-2.000000029802322388e-01 -2.211193799972534180e+00
-2.000000029802322388e-01 2.104983568191528320e+00
2.000000029802322388e-01 -3.305087327957153320e+00
-4.000000059604644775e-01 3.121524095535278320e+00
6.000000238418579102e-01 -1.874108910560607910e+00
-1.000000000000000000e+00 1.466839551925659180e+00
0.000000000000000000e+00 3.732101440429687500e+00
-4.000000059604644775e-01 2.426944017410278320e+00
8.000000119209289551e-01 -6.042809963226318359e+00
-2.000000029802322388e-01 2.332165479660034180e+00
1.999984681606292725e-01 -1.825451612472534180e+00
6.000000238418579102e-01 -2.579023838043212891e+00
0.000000000000000000e+00 2.106947422027587891e+00
6.000000238418579102e-01 3.079592943191528320e+00
3.799999952316284180e+00 2.103042602539062500e-01
2.000000029802322388e-01 -6.903649806976318359e+00
-2.000000029802322388e-01 1.957916259765625000e+00
-2.000000029802322388e-01 2.273345947265625000e+00
1.000000000000000000e+00 -2.927795410156250000e+00
-2.599999904632568359e+00 8.475219607353210449e-01
-2.200000047683715820e+00 3.408691287040710449e-01
-4.000000059604644775e-01 3.191450595855712891e+00
-1.000000000000000000e+00 1.178681969642639160e+00
-8.000000119209289551e-01 4.143801689147949219e+00
8.000015020370483398e-01 -1.684350609779357910e+00
3.400001525878906250e+00 5.535827875137329102e-01
3.000000000000000000e+00 4.576675295829772949e-01
4.000000059604644775e-01 1.094746398925781250e+01
2.000000029802322388e-01 5.422101020812988281e+00
4.000000059604644775e-01 -7.137533664703369141e+00
0.000000000000000000e+00 -3.490951538085937500e+00
-3.999984860420227051e-01 7.435897827148437500e+00
4.000000000000000000e+00 -5.385467410087585449e-01
3.599999904632568359e+00 9.082031250000000000e-01
2.799999952316284180e+00 -5.371154546737670898e-01
0.000000000000000000e+00 4.202063083648681641e+00
6.000000238418579102e-01 -2.348376512527465820e+00
8.000000119209289551e-01 5.702642917633056641e+00
0.000000000000000000e+00 -2.515029907226562500e+00
-4.000000059604644775e-01 -2.661871433258056641e+00
2.000000000000000000e+00 -1.289733946323394775e-01
1.000000000000000000e+00 -2.570724487304687500e+00
8.000000119209289551e-01 -6.107110500335693359e+00
4.000000059604644775e-01 2.911218166351318359e+00
-8.000000119209289551e-01 1.946997046470642090e+00
2.000000000000000000e+00 -9.488769769668579102e-01
8.000000119209289551e-01 -3.236157178878784180e+00
2.000000029802322388e-01 -6.037292480468750000e+00
4.000000059604644775e-01 2.655157566070556641e+00
-8.000000119209289551e-01 2.458392381668090820e+00
4.000000059604644775e-01 3.268853664398193359e+00
2.000000029802322388e-01 5.214056491851806641e+00
8.000000119209289551e-01 4.216156005859375000e+00
6.000000238418579102e-01 3.759143114089965820e+00
4.000000059604644775e-01 -1.689508080482482910e+00
-5.000000000000000000e+00 -5.887085199356079102e-01
-3.400000095367431641e+00 -8.887512087821960449e-01
2.599999904632568359e+00 -1.725952178239822388e-01
-8.000000119209289551e-01 -1.074418354034423828e+01
-4.000000059604644775e-01 -4.198327541351318359e+00
-2.000000029802322388e-01 3.064706325531005859e+00
6.000000238418579102e-01 -1.484814405441284180e+00
2.000000029802322388e-01 5.227456569671630859e+00
-2.000000029802322388e-01 3.528399705886840820e+00
-2.200000047683715820e+00 9.664551019668579102e-01
-2.000000000000000000e+00 3.600097596645355225e-01
-6.000000238418579102e-01 -4.189239501953125000e+00
-8.000000119209289551e-01 -3.985436916351318359e+00
-6.000000238418579102e-01 1.518798828125000000e+00
-2.000000029802322388e-01 -3.868130445480346680e+00
-8.000000119209289551e-01 2.991439819335937500e+00
-2.000000029802322388e-01 -2.678897142410278320e+00
-2.799999952316284180e+00 -3.338928148150444031e-02
4.000000059604644775e-01 -2.011627197265625000e+00
0.000000000000000000e+00 3.913217067718505859e+00
-6.000000238418579102e-01 -7.547497749328613281e+00
6.000000238418579102e-01 1.200820636749267578e+01
8.000000119209289551e-01 -2.821234226226806641e+00
1.000000000000000000e+00 -1.073284864425659180e+00
4.000015258789062500e-01 -2.742181301116943359e+00
-4.000000059604644775e-01 5.464148044586181641e+00
-1.000000000000000000e+00 2.316363573074340820e+00
2.599999904632568359e+00 -6.706741452217102051e-01
3.200001478195190430e+00 -4.912490844726562500e-01
8.000000119209289551e-01 -9.094120979309082031e+00
8.000000119209289551e-01 3.653550624847412109e+00
-8.000000119209289551e-01 -2.887936353683471680e+00
1.799999952316284180e+00 -2.725768983364105225e-01
2.000000029802322388e-01 3.538325548171997070e+00
-8.000000119209289551e-01 4.920623779296875000e+00
6.000000238418579102e-01 -1.666845679283142090e+00
3.599999904632568359e+00 6.575073003768920898e-01
-6.000000238418579102e-01 2.028579711914062500e+00
4.000000059604644775e-01 4.816164970397949219e+00
6.000000238418579102e-01 -2.654617309570312500e+00
8.000000119209289551e-01 -1.506918311119079590e+00
4.000000059604644775e-01 2.579791307449340820e+00
-2.200000047683715820e+00 6.720336675643920898e-01
-3.000000000000000000e+00 2.814300656318664551e-01
8.000000119209289551e-01 4.762771606445312500e+00
1.000000000000000000e+00 -7.525485038757324219e+00
-8.000000119209289551e-01 8.035013198852539062e+00
-6.000000238418579102e-01 -3.096209764480590820e+00
-6.000000238418579102e-01 5.262826442718505859e+00
-4.000000059604644775e-01 1.935641527175903320e+00
-4.000000059604644775e-01 -3.536480665206909180e+00
0.000000000000000000e+00 -2.049767971038818359e+00
-6.000000238418579102e-01 3.610348463058471680e+00
-2.000000029802322388e-01 -3.729705810546875000e+00
6.000000238418579102e-01 -1.684048414230346680e+00
0.000000000000000000e+00 9.125009536743164062e+00
1.000000000000000000e+00 -2.692691087722778320e+00
1.000000000000000000e+00 -3.499383449554443359e+00
2.200000047683715820e+00 -5.530883669853210449e-01
3.000000000000000000e+00 6.464294195175170898e-01
4.000000059604644775e-01 7.865979194641113281e+00
2.000000029802322388e-01 -1.834899902343750000e+00
8.000000119209289551e-01 -1.401513695716857910e+00
8.000000119209289551e-01 -4.251858711242675781e+00
4.000000059604644775e-01 -4.150891304016113281e+00
4.000000059604644775e-01 2.747650146484375000e+00
1.399999976158142090e+00 -9.115508794784545898e-01
-4.000000059604644775e-01 2.537384033203125000e+00
6.000000238418579102e-01 2.808734178543090820e+00
-2.000000029802322388e-01 -3.840173244476318359e+00
2.000000029802322388e-01 3.526965379714965820e+00
-3.799999952316284180e+00 -7.853881716728210449e-01
-2.400000095367431641e+00 1.101837158203125000e-01
-4.000000059604644775e-01 -2.791491746902465820e+00
2.199998378753662109e+00 -2.325759828090667725e-01
6.000001430511474609e+00 8.432830572128295898e-01
2.000000000000000000e+00 -9.605560302734375000e-01
6.000000238418579102e-01 1.657078170776367188e+01
4.000000059604644775e-01 3.449859619140625000e+00
8.000000119209289551e-01 -2.237869262695312500e+00
4.000000059604644775e-01 -1.747668504714965820e+00
2.799999952316284180e+00 -5.429717898368835449e-01
0.000000000000000000e+00 2.113052368164062500e+00
4.000000059604644775e-01 -3.382205247879028320e+00
2.000000029802322388e-01 -6.335986137390136719e+00
-4.000000059604644775e-01 -3.781179904937744141e+00
-6.000000238418579102e-01 2.526760816574096680e+00
-3.000000000000000000e+00 1.573364287614822388e-01
-2.599999904632568359e+00 -1.062561050057411194e-01
-2.400000095367431641e+00 -6.672362983226776123e-02
-2.000000029802322388e-01 -2.906880140304565430e+00
-3.999984860420227051e-01 -2.830932617187500000e+00
4.000000059604644775e-01 -1.686445593833923340e+00
8.000000119209289551e-01 3.529208421707153320e+00
4.000000059604644775e-01 -1.662593126296997070e+00
8.000000119209289551e-01 -3.496002197265625000e+00
-2.000015228986740112e-01 3.413621425628662109e+00
4.000015258789062500e-01 -1.679208397865295410e+00
1.400001525878906250e+00 -9.043319821357727051e-01
1.999984681606292725e-01 2.445109605789184570e+00
-6.000000238418579102e-01 2.465164184570312500e+00
-2.000000000000000000e+00 9.857543706893920898e-01
-2.000000029802322388e-01 -3.286065578460693359e+00
3.799999952316284180e+00 -6.556030511856079102e-01
6.000000238418579102e-01 -4.323437690734863281e+00
-2.000000029802322388e-01 1.864364624023437500e+00
-2.000000029802322388e-01 1.670371055603027344e+01
0.000000000000000000e+00 2.203112840652465820e+00
0.000000000000000000e+00 -7.886639595031738281e+00
0.000000000000000000e+00 2.088738918304443359e+00
4.800000190734863281e+00 2.141021788120269775e-01
4.000000059604644775e-01 -2.038021802902221680e+00
8.000000119209289551e-01 -2.578305006027221680e+00
0.000000000000000000e+00 2.131512403488159180e+00
3.200000047683715820e+00 7.076110690832138062e-02
3.799999952316284180e+00 4.065948426723480225e-01
-4.000000059604644775e-01 3.615283250808715820e+00
0.000000000000000000e+00 2.588134765625000000e+00
2.000000029802322388e-01 3.908209323883056641e+00
0.000000000000000000e+00 7.394396781921386719e+00
1.000000000000000000e+00 -1.589849829673767090e+00
-1.600000023841857910e+00 6.008850336074829102e-01
-2.000000029802322388e-01 -3.749023437500000000e+00
0.000000000000000000e+00 -2.306439161300659180e+00
-4.000000059604644775e-01 -6.276794433593750000e+00
4.000000059604644775e-01 6.824414253234863281e+00
1.000000000000000000e+00 -1.550671339035034180e+00
-8.000000119209289551e-01 1.390094041824340820e+00
6.000000238418579102e-01 -4.276202201843261719e+00
-2.400000095367431641e+00 3.891021609306335449e-01
8.000000119209289551e-01 3.782711744308471680e+00
-4.000000059604644775e-01 -5.077877998352050781e+00
-6.000000238418579102e-01 1.743524193763732910e+00
4.000000059604644775e-01 -3.477328538894653320e+00
-6.000000238418579102e-01 2.360212802886962891e+00
-2.000000029802322388e-01 3.181556701660156250e+00
-4.000000059604644775e-01 -2.726983547210693359e+00
2.000000029802322388e-01 -2.375732421875000000e+00
8.000000119209289551e-01 6.496594429016113281e+00
6.000000238418579102e-01 5.072317600250244141e+00
8.000000119209289551e-01 -1.735171556472778320e+00
3.000000000000000000e+00 -4.014892578125000000e-01
0.000000000000000000e+00 4.685482978820800781e+00
-6.000000238418579102e-01 -3.079278469085693359e+00
-4.000000059604644775e-01 -7.124427795410156250e+00
-8.000000119209289551e-01 6.114001274108886719e+00
-1.200000047683715820e+00 8.174057006835937500e-01
-6.000015139579772949e-01 -3.014218091964721680e+00
-2.599999904632568359e+00 -1.134292632341384888e-01
2.599998474121093750e+00 2.187881469726562500e-01
3.999984860420227051e-01 4.058009147644042969e+00
3.800001621246337891e+00 9.038513302803039551e-01
-8.000000119209289551e-01 9.279505729675292969e+00
-8.000000119209289551e-01 8.747940063476562500e+00
-6.000000238418579102e-01 -6.452667236328125000e+00
6.000000238418579102e-01 -3.045953273773193359e+00
6.000000238418579102e-01 -2.521371364593505859e+00
0.000000000000000000e+00 2.414456129074096680e+00
8.000000119209289551e-01 -2.151980638504028320e+00
2.000000029802322388e-01 3.469143629074096680e+00
-6.000000238418579102e-01 3.713797092437744141e+00
2.200000047683715820e+00 -3.084686398506164551e-01
2.200000047683715820e+00 -5.356109738349914551e-01
-6.000000238418579102e-01 1.091204261779785156e+01
-6.000000238418579102e-01 3.843682765960693359e+00
-1.000000000000000000e+00 2.327722072601318359e+00
0.000000000000000000e+00 -3.036636352539062500e+00
-6.000000238418579102e-01 -3.060379028320312500e+00
0.000000000000000000e+00 -4.638125419616699219e+00
-6.000000238418579102e-01 1.429980516433715820e+00
-6.000000238418579102e-01 -3.188354492187500000e+00
-6.000000238418579102e-01 2.582702636718750000e+00
7.999984622001647949e-01 -1.433068871498107910e+00
2.000000029802322388e-01 -2.253785610198974609e+00
-8.000000119209289551e-01 1.779682874679565430e+00
0.000000000000000000e+00 2.280044555664062500e+00
2.000000029802322388e-01 -5.271162509918212891e+00
-6.000015139579772949e-01 1.966059923171997070e+00
1.800001502037048340e+00 -6.105591058731079102e-01
-5.999984741210937500e-01 2.108168125152587891e+00
-8.000015020370483398e-01 3.818496704101562500e+00
-7.999984622001647949e-01 1.464111328125000000e+00
-4.000000059604644775e-01 1.526428699493408203e+01
0.000000000000000000e+00 -2.465600490570068359e+00
1.600000023841857910e+00 -7.219344973564147949e-01
1.000000000000000000e+00 -1.091040015220642090e+00
4.000000059604644775e-01 4.642596244812011719e+00
0.000000000000000000e+00 5.968884468078613281e+00
-8.000000119209289551e-01 -5.257714748382568359e+00
-2.599999904632568359e+00 7.821380496025085449e-01
-2.599999904632568359e+00 6.013946533203125000e-01
-7.999984622001647949e-01 -3.605309963226318359e+00
2.599999904632568359e+00 -2.808456420898437500e-01
2.599999904632568359e+00 2.267440855503082275e-01
0.000000000000000000e+00 3.827864170074462891e+00
0.000000000000000000e+00 2.794650316238403320e+00
-2.000000029802322388e-01 3.583850145339965820e+00
0.000000000000000000e+00 -2.089175462722778320e+00
0.000000000000000000e+00 3.075972080230712891e+00
-4.000000059604644775e-01 -2.537796020507812500e+00
-2.000000029802322388e-01 1.816113233566284180e+00
2.799999952316284180e+00 -6.458557248115539551e-01
6.000000238418579102e-01 5.651772975921630859e+00
4.000000059604644775e-01 4.737908840179443359e+00
-8.000000119209289551e-01 1.694241285324096680e+00
-1.200000047683715820e+00 8.770507574081420898e-01
-4.000000059604644775e-01 5.341134548187255859e+00
2.000000029802322388e-01 -2.178890943527221680e+00
0.000000000000000000e+00 4.481997489929199219e+00
4.000000059604644775e-01 -2.208663940429687500e+00
4.000000059604644775e-01 -1.737301588058471680e+00
1.000000000000000000e+00 -1.846716284751892090e+00
8.000000119209289551e-01 -1.348126173019409180e+00
8.000000119209289551e-01 -1.864297509193420410e+00
-2.000000029802322388e-01 3.044516086578369141e+00
-2.000000029802322388e-01 2.365640163421630859e+00
4.000000059604644775e-01 -1.725091576576232910e+00
2.599999904632568359e+00 -9.818207025527954102e-01
1.180000019073486328e+01 1.692504808306694031e-02
2.000000029802322388e-01 9.228338241577148438e+00
-4.000000059604644775e-01 2.811361789703369141e+00
-2.200000047683715820e+00 -1.261108368635177612e-01
-8.000000119209289551e-01 -6.660552978515625000e+00
8.000000119209289551e-01 -1.353495836257934570e+00
-8.000015020370483398e-01 1.617634534835815430e+00
-6.000000238418579102e-01 2.581570386886596680e+00
-2.000000029802322388e-01 2.451495409011840820e+00
0.000000000000000000e+00 -2.751670837402343750e+00
3.200001478195190430e+00 1.058029159903526306e-01
3.000000000000000000e+00 6.520813107490539551e-01
2.000000029802322388e-01 4.964959621429443359e+00
6.000000238418579102e-01 5.905694484710693359e+00
8.000000119209289551e-01 3.216125488281250000e+00
-6.000000238418579102e-01 -3.155517578125000000e+00
-2.000000029802322388e-01 -2.457037448883056641e+00
-7.999984622001647949e-01 1.280296325683593750e+00
-8.000000119209289551e-01 -3.246380567550659180e+00
1.000000000000000000e+00 -2.926107883453369141e+00
2.000000000000000000e+00 -6.574341058731079102e-01
4.800000190734863281e+00 -5.313598513603210449e-01
0.000000000000000000e+00 3.918193101882934570e+00
8.000000119209289551e-01 1.248546791076660156e+01
6.000000238418579102e-01 8.001711845397949219e+00
4.000000059604644775e-01 -4.192559719085693359e+00
-2.000000029802322388e-01 -2.597366333007812500e+00
3.200001478195190430e+00 -8.083084225654602051e-01
4.800000190734863281e+00 7.019577026367187500e-01
5.199999809265136719e+00 1.469635069370269775e-01
3.200000047683715820e+00 9.941040277481079102e-01
-8.000000119209289551e-01 1.469689965248107910e+00
-9.000000000000000000e+00 -3.697509691119194031e-02
-3.200001478195190430e+00 -9.136352539062500000e-01
-1.000000000000000000e+00 2.221295118331909180e+00
2.000001430511474609e+00 -1.853637769818305969e-02
8.000000119209289551e-01 3.522840976715087891e+00
4.000000059604644775e-01 6.931533813476562500e+00
8.000000119209289551e-01 3.063327074050903320e+00
1.399999976158142090e+00 -7.589203119277954102e-01
-2.000000029802322388e-01 2.190741062164306641e+00
-2.400000095367431641e+00 4.705810546875000000e-01
-2.400000095367431641e+00 7.353118658065795898e-01
-2.599999904632568359e+00 -3.498657345771789551e-01
3.400000095367431641e+00 -2.872650027275085449e-01
1.600000023841857910e+00 -9.421874880790710449e-01
4.000000059604644775e-01 -2.537054538726806641e+00
-1.799999952316284180e+00 3.901489377021789551e-01
-2.000000029802322388e-01 2.606469631195068359e+00
-4.000000059604644775e-01 -2.572018384933471680e+00
-6.000015139579772949e-01 1.969989061355590820e+00
-4.000000059604644775e-01 -4.048202514648437500e+00
0.000000000000000000e+00 3.716744899749755859e+00
-6.000000238418579102e-01 1.854618787765502930e+00
2.599999904632568359e+00 4.229308962821960449e-01
3.200000047683715820e+00 -9.305755496025085449e-01
3.000000000000000000e+00 -4.600036740303039551e-01
2.400000095367431641e+00 -3.045272827148437500e-01
3.200001478195190430e+00 -7.534332573413848877e-02
4.000000059604644775e-01 7.345526218414306641e+00
1.000000000000000000e+00 -5.243859767913818359e+00
-2.000000029802322388e-01 -7.286346435546875000e+00
-2.000000029802322388e-01 -3.870645046234130859e+00
-2.599999904632568359e+00 4.481933712959289551e-01
1.000000000000000000e+00 -1.388922095298767090e+00
-1.000000000000000000e+00 2.634067726135253906e+01
-2.200000047683715820e+00 4.042053222656250000e-02
-2.799999952316284180e+00 -3.868347108364105225e-01
-5.999984741210937500e-01 -5.187300205230712891e+00
3.799999952316284180e+00 -1.122283935546875000e-01
-3.000000000000000000e+00 -5.941864252090454102e-01
2.000000029802322388e-01 8.521471977233886719e+00
2.000000029802322388e-01 3.382815599441528320e+00
4.000000059604644775e-01 -1.043115520477294922e+01
2.000000029802322388e-01 3.815469264984130859e+00
0.000000000000000000e+00 -6.332934379577636719e+00
-1.200000047683715820e+00 9.794494509696960449e-01
2.000000029802322388e-01 -2.147857666015625000e+00
8.000000119209289551e-01 -1.349835157394409180e+00
1.000000000000000000e+00 -3.308221340179443359e+00
1.000000000000000000e+00 -3.803833007812500000e+00
1.000000000000000000e+00 -1.715826392173767090e+00
-1.600000023841857910e+00 8.464050292968750000e-01
-1.799999952316284180e+00 7.541168332099914551e-01
-3.200000047683715820e+00 3.477111756801605225e-01
-2.000000000000000000e+00 7.565734982490539551e-01
-8.000000119209289551e-01 -5.007534980773925781e+00
2.600001573562622070e+00 -3.428604006767272949e-01
2.799999952316284180e+00 -3.555145114660263062e-02
2.799998521804809570e+00 -3.296890258789062500e-01
4.000000059604644775e-01 3.410653591156005859e+00
0.000000000000000000e+00 -3.142898559570312500e+00
2.000000029802322388e-01 -2.089907884597778320e+00
0.000000000000000000e+00 2.651907444000244141e+00
3.799999952316284180e+00 4.567901492118835449e-01
6.000000238418579102e-01 5.055621147155761719e+00
8.000000119209289551e-01 9.366803169250488281e+00
6.000000238418579102e-01 -8.400219917297363281e+00
1.000000000000000000e+00 -3.359545946121215820e+00
1.799999952316284180e+00 -5.507141351699829102e-01
0.000000000000000000e+00 2.500567674636840820e+00
-6.000000238418579102e-01 1.879290819168090820e+00
0.000000000000000000e+00 3.436560153961181641e+00
2.000000029802322388e-01 -2.778118848800659180e+00
-8.000000119209289551e-01 2.408416748046875000e+00
-4.000000059604644775e-01 -2.453027248382568359e+00
-2.000000029802322388e-01 2.239721775054931641e+00
-4.000000059604644775e-01 -2.981076002120971680e+00
6.000000238418579102e-01 3.937158107757568359e+00
8.000000119209289551e-01 -4.388009548187255859e+00
8.000000119209289551e-01 -2.730374097824096680e+00
4.000000059604644775e-01 3.782904148101806641e+00
-1.000000000000000000e+00 6.384167671203613281e+00
-8.000000119209289551e-01 -3.952294826507568359e+00
-4.000000059604644775e-01 -2.719641208648681641e+00
-4.000000059604644775e-01 -3.035994052886962891e+00
-6.000000238418579102e-01 1.961068749427795410e+00
2.000000029802322388e-01 -2.806410312652587891e+00
6.000000238418579102e-01 -2.376328945159912109e+00
6.000000238418579102e-01 3.529235839843750000e+00
2.000000029802322388e-01 -2.321975708007812500e+00
3.000000000000000000e+00 -3.032226487994194031e-02
-1.600000023841857910e+00 6.774841547012329102e-01
-1.000000000000000000e+00 4.241577148437500000e+00
-4.000000059604644775e-01 -3.276772975921630859e+00
-4.000000059604644775e-01 4.335150241851806641e+00
-2.000000029802322388e-01 5.965212821960449219e+00
-2.000000029802322388e-01 -7.215155124664306641e+00
-1.200000047683715820e+00 8.385375738143920898e-01
-8.000000119209289551e-01 4.245684623718261719e+00
0.000000000000000000e+00 2.543298244476318359e+00
1.000000000000000000e+00 -2.512637376785278320e+00
2.000000029802322388e-01 3.521029710769653320e+00
4.000000059604644775e-01 2.767126560211181641e+00
1.399999976158142090e+00 -9.153259396553039551e-01
-4.000000059604644775e-01 7.814980983734130859e+00
-6.000000238418579102e-01 -8.061914443969726562e+00
-4.000000059604644775e-01 2.810995578765869141e+00
-6.000000238418579102e-01 4.486419677734375000e+00
-6.000000238418579102e-01 -4.782113552093505859e+00
-8.000000119209289551e-01 -4.817996025085449219e+00
-2.200000047683715820e+00 7.976684570312500000e-01
-4.000000059604644775e-01 -3.814544677734375000e+00
3.999984860420227051e-01 3.977882385253906250e+00
8.000000119209289551e-01 -2.379104614257812500e+00
2.400000095367431641e+00 8.474578708410263062e-02
2.400000095367431641e+00 3.088119626045227051e-01
-2.000000029802322388e-01 8.404825210571289062e+00
4.000000059604644775e-01 4.155084133148193359e+00
6.000000238418579102e-01 -4.394305229187011719e+00
4.000000059604644775e-01 -2.058227539062500000e+00
4.000000059604644775e-01 -1.811114549636840820e+00
-1.600000023841857910e+00 7.889862060546875000e-01
0.000000000000000000e+00 -5.130715847015380859e+00
-6.000000238418579102e-01 1.426110863685607910e+00
-2.000000029802322388e-01 5.506014823913574219e+00
-8.000000119209289551e-01 -3.580746412277221680e+00
-1.600000023841857910e+00 5.379638671875000000e-01
-6.000000238418579102e-01 2.957150220870971680e+00
0.000000000000000000e+00 -4.345504760742187500e+00
-1.000000000000000000e+00 3.268307447433471680e+00
-8.000000119209289551e-01 1.292211890220642090e+00
-2.000000029802322388e-01 3.341900587081909180e+00
-6.000000238418579102e-01 -3.321206569671630859e+00
-2.000000029802322388e-01 1.887255907058715820e+00
2.000000029802322388e-01 -2.661877393722534180e+00
6.000000238418579102e-01 -1.699352979660034180e+00
-8.000000119209289551e-01 1.723272681236267090e+00
-2.000000029802322388e-01 -3.805529832839965820e+00
0.000000000000000000e+00 2.104492187500000000e+00
2.000000029802322388e-01 -1.843374609947204590e+00
-2.000000029802322388e-01 -3.345696926116943359e+00
-6.000000238418579102e-01 -3.257110595703125000e+00
4.000000059604644775e-01 -3.256750583648681641e+00
4.000000059604644775e-01 -3.094671726226806641e+00
-6.000000238418579102e-01 1.955935716629028320e+00
-8.000000119209289551e-01 -5.746167182922363281e+00
8.000000119209289551e-01 -2.666809082031250000e+00
-8.000000119209289551e-01 3.738275051116943359e+00
1.000000000000000000e+00 -2.699780225753784180e+00
-8.000000119209289551e-01 4.031759738922119141e+00
2.000000029802322388e-01 -2.665390014648437500e+00
2.000000029802322388e-01 2.879086256027221680e+00
-2.000000029802322388e-01 -3.316314697265625000e+00
-1.000000000000000000e+00 1.526843309402465820e+00
1.000000000000000000e+00 -2.382305860519409180e+00
-4.000000059604644775e-01 -5.835741996765136719e+00
0.000000000000000000e+00 -5.451581001281738281e+00
-4.000000059604644775e-01 3.671118259429931641e+00
6.000000238418579102e-01 3.505013942718505859e+00
3.599999904632568359e+00 1.769775450229644775e-01
-4.000000059604644775e-01 4.660616874694824219e+00
2.200000047683715820e+00 -2.938385009765625000e-01
4.000000059604644775e-01 -2.023880004882812500e+00
4.000000059604644775e-01 3.067767381668090820e+00
-6.000000238418579102e-01 2.487994432449340820e+00
-4.000000059604644775e-01 4.567687988281250000e+00
-4.000000059604644775e-01 3.549743652343750000e+00
-8.000000119209289551e-01 -3.623779296875000000e+00
-2.400000095367431641e+00 1.305297911167144775e-01
-2.600001573562622070e+00 -4.745391905307769775e-01
3.000000000000000000e+00 7.727203518152236938e-02
2.400000095367431641e+00 -3.711791932582855225e-01
1.000000000000000000e+00 -1.530462622642517090e+00
2.200000047683715820e+00 -1.774505674839019775e-01
6.000000238418579102e-01 4.652465820312500000e+00
-6.000000238418579102e-01 2.643322706222534180e+00
2.000000029802322388e-01 3.287844896316528320e+00
8.000000119209289551e-01 4.655661106109619141e+00
-1.799999952316284180e+00 2.561920285224914551e-01
0.000000000000000000e+00 2.092864990234375000e+00
-1.000000000000000000e+00 1.940313696861267090e+00
2.000000029802322388e-01 3.469116210937500000e+00
-2.000000029802322388e-01 -2.310687303543090820e+00
0.000000000000000000e+00 -4.149672031402587891e+00
-2.000000029802322388e-01 1.860733032226562500e+00
-8.000000119209289551e-01 3.585804700851440430e+00
-6.000000238418579102e-01 5.924252510070800781e+00
6.000000238418579102e-01 -1.697540283203125000e+00
3.599999904632568359e+00 -7.470703125000000000e-02
2.599999904632568359e+00 -8.044891357421875000e-01
4.000000059604644775e-01 3.254714965820312500e+00
0.000000000000000000e+00 5.516232490539550781e+00
-2.000000029802322388e-01 2.148855686187744141e+00
-4.000000059604644775e-01 -4.537710666656494141e+00
-2.200000047683715820e+00 6.036316156387329102e-01
-3.200000047683715820e+00 -2.623108029365539551e-01
4.000000059604644775e-01 -4.921551704406738281e+00
4.000000059604644775e-01 -4.424279689788818359e+00
-2.000000029802322388e-01 7.308389186859130859e+00
-6.000000238418579102e-01 4.247921943664550781e+00
3.200000047683715820e+00 -2.889465391635894775e-01
3.000000000000000000e+00 -9.643127322196960449e-01
-2.000000029802322388e-01 5.297622680664062500e+00
6.000000238418579102e-01 6.665167331695556641e+00
1.000000000000000000e+00 -3.794311523437500000e+00
1.200000047683715820e+00 -8.002471923828125000e-01
-1.000000000000000000e+00 5.831646919250488281e+00
-2.000000029802322388e-01 -3.839645385742187500e+00
2.000000029802322388e-01 -6.445413112640380859e+00
-6.000000238418579102e-01 2.154769897460937500e+00
6.000000238418579102e-01 -2.844052076339721680e+00
-8.000000119209289551e-01 1.953222632408142090e+00
-2.000000029802322388e-01 3.288754224777221680e+00
-4.000000059604644775e-01 -6.125891208648681641e+00
-1.000000000000000000e+00 1.135485887527465820e+00
-8.000000119209289551e-01 3.247924804687500000e+00
-2.400000095367431641e+00 4.935821592807769775e-01
-8.000000119209289551e-01 2.137567043304443359e+00
-4.000000059604644775e-01 -2.900167942047119141e+00
1.799999952316284180e+00 -6.985809206962585449e-01
8.000000119209289551e-01 4.293099880218505859e+00
2.000000029802322388e-01 2.279119968414306641e+00
0.000000000000000000e+00 -5.928262233734130859e+00
-4.000000059604644775e-01 3.796337842941284180e+00
0.000000000000000000e+00 -4.109240531921386719e+00
-2.000000029802322388e-01 4.880887031555175781e+00
0.000000000000000000e+00 -2.997470140457153320e+00
8.000000119209289551e-01 3.187942504882812500e+00
-2.000000029802322388e-01 2.484738111495971680e+00
-6.000000238418579102e-01 7.638464450836181641e+00
-6.000000238418579102e-01 -3.172772169113159180e+00
4.000000059604644775e-01 -4.098397731781005859e+00
0.000000000000000000e+00 -3.215904235839843750e+00
-1.000000000000000000e+00 1.734635949134826660e+00
-8.000000119209289551e-01 2.138279676437377930e+00
2.000000029802322388e-01 2.496224880218505859e+00
-4.000000059604644775e-01 4.429534912109375000e+00
2.000000029802322388e-01 -1.938940405845642090e+00
-8.000000119209289551e-01 7.347137451171875000e+00
-2.200000047683715820e+00 6.600921750068664551e-01
-1.399999976158142090e+00 8.544006347656250000e-01
-1.600000023841857910e+00 9.431823492050170898e-01
-2.000000029802322388e-01 4.048570156097412109e+00
4.000015258789062500e-01 -3.167401075363159180e+00
2.000000000000000000e+00 -5.089538693428039551e-01
8.000000119209289551e-01 7.092330932617187500e+00
1.799999952316284180e+00 -3.499267697334289551e-01
0.000000000000000000e+00 2.480493068695068359e+00
-2.000000029802322388e-01 2.116119384765625000e+00
8.000000119209289551e-01 -1.282574415206909180e+00
4.000000059604644775e-01 4.324774265289306641e+00
4.000000059604644775e-01 2.405639648437500000e+00
-8.000000119209289551e-01 7.414276123046875000e+00
-4.000000059604644775e-01 -4.339917182922363281e+00
-4.000000059604644775e-01 -3.595507860183715820e+00
-6.000000238418579102e-01 -5.900860786437988281e+00
-2.200000047683715820e+00 1.885650604963302612e-01
2.000000029802322388e-01 -3.141751050949096680e+00
6.000000238418579102e-01 -1.973266601562500000e+00
-2.000000029802322388e-01 1.962554931640625000e+00
-1.000000000000000000e+00 2.078555345535278320e+00
0.000000000000000000e+00 -2.543081760406494141e+00
2.000000029802322388e-01 2.610434055328369141e+00
6.000000238418579102e-01 -1.446206688880920410e+00
0.000000000000000000e+00 -2.258813381195068359e+00
-4.000000059604644775e-01 -5.383694648742675781e+00
-2.000000029802322388e-01 4.443011283874511719e+00
2.000000029802322388e-01 2.474404811859130859e+00
6.000000238418579102e-01 -5.196334838867187500e+00
6.000000238418579102e-01 -2.716946363449096680e+00
-2.000000029802322388e-01 2.529406785964965820e+00
8.000000119209289551e-01 -5.106835842132568359e+00
2.000000029802322388e-01 2.860397338867187500e+00
4.000000059604644775e-01 2.517709255218505859e+00
4.000000059604644775e-01 -3.612792968750000000e+00
-2.000000000000000000e+00 2.838897705078125000e-01
-6.000000238418579102e-01 -4.192892551422119141e+00
8.000000119209289551e-01 2.811636447906494141e+00
-2.000000029802322388e-01 3.101361036300659180e+00
6.000000238418579102e-01 -2.410595655441284180e+00
2.000000000000000000e+00 -7.424011230468750000e-01
0.000000000000000000e+00 2.892962694168090820e+00
0.000000000000000000e+00 -4.408667087554931641e+00
0.000000000000000000e+00 5.464782714843750000e+00
-2.799999952316284180e+00 -2.043945342302322388e-01
-1.799999952316284180e+00 7.415954470634460449e-01
-3.400000095367431641e+00 5.383850336074829102e-01
6.000000238418579102e-01 -2.817889451980590820e+00
1.600000023841857910e+00 -6.902679204940795898e-01
4.000000059604644775e-01 3.427395582199096680e+00
-6.000000238418579102e-01 2.795474290847778320e+00
-8.000000119209289551e-01 2.741928100585937500e+00
-2.400000095367431641e+00 -3.778228759765625000e-01
-8.000000119209289551e-01 -3.578896999359130859e+00
-8.000000119209289551e-01 -6.224906921386718750e+00
-4.000000059604644775e-01 -2.484233140945434570e+00
3.400000095367431641e+00 9.131927788257598877e-02
3.799999952316284180e+00 -2.091598510742187500e-01
-1.000000000000000000e+00 3.213159084320068359e+00
-1.000000000000000000e+00 5.141305446624755859e+00
-1.000000000000000000e+00 1.715539574623107910e+00
-6.000000238418579102e-01 -4.169232368469238281e+00
4.000000059604644775e-01 -2.405899047851562500e+00
-6.000000238418579102e-01 1.748492479324340820e+00
-1.200000047683715820e+00 8.951843380928039551e-01
9.999984502792358398e-01 -1.855137586593627930e+00
-4.000000059604644775e-01 1.868611097335815430e+00
-4.000000059604644775e-01 2.402946472167968750e+00
-6.000000238418579102e-01 1.649998426437377930e+00
-1.400001525878906250e+00 9.749878048896789551e-01
3.200000047683715820e+00 -8.692046999931335449e-01
2.799999952316284180e+00 -8.009689450263977051e-01
-2.000000029802322388e-01 2.129458665847778320e+00
-6.000000238418579102e-01 2.009570360183715820e+00
-6.000000238418579102e-01 9.253961563110351562e+00
-6.000000238418579102e-01 -4.374746799468994141e+00
-6.000000238418579102e-01 -3.017224073410034180e+00
-1.200000047683715820e+00 8.447418212890625000e-01
1.399999976158142090e+00 -7.527038455009460449e-01
-1.000000000000000000e+00 2.471939086914062500e+00
4.000015258789062500e-01 -1.660644531250000000e+00
-4.000000059604644775e-01 1.630734205245971680e+00
-4.000000059604644775e-01 2.008651733398437500e+00
0.000000000000000000e+00 7.347924709320068359e+00
-2.000000029802322388e-01 -3.607763767242431641e+00
-6.000000238418579102e-01 2.476251125335693359e+00
-3.799999952316284180e+00 -1.008209213614463806e-01
-4.000000000000000000e+00 -8.787109255790710449e-01
8.000000119209289551e-01 -6.902053833007812500e+00
1.000000000000000000e+00 -4.478625297546386719e+00
-1.600000023841857910e+00 6.517547369003295898e-01
0.000000000000000000e+00 -3.834515333175659180e+00
-2.000000029802322388e-01 -3.933401584625244141e+00
-2.200000047683715820e+00 9.320251345634460449e-01
-1.999984681606292725e-01 -2.616574048995971680e+00
0.000000000000000000e+00 -2.406570434570312500e+00
1.799999952316284180e+00 -5.192199945449829102e-01
0.000000000000000000e+00 2.682308912277221680e+00
0.000000000000000000e+00 -3.224002122879028320e+00
0.000000000000000000e+00 2.237377882003784180e+00
-6.000000238418579102e-01 2.917080640792846680e+00
-2.000000029802322388e-01 2.145983934402465820e+00
-2.000000029802322388e-01 2.295266628265380859e+00
1.000000000000000000e+00 -3.310507297515869141e+00
6.000000238418579102e-01 -1.718872070312500000e+00
6.000000238418579102e-01 5.678292751312255859e+00
6.000000238418579102e-01 3.099029541015625000e+00
6.000000238418579102e-01 -3.807595729827880859e+00
8.000000119209289551e-01 -2.216589450836181641e+00
2.400000095367431641e+00 2.765502929687500000e-01
-2.200000047683715820e+00 9.290405511856079102e-01
0.000000000000000000e+00 -3.286660671234130859e+00
0.000000000000000000e+00 2.000842332839965820e+00
-4.000000059604644775e-01 3.009286403656005859e+00
8.000000119209289551e-01 4.737792968750000000e+00
-2.000000029802322388e-01 2.358349561691284180e+00
-4.800000190734863281e+00 1.180999726057052612e-01
4.000000059604644775e-01 -9.696011543273925781e+00
4.000000059604644775e-01 5.663470268249511719e+00
4.000000059604644775e-01 2.523385524749755859e+00
2.000000029802322388e-01 -1.804946899414062500e+00
2.000000029802322388e-01 2.342004299163818359e+00
-2.799999952316284180e+00 8.190490603446960449e-01
-4.000000059604644775e-01 -7.238436698913574219e+00
0.000000000000000000e+00 2.763366699218750000e+00
2.799999952316284180e+00 5.779968500137329102e-01
-4.000000059604644775e-01 1.705255150794982910e+00
4.000000059604644775e-01 3.993710279464721680e+00
2.400000095367431641e+00 3.044692873954772949e-01
2.799999952316284180e+00 -1.169143691658973694e-01
2.799999952316284180e+00 1.432495098561048508e-02
2.599999904632568359e+00 2.864486575126647949e-01
2.000000029802322388e-01 3.105558872222900391e+00
0.000000000000000000e+00 3.196763515472412109e+00
2.000000029802322388e-01 2.817564487457275391e+00
0.000000000000000000e+00 1.238436889648437500e+01
8.000000119209289551e-01 -3.170941114425659180e+00
0.000000000000000000e+00 3.864672899246215820e+00
1.000000000000000000e+00 -4.728247165679931641e+00
8.000000119209289551e-01 -2.251965284347534180e+00
1.600000023841857910e+00 -7.596923708915710449e-01
-1.399999976158142090e+00 8.122741580009460449e-01
-6.000000238418579102e-01 2.979605197906494141e+00
8.000000119209289551e-01 -2.205841064453125000e+00
4.000000059604644775e-01 5.181213378906250000e+00
4.000000059604644775e-01 2.863650560379028320e+00
1.000000000000000000e+00 -5.163565158843994141e+00
6.000000238418579102e-01 -1.891668677330017090e+00
-2.000000029802322388e-01 2.406546115875244141e+00
2.000000029802322388e-01 6.707931518554687500e+00
0.000000000000000000e+00 -2.567550659179687500e+00
4.000000059604644775e-01 -2.521099805831909180e+00
-4.000000059604644775e-01 1.952200293540954590e+00
-4.000000059604644775e-01 -2.480239868164062500e+00
2.400000095367431641e+00 -2.995452880859375000e-01
1.600000023841857910e+00 -4.571594297885894775e-01
2.000000000000000000e+00 -5.200622677803039551e-01
-6.000000238418579102e-01 2.824842929840087891e+00
-8.000000119209289551e-01 3.760990858078002930e+00
-6.000000238418579102e-01 2.073289394378662109e+00
2.000000029802322388e-01 -5.266942024230957031e+00
-6.000000238418579102e-01 3.325221300125122070e+00
8.000000119209289551e-01 -2.211521863937377930e+00
0.000000000000000000e+00 3.721459865570068359e+00
4.000000059604644775e-01 4.674621582031250000e+00
-2.000000029802322388e-01 -2.314373731613159180e+00
6.000000238418579102e-01 -1.828820824623107910e+00
0.000000000000000000e+00 2.771824598312377930e+00
2.000000029802322388e-01 -3.024240016937255859e+00
0.000000000000000000e+00 2.621177673339843750e+00
-2.000000029802322388e-01 2.153103590011596680e+00
0.000000000000000000e+00 3.142065525054931641e+00
6.000000238418579102e-01 -2.346337795257568359e+00
1.000000000000000000e+00 -2.517295837402343750e+00
2.000000029802322388e-01 5.095959663391113281e+00
2.000000029802322388e-01 -5.056436061859130859e+00
6.000000238418579102e-01 3.509787082672119141e+00
2.000000029802322388e-01 -5.545275688171386719e+00
0.000000000000000000e+00 7.167242527008056641e+00
-6.000000238418579102e-01 1.615505933761596680e+00
-6.000000238418579102e-01 3.099719285964965820e+00
-6.000000238418579102e-01 2.410339355468750000e+00
-8.000000119209289551e-01 2.409979343414306641e+00
-4.000000059604644775e-01 -2.748931884765625000e+00
0.000000000000000000e+00 -8.437154769897460938e+00
-6.000000238418579102e-01 1.533215284347534180e+00
4.000000059604644775e-01 -1.773220777511596680e+00
0.000000000000000000e+00 2.527587890625000000e+00
-2.000000029802322388e-01 2.514270067214965820e+00
4.000000059604644775e-01 -2.299978733062744141e+00
4.199999809265136719e+00 1.917938292026519775e-01
0.000000000000000000e+00 -2.448513746261596680e+00
4.000000059604644775e-01 -1.688867211341857910e+00
1.000000000000000000e+00 -3.122784376144409180e+00
2.000000000000000000e+00 -1.503631621599197388e-01
0.000000000000000000e+00 4.449163913726806641e+00
-4.000000059604644775e-01 2.112463474273681641e+00
4.000000059604644775e-01 -3.115029811859130859e+00
-4.000000059604644775e-01 3.049392700195312500e+00
8.000000119209289551e-01 2.869680881500244141e+00
-2.000000029802322388e-01 -4.327984809875488281e+00
2.000000029802322388e-01 -2.225674390792846680e+00
6.000000238418579102e-01 4.687848091125488281e+00
-4.000000059604644775e-01 -2.911196947097778320e+00
2.400000095367431641e+00 -1.868164092302322388e-01
-4.000000059604644775e-01 4.609866142272949219e+00
-4.000000059604644775e-01 -2.531533718109130859e+00
-6.000000238418579102e-01 1.418890357017517090e+00
2.000000029802322388e-01 3.351062059402465820e+00
6.000000238418579102e-01 -2.262640476226806641e+00
-6.000000238418579102e-01 2.847381591796875000e+00
-8.000000119209289551e-01 -6.525390625000000000e+00
-2.000000029802322388e-01 3.204949855804443359e+00
-2.000000029802322388e-01 1.963000535964965820e+00
-8.000000119209289551e-01 -4.596099853515625000e+00
-6.000000238418579102e-01 3.210913181304931641e+00
-6.000000238418579102e-01 -3.272448778152465820e+00
-1.200000047683715820e+00 8.254760503768920898e-01
-1.799999952316284180e+00 3.239990174770355225e-01
-4.000000059604644775e-01 -2.798526048660278320e+00
-1.000000000000000000e+00 1.470718383789062500e+00
-2.799998521804809570e+00 -5.879424810409545898e-01
-7.999984622001647949e-01 -3.391925096511840820e+00
-6.000000238418579102e-01 4.908190727233886719e+00
1.399999976158142090e+00 -9.325561523437500000e-01
1.000000000000000000e+00 -2.533334255218505859e+00
-4.000000059604644775e-01 3.228050231933593750e+00
-8.000000119209289551e-01 4.369821071624755859e+00
-1.399999976158142090e+00 6.335906982421875000e-01
-1.000000000000000000e+00 1.854852318763732910e+00
-8.000015020370483398e-01 -3.691378831863403320e+00
0.000000000000000000e+00 -2.295605421066284180e+00
-1.999984681606292725e-01 -2.735403537750244141e+00
3.999984860420227051e-01 -2.636384487152099609e+00
4.000000059604644775e-01 -2.263229370117187500e+00
0.000000000000000000e+00 2.984695434570312500e+00
-6.000015139579772949e-01 5.698544502258300781e+00
-5.999984741210937500e-01 1.446096777915954590e+00
4.000000059604644775e-01 2.987713575363159180e+00
0.000000000000000000e+00 -3.729403734207153320e+00
0.000000000000000000e+00 -2.295211791992187500e+00
4.000000059604644775e-01 -2.847041368484497070e+00
6.000000238418579102e-01 -1.765843152999877930e+00
-1.199998497962951660e+00 9.386321902275085449e-01
8.000000119209289551e-01 -2.794589281082153320e+00
6.000000238418579102e-01 -2.291525363922119141e+00
2.000000029802322388e-01 3.374810695648193359e+00
-2.000000029802322388e-01 -2.223748683929443359e+00
-3.599999904632568359e+00 6.124450564384460449e-01
2.200000047683715820e+00 -5.186767503619194031e-02
-4.000000059604644775e-01 3.747674465179443359e+00
-6.000000238418579102e-01 -3.177395582199096680e+00
-2.000000029802322388e-01 2.106631517410278320e+00
0.000000000000000000e+00 3.118975877761840820e+00
-4.000000059604644775e-01 3.021038770675659180e+00
2.000000000000000000e+00 -3.065429627895355225e-01
6.000000238418579102e-01 -1.689208984375000000e+00
2.000000029802322388e-01 -2.390927076339721680e+00
8.000000119209289551e-01 -2.187011718750000000e+00
6.000000238418579102e-01 -6.598290920257568359e+00
-2.000000029802322388e-01 3.383352756500244141e+00
2.000000029802322388e-01 -1.871130347251892090e+00
-8.000000119209289551e-01 -5.956326484680175781e+00
-4.000000059604644775e-01 2.912594556808471680e+00
2.000000029802322388e-01 -2.793097019195556641e+00
-4.199999809265136719e+00 9.843932986259460449e-01
-4.000000059604644775e-01 5.673352241516113281e+00
1.000000000000000000e+00 -1.634771704673767090e+00
-4.000000059604644775e-01 6.603436470031738281e+00
-2.000000029802322388e-01 4.934881687164306641e+00
-1.000000000000000000e+00 3.020489454269409180e+00
-1.799999952316284180e+00 6.174743771553039551e-01
4.000000059604644775e-01 -3.579998731613159180e+00
1.000000000000000000e+00 -3.658554077148437500e+00
-4.000000059604644775e-01 -3.412982225418090820e+00
4.000000059604644775e-01 -2.268454074859619141e+00
2.000000029802322388e-01 -4.856124877929687500e+00
-2.000000029802322388e-01 -4.238449096679687500e+00
0.000000000000000000e+00 -2.037802219390869141e+00
4.000000059604644775e-01 3.369152784347534180e+00
2.400000095367431641e+00 -2.147644013166427612e-01
6.000000238418579102e-01 -4.835415840148925781e+00
-3.000000000000000000e+00 -7.861755490303039551e-01
-2.000000029802322388e-01 3.741955518722534180e+00
4.000000000000000000e+00 -4.307006895542144775e-01
3.000000000000000000e+00 7.250305414199829102e-01
0.000000000000000000e+00 -1.045971679687500000e+01
-2.000000000000000000e+00 3.636367917060852051e-01
2.000000000000000000e+00 -4.725891053676605225e-01
9.999984502792358398e-01 -1.134585618972778320e+00
4.000015258789062500e-01 -1.650361657142639160e+00
-2.000000029802322388e-01 -2.777288913726806641e+00
6.000000238418579102e-01 2.698913574218750000e+00
4.000000059604644775e-01 5.460952758789062500e+00
6.000000238418579102e-01 -3.651776075363159180e+00
2.000000029802322388e-01 2.759405612945556641e+00
-1.799999952316284180e+00 4.232635498046875000e-01
-4.000000059604644775e-01 3.423352003097534180e+00
-2.000000029802322388e-01 -3.039288282394409180e+00
-2.000000029802322388e-01 2.350631713867187500e+00
-2.000000029802322388e-01 3.103595018386840820e+00
-1.999984681606292725e-01 -3.072280883789062500e+00
0.000000000000000000e+00 4.050562858581542969e+00
0.000000000000000000e+00 -2.618930101394653320e+00
2.599999904632568359e+00 -7.389007806777954102e-01
1.000000000000000000e+00 -1.703125000000000000e+00
4.000000059604644775e-01 2.452389478683471680e+00
4.000000059604644775e-01 7.045724391937255859e+00
0.000000000000000000e+00 2.658184766769409180e+00
1.000000000000000000e+00 -2.584570407867431641e+00
-6.000000238418579102e-01 -2.939044237136840820e+00
-8.000000119209289551e-01 2.322488307952880859e+00
-6.000000238418579102e-01 -2.957251071929931641e+00
-8.000000119209289551e-01 -5.538201808929443359e+00
-2.000000000000000000e+00 5.946014523506164551e-01
-2.000000000000000000e+00 5.009124875068664551e-01
-2.000000000000000000e+00 3.172698915004730225e-01
-6.000000238418579102e-01 -3.719775438308715820e+00
-8.000015020370483398e-01 -2.926768541336059570e+00
-1.399999976158142090e+00 9.897674322128295898e-01
2.200001478195190430e+00 -7.588089108467102051e-01
3.599998474121093750e+00 -9.950271844863891602e-01
4.400000095367431641e+00 -7.254165410995483398e-01
3.599999904632568359e+00 4.650878719985485077e-03
0.000000000000000000e+00 4.654638767242431641e+00
-8.000000119209289551e-01 5.174438476562500000e+00
2.000000029802322388e-01 -2.463543653488159180e+00
-4.000000059604644775e-01 -3.076504468917846680e+00
2.200000047683715820e+00 -4.139892458915710449e-01
8.000000119209289551e-01 2.912322998046875000e+00
-6.000000238418579102e-01 -3.448309421539306641e+00
8.000000119209289551e-01 3.111453294754028320e+00
1.000000000000000000e+00 -1.410116553306579590e+00
-1.000000000000000000e+00 1.661462426185607910e+00
-1.000000000000000000e+00 1.076757788658142090e+00
-1.000000000000000000e+00 2.312597751617431641e+00
8.000000119209289551e-01 -2.924914598464965820e+00
0.000000000000000000e+00 -4.883468627929687500e+00
2.200000047683715820e+00 -8.873565793037414551e-01
-1.000000000000000000e+00 3.018316745758056641e+00
-3.200000047683715820e+00 6.640564203262329102e-01
-4.000000059604644775e-01 -4.482550144195556641e+00
2.000000029802322388e-01 2.774700880050659180e+00
4.000000059604644775e-01 -2.586337327957153320e+00
8.000000119209289551e-01 -7.922271728515625000e+00
8.000000119209289551e-01 -1.268127441406250000e+00
6.000000238418579102e-01 7.124655246734619141e+00
-8.000000119209289551e-01 1.944769263267517090e+00
-2.000000029802322388e-01 -2.815075635910034180e+00
-8.000000119209289551e-01 -7.287615776062011719e+00
-2.000000029802322388e-01 6.457495212554931641e+00
4.000000059604644775e-01 -3.807296752929687500e+00
9.999984502792358398e-01 -1.131304979324340820e+00
4.000000059604644775e-01 2.519812107086181641e+00
2.000000029802322388e-01 -2.144052028656005859e+00
-2.000000029802322388e-01 -2.427429199218750000e+00
0.000000000000000000e+00 -2.401058912277221680e+00
2.000000029802322388e-01 -2.588736057281494141e+00
4.000000059604644775e-01 -1.829183936119079590e+00
-1.600000023841857910e+00 6.976440548896789551e-01
-4.000000059604644775e-01 2.157446384429931641e+00
-1.999984681606292725e-01 2.638719081878662109e+00
0.000000000000000000e+00 3.026744127273559570e+00
-2.000015228986740112e-01 2.188206434249877930e+00
6.000000238418579102e-01 -1.443119764328002930e+00
1.599998474121093750e+00 -8.089721798896789551e-01
-1.000000000000000000e+00 3.827757358551025391e+00
4.000000059604644775e-01 -1.819711327552795410e+00
9.999984502792358398e-01 -2.393699645996093750e+00
8.000015020370483398e-01 -4.885228157043457031e+00
4.000000059604644775e-01 -2.427320957183837891e+00
-1.999984681606292725e-01 3.106910705566406250e+00
1.000000000000000000e+00 -2.212890625000000000e+00
2.399998426437377930e+00 -1.119720488786697388e-01
4.000000059604644775e-01 4.873406887054443359e+00
-2.000000029802322388e-01 -9.675756454467773438e+00
-4.000000059604644775e-01 3.173501491546630859e+00
0.000000000000000000e+00 -2.785943508148193359e+00
-2.000000029802322388e-01 3.261337280273437500e+00
0.000000000000000000e+00 4.157397270202636719e+00
0.000000000000000000e+00 -2.268218994140625000e+00
4.000000059604644775e-01 -1.745040893554687500e+00
4.000000059604644775e-01 -1.981430053710937500e+00
-1.000000000000000000e+00 3.439334154129028320e+00
-2.000000029802322388e-01 -2.679217576980590820e+00
4.000000059604644775e-01 -2.729637145996093750e+00
1.799998521804809570e+00 -6.808624267578125000e-01
2.000000000000000000e+00 -1.702239960432052612e-01
-1.600000023841857910e+00 8.797942996025085449e-01
-4.000000059604644775e-01 -4.139578342437744141e+00
-4.000000059604644775e-01 1.830218553543090820e+00
-2.000000029802322388e-01 2.362118482589721680e+00
-5.999984741210937500e-01 1.482994079589843750e+00
1.999984681606292725e-01 -2.012034654617309570e+00
1.399999976158142090e+00 -9.426925778388977051e-01
9.999984502792358398e-01 -1.245358228683471680e+00
2.599999904632568359e+00 3.015838563442230225e-01
0.000000000000000000e+00 2.904901027679443359e+00
0.000000000000000000e+00 5.294512748718261719e+00
-6.000000238418579102e-01 3.896050930023193359e+00
2.599999904632568359e+00 5.346862673759460449e-01
-8.000000119209289551e-01 4.778701782226562500e+00
-4.000000059604644775e-01 1.748571753501892090e+00
-1.600000023841857910e+00 4.386413693428039551e-01
-6.000000238418579102e-01 -4.831366062164306641e+00
-6.000000238418579102e-01 -4.316223144531250000e+00
-8.000000119209289551e-01 1.376136779785156250e+00
0.000000000000000000e+00 -6.671433925628662109e+00
2.200000047683715820e+00 -9.664764255285263062e-02
4.400000095367431641e+00 -1.238967925310134888e-01
1.799999952316284180e+00 -5.104614496231079102e-01
1.799999952316284180e+00 -2.022766172885894775e-01
6.000000238418579102e-01 -1.865991234779357910e+00
-8.000000119209289551e-01 1.370614647865295410e+00
-2.799999952316284180e+00 7.545165717601776123e-02
-1.000000000000000000e+00 1.322261095046997070e+00
8.000000119209289551e-01 -2.327685594558715820e+00
-6.000000238418579102e-01 3.334904432296752930e+00
1.000000000000000000e+00 -1.862504601478576660e+00
-6.000000238418579102e-01 1.600982666015625000e+00
1.000000000000000000e+00 -1.379894971847534180e+00
5.999984741210937500e-01 -1.933023095130920410e+00
0.000000000000000000e+00 3.685974121093750000e+00
2.199998378753662109e+00 -8.680542111396789551e-01
2.000000000000000000e+00 -9.185974001884460449e-01
4.000000059604644775e-01 3.340652465820312500e+00
-3.200000047683715820e+00 -7.098388858139514923e-03
6.000000238418579102e-01 -2.416165113449096680e+00
4.000000059604644775e-01 -2.642269849777221680e+00
-4.000000059604644775e-01 -5.938217163085937500e+00
-4.000000059604644775e-01 3.273941040039062500e+00
-1.999998450279235840e+00 4.968872070312500000e-01
-5.999984741210937500e-01 -2.619543552398681641e+00
-4.000000059604644775e-01 3.648797512054443359e+00
5.999984741210937500e-01 -1.599781751632690430e+00
2.599999904632568359e+00 -5.282303094863891602e-01
8.000000119209289551e-01 3.610763549804687500e+00
0.000000000000000000e+00 2.663821458816528320e+00
-8.000000119209289551e-01 1.697802782058715820e+00
-1.000000000000000000e+00 3.830987453460693359e+00
-8.000000119209289551e-01 1.430180311203002930e+00
1.000000000000000000e+00 -1.255737304687500000e+00
2.799999952316284180e+00 7.420822381973266602e-01
-2.000000029802322388e-01 -2.892373561859130859e+00
-4.000000059604644775e-01 2.777139186859130859e+00
3.799999952316284180e+00 -6.195403933525085449e-01
0.000000000000000000e+00 2.450921535491943359e+00
-1.600000023841857910e+00 9.042388796806335449e-01
-4.000000059604644775e-01 4.553747653961181641e+00
0.000000000000000000e+00 -3.503192186355590820e+00
-6.000000238418579102e-01 2.251855373382568359e+00
-2.400000095367431641e+00 -3.936797976493835449e-01
-3.999984860420227051e-01 -3.414508104324340820e+00
1.999984681606292725e-01 -1.963534593582153320e+00
8.000000119209289551e-01 -2.089852809906005859e+00
-2.000000029802322388e-01 -3.498840332031250000e+00
-1.599998474121093750e+00 7.263305783271789551e-01
-8.000015020370483398e-01 1.667013525962829590e+00
2.000015228986740112e-01 -2.136203050613403320e+00
-2.000015228986740112e-01 -3.355416774749755859e+00
0.000000000000000000e+00 2.034643650054931641e+00
1.799999952316284180e+00 -3.052429258823394775e-01
0.000000000000000000e+00 2.628756761550903320e+00
8.000000119209289551e-01 5.562158107757568359e+00
8.000000119209289551e-01 3.669796705245971680e+00
3.000000000000000000e+00 -6.356841921806335449e-01
2.599999904632568359e+00 1.339294463396072388e-01
-2.000000029802322388e-01 2.271911621093750000e+00
6.000000238418579102e-01 4.102923393249511719e+00
8.000000119209289551e-01 -3.633349657058715820e+00
-8.000000119209289551e-01 2.984283447265625000e+00
-1.200000047683715820e+00 9.929992556571960449e-01
-4.000000059604644775e-01 -3.182037353515625000e+00
2.000000029802322388e-01 -3.807946681976318359e+00
2.000000029802322388e-01 2.727026462554931641e+00
2.000000029802322388e-01 3.042443752288818359e+00
2.400000095367431641e+00 1.336700469255447388e-01
-2.000000029802322388e-01 6.587573051452636719e+00
-4.000000059604644775e-01 3.698016405105590820e+00
-6.000000238418579102e-01 -4.252755641937255859e+00
-1.000000000000000000e+00 1.961337327957153320e+00
-8.000015020370483398e-01 2.333172559738159180e+00
-2.000015228986740112e-01 3.264558315277099609e+00
0.000000000000000000e+00 -2.525300502777099609e+00
2.799999952316284180e+00 -3.315399289131164551e-01
2.799999952316284180e+00 6.228119134902954102e-01
4.000000059604644775e-01 3.059521436691284180e+00
8.000000119209289551e-01 -1.735632300376892090e+00
-8.000000119209289551e-01 2.324059963226318359e+00
2.000000029802322388e-01 2.218872070312500000e+00
-3.799999952316284180e+00 9.515075683593750000e-01
-2.799999952316284180e+00 -6.283996701240539551e-01
2.000000029802322388e-01 -2.977767944335937500e+00
4.000000059604644775e-01 -5.967154026031494141e+00
1.000000000000000000e+00 -5.816656589508056641e+00
2.000000029802322388e-01 -2.546749830245971680e+00
8.000000119209289551e-01 -1.269189476966857910e+00
-1.799999952316284180e+00 4.113372862339019775e-01
-1.799999952316284180e+00 3.445068299770355225e-01
-1.000000000000000000e+00 1.733560204505920410e+00
-2.799999952316284180e+00 -2.790985107421875000e-01
-6.000000238418579102e-01 -3.212686061859130859e+00
1.799999952316284180e+00 -8.012145757675170898e-01
0.000000000000000000e+00 4.438622951507568359e+00
6.000015139579772949e-01 -2.058056592941284180e+00
-4.000000059604644775e-01 1.691192626953125000e+00
-2.000000029802322388e-01 1.990960717201232910e+00
0.000000000000000000e+00 -2.138116359710693359e+00
2.599999904632568359e+00 5.379638671875000000e-01
3.400000095367431641e+00 5.439300537109375000e-01
-1.000000000000000000e+00 1.359747290611267090e+00
8.000000119209289551e-01 3.364886522293090820e+00
6.000000238418579102e-01 -2.015203952789306641e+00
-2.000000029802322388e-01 -2.424200534820556641e+00
-4.000000059604644775e-01 -2.862829685211181641e+00
-2.599999904632568359e+00 -1.716308593750000000e-01
3.000000000000000000e+00 1.353118866682052612e-01
-2.000015228986740112e-01 -2.504768371582031250e+00
2.000000029802322388e-01 -3.039556980133056641e+00
-8.000000119209289551e-01 1.878512620925903320e+00
6.000000238418579102e-01 2.948840379714965820e+00
2.000000029802322388e-01 -2.571148633956909180e+00
4.000000059604644775e-01 2.481591701507568359e+00
-1.799999952316284180e+00 4.941650331020355225e-01
-6.000000238418579102e-01 -2.957379102706909180e+00
6.000000238418579102e-01 -2.522253513336181641e+00
4.000000059604644775e-01 -6.062457084655761719e+00
8.000000119209289551e-01 -1.376434326171875000e+00
2.000000029802322388e-01 2.653860569000244141e+00
-1.600000023841857910e+00 7.127319574356079102e-01
-1.000000000000000000e+00 1.251348853111267090e+00
0.000000000000000000e+00 2.304962158203125000e+00
-8.000000119209289551e-01 -4.199151515960693359e+00
0.000000000000000000e+00 2.380392551422119141e+00
0.000000000000000000e+00 2.392010450363159180e+00
2.000000029802322388e-01 -2.452877759933471680e+00
0.000000000000000000e+00 2.900250196456909180e+00
2.000000029802322388e-01 -3.368389844894409180e+00
-4.000000059604644775e-01 -3.033047437667846680e+00
-1.000000000000000000e+00 2.136868238449096680e+00
3.200000047683715820e+00 6.625549197196960449e-01
0.000000000000000000e+00 -2.745965480804443359e+00
4.000000059604644775e-01 7.457330226898193359e+00
0.000000000000000000e+00 3.408135890960693359e+00
-8.000000119209289551e-01 -6.127526760101318359e+00
-8.000000119209289551e-01 -3.767413377761840820e+00
-6.000000238418579102e-01 -5.978549003601074219e+00
-1.600000023841857910e+00 8.709259033203125000e-01
-1.200000047683715820e+00 8.516479730606079102e-01
-2.000000029802322388e-01 3.125985622406005859e+00
1.000000000000000000e+00 -2.982281446456909180e+00
4.000000059604644775e-01 -1.835308790206909180e+00
-6.000000238418579102e-01 1.828375220298767090e+00
-6.000000238418579102e-01 -2.920922756195068359e+00
-8.000000119209289551e-01 1.574609398841857910e+00
-8.000000119209289551e-01 5.931857109069824219e+00
4.000000059604644775e-01 -2.368286132812500000e+00
-8.000000119209289551e-01 2.609994411468505859e+00
-6.000000238418579102e-01 2.453442335128784180e+00
-2.000000029802322388e-01 -2.602346897125244141e+00
0.000000000000000000e+00 3.490490674972534180e+00
-2.000000029802322388e-01 -2.548216342926025391e+00
8.000000119209289551e-01 -3.604939222335815430e+00
0.000000000000000000e+00 2.308361768722534180e+00
-8.000000119209289551e-01 2.058154344558715820e+00
-2.000000000000000000e+00 1.218780502676963806e-01
-6.000000238418579102e-01 -4.155194282531738281e+00
-4.000000059604644775e-01 -2.978079319000244141e+00
0.000000000000000000e+00 -2.196038722991943359e+00
-6.000000238418579102e-01 2.367949008941650391e+00
4.000000059604644775e-01 3.500085353851318359e+00
-6.000000238418579102e-01 -3.308929443359375000e+00
2.000000029802322388e-01 2.272509813308715820e+00
-1.000000000000000000e+00 1.055554151535034180e+00
-6.000000238418579102e-01 -2.648162841796875000e+00
-4.000000059604644775e-01 -2.728054761886596680e+00
0.000000000000000000e+00 2.058816432952880859e+00
-4.000000059604644775e-01 -3.318362474441528320e+00
-4.000000059604644775e-01 3.125939846038818359e+00
6.000000238418579102e-01 -3.078924655914306641e+00
2.000000029802322388e-01 -2.010919094085693359e+00
-4.000000059604644775e-01 1.831137061119079590e+00
-4.000000059604644775e-01 -3.136834621429443359e+00
4.000000059604644775e-01 3.455786228179931641e+00
1.399999976158142090e+00 -7.310851812362670898e-01
6.000000238418579102e-01 2.977435350418090820e+00
-2.000000029802322388e-01 2.178979396820068359e+00
2.599999904632568359e+00 4.953185915946960449e-01
0.000000000000000000e+00 4.324151515960693359e+00
6.000000238418579102e-01 4.266970634460449219e+00
1.000000000000000000e+00 -1.080078125000000000e+00
2.000000029802322388e-01 2.414904832839965820e+00
-8.000000119209289551e-01 -3.476989746093750000e+00
0.000000000000000000e+00 -4.084078788757324219e+00
-2.000000029802322388e-01 4.496853828430175781e+00
-4.000000059604644775e-01 -2.687234401702880859e+00
5.999984741210937500e-01 -4.851443290710449219e+00
3.200000047683715820e+00 -2.763610780239105225e-01
2.200000047683715820e+00 -3.723144531250000000e-01
4.000000059604644775e-01 2.626049757003784180e+00
6.000000238418579102e-01 6.211911201477050781e+00
0.000000000000000000e+00 -2.383401393890380859e+00
-2.200000047683715820e+00 8.409606814384460449e-01
8.000000119209289551e-01 -1.220425367355346680e+00
1.000000000000000000e+00 -3.714657545089721680e+00
-4.000000059604644775e-01 1.709899902343750000e+00
-6.000000238418579102e-01 1.652572631835937500e+00
-6.000000238418579102e-01 1.709695458412170410e+00
1.200000047683715820e+00 -8.002105951309204102e-01
1.000000000000000000e+00 -1.150137305259704590e+00
-8.000000119209289551e-01 2.589541673660278320e+00
-2.000000029802322388e-01 2.987435817718505859e+00
-4.000000059604644775e-01 1.916101098060607910e+00
6.000000238418579102e-01 -6.411169528961181641e+00
4.000000059604644775e-01 2.937411546707153320e+00
-8.000000119209289551e-01 1.975799560546875000e+00
0.000000000000000000e+00 -2.499279737472534180e+00
-2.000000029802322388e-01 -2.522735595703125000e+00
0.000000000000000000e+00 2.250682115554809570e+00
-4.000000059604644775e-01 -5.545956611633300781e+00
-8.000000119209289551e-01 1.539564490318298340e+00
8.000000119209289551e-01 -1.839187622070312500e+00
-9.999984502792358398e-01 1.561315894126892090e+00
8.000015020370483398e-01 -3.526171922683715820e+00
9.999984502792358398e-01 -1.684515357017517090e+00
-8.000015020370483398e-01 1.294494628906250000e+00
8.000000119209289551e-01 -1.245350599288940430e+00
4.000000059604644775e-01 -2.354687452316284180e+00
2.400000095367431641e+00 -8.932754397392272949e-01
1.799999952316284180e+00 -7.211761474609375000e-01
-8.000000119209289551e-01 5.423828125000000000e+00
2.000000029802322388e-01 -3.026585340499877930e+00
1.600000023841857910e+00 -7.276092767715454102e-01
2.000000029802322388e-01 5.814260959625244141e+00
8.000000119209289551e-01 -1.331002831459045410e+00
1.799999952316284180e+00 -9.869598150253295898e-01
-2.000000029802322388e-01 3.112344264984130859e+00
-4.000000059604644775e-01 4.032989501953125000e+00
-2.000000029802322388e-01 2.798165798187255859e+00
4.000000059604644775e-01 -1.873498558998107910e+00
1.000000000000000000e+00 -1.981811523437500000e+00
2.000000029802322388e-01 -3.962802171707153320e+00
-2.000000029802322388e-01 -2.472815036773681641e+00
-6.000000238418579102e-01 2.907606601715087891e+00
6.000000238418579102e-01 -3.427978515625000000e+00
0.000000000000000000e+00 -2.264015197753906250e+00
-1.000000000000000000e+00 2.851371765136718750e+00
-4.000000059604644775e-01 -3.215136766433715820e+00
0.000000000000000000e+00 2.232727050781250000e+00
-4.000000059604644775e-01 1.875665307044982910e+00
-1.000000000000000000e+00 2.288165330886840820e+00
0.000000000000000000e+00 -3.163607835769653320e+00
0.000000000000000000e+00 2.423425197601318359e+00
2.799999952316284180e+00 -1.096099838614463806e-01
6.599999904632568359e+00 -9.404724240303039551e-01
4.000000059604644775e-01 -1.621755957603454590e+00
-4.000000059604644775e-01 3.917517185211181641e+00
-8.000000119209289551e-01 6.722137451171875000e+00
-8.000000119209289551e-01 -3.129986524581909180e+00
1.000000000000000000e+00 -3.835412502288818359e+00
4.000000059604644775e-01 -1.799798607826232910e+00
-1.399999976158142090e+00 6.810455322265625000e-01
0.000000000000000000e+00 3.574871778488159180e+00
2.000000029802322388e-01 -2.750805616378784180e+00
-6.000000238418579102e-01 2.894274950027465820e+00
8.000000119209289551e-01 3.018620252609252930e+00
4.000000059604644775e-01 -1.694480895996093750e+00
-2.000000029802322388e-01 2.808981418609619141e+00
4.000000059604644775e-01 2.830224514007568359e+00
1.399999976158142090e+00 -8.695190548896789551e-01
2.000000000000000000e+00 -3.249236941337585449e-01
4.000000059604644775e-01 -1.672267198562622070e+00
1.200000047683715820e+00 -9.352874755859375000e-01
2.000000029802322388e-01 3.880857944488525391e+00
-1.000000000000000000e+00 1.392236351966857910e+00
4.000000059604644775e-01 3.046203613281250000e+00
1.600000023841857910e+00 -5.865051150321960449e-01
1.799999952316284180e+00 -9.962661862373352051e-01
-6.000000238418579102e-01 2.663766384124755859e+00
-2.200000047683715820e+00 3.911132812500000000e-01
-2.200000047683715820e+00 4.744690060615539551e-01
-1.600000023841857910e+00 6.641418337821960449e-01
2.000000029802322388e-01 2.706067466735839844e+01
6.000000238418579102e-01 3.768325805664062500e+00
1.600000023841857910e+00 -8.500213623046875000e-01
6.000000238418579102e-01 -1.691107153892517090e+00
-4.000000059604644775e-01 2.293707370758056641e+00
-1.799999952316284180e+00 8.099120855331420898e-01
8.000000119209289551e-01 -5.587027072906494141e+00
6.000000238418579102e-01 -2.291967868804931641e+00
-6.000000238418579102e-01 1.530798316001892090e+00
-8.000000119209289551e-01 -5.305090427398681641e+00
-2.000000029802322388e-01 -3.357284545898437500e+00
-6.000000238418579102e-01 -2.644616603851318359e+00
-2.000000029802322388e-01 -2.755018711090087891e+00
2.000000029802322388e-01 -8.029005050659179688e+00
-8.000000119209289551e-01 1.563410997390747070e+00
-1.000000000000000000e+00 1.672645568847656250e+00
-2.000000029802322388e-01 3.974198818206787109e+00
4.000000059604644775e-01 -4.786334037780761719e+00
6.000000238418579102e-01 -1.550930738449096680e+00
4.000000059604644775e-01 3.064196825027465820e+00
2.000000029802322388e-01 -3.105395555496215820e+00
2.000000029802322388e-01 -3.122140407562255859e+00
2.000000029802322388e-01 4.421389579772949219e+00
0.000000000000000000e+00 2.371682643890380859e+00
8.000000119209289551e-01 -1.596664428710937500e+00
-8.000000119209289551e-01 1.634112596511840820e+00
-2.000000029802322388e-01 2.788369655609130859e+00
2.000000029802322388e-01 -2.263867139816284180e+00
2.000000029802322388e-01 -1.816073656082153320e+00
-1.000000000000000000e+00 1.412582397460937500e+00
2.000000029802322388e-01 2.483636379241943359e+00
-6.000000238418579102e-01 1.501501441001892090e+00
-2.000000029802322388e-01 -3.194210767745971680e+00
-1.600000023841857910e+00 4.400573670864105225e-01
-2.000000000000000000e+00 3.273925930261611938e-02
-8.000000119209289551e-01 2.333380222320556641e+00
0.000000000000000000e+00 -2.789309740066528320e+00
-2.000000029802322388e-01 -2.233926296234130859e+00
4.000000059604644775e-01 -1.739614844322204590e+00
-6.000000238418579102e-01 2.289384365081787109e+00
0.000000000000000000e+00 2.054614305496215820e+00
2.000000029802322388e-01 -2.102493286132812500e+00
6.000000238418579102e-01 3.179434299468994141e+00
2.000000029802322388e-01 -1.808225989341735840e+00
0.000000000000000000e+00 -2.157060146331787109e+00
1.000000000000000000e+00 -1.430441260337829590e+00
-2.000000029802322388e-01 1.833044409751892090e+00
8.000000119209289551e-01 -2.443768262863159180e+00
-4.000000059604644775e-01 2.055148363113403320e+00
8.000000119209289551e-01 2.858419895172119141e+00
4.000000059604644775e-01 -1.870236158370971680e+00
2.000000029802322388e-01 2.696154832839965820e+00
1.600000023841857910e+00 -5.616760253906250000e-01
4.000000059604644775e-01 2.508126735687255859e+00
-4.000000059604644775e-01 2.577069044113159180e+00
-2.000000029802322388e-01 -3.602642774581909180e+00
8.000000119209289551e-01 3.333535671234130859e+00
-3.599999904632568359e+00 8.282165229320526123e-02
-8.000000119209289551e-01 -3.290765285491943359e+00
8.000000119209289551e-01 3.081431627273559570e+00
8.000000119209289551e-01 -1.581738233566284180e+00
-8.000000119209289551e-01 3.708508253097534180e+00
-6.000000238418579102e-01 -2.760449171066284180e+00
-4.000000059604644775e-01 -2.713708400726318359e+00
-1.000000000000000000e+00 2.597146511077880859e+00
4.000000059604644775e-01 -3.176882982254028320e+00
6.000000238418579102e-01 9.106969833374023438e+00
2.000000029802322388e-01 -1.882885694503784180e+00
2.000000029802322388e-01 -2.398687839508056641e+00
-2.000000029802322388e-01 -2.493804931640625000e+00
-8.000000119209289551e-01 5.504479885101318359e+00
2.799999952316284180e+00 1.637817323207855225e-01
2.400000095367431641e+00 -5.502136349678039551e-01
2.599999904632568359e+00 2.533020079135894775e-01
-4.000000059604644775e-01 -6.196832180023193359e+00
-6.000000238418579102e-01 7.343365669250488281e+00
3.000000000000000000e+00 7.725707888603210449e-01
6.000000238418579102e-01 -1.536297559738159180e+00
0.000000000000000000e+00 2.141589403152465820e+00
0.000000000000000000e+00 -2.048486232757568359e+00
-2.400000095367431641e+00 -1.009765639901161194e-01
-2.200000047683715820e+00 -3.167114406824111938e-02
-4.400000095367431641e+00 -9.064391851425170898e-01
6.000000238418579102e-01 -2.445080518722534180e+00
0.000000000000000000e+00 -5.830938816070556641e+00
2.000000029802322388e-01 -3.309478759765625000e+00
2.000000029802322388e-01 -4.356280326843261719e+00
4.000000059604644775e-01 3.179342746734619141e+00
-2.000000029802322388e-01 -3.595086574554443359e+00
-2.000000029802322388e-01 -2.610144138336181641e+00
-2.200000047683715820e+00 6.474090814590454102e-01
-2.000000029802322388e-01 -3.448117017745971680e+00
0.000000000000000000e+00 -3.937939405441284180e+00
-6.000000238418579102e-01 1.510809302330017090e+00
0.000000000000000000e+00 -2.752325534820556641e+00
-2.000000029802322388e-01 -2.600439548492431641e+00
2.000000029802322388e-01 2.740872144699096680e+00
6.000000238418579102e-01 3.415527343750000000e+00
1.999998450279235840e+00 -1.925903260707855225e-01
3.000000000000000000e+00 1.396759003400802612e-01
2.799999952316284180e+00 2.499893158674240112e-01
2.200000047683715820e+00 -1.006851196289062500e-01
8.000000119209289551e-01 -1.270462036132812500e+00
6.400000095367431641e+00 6.111785769462585449e-01
4.000000059604644775e-01 2.898782253265380859e+00
4.000000059604644775e-01 2.565405368804931641e+00
2.000000029802322388e-01 -7.248501777648925781e+00
0.000000000000000000e+00 2.621340990066528320e+00
0.000000000000000000e+00 3.311138868331909180e+00
0.000000000000000000e+00 -2.819024562835693359e+00
0.000000000000000000e+00 2.629992723464965820e+00
2.000000029802322388e-01 -2.312622070312500000e+00
0.000000000000000000e+00 -2.405319213867187500e+00
-2.000000029802322388e-01 -2.484094142913818359e+00
-4.000000059604644775e-01 2.107315063476562500e+00
-6.000000238418579102e-01 1.456335425376892090e+00
-8.000000119209289551e-01 2.416818141937255859e+00
-4.000000059604644775e-01 -3.077642917633056641e+00
2.000000029802322388e-01 2.596325635910034180e+00
-2.000000029802322388e-01 2.165982007980346680e+00
3.200000047683715820e+00 -6.368682980537414551e-01
-1.000000000000000000e+00 1.192953467369079590e+00
-8.000000119209289551e-01 3.168905735015869141e+00
-1.399999976158142090e+00 7.223938107490539551e-01
-8.000000119209289551e-01 -3.250601291656494141e+00
-8.000000119209289551e-01 -2.976438999176025391e+00
-4.000000000000000000e+00 1.139221154153347015e-02
2.000000029802322388e-01 -5.219717502593994141e+00
4.800000190734863281e+00 -2.434799224138259888e-01
2.000000029802322388e-01 8.561917304992675781e+00
-4.000000059604644775e-01 -2.522525072097778320e+00
-2.400000095367431641e+00 1.534637510776519775e-01
4.000000059604644775e-01 -1.974209547042846680e+00
-8.000000119209289551e-01 -6.745803833007812500e+00
2.000000029802322388e-01 5.059173583984375000e+00
-2.599999904632568359e+00 5.248260498046875000e-01
1.000000000000000000e+00 -4.847373962402343750e+00
5.400000095367431641e+00 6.141937375068664551e-01
-8.000000119209289551e-01 4.647824287414550781e+00
-1.399999976158142090e+00 6.353881955146789551e-01
-8.000000119209289551e-01 -3.023437500000000000e+00
-6.000000238418579102e-01 -3.822198390960693359e+00
1.200000047683715820e+00 -8.206847906112670898e-01
2.599999904632568359e+00 -9.218444675207138062e-02
-6.000000238418579102e-01 3.900378465652465820e+00
-2.000000029802322388e-01 -2.404425144195556641e+00
2.000000029802322388e-01 2.326657056808471680e+00
2.000000029802322388e-01 -2.753826856613159180e+00
-2.000000029802322388e-01 -3.066833496093750000e+00
-6.000000238418579102e-01 2.235186815261840820e+00
-4.000000059604644775e-01 1.892330884933471680e+00
-1.000000000000000000e+00 2.787725925445556641e+00
-8.000000119209289551e-01 -3.963659763336181641e+00
-2.000000029802322388e-01 -2.483407497406005859e+00
-8.000000119209289551e-01 1.466625928878784180e+00
1.000000000000000000e+00 -1.682379126548767090e+00
2.000000029802322388e-01 -2.770498752593994141e+00
0.000000000000000000e+00 3.401678562164306641e+00
0.000000000000000000e+00 2.449816942214965820e+00
0.000000000000000000e+00 2.029565334320068359e+00
-4.000000059604644775e-01 -2.845324754714965820e+00
-2.000000029802322388e-01 -2.595501661300659180e+00
-4.000000059604644775e-01 -2.754937648773193359e+00
1.399999976158142090e+00 -8.653442263603210449e-01
-4.000000059604644775e-01 -3.308453321456909180e+00
-6.000000238418579102e-01 3.386291503906250000e+00
-4.000000059604644775e-01 2.041613817214965820e+00
-1.039999961853027344e+01 -5.893707275390625000e-01
-7.400000095367431641e+00 -4.804687500000000000e-01
4.800000190734863281e+00 2.781143188476562500e-01
2.799999952316284180e+00 1.075820922851562500e-01
-8.000000119209289551e-01 1.430435180664062500e+00
-2.400000095367431641e+00 7.325271368026733398e-01
0.000000000000000000e+00 -2.638876438140869141e+00
-3.200000047683715820e+00 -7.428528070449829102e-01
2.000000029802322388e-01 -1.950628638267517090e+00
-8.000000119209289551e-01 -5.497591972351074219e+00
1.399999976158142090e+00 -9.882568120956420898e-01
-6.000000238418579102e-01 1.938743591308593750e+00
-4.000000059604644775e-01 3.032730102539062500e+00
-4.000000059604644775e-01 1.986965894699096680e+00
2.000000029802322388e-01 -2.125486850738525391e+00
-8.000000119209289551e-01 1.317228674888610840e+00
1.600000023841857910e+00 -7.667663693428039551e-01
0.000000000000000000e+00 -2.215164184570312500e+00
-2.000000029802322388e-01 -2.828022718429565430e+00
0.000000000000000000e+00 3.023197889328002930e+00
4.000000059604644775e-01 2.429205417633056641e+00
2.000000029802322388e-01 2.578808546066284180e+00
1.000000000000000000e+00 -1.012786865234375000e+00
-1.600000023841857910e+00 7.117309570312500000e-01
6.000000238418579102e-01 -1.646816968917846680e+00
2.000000029802322388e-01 -1.971585035324096680e+00
2.000000029802322388e-01 -3.243896484375000000e+00
-1.000000000000000000e+00 3.714581251144409180e+00
-1.000000000000000000e+00 4.297552585601806641e+00
-8.000000119209289551e-01 1.225756883621215820e+00
4.000000059604644775e-01 -2.568588256835937500e+00
-2.000000029802322388e-01 2.561227321624755859e+00
-6.000000238418579102e-01 1.545284986495971680e+00
-1.399999976158142090e+00 6.630309820175170898e-01
1.799999952316284180e+00 -7.148071527481079102e-01
4.000000059604644775e-01 -2.096270799636840820e+00
-1.000000000000000000e+00 1.477465867996215820e+00
-8.000000119209289551e-01 1.471655249595642090e+00
8.000000119209289551e-01 -1.217735290527343750e+00
2.400000095367431641e+00 -6.840515136718750000e-02
2.799999952316284180e+00 5.351974368095397949e-01
6.000000238418579102e-01 3.562924146652221680e+00
2.000000000000000000e+00 -9.935668706893920898e-01
2.000000029802322388e-01 2.296789646148681641e+00
-2.000000000000000000e+00 6.072265505790710449e-01
-2.200000047683715820e+00 1.972595155239105225e-01
-6.000000238418579102e-01 -3.737985134124755859e+00
-6.000000238418579102e-01 -3.054538011550903320e+00
-1.000000000000000000e+00 1.317739844322204590e+00
-2.799999952316284180e+00 -7.130737304687500000e-01
0.000000000000000000e+00 -9.678515434265136719e+00
1.000000000000000000e+00 -1.224600195884704590e+00
4.000000059604644775e-01 3.073928833007812500e+00
-4.000000059604644775e-01 -3.375494480133056641e+00
-4.000000059604644775e-01 -4.961318969726562500e+00
1.000000000000000000e+00 -1.018106102943420410e+00
0.000000000000000000e+00 2.961068630218505859e+00
1.799999952316284180e+00 -3.226898312568664551e-01
-1.000000000000000000e+00 3.623886108398437500e+00
-1.000000000000000000e+00 2.913720607757568359e+00
-8.000000119209289551e-01 1.928027391433715820e+00
-8.000000119209289551e-01 2.797354221343994141e+00
6.000000238418579102e-01 4.675967216491699219e+00
2.000000029802322388e-01 3.472537279129028320e+00
0.000000000000000000e+00 2.249279737472534180e+00
-8.000000119209289551e-01 2.012997388839721680e+00
-6.000000238418579102e-01 -2.924368381500244141e+00
0.000000000000000000e+00 -3.665792942047119141e+00
4.000000059604644775e-01 3.502644300460815430e+00
1.200001478195190430e+00 -8.945617675781250000e-01
1.800001502037048340e+00 -4.181533753871917725e-01
-1.600000023841857910e+00 4.517730772495269775e-01
0.000000000000000000e+00 2.566699266433715820e+00
-8.000000119209289551e-01 3.658236742019653320e+00
8.000000119209289551e-01 -1.519921898841857910e+00
4.000000059604644775e-01 -2.336373805999755859e+00
-6.000000238418579102e-01 2.596591234207153320e+00
-4.000000059604644775e-01 -2.593518018722534180e+00
-1.000000000000000000e+00 1.636312842369079590e+00
0.000000000000000000e+00 -2.130694627761840820e+00
-2.000000029802322388e-01 -2.414523363113403320e+00
6.000000238418579102e-01 -1.565826416015625000e+00
4.000000059604644775e-01 -1.690887451171875000e+00
2.200000047683715820e+00 -1.670623719692230225e-01
2.400000095367431641e+00 -5.875915288925170898e-01
8.000000119209289551e-01 -1.223388671875000000e+00
4.000000059604644775e-01 3.621936082839965820e+00
-4.000000059604644775e-01 1.627560377120971680e+00
-6.000000238418579102e-01 4.152868747711181641e+00
6.000000238418579102e-01 -1.878173828125000000e+00
-2.000000029802322388e-01 3.806603908538818359e+00
6.000000238418579102e-01 2.733847141265869141e+00
4.000000059604644775e-01 2.520282030105590820e+00
6.000000238418579102e-01 -2.332870483398437500e+00
8.000000119209289551e-01 3.869851589202880859e+00
-1.799999952316284180e+00 2.486663758754730225e-01
-8.000000119209289551e-01 -5.146682739257812500e+00
-6.000000238418579102e-01 -2.950045824050903320e+00
-6.000000238418579102e-01 -2.872076511383056641e+00
0.000000000000000000e+00 -2.979350328445434570e+00
-6.000000238418579102e-01 1.677268981933593750e+00
2.000000029802322388e-01 2.392735242843627930e+00
1.600000023841857910e+00 -4.548339843750000000e-01
8.000000119209289551e-01 -1.375872850418090820e+00
1.600000023841857910e+00 -4.162139892578125000e-01
4.000000059604644775e-01 3.147973537445068359e+00
1.200000047683715820e+00 -9.223846197128295898e-01
-4.000000059604644775e-01 1.820495605468750000e+00
-4.000000059604644775e-01 1.949697852134704590e+00
-2.000000029802322388e-01 -2.902233839035034180e+00
-1.799999952316284180e+00 2.441864013671875000e-01
-1.000000000000000000e+00 1.393829345703125000e+00
-6.000000238418579102e-01 -3.544906616210937500e+00
2.000000029802322388e-01 2.386038303375244141e+00
2.000000029802322388e-01 -5.739892482757568359e+00
2.000000029802322388e-01 4.586813449859619141e+00
0.000000000000000000e+00 2.658892869949340820e+00
2.400000095367431641e+00 3.404602110385894775e-01
1.600000023841857910e+00 -5.110381841659545898e-01
1.600000023841857910e+00 -6.291503906250000000e-01
6.000000238418579102e-01 3.407818555831909180e+00
6.000000238418579102e-01 2.824865818023681641e+00
2.000000029802322388e-01 2.257806301116943359e+00
-2.000000029802322388e-01 1.992370605468750000e+00
-1.000000000000000000e+00 1.964489698410034180e+00
1.000000000000000000e+00 -1.035086035728454590e+00
5.199999809265136719e+00 -2.377349883317947388e-01
-4.000000059604644775e-01 8.335003852844238281e+00
-2.000000029802322388e-01 -3.239498853683471680e+00
-2.000000029802322388e-01 3.833679199218750000e+00
-4.000000059604644775e-01 -4.287338256835937500e+00
6.000000238418579102e-01 -1.469830274581909180e+00
-1.000000000000000000e+00 2.375604152679443359e+00
2.000000029802322388e-01 2.599700927734375000e+00
-8.000000119209289551e-01 4.062029838562011719e+00
-4.000000059604644775e-01 -3.033071994781494141e+00
-2.000000000000000000e+00 6.450164914131164551e-01
0.000000000000000000e+00 -2.797158718109130859e+00
0.000000000000000000e+00 -2.282711744308471680e+00
-6.000000238418579102e-01 3.295883178710937500e+00
2.000000029802322388e-01 -1.817636132240295410e+00
2.200000047683715820e+00 -2.197662293910980225e-01
-6.000000238418579102e-01 4.470791816711425781e+00
0.000000000000000000e+00 -2.072488307952880859e+00
1.399999976158142090e+00 -7.587005496025085449e-01
6.000000238418579102e-01 -2.060449123382568359e+00
2.000000029802322388e-01 -2.239889621734619141e+00
4.000000059604644775e-01 2.438009738922119141e+00
0.000000000000000000e+00 -2.138809204101562500e+00
-2.799999952316284180e+00 -1.346160918474197388e-01
-4.599999904632568359e+00 3.989868238568305969e-02
2.000015228986740112e-01 -4.230309963226318359e+00
-1.000000000000000000e+00 3.762629747390747070e+00
3.000000000000000000e+00 -2.169708311557769775e-01
-1.000000000000000000e+00 4.208770751953125000e+00
1.600000023841857910e+00 -5.379150509834289551e-01
6.000000238418579102e-01 -4.344149589538574219e+00
6.000000238418579102e-01 -1.761450171470642090e+00
6.000000238418579102e-01 -1.609060645103454590e+00
-6.000000238418579102e-01 2.133721828460693359e+00
-8.000000119209289551e-01 1.366259813308715820e+00
1.200000047683715820e+00 -8.547302484512329102e-01
0.000000000000000000e+00 2.298324584960937500e+00
-1.000000000000000000e+00 1.660983324050903320e+00
-6.000000238418579102e-01 -3.134258985519409180e+00
2.000000029802322388e-01 -1.891491651535034180e+00
1.799999952316284180e+00 -9.151977300643920898e-01
1.000000000000000000e+00 -1.287084937095642090e+00
4.000000059604644775e-01 2.465710401535034180e+00
-6.000000238418579102e-01 1.433697462081909180e+00
2.799999952316284180e+00 1.130676269531250000e-02
4.000000059604644775e-01 4.889437675476074219e+00
-2.000000029802322388e-01 1.876980543136596680e+00
-4.000000059604644775e-01 1.611227393150329590e+00
-8.000000119209289551e-01 4.631283760070800781e+00
-6.000000238418579102e-01 -1.800478172302246094e+01
-1.000000000000000000e+00 3.015966892242431641e+00
0.000000000000000000e+00 2.027020215988159180e+00
-2.000000029802322388e-01 -2.284658908843994141e+00
-6.000000238418579102e-01 1.422158837318420410e+00
6.000000238418579102e-01 2.721520900726318359e+00
-4.000000059604644775e-01 1.916915893554687500e+00
4.000000059604644775e-01 -1.680343627929687500e+00
-6.000000238418579102e-01 2.824069261550903320e+00
-4.000000059604644775e-01 -2.454132080078125000e+00
-2.000000029802322388e-01 -3.083427429199218750e+00
2.000000029802322388e-01 -2.730436801910400391e+00
0.000000000000000000e+00 2.009329319000244141e+00
-6.000000238418579102e-01 2.443161010742187500e+00
8.000000119209289551e-01 -1.827944993972778320e+00
1.000000000000000000e+00 -1.031979322433471680e+00
4.000000059604644775e-01 2.871371507644653320e+00
-2.000000029802322388e-01 2.606982469558715820e+00
0.000000000000000000e+00 2.018365383148193359e+00
1.600000023841857910e+00 -5.745849609375000000e-01
-8.000000119209289551e-01 3.145965576171875000e+00
7.999984622001647949e-01 -2.231951951980590820e+00
0.000000000000000000e+00 -2.471609592437744141e+00
2.000000029802322388e-01 2.367805480957031250e+00
-4.000000059604644775e-01 3.287582397460937500e+00
-6.000000238418579102e-01 2.481161594390869141e+00
4.000000059604644775e-01 -1.626739501953125000e+00
4.000000059604644775e-01 -1.730410814285278320e+00
-4.000000059604644775e-01 1.932504296302795410e+00
-8.000000119209289551e-01 -3.160339355468750000e+00
2.000000029802322388e-01 -2.312390089035034180e+00
2.000000029802322388e-01 2.288928270339965820e+00
-1.999998450279235840e+00 4.304626584053039551e-01
-6.000000238418579102e-01 -2.922535657882690430e+00
-2.000000029802322388e-01 -2.635519504547119141e+00
2.600001573562622070e+00 -1.290573179721832275e-01
4.000000059604644775e-01 3.615106105804443359e+00
4.000000059604644775e-01 3.976116895675659180e+00
2.000000029802322388e-01 -3.130651950836181641e+00
-2.000000029802322388e-01 2.219302415847778320e+00
-6.000000238418579102e-01 1.607931494712829590e+00
1.000000000000000000e+00 -2.685693264007568359e+00
8.000000119209289551e-01 -2.008459568023681641e+00
-8.000000119209289551e-01 -3.287191867828369141e+00
2.000000029802322388e-01 -1.872833251953125000e+00
0.000000000000000000e+00 -2.628445386886596680e+00
-6.000000238418579102e-01 1.585675001144409180e+00
-1.200000047683715820e+00 9.664489626884460449e-01
-2.000000029802322388e-01 2.591203212738037109e+00
-4.000000059604644775e-01 8.336563110351562500e+00
-6.000000238418579102e-01 -3.217376708984375000e+00
-6.000000238418579102e-01 2.136270046234130859e+00
1.399999976158142090e+00 -1.134783983230590820e+00
-4.000000059604644775e-01 1.737571716308593750e+00
2.000000029802322388e-01 2.486505031585693359e+00
4.000000059604644775e-01 2.877615451812744141e+00
1.000000000000000000e+00 -1.518646240234375000e+00
8.000000119209289551e-01 -1.810543775558471680e+00
-2.000000029802322388e-01 2.835278272628784180e+00
0.000000000000000000e+00 3.747869968414306641e+00
1.000000000000000000e+00 -2.263201951980590820e+00
5.800000190734863281e+00 -6.218139529228210449e-01
-8.000000119209289551e-01 2.781350612640380859e+00
0.000000000000000000e+00 5.179602146148681641e+00
2.000000029802322388e-01 2.957679748535156250e+00
-7.999984622001647949e-01 -3.462170362472534180e+00
2.000000029802322388e-01 -2.220028638839721680e+00
4.000000059604644775e-01 4.977270603179931641e+00
1.000000000000000000e+00 -3.320294141769409180e+00
0.000000000000000000e+00 3.857205152511596680e+00
-4.000000059604644775e-01 4.182281494140625000e+00
4.000000059604644775e-01 -2.262017726898193359e+00
0.000000000000000000e+00 2.208944797515869141e+00
-8.000000119209289551e-01 1.622814893722534180e+00
6.000000238418579102e-01 4.226397514343261719e+00
-6.000000238418579102e-01 -3.328280687332153320e+00
-9.999984502792358398e-01 -3.002874851226806641e+00
-6.000000238418579102e-01 -2.884695529937744141e+00
2.599999904632568359e+00 1.288513243198394775e-01
2.799998521804809570e+00 -3.682403564453125000e-01
1.600000023841857910e+00 -8.696411252021789551e-01
6.000000238418579102e-01 6.369757175445556641e+00
-1.000000000000000000e+00 3.205044507980346680e+00
2.000000029802322388e-01 -3.889291286468505859e+00
-6.000000238418579102e-01 2.243484497070312500e+00
-4.000000059604644775e-01 1.682119727134704590e+00
8.000000119209289551e-01 -1.985557556152343750e+00
4.000000059604644775e-01 2.609068393707275391e+00
2.200000047683715820e+00 -2.888153195381164551e-01
6.000000238418579102e-01 4.144454956054687500e+00
1.000000000000000000e+00 -1.158114671707153320e+00
-4.000000059604644775e-01 2.016305446624755859e+00
-1.799999952316284180e+00 3.487792909145355225e-01
0.000000000000000000e+00 -2.632775783538818359e+00
-4.000000059604644775e-01 -3.726141452789306641e+00
-4.000000059604644775e-01 -3.103188991546630859e+00
-3.200000047683715820e+00 -5.120132565498352051e-01
0.000000000000000000e+00 -3.247491359710693359e+00
6.000000238418579102e-01 -1.610928297042846680e+00
4.000000059604644775e-01 4.209490776062011719e+00
6.000000238418579102e-01 -2.167706251144409180e+00
-2.000000029802322388e-01 3.536019802093505859e+00
1.999969482421875000e-01 2.299697875976562500e+00
0.000000000000000000e+00 5.930709838867187500e+00
-2.000030577182769775e-01 -4.289584159851074219e+00
-3.999969363212585449e-01 -4.743426322937011719e+00
-4.000000059604644775e-01 4.190591335296630859e+00
-8.000000119209289551e-01 -3.053787231445312500e+00
-8.000000119209289551e-01 1.267016649246215820e+00
8.000000119209289551e-01 -1.261157274246215820e+00
2.000000029802322388e-01 2.338565111160278320e+00
4.000000059604644775e-01 -1.703674316406250000e+00
-2.000000029802322388e-01 2.771536350250244141e+00
-2.000000029802322388e-01 -3.127792358398437500e+00
-6.000000238418579102e-01 1.586029052734375000e+00
0.000000000000000000e+00 -2.495626926422119141e+00
0.000000000000000000e+00 2.348321437835693359e+00
-3.599999904632568359e+00 -8.312743902206420898e-01
8.000000119209289551e-01 2.939709424972534180e+00
8.000000119209289551e-01 -6.745160102844238281e+00
0.000000000000000000e+00 2.207421779632568359e+00
1.799999952316284180e+00 -2.193969786167144775e-01
6.000000238418579102e-01 3.553814649581909180e+00
-4.000000059604644775e-01 1.718304395675659180e+00
-4.000000059604644775e-01 -3.360546827316284180e+00
-8.000000119209289551e-01 3.036233425140380859e+00
-2.000000029802322388e-01 1.968524217605590820e+00
-6.000000238418579102e-01 -2.810324192047119141e+00
-3.999969363212585449e-01 -2.631610155105590820e+00
-6.000000238418579102e-01 2.576522827148437500e+00
-2.200000047683715820e+00 1.522399932146072388e-01
-2.000000029802322388e-01 -3.031155347824096680e+00
2.000000000000000000e+00 -3.846755921840667725e-01
2.000000000000000000e+00 -1.110443100333213806e-01
2.200000047683715820e+00 -5.333572626113891602e-01
2.000000029802322388e-01 3.274667263031005859e+00
0.000000000000000000e+00 2.281437635421752930e+00
0.000000000000000000e+00 3.443319797515869141e+00
6.000000238418579102e-01 3.845254421234130859e+00
8.000015020370483398e-01 -4.011750698089599609e+00
6.000000238418579102e-01 -1.860923767089843750e+00
8.000000119209289551e-01 -2.213073730468750000e+00
-1.000000000000000000e+00 1.354183912277221680e+00
-9.999984502792358398e-01 2.020764112472534180e+00
1.200000047683715820e+00 -9.746490716934204102e-01
-1.000000000000000000e+00 2.018545627593994141e+00
-1.000000000000000000e+00 1.086492896080017090e+00
-2.000000029802322388e-01 -4.293054103851318359e+00
-6.000000238418579102e-01 3.127258300781250000e+00
-7.999969720840454102e-01 1.511120557785034180e+00
-1.000000000000000000e+00 1.040853857994079590e+00
4.000000059604644775e-01 -2.284615993499755859e+00
-1.000000000000000000e+00 5.930435180664062500e+00
-4.000000059604644775e-01 -2.922357082366943359e+00
-4.000000059604644775e-01 -2.902914524078369141e+00
4.000000059604644775e-01 -1.723912000656127930e+00
-6.000000238418579102e-01 1.435028076171875000e+00
6.000000238418579102e-01 -2.069983005523681641e+00
-4.000000059604644775e-01 1.836259484291076660e+00
-8.000000119209289551e-01 2.390168666839599609e+00
3.399998426437377930e+00 8.141128420829772949e-01
2.000000000000000000e+00 -4.911621212959289551e-01
4.000000059604644775e-01 2.550506591796875000e+00
-1.599996924400329590e+00 9.179840087890625000e-01
0.000000000000000000e+00 -3.354852199554443359e+00
-1.799999952316284180e+00 2.469177246093750000e-01
6.000000238418579102e-01 3.043170213699340820e+00
4.000000059604644775e-01 -3.517544507980346680e+00
0.000000000000000000e+00 5.796484470367431641e+00
-3.999969363212585449e-01 -2.949627637863159180e+00
-4.000030457973480225e-01 1.996035814285278320e+00
2.000000029802322388e-01 -3.587152004241943359e+00
1.000000000000000000e+00 -1.049917578697204590e+00
2.000000000000000000e+00 -5.100830197334289551e-01
8.000000119209289551e-01 3.215490818023681641e+00
-2.000000029802322388e-01 2.354550123214721680e+00
-6.000000238418579102e-01 2.846447706222534180e+00
-6.000000238418579102e-01 -3.761379957199096680e+00
-4.000000059604644775e-01 -3.512426853179931641e+00
0.000000000000000000e+00 -3.701974391937255859e+00
-4.000000059604644775e-01 2.178085327148437500e+00
4.000000059604644775e-01 2.873947143554687500e+00
4.000000059604644775e-01 -3.151238918304443359e+00
4.000000059604644775e-01 2.586923122406005859e+00
0.000000000000000000e+00 2.611996412277221680e+00
-2.000000029802322388e-01 3.389385938644409180e+00
2.000000029802322388e-01 2.342828273773193359e+00
1.000000000000000000e+00 -4.434435844421386719e+00
-8.000000119209289551e-01 1.998132348060607910e+00
-2.599999904632568359e+00 4.168731570243835449e-01
-3.599999904632568359e+00 1.711761504411697388e-01
-3.400000095367431641e+00 -7.961456179618835449e-01
-3.200000047683715820e+00 -7.429107427597045898e-01
0.000000000000000000e+00 3.923509120941162109e+00
0.000000000000000000e+00 -2.373446702957153320e+00
2.000000029802322388e-01 2.282698154449462891e+00
6.000000238418579102e-01 3.750000000000000000e+00
1.000000000000000000e+00 -2.067923069000244141e+00
-1.600000023841857910e+00 7.314513921737670898e-01
2.000000029802322388e-01 -2.697390794754028320e+00
-4.000000059604644775e-01 3.205075025558471680e+00
6.000000238418579102e-01 2.657528638839721680e+00
-3.999969363212585449e-01 1.781839013099670410e+00
-1.000000000000000000e+00 3.401238918304443359e+00
-4.000000059604644775e-01 -2.621552944183349609e+00
2.400000095367431641e+00 7.421875000000000000e-02
4.000000059604644775e-01 2.758309841156005859e+00
1.799999952316284180e+00 -6.469970941543579102e-01
-2.000000029802322388e-01 -3.495089769363403320e+00
-2.599999904632568359e+00 5.102905035018920898e-01
-8.000000119209289551e-01 2.959625244140625000e+00
-4.000000059604644775e-01 -3.337045192718505859e+00
0.000000000000000000e+00 -3.557302951812744141e+00
0.000000000000000000e+00 3.751907348632812500e+00
8.000000119209289551e-01 -1.291774034500122070e+00
-2.000000029802322388e-01 1.907840013504028320e+00
2.000000029802322388e-01 -2.760238647460937500e+00
-2.000000029802322388e-01 2.473141431808471680e+00
2.000000029802322388e-01 -3.175126552581787109e+00
-6.000000238418579102e-01 2.077156066894531250e+00
4.000000059604644775e-01 -1.774334669113159180e+00
2.000000029802322388e-01 3.644747972488403320e+00
-2.000000029802322388e-01 -3.599374294281005859e+00
-7.999984622001647949e-01 1.540487647056579590e+00
-7.999984622001647949e-01 -5.549810886383056641e+00
0.000000000000000000e+00 -2.115692138671875000e+00
6.000000238418579102e-01 2.660650730133056641e+00
2.000000029802322388e-01 2.977505445480346680e+00
0.000000000000000000e+00 3.322622776031494141e+00
2.000000029802322388e-01 -2.100854396820068359e+00
-1.000000000000000000e+00 1.060238599777221680e+00
0.000000000000000000e+00 3.076946973800659180e+00
8.000000119209289551e-01 -3.124813795089721680e+00
-8.000000119209289551e-01 2.245162963867187500e+00
6.000000238418579102e-01 -2.468096971511840820e+00
8.000000119209289551e-01 2.870083570480346680e+00
6.000000238418579102e-01 -2.337109327316284180e+00
6.000000238418579102e-01 2.765942335128784180e+00
-6.000000238418579102e-01 -8.063015937805175781e+00
-8.000000119209289551e-01 2.054843187332153320e+00
-2.000000029802322388e-01 -2.409417629241943359e+00
-8.000000119209289551e-01 1.289178490638732910e+00
-6.000000238418579102e-01 -2.994287014007568359e+00
-2.200000047683715820e+00 5.324798822402954102e-01
2.000000029802322388e-01 -4.376574516296386719e+00
8.000000119209289551e-01 -1.375604271888732910e+00
2.000000029802322388e-01 2.484509229660034180e+00
-2.799999952316284180e+00 -6.540832519531250000e-01
1.600000023841857910e+00 -4.967559874057769775e-01
1.399999976158142090e+00 -6.755768060684204102e-01
-8.000000119209289551e-01 -2.866447448730468750e+00
-2.000000029802322388e-01 -2.527168273925781250e+00
8.000000119209289551e-01 2.884231567382812500e+00
-2.000000029802322388e-01 1.915655493736267090e+00
-3.000000000000000000e+00 4.091735780239105225e-01
8.000000119209289551e-01 -1.699752807617187500e+00
-2.000000029802322388e-01 -7.232409477233886719e+00
-2.000000029802322388e-01 6.382956027984619141e+00
-1.399999976158142090e+00 7.641723752021789551e-01
-6.000000238418579102e-01 2.225442409515380859e+00
-2.599998474121093750e+00 7.142852544784545898e-01
-6.000000238418579102e-01 2.159562587738037109e+00
-6.000000238418579102e-01 2.961796522140502930e+00
-8.000000119209289551e-01 2.393576145172119141e+00
-4.000000059604644775e-01 -2.508308410644531250e+00
0.000000000000000000e+00 2.362199306488037109e+00
1.000000000000000000e+00 -1.025552392005920410e+00
0.000000000000000000e+00 2.204757690429687500e+00
-4.000000059604644775e-01 -2.423483371734619141e+00
6.000000238418579102e-01 -1.593751549720764160e+00
8.000000119209289551e-01 2.891186475753784180e+00
0.000000000000000000e+00 2.429391384124755859e+00
0.000000000000000000e+00 3.726022243499755859e+00
-2.000000029802322388e-01 -2.334677219390869141e+00
-6.000000238418579102e-01 1.657296776771545410e+00
0.000000000000000000e+00 -2.588687181472778320e+00
-4.000000059604644775e-01 -3.280129909515380859e+00
1.399999976158142090e+00 -8.397552371025085449e-01
6.000000238418579102e-01 2.708935499191284180e+00
4.000000059604644775e-01 2.566369533538818359e+00
8.000000119209289551e-01 3.934747219085693359e+00
-2.599999904632568359e+00 -9.253845363855361938e-02
-4.000000059604644775e-01 -3.170279026031494141e+00
-8.000000119209289551e-01 1.603839159011840820e+00
1.999984681606292725e-01 -2.345068454742431641e+00
2.000000029802322388e-01 -2.025117397308349609e+00
4.000000059604644775e-01 -1.705995202064514160e+00
0.000000000000000000e+00 4.283494472503662109e+00
-4.000000059604644775e-01 2.591063022613525391e+00
1.799999952316284180e+00 -5.647308230400085449e-01
-4.000000059604644775e-01 2.577786207199096680e+00
-2.000000029802322388e-01 3.414559841156005859e+00
-4.000000059604644775e-01 4.048193454742431641e+00
-2.000000029802322388e-01 -2.320751905441284180e+00
-2.000000029802322388e-01 2.589997768402099609e+00
-5.999984741210937500e-01 1.444726586341857910e+00
2.799998521804809570e+00 -6.336272954940795898e-01
2.000030577182769775e-01 6.277798652648925781e+00
-4.000030457973480225e-01 2.687942504882812500e+00
-4.000000059604644775e-01 2.153634548187255859e+00
-4.000000059604644775e-01 3.254830837249755859e+00
2.000000029802322388e-01 -3.214999437332153320e+00
4.000000059604644775e-01 -1.659286499023437500e+00
-6.000000238418579102e-01 -3.073132276535034180e+00
-2.000030577182769775e-01 -4.027304172515869141e+00
-4.000000059604644775e-01 -3.252166748046875000e+00
0.000000000000000000e+00 2.432681322097778320e+00
1.200000047683715820e+00 -9.347137212753295898e-01
1.600000023841857910e+00 -7.986602783203125000e-01
2.599999904632568359e+00 3.884628415107727051e-01
4.000000059604644775e-01 2.426947116851806641e+00
-6.000000238418579102e-01 3.613330125808715820e+00
-6.000000238418579102e-01 3.963629245758056641e+00
-4.000000059604644775e-01 -2.502508640289306641e+00
8.000000119209289551e-01 -1.562200903892517090e+00
3.000000000000000000e+00 -9.712371826171875000e-01
-8.000000119209289551e-01 3.990737915039062500e+00
0.000000000000000000e+00 3.026251316070556641e+00
-4.000000059604644775e-01 -4.277923583984375000e+00
4.000000059604644775e-01 2.967095851898193359e+00
8.000000119209289551e-01 -1.204498291015625000e+00
-6.000000238418579102e-01 2.880532741546630859e+00
-6.000000238418579102e-01 1.582928419113159180e+00
-8.000000119209289551e-01 1.302230834960937500e+00
-8.000000119209289551e-01 1.657589673995971680e+00
-2.000000000000000000e+00 6.132812500000000000e-01
6.000000238418579102e-01 -5.685595512390136719e+00
8.000000119209289551e-01 3.337411403656005859e+00
0.000000000000000000e+00 2.606103420257568359e+00
6.000000238418579102e-01 2.607760667800903320e+00
-4.000000059604644775e-01 2.180716037750244141e+00
-6.000000238418579102e-01 -2.755957126617431641e+00
-2.000000029802322388e-01 2.685870409011840820e+00
-2.000000029802322388e-01 -2.897518873214721680e+00
4.000000059604644775e-01 -1.779388427734375000e+00
2.000000029802322388e-01 -2.179727077484130859e+00
6.000000238418579102e-01 -1.652905225753784180e+00
2.000000000000000000e+00 -6.422119140625000000e-01
-6.000000238418579102e-01 3.930545091629028320e+00
-4.000000059604644775e-01 -2.639660596847534180e+00
-3.000000000000000000e+00 6.494659185409545898e-01
-1.000000000000000000e+00 2.939517259597778320e+00
-1.000000000000000000e+00 1.007644653320312500e+00
-4.000000059604644775e-01 -8.728750228881835938e+00
-1.000000000000000000e+00 4.624694824218750000e+00
2.000000029802322388e-01 -2.198939561843872070e+00
-2.000000029802322388e-01 2.189558506011962891e+00
-6.000000238418579102e-01 1.893487572669982910e+00
2.000000029802322388e-01 2.368099927902221680e+00
2.000000029802322388e-01 -2.046348571777343750e+00
0.000000000000000000e+00 2.313891649246215820e+00
8.000000119209289551e-01 -2.274066209793090820e+00
-8.000000119209289551e-01 2.531735181808471680e+00
2.000000029802322388e-01 -2.015773057937622070e+00
4.000000059604644775e-01 2.723474025726318359e+00
2.000000029802322388e-01 -2.351062059402465820e+00
-1.000000000000000000e+00 4.065832614898681641e+00
-8.000000119209289551e-01 -4.403714179992675781e+00
8.000000119209289551e-01 -1.246784925460815430e+00
2.000000029802322388e-01 4.546473503112792969e+00
0.000000000000000000e+00 2.340597629547119141e+00
-4.000000059604644775e-01 -2.537560939788818359e+00
4.000000059604644775e-01 -1.855342149734497070e+00
6.000000238418579102e-01 5.548936367034912109e+00
6.000000238418579102e-01 -2.488433837890625000e+00
-6.000000238418579102e-01 3.375012159347534180e+00
1.399999976158142090e+00 -6.953948736190795898e-01
8.000000119209289551e-01 -1.987005591392517090e+00
0.000000000000000000e+00 3.414730787277221680e+00
0.000000000000000000e+00 -3.904800415039062500e+00
6.000000238418579102e-01 -1.632054090499877930e+00
6.000000238418579102e-01 -3.309565782546997070e+00
0.000000000000000000e+00 2.188365221023559570e+00
-6.000000238418579102e-01 1.556631445884704590e+00
-8.000000119209289551e-01 2.196020603179931641e+00
-6.000000238418579102e-01 3.099099636077880859e+00
1.000000000000000000e+00 -1.051022291183471680e+00
1.000000000000000000e+00 -1.204812645912170410e+00
4.000000059604644775e-01 3.892993211746215820e+00
-6.000000238418579102e-01 -2.897650241851806641e+00
-4.000000059604644775e-01 2.095901489257812500e+00
-4.000000059604644775e-01 -2.441867113113403320e+00
2.000000000000000000e+00 -1.518005430698394775e-01
6.000000000000000000e+00 -8.452743291854858398e-01
-1.000000000000000000e+00 3.934475660324096680e+00
8.000000119209289551e-01 4.421395778656005859e+00
-2.000000029802322388e-01 -3.452676296234130859e+00
6.000000238418579102e-01 -3.332711696624755859e+00
2.000000029802322388e-01 2.533068895339965820e+00
0.000000000000000000e+00 3.426666259765625000e+00
-2.000000029802322388e-01 -3.463799953460693359e+00
-8.000000119209289551e-01 1.343791246414184570e+00
1.000000000000000000e+00 -2.400341749191284180e+00
2.400001525878906250e+00 -4.990615844726562500e-01
2.599999904632568359e+00 2.730163633823394775e-01
-2.000000029802322388e-01 1.892407178878784180e+00
6.000000238418579102e-01 3.390087842941284180e+00
-4.000000059604644775e-01 1.070053577423095703e+01
1.399999976158142090e+00 -9.374817013740539551e-01
2.000000029802322388e-01 -3.122790575027465820e+00
-6.000000238418579102e-01 1.435522437095642090e+00
2.000000029802322388e-01 -2.398954868316650391e+00
3.999984860420227051e-01 6.065939426422119141e+00
0.000000000000000000e+00 -3.056300401687622070e+00
0.000000000000000000e+00 2.133464097976684570e+00
1.799999952316284180e+00 -5.326598882675170898e-01
2.200000047683715820e+00 7.168578915297985077e-03
0.000000000000000000e+00 5.155268669128417969e+00
8.000000119209289551e-01 -1.239932298660278320e+00
8.000000119209289551e-01 6.323842048645019531e+00
1.000000000000000000e+00 -2.300024509429931641e+00
-4.000000059604644775e-01 3.366540431976318359e+00
-2.799999952316284180e+00 8.273285031318664551e-01
-7.999984622001647949e-01 -2.957571506500244141e+00
2.400000095367431641e+00 -1.682617217302322388e-01
2.599998474121093750e+00 -8.104873895645141602e-01
4.000000059604644775e-01 4.528882026672363281e+00
2.000000029802322388e-01 2.664208889007568359e+00
-4.000000059604644775e-01 -2.654516696929931641e+00
-2.000000029802322388e-01 2.836730957031250000e+00
-4.000000059604644775e-01 2.419043064117431641e+00
2.000000029802322388e-01 -3.063101291656494141e+00
-1.000000000000000000e+00 1.080825805664062500e+00
2.000000029802322388e-01 -2.573773145675659180e+00
-4.000000059604644775e-01 1.902490258216857910e+00
0.000000000000000000e+00 4.132937431335449219e+00
-2.200000047683715820e+00 8.677032589912414551e-01
-6.000000238418579102e-01 -5.321060180664062500e+00
-1.399999976158142090e+00 7.708618044853210449e-01
-6.000000238418579102e-01 -3.197860717773437500e+00
6.000000238418579102e-01 7.415908813476562500e+00
2.000000029802322388e-01 -2.817889451980590820e+00
-8.000000119209289551e-01 -2.809411525726318359e+00
-1.200000047683715820e+00 9.952300786972045898e-01
-1.000000000000000000e+00 2.905429124832153320e+00
-1.000000000000000000e+00 1.295806884765625000e+00
-6.000000238418579102e-01 -3.717813014984130859e+00
-2.000000029802322388e-01 -5.412127494812011719e+00
2.000000029802322388e-01 2.293122768402099609e+00
-6.000000238418579102e-01 2.095703125000000000e+00
-6.000000238418579102e-01 2.864233493804931641e+00
3.200000047683715820e+00 4.285263121128082275e-01
-2.000000029802322388e-01 2.426852464675903320e+00
-4.000000059604644775e-01 4.343518257141113281e+00
-1.000000000000000000e+00 2.944808959960937500e+00
-8.000000119209289551e-01 1.351886034011840820e+00
1.000000000000000000e+00 -2.277432203292846680e+00
1.000000000000000000e+00 -3.794518947601318359e+00
6.000000238418579102e-01 3.428955078125000000e+00
-1.000000000000000000e+00 1.168661475181579590e+00
-8.000000119209289551e-01 -3.013343811035156250e+00
-6.000000238418579102e-01 -2.827209472656250000e+00
-8.000000119209289551e-01 1.464898705482482910e+00
-4.000000059604644775e-01 3.129408359527587891e+00
-4.000000059604644775e-01 1.869552612304687500e+00
-2.000000029802322388e-01 -2.372943162918090820e+00
-1.399999976158142090e+00 7.993606328964233398e-01
6.000000238418579102e-01 2.841758728027343750e+00
0.000000000000000000e+00 -4.369407653808593750e+00
6.000000238418579102e-01 -2.915264844894409180e+00
4.000000059604644775e-01 2.731439113616943359e+00
-8.000000119209289551e-01 2.477926731109619141e+00
-4.000000059604644775e-01 -2.656790256500244141e+00
4.000000059604644775e-01 -2.626620531082153320e+00
-8.000000119209289551e-01 1.620880126953125000e+00
0.000000000000000000e+00 -3.959875583648681641e+00
-2.000000029802322388e-01 2.615597486495971680e+00
6.000000238418579102e-01 -2.777551174163818359e+00
6.000000238418579102e-01 3.736944675445556641e+00
5.400000095367431641e+00 -5.218200683593750000e-01
-8.000000119209289551e-01 2.124584913253784180e+00
-2.000000029802322388e-01 3.117468357086181641e+00
-6.000000238418579102e-01 -3.122699022293090820e+00
-2.000000029802322388e-01 -4.492352485656738281e+00
-8.000000119209289551e-01 1.908370971679687500e+00
-2.000000000000000000e+00 7.942749261856079102e-01
6.000000238418579102e-01 -1.616868615150451660e+00
0.000000000000000000e+00 2.617732286453247070e+00
0.000000000000000000e+00 3.394659519195556641e+00
4.000000059604644775e-01 2.407919406890869141e+00
4.000000059604644775e-01 -2.968701124191284180e+00
8.000000119209289551e-01 3.103076219558715820e+00
2.000000029802322388e-01 2.503100633621215820e+00
4.000000059604644775e-01 -2.857192993164062500e+00
6.000000238418579102e-01 -1.491687059402465820e+00
8.000000119209289551e-01 -2.809698581695556641e+00
-1.000000000000000000e+00 1.302325487136840820e+00
2.000000029802322388e-01 -2.779437303543090820e+00
-4.000000059604644775e-01 3.946888685226440430e+00
-4.000000059604644775e-01 1.919046044349670410e+00
-4.000000059604644775e-01 3.446051120758056641e+00
3.599999904632568359e+00 -2.256469801068305969e-02
0.000000000000000000e+00 5.292089939117431641e+00
-6.000000238418579102e-01 -3.849194288253784180e+00
-6.000000238418579102e-01 -3.053759813308715820e+00
-2.000000029802322388e-01 1.949179053306579590e+00
1.799999952316284180e+00 -4.225586056709289551e-01
-6.000000238418579102e-01 5.667140007019042969e+00
0.000000000000000000e+00 3.736015319824218750e+00
-2.000000029802322388e-01 -2.914509534835815430e+00
-6.000000238418579102e-01 1.563079833984375000e+00
-6.000000238418579102e-01 4.763723850250244141e+00
0.000000000000000000e+00 -3.340756177902221680e+00
-1.200000047683715820e+00 8.701278567314147949e-01
-4.000000059604644775e-01 -3.882193088531494141e+00
4.000000059604644775e-01 -1.783013939857482910e+00
4.000000059604644775e-01 4.382208347320556641e+00
2.000000029802322388e-01 3.290675401687622070e+00
0.000000000000000000e+00 -2.288662672042846680e+00
1.000000000000000000e+00 -1.194796800613403320e+00
-6.000000238418579102e-01 -3.056657314300537109e+00
1.000000000000000000e+00 -2.438348293304443359e+00
8.000000119209289551e-01 3.216583251953125000e+00
8.000000119209289551e-01 -3.043142795562744141e+00
8.000000119209289551e-01 -3.849951267242431641e+00
4.000000059604644775e-01 -2.460234165191650391e+00
-6.000000238418579102e-01 4.013626098632812500e+00
6.000000238418579102e-01 -2.474339246749877930e+00
0.000000000000000000e+00 -2.311747789382934570e+00
8.000000119209289551e-01 3.439413547515869141e+00
2.000000029802322388e-01 -4.702914237976074219e+00
8.000000119209289551e-01 -2.213177442550659180e+00
-8.000000119209289551e-01 1.465380907058715820e+00
1.399999976158142090e+00 -8.377288579940795898e-01
1.000000000000000000e+00 -1.956823706626892090e+00
2.000000029802322388e-01 -1.804704308509826660e+00
2.000000029802322388e-01 3.721319675445556641e+00
0.000000000000000000e+00 3.588439941406250000e+00
4.000000059604644775e-01 -4.244082450866699219e+00
2.000000029802322388e-01 -1.938955664634704590e+00
-8.000000119209289551e-01 1.372723340988159180e+00
4.000000059604644775e-01 -3.161233425140380859e+00
6.000000238418579102e-01 -1.541812181472778320e+00
6.000000238418579102e-01 2.742190599441528320e+00
6.000000238418579102e-01 -3.656841993331909180e+00
4.000000059604644775e-01 2.466912746429443359e+00
-6.000000238418579102e-01 1.923797607421875000e+00
4.000000059604644775e-01 -5.591375827789306641e+00
-1.000000000000000000e+00 1.122888207435607910e+00
4.000000059604644775e-01 -2.195574998855590820e+00
-4.000000059604644775e-01 2.703076124191284180e+00
-6.000000238418579102e-01 4.113204956054687500e+00
-6.000000238418579102e-01 2.630380153656005859e+00
-8.000000119209289551e-01 1.838473558425903320e+00
-3.200000047683715820e+00 3.637146055698394775e-01
-6.000000238418579102e-01 -6.111096382141113281e+00
2.000000029802322388e-01 -2.626922607421875000e+00
1.000000000000000000e+00 -1.205484032630920410e+00
2.000000029802322388e-01 -1.940701246261596680e+00
8.000000119209289551e-01 -1.609005689620971680e+00
1.000000000000000000e+00 -1.433840990066528320e+00
-4.000000059604644775e-01 2.962463378906250000e+00
-1.000000000000000000e+00 2.916162014007568359e+00
4.000000059604644775e-01 -2.878930568695068359e+00
0.000000000000000000e+00 -3.328790187835693359e+00
-1.600000023841857910e+00 5.412414669990539551e-01
-6.000000238418579102e-01 1.505981445312500000e+00
-1.000000000000000000e+00 1.000198364257812500e+00
-8.000000119209289551e-01 3.328085422515869141e+00
0.000000000000000000e+00 2.251017808914184570e+00
4.000000059604644775e-01 3.051193237304687500e+00
8.000000119209289551e-01 3.453930616378784180e+00
0.000000000000000000e+00 2.454855442047119141e+00
6.000000238418579102e-01 3.055950880050659180e+00
2.000000029802322388e-01 2.739465236663818359e+00
-2.000000029802322388e-01 -2.353106737136840820e+00
6.000000238418579102e-01 5.306799411773681641e+00
8.000000119209289551e-01 -2.857614040374755859e+00
4.000000059604644775e-01 4.273092746734619141e+00
-2.000000029802322388e-01 -2.713058471679687500e+00
-6.000000238418579102e-01 2.964831590652465820e+00
-1.200000047683715820e+00 9.116119146347045898e-01
1.000000000000000000e+00 -1.414508104324340820e+00
-4.000000059604644775e-01 -3.560314893722534180e+00
6.000000238418579102e-01 4.218859672546386719e+00
8.000000119209289551e-01 -5.859881401062011719e+00
-4.000000059604644775e-01 2.266549587249755859e+00
6.000000238418579102e-01 -1.940835595130920410e+00
-2.000000029802322388e-01 -2.588452100753784180e+00
-2.000000029802322388e-01 -3.069313049316406250e+00
-4.000000059604644775e-01 -3.282379150390625000e+00
6.000000238418579102e-01 4.243867397308349609e+00
0.000000000000000000e+00 -3.274546861648559570e+00
-2.000000029802322388e-01 2.051463365554809570e+00
2.000000029802322388e-01 -1.984014868736267090e+00
-2.000000029802322388e-01 -2.806454420089721680e+00
2.200000047683715820e+00 -2.115173265337944031e-02
-6.000000238418579102e-01 6.720031738281250000e+00
-4.000000059604644775e-01 -3.280305385589599609e+00
-4.000000059604644775e-01 2.717065334320068359e+00
-1.000000000000000000e+00 2.069561719894409180e+00
6.000000238418579102e-01 -1.584285020828247070e+00
1.000000000000000000e+00 -5.683621406555175781e+00
8.000000119209289551e-01 4.310410976409912109e+00
2.000000000000000000e+00 -4.929809644818305969e-02
2.000000029802322388e-01 -2.494561672210693359e+00
-2.000000029802322388e-01 -7.381817817687988281e+00
-8.000000119209289551e-01 -5.001219272613525391e+00
2.000000029802322388e-01 -2.052908420562744141e+00
-6.000000238418579102e-01 3.893377780914306641e+00
-2.000000029802322388e-01 -2.993553161621093750e+00
-2.799999952316284180e+00 8.292251825332641602e-01
1.000000000000000000e+00 -3.593595981597900391e+00
8.000000119209289551e-01 -1.230418443679809570e+00
-2.000000029802322388e-01 3.943461656570434570e+00
-1.000000000000000000e+00 1.868147253990173340e+00
-3.800001621246337891e+00 -5.983368158340454102e-01
2.399998426437377930e+00 -1.016732215881347656e+01
-6.000000238418579102e-01 1.858799695968627930e+00
1.599998474121093750e+00 -9.263992309570312500e-01
2.200001478195190430e+00 -6.439178586006164551e-01
2.400000095367431641e+00 -1.649902313947677612e-01
2.000000029802322388e-01 2.982682704925537109e+00
0.000000000000000000e+00 2.663839817047119141e+00
-4.000000059604644775e-01 2.452282667160034180e+00
-4.000000059604644775e-01 5.417279243469238281e+00
-2.000000029802322388e-01 -2.405602931976318359e+00
1.000000000000000000e+00 -1.203643798828125000e+00
8.000000119209289551e-01 -1.268247961997985840e+00
-4.000000059604644775e-01 2.627960205078125000e+00
-2.000000029802322388e-01 5.347386360168457031e+00
-6.000000238418579102e-01 -3.775386095046997070e+00
-6.000000238418579102e-01 2.381527662277221680e+00
6.000000238418579102e-01 -2.409024000167846680e+00
0.000000000000000000e+00 -2.456439256668090820e+00
4.000000059604644775e-01 -2.797241210937500000e+00
-4.000000059604644775e-01 3.698004245758056641e+00
0.000000000000000000e+00 3.280731201171875000e+00
2.000000029802322388e-01 -1.816592454910278320e+00
-4.000000059604644775e-01 1.623584032058715820e+00
3.000000000000000000e+00 -5.597747564315795898e-01
8.000000119209289551e-01 3.031314134597778320e+00
8.000000119209289551e-01 3.977960109710693359e+00
6.000000238418579102e-01 2.677276611328125000e+00
4.000000059604644775e-01 -2.671771287918090820e+00
-1.799999952316284180e+00 6.185210943222045898e-01
4.000000059604644775e-01 -3.444387912750244141e+00
-4.000000059604644775e-01 -2.998684644699096680e+00
-6.000000238418579102e-01 2.465209960937500000e+00
-2.000000029802322388e-01 -4.920007228851318359e+00
2.000000000000000000e+00 -1.597274839878082275e-01
1.799999952316284180e+00 -3.762008547782897949e-01
-2.000000000000000000e+00 2.668395936489105225e-01
-8.000000119209289551e-01 -2.853701829910278320e+00
2.000000029802322388e-01 -2.413176059722900391e+00
2.000000029802322388e-01 -2.645365953445434570e+00
-2.000000029802322388e-01 1.986134290695190430e+00
8.000000119209289551e-01 -1.718322753906250000e+00
1.000000000000000000e+00 -1.448844909667968750e+00
4.000000059604644775e-01 2.964775085449218750e+00
0.000000000000000000e+00 -5.065095424652099609e+00
0.000000000000000000e+00 2.956434726715087891e+00
2.000000029802322388e-01 4.139157295227050781e+00
2.000000029802322388e-01 -2.492559909820556641e+00
6.000000238418579102e-01 6.323077201843261719e+00
2.000000029802322388e-01 -6.690460205078125000e+00
-2.000000029802322388e-01 3.109204053878784180e+00
-2.000000029802322388e-01 2.062188625335693359e+00
-4.000000059604644775e-01 2.984008789062500000e+00
-8.000000119209289551e-01 -3.003442287445068359e+00
-6.000000238418579102e-01 -3.454705715179443359e+00
-6.000000238418579102e-01 -2.661111354827880859e+00
0.000000000000000000e+00 -2.475466966629028320e+00
-4.000000059604644775e-01 2.197528123855590820e+00
2.000000029802322388e-01 -2.407455444335937500e+00
2.000000029802322388e-01 2.326736450195312500e+00
-2.000000029802322388e-01 2.592773437500000000e+00
-4.000000059604644775e-01 2.027484178543090820e+00
2.000000029802322388e-01 -2.087136745452880859e+00
-4.000000059604644775e-01 2.204446315765380859e+00
6.000015139579772949e-01 -1.572039842605590820e+00
4.000000059604644775e-01 4.255223274230957031e+00
0.000000000000000000e+00 -2.267033338546752930e+00
-8.000000119209289551e-01 4.532244682312011719e+00
1.000000000000000000e+00 -3.420419216156005859e+00
2.000000029802322388e-01 -4.421694755554199219e+00
-8.000000119209289551e-01 -5.825875759124755859e+00
8.000000119209289551e-01 -1.802737474441528320e+00
2.000000029802322388e-01 -3.893429517745971680e+00
2.000000029802322388e-01 -2.216726779937744141e+00
-2.000000029802322388e-01 -3.659329175949096680e+00
1.600001573562622070e+00 -5.690643191337585449e-01
2.000015228986740112e-01 -3.746888637542724609e+00
1.000000000000000000e+00 -1.320083618164062500e+00
2.000000000000000000e+00 -1.678436249494552612e-01
1.600000023841857910e+00 -3.229897975921630859e+00
4.000000059604644775e-01 4.700703620910644531e+00
4.000000059604644775e-01 2.727609157562255859e+00
2.200000047683715820e+00 9.752349555492401123e-02
2.400000095367431641e+00 -4.550353884696960449e-01
6.000000238418579102e-01 3.919494628906250000e+00
2.799999952316284180e+00 -4.723632931709289551e-01
1.799999952316284180e+00 -5.764587521553039551e-01
-1.000000000000000000e+00 3.449255466461181641e+00
-1.000000000000000000e+00 6.014874458312988281e+00
-8.000000119209289551e-01 -4.268252372741699219e+00
0.000000000000000000e+00 3.688842773437500000e+00
6.000000238418579102e-01 3.517791748046875000e+00
-8.000000119209289551e-01 3.661578416824340820e+00
6.000000238418579102e-01 -1.648667931556701660e+00
-4.000000059604644775e-01 2.332983493804931641e+00
-1.000000000000000000e+00 2.062847852706909180e+00
-6.000000238418579102e-01 -4.906683444976806641e+00
-8.000000119209289551e-01 2.330877780914306641e+00
1.399999976158142090e+00 -8.707687258720397949e-01
-1.000000000000000000e+00 3.337350368499755859e+00
0.000000000000000000e+00 -4.686782836914062500e+00
2.599999904632568359e+00 -9.315460324287414551e-01
1.600000023841857910e+00 -5.140014886856079102e-01
4.000000059604644775e-01 5.700163364410400391e+00
-2.000000029802322388e-01 3.281759738922119141e+00
-1.000000000000000000e+00 1.385766625404357910e+00
-6.000000238418579102e-01 -3.278357028961181641e+00
-2.000000029802322388e-01 3.201736450195312500e+00
-6.000000238418579102e-01 2.399810791015625000e+00
-1.000000000000000000e+00 1.090844750404357910e+00
-1.000000000000000000e+00 1.393655419349670410e+00
-6.000000238418579102e-01 -3.607367038726806641e+00
0.000000000000000000e+00 2.861994981765747070e+00
5.999984741210937500e-01 -2.414273023605346680e+00
2.000000029802322388e-01 3.030337572097778320e+00
1.600000023841857910e+00 -8.297241330146789551e-01
2.200000047683715820e+00 -6.969726681709289551e-01
-4.000000059604644775e-01 2.297744750976562500e+00
-8.000000119209289551e-01 4.728494167327880859e+00
-2.799999952316284180e+00 1.298004090785980225e-01
2.000000029802322388e-01 -2.622894287109375000e+00
-2.000000029802322388e-01 -2.294017076492309570e+00
4.000000059604644775e-01 -3.780342102050781250e+00
-2.000000029802322388e-01 2.985424757003784180e+00
0.000000000000000000e+00 4.781359672546386719e+00
-1.000000000000000000e+00 4.906478881835937500e+00
-8.000000119209289551e-01 -8.002596855163574219e+00
-2.000000029802322388e-01 4.659146308898925781e+00
4.000000059604644775e-01 -6.763897895812988281e+00
1.600000023841857910e+00 -7.493469119071960449e-01
-1.000000000000000000e+00 2.086419582366943359e+00
-2.000000029802322388e-01 1.966799974441528320e+00
-8.000000119209289551e-01 3.675250291824340820e+00
-6.000000238418579102e-01 -5.167181491851806641e+00
-4.000000059604644775e-01 3.355319261550903320e+00
-4.000000059604644775e-01 2.079736232757568359e+00
0.000000000000000000e+00 -2.821334838867187500e+00
-8.000000119209289551e-01 4.612710475921630859e+00
1.200000047683715820e+00 -8.748504519462585449e-01
-2.000000029802322388e-01 5.796990871429443359e+00
1.000000000000000000e+00 -3.805770874023437500e+00
4.000000059604644775e-01 2.755074977874755859e+00
-4.000000059604644775e-01 1.901797533035278320e+00
2.599999904632568359e+00 -4.896057248115539551e-01
1.200000047683715820e+00 -9.507018923759460449e-01
-2.400000095367431641e+00 -5.236206203699111938e-02
4.000000059604644775e-01 3.238284349441528320e+00
6.000000238418579102e-01 -2.060906887054443359e+00
-2.000000029802322388e-01 2.027583360671997070e+00
-4.800000190734863281e+00 2.302886992692947388e-01
0.000000000000000000e+00 -9.017893791198730469e+00
-4.000000059604644775e-01 2.947976589202880859e+00
0.000000000000000000e+00 2.307556152343750000e+00
4.000000059604644775e-01 3.180374145507812500e+00
4.000000059604644775e-01 2.948199510574340820e+00
6.800000190734863281e+00 1.776550263166427612e-01
-1.000000000000000000e+00 2.346826076507568359e+00
2.400000095367431641e+00 -2.783249020576477051e-01
0.000000000000000000e+00 5.181292533874511719e+00
4.000000059604644775e-01 -1.697834730148315430e+00
2.000000029802322388e-01 2.493969678878784180e+00
-1.000000000000000000e+00 1.718081712722778320e+00
2.000000029802322388e-01 -2.194384813308715820e+00
-8.000000119209289551e-01 1.488217115402221680e+00
-6.000000238418579102e-01 -3.205453395843505859e+00
2.000000029802322388e-01 2.362365722656250000e+00
4.000000059604644775e-01 -1.813250780105590820e+00
2.000000029802322388e-01 4.011639595031738281e+00
1.000000000000000000e+00 -1.274322509765625000e+00
-8.000000119209289551e-01 1.886199951171875000e+00
0.000000000000000000e+00 -4.536666870117187500e+00
-4.000000059604644775e-01 -6.870461940765380859e+00
-8.000000119209289551e-01 3.620455980300903320e+00
4.000000059604644775e-01 -2.086056470870971680e+00
1.000000000000000000e+00 -2.927844285964965820e+00
1.000000000000000000e+00 -4.713073730468750000e+00
6.000000238418579102e-01 3.073742628097534180e+00
-6.000000238418579102e-01 1.845986962318420410e+00
2.000000029802322388e-01 -1.935314893722534180e+00
-4.000000059604644775e-01 -4.974755764007568359e+00
-2.000000029802322388e-01 4.714270114898681641e+00
8.000000119209289551e-01 -1.595413208007812500e+00
-8.000000119209289551e-01 1.736544847488403320e+00
-4.000000059604644775e-01 2.100274562835693359e+00
2.000000029802322388e-01 -2.693804979324340820e+00
2.000000029802322388e-01 -2.479188442230224609e+00
0.000000000000000000e+00 2.447868347167968750e+00
4.000000059604644775e-01 3.929437160491943359e+00
-4.000000059604644775e-01 -2.558639526367187500e+00
-6.000000238418579102e-01 6.152178764343261719e+00
6.000000238418579102e-01 -2.508911132812500000e+00
4.000000059604644775e-01 -3.968505859375000000e+00
-1.000000000000000000e+00 1.849711656570434570e+00
0.000000000000000000e+00 -2.502690076828002930e+00
4.000000059604644775e-01 -2.000282287597656250e+00
0.000000000000000000e+00 2.583155870437622070e+00
4.000000059604644775e-01 3.483343601226806641e+00
-2.000000029802322388e-01 -2.245841979980468750e+00
3.200000047683715820e+00 1.261550933122634888e-01
2.000000000000000000e+00 -7.236175537109375000e-01
2.799999952316284180e+00 1.791961640119552612e-01
-1.600000023841857910e+00 9.494689702987670898e-01
2.000000029802322388e-01 -2.059375047683715820e+00
-2.000000029802322388e-01 3.114474534988403320e+00
8.000000119209289551e-01 -1.717736840248107910e+00
4.000000059604644775e-01 2.967730760574340820e+00
-6.000000238418579102e-01 1.501573204994201660e+00
-1.000000000000000000e+00 2.642297267913818359e+00
2.599999904632568359e+00 3.576141297817230225e-01
3.200000047683715820e+00 9.858611822128295898e-01
-4.000000059604644775e-01 4.408957004547119141e+00
-8.000000119209289551e-01 6.218859672546386719e+00
-3.200000047683715820e+00 3.506957888603210449e-01
-2.599999904632568359e+00 -5.365295410156250000e-01
-8.000000119209289551e-01 -7.384142875671386719e+00
-2.000000029802322388e-01 1.982214331626892090e+00
-6.000000238418579102e-01 1.680471777915954590e+00
4.000000059604644775e-01 -3.242840528488159180e+00
-1.000000000000000000e+00 1.916168212890625000e+00
-4.000000059604644775e-01 -4.229311943054199219e+00
8.000000119209289551e-01 -2.779167175292968750e+00
0.000000000000000000e+00 3.210502624511718750e+00
2.000000029802322388e-01 -2.197119235992431641e+00
-2.000000029802322388e-01 2.896038770675659180e+00
6.000000238418579102e-01 3.133029222488403320e+00
2.200000047683715820e+00 -2.420349046587944031e-02
2.599999904632568359e+00 2.800964415073394775e-01
0.000000000000000000e+00 -4.187542915344238281e+00
-6.000000238418579102e-01 3.334820508956909180e+00
0.000000000000000000e+00 2.622979640960693359e+00
-1.000000000000000000e+00 2.495733737945556641e+00
-1.799999952316284180e+00 2.993774414062500000e-01
-2.000000000000000000e+00 8.854553103446960449e-01
-2.200000047683715820e+00 2.847473025321960449e-01
1.399999976158142090e+00 -8.787689208984375000e-01
2.200000047683715820e+00 -1.964126527309417725e-01
2.599999904632568359e+00 1.928802430629730225e-01
4.000000059604644775e-01 7.972393989562988281e+00
0.000000000000000000e+00 2.840377807617187500e+00
-6.000000238418579102e-01 2.481671094894409180e+00
0.000000000000000000e+00 -3.261485338211059570e+00
4.000000059604644775e-01 -2.062541246414184570e+00
8.000000119209289551e-01 3.229043483734130859e+00
1.000000000000000000e+00 -1.317199707031250000e+00
4.000000059604644775e-01 4.121890068054199219e+00
8.000000119209289551e-01 4.667114257812500000e+00
0.000000000000000000e+00 -2.787921190261840820e+00
0.000000000000000000e+00 3.344036817550659180e+00
1.000000000000000000e+00 -3.253488063812255859e+00
8.000000119209289551e-01 6.250656127929687500e+00
0.000000000000000000e+00 -2.845114231109619141e+00
-1.200000047683715820e+00 9.566863775253295898e-01
-8.000000119209289551e-01 -3.744406223297119141e+00
-4.000000059604644775e-01 -3.415783643722534180e+00
-1.600000023841857910e+00 6.314819455146789551e-01
-2.000000029802322388e-01 -6.310882568359375000e+00
-1.399999976158142090e+00 6.561340093612670898e-01
0.000000000000000000e+00 -2.151486158370971680e+00
0.000000000000000000e+00 2.110903978347778320e+00
0.000000000000000000e+00 3.274237155914306641e+00
-1.000000000000000000e+00 1.262243628501892090e+00
1.200000047683715820e+00 -9.641479253768920898e-01
-4.000000059604644775e-01 2.272773742675781250e+00
4.000000059604644775e-01 -2.080677747726440430e+00
4.000000059604644775e-01 -2.257540941238403320e+00
-7.400000095367431641e+00 5.988769531250000000e-01
2.000000029802322388e-01 3.864779710769653320e+00
8.000000119209289551e-01 -9.330657958984375000e+00
4.000000059604644775e-01 -1.690716505050659180e+00
-3.000000000000000000e+00 -1.148681621998548508e-02
6.000000238418579102e-01 3.509460449218750000e+00
4.000000059604644775e-01 -2.201959133148193359e+00
-2.000000029802322388e-01 4.086328029632568359e+00
-2.000000029802322388e-01 -9.427731513977050781e+00
0.000000000000000000e+00 3.382958889007568359e+00
5.400000095367431641e+00 -1.484802216291427612e-01
-8.000000119209289551e-01 3.687533617019653320e+00
2.000000029802322388e-01 8.095113754272460938e+00
-8.000000119209289551e-01 -5.862820625305175781e+00
2.000000029802322388e-01 -1.801878333091735840e+00
0.000000000000000000e+00 -2.193423509597778320e+00
0.000000000000000000e+00 2.710281372070312500e+00
-2.000000029802322388e-01 -2.416613817214965820e+00
3.599999904632568359e+00 3.510742187500000000e-01
-2.599999904632568359e+00 1.847747862339019775e-01
4.000000059604644775e-01 -1.742231726646423340e+00
4.000000059604644775e-01 2.843806505203247070e+00
8.000000119209289551e-01 -1.253787279129028320e+00
1.799999952316284180e+00 -2.522674500942230225e-01
2.000000000000000000e+00 -5.588073655962944031e-02
2.000000029802322388e-01 2.331321716308593750e+00
6.000000238418579102e-01 -3.142135620117187500e+00
8.000000119209289551e-01 3.689697265625000000e+00
6.000000238418579102e-01 1.113931560516357422e+01
1.000000000000000000e+00 -8.005493164062500000e+00
-6.000000238418579102e-01 4.177712917327880859e+00
-6.000000238418579102e-01 -3.173501491546630859e+00
4.000000059604644775e-01 -4.019381523132324219e+00
2.000000029802322388e-01 -7.379656791687011719e+00
-4.000000059604644775e-01 1.988443017005920410e+00
-4.000000059604644775e-01 2.089727878570556641e+00
8.000000119209289551e-01 3.845507860183715820e+00
0.000000000000000000e+00 -3.090740919113159180e+00
-2.000000029802322388e-01 2.629904270172119141e+00
4.000000059604644775e-01 -2.334964036941528320e+00
-8.000000119209289551e-01 2.225836277008056641e+00
8.000000119209289551e-01 -3.040655612945556641e+00
-2.000000029802322388e-01 -4.436282157897949219e+00
-4.000000059604644775e-01 -5.241348266601562500e+00
8.000000119209289551e-01 -2.718411207199096680e+00
6.000000238418579102e-01 -5.904968261718750000e+00
6.000000238418579102e-01 -3.215719699859619141e+00
8.000000119209289551e-01 3.782940626144409180e+00
2.000000029802322388e-01 9.583081245422363281e+00
0.000000000000000000e+00 -5.253897190093994141e+00
-6.000000238418579102e-01 4.691739082336425781e+00
-8.000000119209289551e-01 2.986419677734375000e+00
-2.000000000000000000e+00 6.918670535087585449e-01
8.000000119209289551e-01 -2.495645046234130859e+00
1.000000000000000000e+00 -3.138244628906250000e+00
1.000000000000000000e+00 -3.777294874191284180e+00
4.000000059604644775e-01 -2.835240125656127930e+00
0.000000000000000000e+00 3.418778896331787109e+00
-2.000000029802322388e-01 3.642508029937744141e+00
-8.000000119209289551e-01 2.090838670730590820e+00
-1.000000000000000000e+00 2.449105739593505859e+00
6.000000238418579102e-01 -1.443277001380920410e+00
-1.000000000000000000e+00 1.097143530845642090e+00
-8.000000119209289551e-01 -3.819622755050659180e+00
-8.000000119209289551e-01 5.168273925781250000e+00
-2.599999904632568359e+00 -7.576598972082138062e-02
-6.000000238418579102e-01 1.405578613281250000e+00
1.799999952316284180e+00 -6.411590576171875000e-01
-2.000000029802322388e-01 2.436996459960937500e+00
-4.000000059604644775e-01 1.726969957351684570e+00
2.000001430511474609e+00 -1.020796179771423340e+00
2.000000029802322388e-01 2.360565185546875000e+00
6.000000238418579102e-01 -1.501354932785034180e+00
2.000000029802322388e-01 -2.049929857254028320e+00
2.599999904632568359e+00 -4.476150572299957275e-01
8.000000119209289551e-01 5.877389430999755859e+00
6.000000238418579102e-01 -2.468682765960693359e+00
-8.000000119209289551e-01 2.269250392913818359e+00
6.000000238418579102e-01 -2.002145290374755859e+00
6.000000238418579102e-01 2.757435560226440430e+00
2.200000047683715820e+00 -1.869201660156250000e-01
8.000000119209289551e-01 -1.768676757812500000e+00
-2.000000029802322388e-01 -5.212530612945556641e+00
-6.000000238418579102e-01 1.533599853515625000e+00
-8.000000119209289551e-01 1.438983201980590820e+00
-8.000000119209289551e-01 2.456892490386962891e+00
-4.000000059604644775e-01 2.482758998870849609e+00
0.000000000000000000e+00 -2.934246778488159180e+00
2.000000029802322388e-01 -2.346540927886962891e+00
0.000000000000000000e+00 2.866786241531372070e+00
6.000000238418579102e-01 -2.255990505218505859e+00
0.000000000000000000e+00 3.044604539871215820e+00
8.000000119209289551e-01 -3.328326463699340820e+00
0.000000000000000000e+00 3.975573778152465820e+00
0.000000000000000000e+00 2.308123826980590820e+00
-1.799999952316284180e+00 3.232391476631164551e-01
-1.600000023841857910e+00 5.589233636856079102e-01
-1.000000000000000000e+00 1.911093115806579590e+00
-8.000000119209289551e-01 -3.471710205078125000e+00
6.000000238418579102e-01 -1.711673021316528320e+00
-1.399999976158142090e+00 6.110626459121704102e-01
-4.000000059604644775e-01 3.176713466644287109e+00
6.000000238418579102e-01 -2.565811157226562500e+00
-2.000000029802322388e-01 2.182217359542846680e+00
2.000000029802322388e-01 3.632072448730468750e+00
-2.000000029802322388e-01 3.141580104827880859e+00
1.399999976158142090e+00 -8.723907470703125000e-01
6.000000238418579102e-01 3.183373928070068359e+00
2.000000029802322388e-01 -3.760733127593994141e+00
-2.000000029802322388e-01 2.089745998382568359e+00
-2.000000029802322388e-01 2.997607469558715820e+00
2.400000095367431641e+00 1.355560272932052612e-01
-2.000000029802322388e-01 2.764663696289062500e+00
0.000000000000000000e+00 5.295056343078613281e+00
2.000000029802322388e-01 -5.873550415039062500e+00
-2.000000029802322388e-01 1.978832960128784180e+00
-2.000000029802322388e-01 -2.521923780441284180e+00
0.000000000000000000e+00 2.269113063812255859e+00
6.000000238418579102e-01 -2.487185716629028320e+00
4.000000059604644775e-01 -3.358987331390380859e+00
6.000000238418579102e-01 -2.476891994476318359e+00
2.000000029802322388e-01 4.360238552093505859e+00
4.000000059604644775e-01 1.109579467773437500e+01
6.000000238418579102e-01 -6.765801906585693359e+00
-1.200000047683715820e+00 8.923797607421875000e-01
-1.000000000000000000e+00 1.705355882644653320e+00
-2.400000095367431641e+00 1.820861846208572388e-01
8.000000119209289551e-01 -2.955844163894653320e+00
-1.000000000000000000e+00 2.360426425933837891e+00
-6.000000238418579102e-01 3.432269334793090820e+00
4.000000059604644775e-01 -1.615283250808715820e+00
8.000000119209289551e-01 -1.989938378334045410e+00
0.000000000000000000e+00 -2.126823425292968750e+00
-6.000000238418579102e-01 1.435951232910156250e+00
-8.000000119209289551e-01 2.471313476562500000e+00
-4.000000059604644775e-01 3.351527452468872070e+00
1.000000000000000000e+00 -1.513687133789062500e+00
0.000000000000000000e+00 2.626348972320556641e+00
-2.000000029802322388e-01 1.934817552566528320e+00
-2.000000029802322388e-01 2.533746242523193359e+00
-8.000000119209289551e-01 1.888079881668090820e+00
-6.000000238418579102e-01 -2.799456834793090820e+00
-6.000000238418579102e-01 2.559301853179931641e+00
-8.000000119209289551e-01 1.383370995521545410e+00
2.000000029802322388e-01 -3.062005519866943359e+00
0.000000000000000000e+00 -2.414724826812744141e+00
-6.000000238418579102e-01 2.009884595870971680e+00
1.000000000000000000e+00 -1.329429626464843750e+00
-8.000000119209289551e-01 1.513458251953125000e+00
3.200000047683715820e+00 2.353256195783615112e-01
2.599999904632568359e+00 -5.434875562787055969e-02
-8.000000119209289551e-01 2.177302598953247070e+00
2.200000047683715820e+00 -6.384277250617742538e-03
-6.000000238418579102e-01 -5.861404418945312500e+00
-2.000000029802322388e-01 3.447341918945312500e+00
-4.000000059604644775e-01 1.992156982421875000e+00
-6.000000238418579102e-01 3.846554517745971680e+00
-4.000000059604644775e-01 -1.191846656799316406e+01
4.000000059604644775e-01 2.454681396484375000e+00
4.000000059604644775e-01 -3.683250427246093750e+00
1.000000000000000000e+00 -2.021913051605224609e+00
4.000000059604644775e-01 2.444344997406005859e+00
2.000000029802322388e-01 -3.960824489593505859e+00
-6.000000238418579102e-01 3.682135105133056641e+00
-2.599999904632568359e+00 -3.516632020473480225e-01
-1.000000000000000000e+00 2.800863742828369141e+00
-6.000000238418579102e-01 -6.754464626312255859e+00
-1.000000000000000000e+00 1.580581665039062500e+00
6.000000000000000000e+00 -5.514038205146789551e-01
2.599999904632568359e+00 5.992599725723266602e-01
-6.000000238418579102e-01 2.993896484375000000e+00
8.000000119209289551e-01 3.609176635742187500e+00
8.000000119209289551e-01 -1.736074805259704590e+00
4.000000059604644775e-01 2.751171827316284180e+00
0.000000000000000000e+00 4.004464626312255859e+00
-1.000000000000000000e+00 3.839150905609130859e+00
-4.000000059604644775e-01 -2.950176954269409180e+00
-1.600000023841857910e+00 4.915588498115539551e-01
-6.000000238418579102e-01 -4.582153320312500000e+00
-1.799999952316284180e+00 2.273620665073394775e-01
-2.000000029802322388e-01 1.862008690834045410e+00
-6.000000238418579102e-01 -2.907113552093505859e+00
-8.000000119209289551e-01 -4.324395656585693359e+00
2.000000029802322388e-01 2.201467990875244141e+00
1.000000000000000000e+00 -1.860958814620971680e+00
0.000000000000000000e+00 3.090414524078369141e+00
-2.000000029802322388e-01 2.859231472015380859e+00
-8.000000119209289551e-01 5.183743476867675781e+00
0.000000000000000000e+00 4.423181056976318359e+00
-2.000000029802322388e-01 -4.904678344726562500e+00
6.000000238418579102e-01 -2.876580715179443359e+00
4.000000059604644775e-01 -2.008911132812500000e+00
0.000000000000000000e+00 3.256637573242187500e+00
4.000000059604644775e-01 8.392953872680664062e+00
6.000000238418579102e-01 -2.192984104156494141e+00
6.000000238418579102e-01 -2.148861646652221680e+00
6.000000238418579102e-01 -4.591024875640869141e+00
4.000000059604644775e-01 5.290286064147949219e+00
-1.600000023841857910e+00 7.160339355468750000e-01
-2.000000000000000000e+00 7.403167486190795898e-01
8.000000119209289551e-01 -1.298840284347534180e+00
1.000000000000000000e+00 -3.050781250000000000e+00
6.000000238418579102e-01 3.272207736968994141e+00
0.000000000000000000e+00 1.072920799255371094e+01
2.000000029802322388e-01 -4.134726047515869141e+00
4.000000059604644775e-01 3.261508226394653320e+00
-1.600000023841857910e+00 7.061950564384460449e-01
-1.000000000000000000e+00 1.382412672042846680e+00
-8.000000119209289551e-01 3.148382663726806641e+00
-4.000000059604644775e-01 3.971115112304687500e+00
-2.000000029802322388e-01 2.757968187332153320e+00
0.000000000000000000e+00 2.169122219085693359e+00
8.000000119209289551e-01 -2.762002468109130859e+00
2.000000029802322388e-01 2.556744337081909180e+00
-8.000000119209289551e-01 3.781329393386840820e+00
-8.000000119209289551e-01 -3.030105590820312500e+00
-2.000000029802322388e-01 -3.520159959793090820e+00
6.000000238418579102e-01 -2.311911106109619141e+00
-2.200000047683715820e+00 1.227417029440402985e-02
-4.000000059604644775e-01 1.889318823814392090e+00
0.000000000000000000e+00 2.557638645172119141e+00
4.000000059604644775e-01 -5.903924465179443359e+00
-1.000000000000000000e+00 1.252221703529357910e+00
-1.600000023841857910e+00 7.177124023437500000e-01
-6.000000238418579102e-01 2.240863084793090820e+00
-6.000000238418579102e-01 -2.970646619796752930e+00
0.000000000000000000e+00 -2.024031162261962891e+00
2.599999904632568359e+00 -5.939941406250000000e-01
4.000000059604644775e-01 -2.415536403656005859e+00
-4.000000059604644775e-01 -2.405297756195068359e+00
-8.000000119209289551e-01 2.055145263671875000e+00
-4.000000059604644775e-01 2.000998020172119141e+00
6.000000238418579102e-01 -2.158087253570556641e+00
-2.000000029802322388e-01 4.229913234710693359e+00
2.000000029802322388e-01 2.308047533035278320e+00
4.000000059604644775e-01 4.886209011077880859e+00
-2.000000029802322388e-01 -7.863662719726562500e+00
0.000000000000000000e+00 2.159491062164306641e+00
6.000000238418579102e-01 -2.391833543777465820e+00
-2.000000029802322388e-01 -2.389724731445312500e+00
8.000000119209289551e-01 -1.285202026367187500e+00
4.000000059604644775e-01 -5.527297973632812500e+00
-4.000000059604644775e-01 3.186032056808471680e+00
-2.000000029802322388e-01 3.691448926925659180e+00
0.000000000000000000e+00 -2.714099168777465820e+00
-6.000000238418579102e-01 -3.536993503570556641e+00
6.000000238418579102e-01 -2.042092800140380859e+00
1.600000023841857910e+00 -9.409820437431335449e-01
3.000000000000000000e+00 -5.408203005790710449e-01
8.000000119209289551e-01 6.145489692687988281e+00
4.000000059604644775e-01 -2.487286329269409180e+00
0.000000000000000000e+00 2.052725315093994141e+00
0.000000000000000000e+00 5.067730903625488281e+00
4.000000059604644775e-01 -6.324975490570068359e+00
-2.000000029802322388e-01 3.360064744949340820e+00
-2.000000029802322388e-01 2.161828517913818359e+00
-4.000000059604644775e-01 -2.537512302398681641e+00
6.000000238418579102e-01 6.207726955413818359e+00
4.000000059604644775e-01 -4.198987007141113281e+00
-1.399999976158142090e+00 7.652832269668579102e-01
0.000000000000000000e+00 -2.039218187332153320e+00
-2.000000029802322388e-01 1.972964525222778320e+00
-4.000000059604644775e-01 -3.963897705078125000e+00
0.000000000000000000e+00 -2.044027805328369141e+00
-6.000000238418579102e-01 -3.559674024581909180e+00
2.000000029802322388e-01 -2.434204101562500000e+00
-4.000000059604644775e-01 3.368005275726318359e+00
4.000000059604644775e-01 3.856787204742431641e+00
-8.000000119209289551e-01 -3.808013916015625000e+00
-8.000000119209289551e-01 3.551660060882568359e+00
-2.000000029802322388e-01 -5.985888481140136719e+00
-3.200000047683715820e+00 3.689941465854644775e-01
-2.000000029802322388e-01 -8.781988143920898438e+00
6.000000238418579102e-01 2.827844142913818359e+00
1.600000023841857910e+00 -6.594299077987670898e-01
4.000000059604644775e-01 -1.795098900794982910e+00
-4.000000059604644775e-01 -2.435058593750000000e+00
1.799999952316284180e+00 -7.301391363143920898e-01
1.000000000000000000e+00 -1.032946825027465820e+00
0.000000000000000000e+00 -2.230993747711181641e+00
-1.000000000000000000e+00 1.085247755050659180e+00
-4.000000059604644775e-01 1.848132371902465820e+00
-4.000000059604644775e-01 1.876599073410034180e+00
6.000000238418579102e-01 -3.192559719085693359e+00
-4.000000059604644775e-01 -3.195617675781250000e+00
4.000000059604644775e-01 -2.581616163253784180e+00
0.000000000000000000e+00 2.541897535324096680e+00
4.000000059604644775e-01 3.222836256027221680e+00
2.000000000000000000e+00 -2.648040652275085449e-01
0.000000000000000000e+00 4.178534030914306641e+00
-6.000000238418579102e-01 2.769128322601318359e+00
0.000000000000000000e+00 2.477444410324096680e+00
0.000000000000000000e+00 -2.386843919754028320e+00
4.000000059604644775e-01 -1.862048387527465820e+00
2.000000029802322388e-01 2.512823581695556641e+00
4.000000059604644775e-01 -1.877325415611267090e+00
4.000000059604644775e-01 3.102499485015869141e+00
6.000000238418579102e-01 -2.447015285491943359e+00
6.000000238418579102e-01 -2.193441867828369141e+00
8.000000119209289551e-01 4.217993259429931641e+00
-2.000000029802322388e-01 3.267684936523437500e+00
4.000000059604644775e-01 -1.965524315834045410e+00
2.000000029802322388e-01 -2.660922288894653320e+00
1.799999952316284180e+00 -6.432067751884460449e-01
-6.000000238418579102e-01 2.415917873382568359e+00
3.599999904632568359e+00 -5.135498195886611938e-02
8.000000119209289551e-01 -1.741668701171875000e+00
8.000000119209289551e-01 -1.458288550376892090e+00
-1.000000000000000000e+00 2.189032077789306641e+00
-8.000000119209289551e-01 1.360070824623107910e+00
-2.000000000000000000e+00 6.214721798896789551e-01
-8.000000119209289551e-01 -2.992221117019653320e+00
-4.000000059604644775e-01 -2.930563449859619141e+00
-6.000000238418579102e-01 -3.083014011383056641e+00
2.000000029802322388e-01 2.204936265945434570e+00
0.000000000000000000e+00 2.271627902984619141e+00
1.999984681606292725e-01 -1.828668236732482910e+00
8.000000119209289551e-01 -1.758312940597534180e+00
-4.000000059604644775e-01 1.756686449050903320e+00
-1.200000047683715820e+00 9.240036010742187500e-01
-2.200000047683715820e+00 1.136199980974197388e-01
0.000000000000000000e+00 -2.533253431320190430e+00
6.000000238418579102e-01 -2.690792798995971680e+00
1.000000000000000000e+00 -2.745005846023559570e+00
-9.999984502792358398e-01 1.277517676353454590e+00
-8.000015020370483398e-01 2.775511264801025391e+00
-4.000015258789062500e-01 -3.010595798492431641e+00
-2.000000029802322388e-01 -3.110195875167846680e+00
3.999984860420227051e-01 3.275215148925781250e+00
-2.000000029802322388e-01 2.807708740234375000e+00
6.000000238418579102e-01 -1.563412427902221680e+00
-6.000000238418579102e-01 1.467280626296997070e+00
4.000000059604644775e-01 -1.713986158370971680e+00
6.000000238418579102e-01 -1.958952307701110840e+00
1.399999976158142090e+00 -8.081176877021789551e-01
4.599999904632568359e+00 -3.797637820243835449e-01
-4.000000059604644775e-01 2.895135402679443359e+00
0.000000000000000000e+00 6.829751491546630859e+00
2.000000029802322388e-01 3.099380493164062500e+00
4.000000059604644775e-01 -2.208920240402221680e+00
4.000000059604644775e-01 4.425478935241699219e+00
1.399999976158142090e+00 -7.466522455215454102e-01
0.000000000000000000e+00 2.924645900726318359e+00
2.000000029802322388e-01 3.076095581054687500e+00
8.000000119209289551e-01 -8.735522270202636719e+00
-1.399999976158142090e+00 7.400146722793579102e-01
1.799999952316284180e+00 -3.031066954135894775e-01
4.000000059604644775e-01 -2.170431613922119141e+00
1.000000000000000000e+00 -1.413632154464721680e+00
6.000000238418579102e-01 3.465954542160034180e+00
1.799999952316284180e+00 -7.601745724678039551e-01
4.000000059604644775e-01 2.505255222320556641e+00
-4.000000059604644775e-01 3.302795410156250000e+00
-1.000000000000000000e+00 1.065228223800659180e+00
2.000000029802322388e-01 -2.395349025726318359e+00
-4.000000059604644775e-01 1.790341138839721680e+00
1.399999976158142090e+00 -8.744629025459289551e-01
-4.000000059604644775e-01 3.849380493164062500e+00
-6.000000238418579102e-01 2.283224582672119141e+00
-3.999984860420227051e-01 -2.437789916992187500e+00
-2.000015228986740112e-01 -2.560354709625244141e+00
-1.000000000000000000e+00 1.529101610183715820e+00
1.400001525878906250e+00 -8.735367059707641602e-01
-2.000000029802322388e-01 4.136874198913574219e+00
2.000000029802322388e-01 3.142739772796630859e+00
1.399999976158142090e+00 -7.552169561386108398e-01
1.600000023841857910e+00 -6.531875729560852051e-01
6.000000238418579102e-01 -2.198199510574340820e+00
2.000015228986740112e-01 4.439846992492675781e+00
0.000000000000000000e+00 2.753510951995849609e+00
4.000000059604644775e-01 3.317318677902221680e+00
4.000000059604644775e-01 -1.767326354980468750e+00
-2.000000029802322388e-01 2.793338060379028320e+00
0.000000000000000000e+00 2.316677808761596680e+00
4.000000059604644775e-01 6.103356838226318359e+00
1.200000047683715820e+00 -9.112884402275085449e-01
6.000000238418579102e-01 -2.119830369949340820e+00
4.000000059604644775e-01 2.926596164703369141e+00
2.000000029802322388e-01 3.658825635910034180e+00
-6.400000095367431641e+00 5.289276242256164551e-01
3.400000095367431641e+00 7.442901730537414551e-01
3.400000095367431641e+00 -5.036560297012329102e-01
8.000000119209289551e-01 3.704315185546875000e+00
4.000000059604644775e-01 2.555352687835693359e+00
-8.000000119209289551e-01 2.770758152008056641e+00
-6.000000238418579102e-01 -2.860754489898681641e+00
4.000000059604644775e-01 -3.550305128097534180e+00
-6.000000238418579102e-01 2.900167942047119141e+00
-8.000000119209289551e-01 -3.524273633956909180e+00
-8.000000119209289551e-01 1.204629540443420410e+00
-1.599998474121093750e+00 7.305908203125000000e-01
-1.000000000000000000e+00 1.783358812332153320e+00
5.999984741210937500e-01 -3.663484096527099609e+00
-1.000000000000000000e+00 1.514741539955139160e+00
-6.000000238418579102e-01 1.754235863685607910e+00
6.599999904632568359e+00 -6.839324831962585449e-01
-8.000000119209289551e-01 2.244268894195556641e+00
8.000000119209289551e-01 -1.505041480064392090e+00
8.000000119209289551e-01 -2.051580905914306641e+00
-1.000000000000000000e+00 3.151153564453125000e+00
-8.000000119209289551e-01 -4.836706638336181641e+00
-8.000000119209289551e-01 -3.899108886718750000e+00
-4.000000059604644775e-01 -4.892992973327636719e+00
6.000000238418579102e-01 -1.971667528152465820e+00
1.200000047683715820e+00 -8.353790044784545898e-01
2.000000029802322388e-01 2.210339307785034180e+00
2.000000029802322388e-01 2.382531642913818359e+00
-2.200000047683715820e+00 1.929687559604644775e-01
-6.000000238418579102e-01 -3.080151319503784180e+00
0.000000000000000000e+00 -2.399594068527221680e+00
2.000000029802322388e-01 2.415075778961181641e+00
8.000000119209289551e-01 -1.987359642982482910e+00
-1.000000000000000000e+00 1.493225097656250000e+00
1.000000000000000000e+00 -1.204663038253784180e+00
2.000000029802322388e-01 2.263836622238159180e+00
-4.000000059604644775e-01 2.540383815765380859e+00
-2.000000029802322388e-01 1.803433179855346680e+00
0.000000000000000000e+00 3.007071018218994141e+00
-2.000000029802322388e-01 -3.558984279632568359e+00
-6.000000238418579102e-01 -2.725930690765380859e+00
-1.000000000000000000e+00 3.143466234207153320e+00
-1.600000023841857910e+00 4.123107790946960449e-01
-2.000000029802322388e-01 -2.544250488281250000e+00
0.000000000000000000e+00 -2.861840724945068359e+00
8.000000119209289551e-01 -2.827447414398193359e+00
1.399999976158142090e+00 -8.853393793106079102e-01
-8.000000119209289551e-01 2.186981201171875000e+00
-8.000000119209289551e-01 2.343444824218750000e+00
4.000000059604644775e-01 -2.406591892242431641e+00
0.000000000000000000e+00 -1.002686786651611328e+01
2.000000029802322388e-01 2.333081007003784180e+00
2.000000000000000000e+00 -9.014831781387329102e-01
1.799999952316284180e+00 -6.302795410156250000e-01
-1.000000000000000000e+00 1.436352491378784180e+00
-2.599999904632568359e+00 -2.621948122978210449e-01
-2.400000095367431641e+00 -2.122009247541427612e-01
-1.799999952316284180e+00 5.278503298759460449e-01
6.000000238418579102e-01 -1.530297875404357910e+00
0.000000000000000000e+00 -3.375073194503784180e+00
-6.000000238418579102e-01 -3.499200344085693359e+00
-4.000000059604644775e-01 -3.503128051757812500e+00
-6.000000238418579102e-01 3.855801343917846680e+00
-6.000000238418579102e-01 2.921252489089965820e+00
0.000000000000000000e+00 -3.870253086090087891e+00
4.000000059604644775e-01 -1.801020860671997070e+00
8.000000119209289551e-01 2.852532863616943359e+00
0.000000000000000000e+00 2.206997632980346680e+00
4.000000059604644775e-01 2.656851291656494141e+00
2.000000029802322388e-01 2.240978956222534180e+00
1.399999976158142090e+00 -9.480499029159545898e-01
2.000000029802322388e-01 3.383541822433471680e+00
-8.000000119209289551e-01 4.158721923828125000e+00
4.000000059604644775e-01 -2.577987670898437500e+00
1.000000000000000000e+00 -2.767504930496215820e+00
-3.400000095367431641e+00 4.647216945886611938e-02
-3.000000000000000000e+00 1.708251982927322388e-01
-2.000000029802322388e-01 -3.194384813308715820e+00
-2.000000029802322388e-01 -3.161718845367431641e+00
-8.000000119209289551e-01 -3.154190063476562500e+00
-2.000000029802322388e-01 2.140658617019653320e+00
-4.000000059604644775e-01 -4.680038452148437500e+00
-6.000000238418579102e-01 -2.685638427734375000e+00
-6.000000238418579102e-01 1.861685156822204590e+00
0.000000000000000000e+00 -5.104113578796386719e+00
-8.000000119209289551e-01 2.198525905609130859e+00
1.799999952316284180e+00 -2.878570556640625000e-01
4.000000059604644775e-01 -2.331429958343505859e+00
6.000000238418579102e-01 -2.054415941238403320e+00
-3.000000000000000000e+00 6.982574462890625000e-01
-6.000000238418579102e-01 -2.932986497879028320e+00
6.000000238418579102e-01 3.816180467605590820e+00
-2.000000029802322388e-01 2.061642408370971680e+00
-2.000000029802322388e-01 -6.644000053405761719e+00
2.000000029802322388e-01 -1.837393164634704590e+00
4.000000059604644775e-01 5.530783176422119141e+00
-6.000000238418579102e-01 2.430047512054443359e+00
6.000015139579772949e-01 -2.181030273437500000e+00
6.000000238418579102e-01 -1.436834692955017090e+00
4.000000059604644775e-01 -2.431292772293090820e+00
0.000000000000000000e+00 2.737927198410034180e+00
0.000000000000000000e+00 2.166592359542846680e+00
4.000000059604644775e-01 -1.844665527343750000e+00
2.599999904632568359e+00 -2.735534608364105225e-01
4.000000059604644775e-01 5.772384643554687500e+00
2.000000029802322388e-01 4.934414863586425781e+00
-4.000000059604644775e-01 2.827328443527221680e+00
-1.399999976158142090e+00 6.703674197196960449e-01
-6.000000238418579102e-01 -3.637640476226806641e+00
-2.599999904632568359e+00 8.540283441543579102e-01
-2.000000029802322388e-01 -3.449688673019409180e+00
-2.000000029802322388e-01 1.852981567382812500e+00
2.599999904632568359e+00 1.087005585432052612e-01
8.000000119209289551e-01 3.687026977539062500e+00
0.000000000000000000e+00 3.109605312347412109e+00
0.000000000000000000e+00 -4.945858955383300781e+00
-2.000015228986740112e-01 1.819424390792846680e+00
1.200000047683715820e+00 -2.136320590972900391e+00
4.000030457973480225e-01 -1.889520287513732910e+00
1.000000000000000000e+00 -3.492692470550537109e+00
-8.000000119209289551e-01 2.329678297042846680e+00
-4.000000059604644775e-01 2.626789808273315430e+00
6.000000238418579102e-01 -1.741735816001892090e+00
1.600000023841857910e+00 -4.117813110351562500e-01
8.000015020370483398e-01 -2.403654575347900391e+00
2.000015228986740112e-01 2.257340908050537109e+00
-8.000015020370483398e-01 4.147218227386474609e+00
-6.000000238418579102e-01 2.779940843582153320e+00
8.000000119209289551e-01 -2.035562038421630859e+00
1.000000000000000000e+00 -1.013586401939392090e+00
-8.000000119209289551e-01 2.309664964675903320e+00
0.000000000000000000e+00 3.219671726226806641e+00
8.000000119209289551e-01 -1.200415015220642090e+00
-2.799999952316284180e+00 -2.174530029296875000e-01
4.000000059604644775e-01 -2.074609279632568359e+00
6.000000238418579102e-01 -5.340771675109863281e+00
-4.000000059604644775e-01 1.859213232994079590e+00
-1.799999952316284180e+00 3.949615359306335449e-01
-1.000000000000000000e+00 1.850857496261596680e+00
6.000000238418579102e-01 -2.587396144866943359e+00
6.000000238418579102e-01 -3.396383762359619141e+00
-4.000000059604644775e-01 2.041800022125244141e+00
4.000000059604644775e-01 -1.696438550949096680e+00
2.000000029802322388e-01 -2.237979173660278320e+00
0.000000000000000000e+00 2.606729030609130859e+00
4.000000059604644775e-01 3.882556200027465820e+00
8.000000119209289551e-01 -1.311901807785034180e+00
-2.000000029802322388e-01 3.548608303070068359e+00
0.000000000000000000e+00 3.272296190261840820e+00
-2.400000095367431641e+00 -2.009338438510894775e-01
-1.000000000000000000e+00 1.216052293777465820e+00
-6.000000238418579102e-01 1.764843702316284180e+00
6.000000238418579102e-01 -2.460766553878784180e+00
-4.000000059604644775e-01 -3.754501342773437500e+00
1.200000047683715820e+00 -9.869445562362670898e-01
-2.000000029802322388e-01 2.184033155441284180e+00
-4.000000059604644775e-01 2.405389308929443359e+00
-4.000000059604644775e-01 1.692150831222534180e+00
-6.000000238418579102e-01 1.625164747238159180e+00
2.000000029802322388e-01 -2.074716091156005859e+00
6.000000238418579102e-01 -1.480972290039062500e+00
0.000000000000000000e+00 2.343353271484375000e+00
-4.000000059604644775e-01 1.995269775390625000e+00
-2.000000029802322388e-01 2.424154758453369141e+00
2.000000029802322388e-01 -2.303076267242431641e+00
-8.000000119209289551e-01 3.701766967773437500e+00
-4.000000059604644775e-01 2.589684963226318359e+00
-2.000000029802322388e-01 -2.954241991043090820e+00
6.000000238418579102e-01 3.652409315109252930e+00
2.799999952316284180e+00 3.299682736396789551e-01
3.400000095367431641e+00 -1.188995391130447388e-01
2.000000000000000000e+00 -4.512634128332138062e-02
6.000000238418579102e-01 4.337161064147949219e+00
1.000000000000000000e+00 -1.746679663658142090e+00
2.200000047683715820e+00 -8.032897710800170898e-01
1.600000023841857910e+00 -7.823852300643920898e-01
-8.000000119209289551e-01 2.722598314285278320e+00
-6.000000238418579102e-01 1.838122606277465820e+00
-8.000000119209289551e-01 1.554278612136840820e+00
-1.399999976158142090e+00 9.241698980331420898e-01
-3.000000000000000000e+00 -6.581726074218750000e-01
4.000000059604644775e-01 -2.534207105636596680e+00
4.000000059604644775e-01 3.844087123870849609e+00
8.000000119209289551e-01 -1.320028662681579590e+00
-6.000000238418579102e-01 2.085470676422119141e+00
-8.000000119209289551e-01 1.473013281822204590e+00
-6.000015139579772949e-01 2.245449781417846680e+00
-6.000000238418579102e-01 -7.384104728698730469e+00
2.799999952316284180e+00 8.814086765050888062e-02
8.000000119209289551e-01 3.379040479660034180e+00
-1.399999976158142090e+00 6.388366818428039551e-01
-1.799999952316284180e+00 7.151489257812500000e-01
-6.000000238418579102e-01 1.566128492355346680e+00
1.399999976158142090e+00 -8.363296389579772949e-01
0.000000000000000000e+00 2.649496555328369141e+00
-2.000000029802322388e-01 1.980773925781250000e+00
4.000000059604644775e-01 -2.211572170257568359e+00
2.799999952316284180e+00 4.487838745117187500e-01
-2.000000029802322388e-01 2.781363010406494141e+00
-6.000000238418579102e-01 6.128079414367675781e+00
-8.000000119209289551e-01 2.562225341796875000e+00
-3.200000047683715820e+00 -7.790099978446960449e-01
-2.000000029802322388e-01 -2.577305555343627930e+00
7.999984622001647949e-01 -1.682487487792968750e+00
4.000000000000000000e+00 -2.350982725620269775e-01
-1.799999952316284180e+00 5.887115597724914551e-01
-6.000000238418579102e-01 4.300576686859130859e+00
-4.000000059604644775e-01 3.528393507003784180e+00
-4.000000059604644775e-01 -5.067984104156494141e+00
0.000000000000000000e+00 2.056152343750000000e+00
2.799999952316284180e+00 -2.148040831089019775e-01
4.000000059604644775e-01 3.590862989425659180e+00
0.000000000000000000e+00 2.393597364425659180e+00
2.000000000000000000e+00 -3.604308962821960449e-01
-4.000000059604644775e-01 1.800042748451232910e+00
-4.000000059604644775e-01 2.375170946121215820e+00
-6.000000238418579102e-01 1.402185082435607910e+00
-1.000000000000000000e+00 2.904809474945068359e+00
-6.000000238418579102e-01 -2.628039598464965820e+00
-2.000000029802322388e-01 -2.525952100753784180e+00
6.000000238418579102e-01 -1.915570020675659180e+00
-6.000000238418579102e-01 2.168920993804931641e+00
-4.000000059604644775e-01 1.769775390625000000e+00
0.000000000000000000e+00 2.392022609710693359e+00
-2.000000029802322388e-01 3.218615770339965820e+00
-8.000000119209289551e-01 1.319671630859375000e+00
6.000000238418579102e-01 -3.183929443359375000e+00
-4.000000059604644775e-01 -3.948657274246215820e+00
-2.000000029802322388e-01 3.996276855468750000e+00
-2.400000095367431641e+00 -2.421569824218750000e-01
-6.000000238418579102e-01 -3.319412231445312500e+00
1.000000000000000000e+00 -5.945816040039062500e+00
-2.000000000000000000e+00 8.566650152206420898e-01
1.000000000000000000e+00 -4.927447319030761719e+00
0.000000000000000000e+00 3.148062229156494141e+00
-2.000000029802322388e-01 4.774252414703369141e+00
2.000000029802322388e-01 2.218743801116943359e+00
4.000000059604644775e-01 3.034497022628784180e+00
1.799999952316284180e+00 -3.442626893520355225e-01
2.000000029802322388e-01 5.081542968750000000e+00
6.000000238418579102e-01 -4.275277614593505859e+00
2.000000029802322388e-01 4.443194389343261719e+00
-2.000000029802322388e-01 2.018444776535034180e+00
0.000000000000000000e+00 -5.036148071289062500e+00
1.000000000000000000e+00 -3.008703708648681641e+00
8.000000119209289551e-01 3.120834350585937500e+00
-1.399999976158142090e+00 6.568359136581420898e-01
-4.000000059604644775e-01 3.237173557281494141e+00
-4.000000059604644775e-01 -2.780081272125244141e+00
4.000000059604644775e-01 -2.139126539230346680e+00
-4.000000059604644775e-01 4.423486232757568359e+00
6.000000238418579102e-01 3.002383470535278320e+00
-4.000000059604644775e-01 3.335253953933715820e+00
-6.000000238418579102e-01 -2.602218627929687500e+00
-6.000000238418579102e-01 -4.493377685546875000e+00
-6.000000238418579102e-01 1.865277051925659180e+00
6.000000238418579102e-01 -1.927508592605590820e+00
1.600000023841857910e+00 -7.000945806503295898e-01
0.000000000000000000e+00 2.201791286468505859e+00
0.000000000000000000e+00 2.611416578292846680e+00
-1.000000000000000000e+00 2.405471801757812500e+00
4.000000059604644775e-01 -1.734265089035034180e+00
-6.000000238418579102e-01 2.322753906250000000e+00
3.000000000000000000e+00 -7.158874273300170898e-01
-4.000000059604644775e-01 3.964160203933715820e+00
3.599999904632568359e+00 6.906250119209289551e-01
3.200000047683715820e+00 -4.586853086948394775e-01
-1.399999976158142090e+00 7.032470703125000000e-01
6.000000238418579102e-01 -1.977362036705017090e+00
-4.000000059604644775e-01 -4.254590034484863281e+00
2.000000029802322388e-01 3.826135158538818359e+00
2.000000029802322388e-01 -1.936840772628784180e+00
-2.000000029802322388e-01 2.172692775726318359e+00
-6.000000238418579102e-01 2.021719455718994141e+00
6.000000238418579102e-01 -1.426919579505920410e+00
-1.600000023841857910e+00 6.052734255790710449e-01
-6.000000238418579102e-01 -2.641989231109619141e+00
-4.000000059604644775e-01 -2.443792819976806641e+00
-1.799999952316284180e+00 8.277527093887329102e-01
-1.799999952316284180e+00 8.688629269599914551e-01
8.000000119209289551e-01 -2.226699829101562500e+00
0.000000000000000000e+00 -3.054290771484375000e+00
-4.000000059604644775e-01 3.337585449218750000e+00
-2.000000029802322388e-01 2.483169555664062500e+00
-2.799999952316284180e+00 -3.177398741245269775e-01
-4.199999809265136719e+00 1.451873779296875000e-01
-4.000000059604644775e-01 -2.411166429519653320e+00
-4.000000059604644775e-01 -2.601940870285034180e+00
-6.000000238418579102e-01 5.638497829437255859e+00
1.000000000000000000e+00 -1.001925706863403320e+00
8.000000119209289551e-01 6.871954441070556641e+00
2.000000029802322388e-01 3.134283542633056641e+00
-4.000000059604644775e-01 2.091491699218750000e+00
-2.400000095367431641e+00 5.242919921875000000e-02
1.000000000000000000e+00 -3.241610765457153320e+00
2.000000029802322388e-01 -4.286343574523925781e+00
-4.000000059604644775e-01 1.646838426589965820e+00
-6.000000238418579102e-01 1.684787034988403320e+00
-2.799999952316284180e+00 3.612365573644638062e-02
-2.000000029802322388e-01 -2.308218479156494141e+00
-6.000000238418579102e-01 1.840026855468750000e+00
-4.000000059604644775e-01 2.188102722167968750e+00
6.000015139579772949e-01 -2.007710218429565430e+00
4.000000059604644775e-01 -1.821569800376892090e+00
4.000000059604644775e-01 -2.314813137054443359e+00
-2.000015228986740112e-01 2.743339538574218750e+00
1.000000000000000000e+00 -1.404791235923767090e+00
-4.000000059604644775e-01 -3.066123962402343750e+00
-4.000000059604644775e-01 2.455609083175659180e+00
-4.000000059604644775e-01 -2.651333570480346680e+00
0.000000000000000000e+00 2.206814527511596680e+00
2.799999952316284180e+00 3.919616639614105225e-01
6.000000238418579102e-01 -1.769384741783142090e+00
-2.000000029802322388e-01 2.914623975753784180e+00
-2.000000029802322388e-01 3.996285915374755859e+00
1.799999952316284180e+00 -7.570160031318664551e-01
4.000000059604644775e-01 3.172683715820312500e+00
0.000000000000000000e+00 -2.208865404129028320e+00
2.000000029802322388e-01 -5.265786647796630859e+00
-2.000000029802322388e-01 2.935299634933471680e+00
0.000000000000000000e+00 -2.695941209793090820e+00
-4.000000059604644775e-01 -2.415692090988159180e+00
-1.000000000000000000e+00 4.538363456726074219e+00
-2.000000029802322388e-01 1.861770629882812500e+00
2.000000029802322388e-01 -3.023211717605590820e+00
4.000000059604644775e-01 2.458816528320312500e+00
-2.000000029802322388e-01 3.206912279129028320e+00
-8.000000119209289551e-01 -4.053851127624511719e+00
3.400000095367431641e+00 1.417663544416427612e-01
1.799999952316284180e+00 -7.535918951034545898e-01
0.000000000000000000e+00 5.638415336608886719e+00
0.000000000000000000e+00 4.265276908874511719e+00
-3.000000000000000000e+00 4.754150509834289551e-01
-8.000000119209289551e-01 -4.515875339508056641e+00
0.000000000000000000e+00 -2.103112697601318359e+00
2.000000029802322388e-01 2.503742933273315430e+00
2.000000029802322388e-01 4.589150905609130859e+00
1.399999976158142090e+00 -7.330902218818664551e-01
2.000000029802322388e-01 3.161505222320556641e+00
1.000000000000000000e+00 -1.583547949790954590e+00
-4.000000059604644775e-01 1.759698510169982910e+00
6.000000238418579102e-01 -1.747311353683471680e+00
1.600000023841857910e+00 -8.528015017509460449e-01
2.000000029802322388e-01 4.652798652648925781e+00
4.000000059604644775e-01 -4.131869316101074219e+00
-6.000000238418579102e-01 -6.805075168609619141e+00
2.000000029802322388e-01 -2.399670362472534180e+00
0.000000000000000000e+00 -2.518551588058471680e+00
1.399999976158142090e+00 -9.936386346817016602e-01
2.600001573562622070e+00 3.886657655239105225e-01
6.000000238418579102e-01 3.735621690750122070e+00
4.000000059604644775e-01 2.991647243499755859e+00
8.000000119209289551e-01 -1.771691918373107910e+00
2.200000047683715820e+00 -4.105529934167861938e-02
-4.000000059604644775e-01 2.337378025054931641e+00
-4.000000059604644775e-01 -7.738958835601806641e+00
-4.000000059604644775e-01 2.442233324050903320e+00
-2.599999904632568359e+00 9.226348996162414551e-01
-1.000000000000000000e+00 3.295837402343750000e+00
-6.000000238418579102e-01 -8.018911361694335938e+00
4.000000059604644775e-01 -3.682379245758056641e+00
6.000000238418579102e-01 3.144296169281005859e+00
-2.000000029802322388e-01 2.469601392745971680e+00
2.000000029802322388e-01 2.365963697433471680e+00
-4.000000059604644775e-01 2.002526760101318359e+00
-4.000000000000000000e+00 -5.989196896553039551e-01
-6.000000238418579102e-01 -6.011306762695312500e+00
-4.000015258789062500e-01 -6.083138942718505859e+00
-3.999984860420227051e-01 -4.759149074554443359e+00
-4.000015258789062500e-01 -2.599902391433715820e+00
-2.000000029802322388e-01 1.910324096679687500e+00
3.200000047683715820e+00 9.787109494209289551e-01
3.000000000000000000e+00 4.758880734443664551e-01
2.799999952316284180e+00 6.930816769599914551e-01
3.000000000000000000e+00 -7.582031488418579102e-01
-4.000000059604644775e-01 4.221529960632324219e+00
-4.000000059604644775e-01 2.418609619140625000e+00
-6.000000238418579102e-01 4.410827636718750000e+00
-1.000000000000000000e+00 1.673437476158142090e+00
-4.000000059604644775e-01 -2.855163574218750000e+00
8.000000119209289551e-01 -1.467660546302795410e+00
-5.199999809265136719e+00 4.579772949218750000e-01
-2.200000047683715820e+00 -4.905090481042861938e-02
-2.599999904632568359e+00 7.601928710937500000e-01
2.000000000000000000e+00 -1.139678955078125000e-01
2.000000029802322388e-01 -2.122415065765380859e+00
0.000000000000000000e+00 2.310748338699340820e+00
2.000000029802322388e-01 -2.316711425781250000e+00
2.000000029802322388e-01 -2.774270534515380859e+00
4.000000059604644775e-01 -1.877508521080017090e+00
-8.000000119209289551e-01 2.835678100585937500e+00
-3.200000047683715820e+00 3.866027891635894775e-01
1.600000023841857910e+00 -7.510223388671875000e-01
1.000000000000000000e+00 -4.039694309234619141e+00
-4.000000059604644775e-01 -3.262490749359130859e+00
-4.000000059604644775e-01 -4.237011909484863281e+00
-4.000000059604644775e-01 2.839251756668090820e+00
2.799999952316284180e+00 -8.642883300781250000e-01
0.000000000000000000e+00 3.946301221847534180e+00
-2.000000029802322388e-01 5.307714939117431641e+00
-1.399999976158142090e+00 9.873901605606079102e-01
0.000000000000000000e+00 -2.664587497711181641e+00
1.000000000000000000e+00 -1.749023437500000000e+00
1.000000000000000000e+00 -1.509936571121215820e+00
0.000000000000000000e+00 2.936227321624755859e+00
4.000000059604644775e-01 -1.993835449218750000e+00
-6.000000238418579102e-01 1.570031762123107910e+00
-4.000000059604644775e-01 2.568444728851318359e+00
0.000000000000000000e+00 -2.166778564453125000e+00
0.000000000000000000e+00 2.849542140960693359e+00
-4.000000059604644775e-01 1.902978539466857910e+00
-2.000000029802322388e-01 -2.449545383453369141e+00
8.000000119209289551e-01 -1.464074730873107910e+00
-4.000000059604644775e-01 1.826254248619079590e+00
1.799999952316284180e+00 -3.013733029365539551e-01
-1.399999976158142090e+00 6.937195062637329102e-01
8.000000119209289551e-01 4.178543090820312500e+00
4.000000059604644775e-01 -2.734463453292846680e+00
0.000000000000000000e+00 -3.207238674163818359e+00
1.600000023841857910e+00 -8.800811767578125000e-01
-4.000000059604644775e-01 1.831774950027465820e+00
-8.000000119209289551e-01 4.176959037780761719e+00
-8.000000119209289551e-01 1.583615064620971680e+00
-2.799999952316284180e+00 3.684204220771789551e-01
-2.200000047683715820e+00 1.288848817348480225e-01
-2.000015228986740112e-01 -2.990057468414306641e+00
-5.999984741210937500e-01 -3.182080030441284180e+00
-6.000000238418579102e-01 1.403045654296875000e+00
3.000000000000000000e+00 -6.295166015625000000e-01
2.799999952316284180e+00 6.241699457168579102e-01
2.799999952316284180e+00 7.535064816474914551e-01
-6.000000238418579102e-01 2.505551099777221680e+00
-1.000000000000000000e+00 3.551361083984375000e+00
-2.000000029802322388e-01 2.544619798660278320e+00
-6.000000238418579102e-01 1.914538621902465820e+00
-6.000000238418579102e-01 2.452221632003784180e+00
-8.000000119209289551e-01 1.380679368972778320e+00
-2.000000029802322388e-01 -2.590975999832153320e+00
6.000000238418579102e-01 -2.848803758621215820e+00
-2.599999904632568359e+00 7.880004644393920898e-01
2.000000029802322388e-01 -3.267446994781494141e+00
4.000000059604644775e-01 -3.550430297851562500e+00
8.000000119209289551e-01 -3.138546705245971680e+00
4.000000059604644775e-01 -1.873284935951232910e+00
-8.000000119209289551e-01 1.280575513839721680e+00
-4.000000059604644775e-01 -2.647302150726318359e+00
-2.200000047683715820e+00 -1.939117461442947388e-01
2.000000029802322388e-01 -4.306817531585693359e+00
1.999984681606292725e-01 -2.521246433258056641e+00
4.000015258789062500e-01 4.092154026031494141e+00
0.000000000000000000e+00 2.090072631835937500e+00
8.000000119209289551e-01 -1.813262939453125000e+00
1.600000023841857910e+00 -7.860778570175170898e-01
0.000000000000000000e+00 2.253338575363159180e+00
0.000000000000000000e+00 2.133935451507568359e+00
0.000000000000000000e+00 -2.642718553543090820e+00
1.000000000000000000e+00 -1.292526245117187500e+00
-4.000000059604644775e-01 2.763729810714721680e+00
1.200000047683715820e+00 -9.063965082168579102e-01
1.000000000000000000e+00 -1.570202589035034180e+00
6.000000238418579102e-01 -2.275335788726806641e+00
1.799999952316284180e+00 -9.590942263603210449e-01
2.000000029802322388e-01 3.717126369476318359e+00
-2.200000047683715820e+00 7.461059689521789551e-01
-4.000000059604644775e-01 1.747692823410034180e+00
6.000000238418579102e-01 -4.249969482421875000e+00
-2.000000029802322388e-01 -2.284399509429931641e+00
4.000000059604644775e-01 -2.850418090820312500e+00
6.000000238418579102e-01 3.917184352874755859e+00
-6.000000238418579102e-01 2.105874538421630859e+00
-2.000000029802322388e-01 -2.786697387695312500e+00
-6.000000238418579102e-01 -4.126922607421875000e+00
1.799999952316284180e+00 -2.101867645978927612e-01
-4.000000059604644775e-01 -2.794433593750000000e+00
-2.000000029802322388e-01 3.205697536468505859e+00
2.000000029802322388e-01 2.770175218582153320e+00
-1.000000000000000000e+00 1.039474487304687500e+00
4.000000059604644775e-01 3.146444797515869141e+00
-1.000000000000000000e+00 1.633886694908142090e+00
0.000000000000000000e+00 2.058670043945312500e+00
-2.000000029802322388e-01 1.896682739257812500e+00
-2.000000029802322388e-01 -2.897186279296875000e+00
2.000000029802322388e-01 2.516723632812500000e+00
4.000000059604644775e-01 -2.665032863616943359e+00
-2.799999952316284180e+00 -7.898284792900085449e-01
-2.000000029802322388e-01 -6.033578395843505859e+00
-4.000000059604644775e-01 3.182333469390869141e+00
6.000000238418579102e-01 -1.945654273033142090e+00
-4.000000059604644775e-01 3.693606615066528320e+00
1.000000000000000000e+00 -1.698644995689392090e+00
6.000000238418579102e-01 -1.894415259361267090e+00
2.000000029802322388e-01 3.923803806304931641e+00
0.000000000000000000e+00 -2.808694362640380859e+00
1.399999976158142090e+00 -7.262176275253295898e-01
-1.600000023841857910e+00 4.110870361328125000e-01
9.000000000000000000e+00 -1.899871826171875000e-01
-6.000000238418579102e-01 1.743255615234375000e+00
1.000000000000000000e+00 -1.543289184570312500e+00
-1.000000000000000000e+00 1.508135414123535156e+01
-6.000000238418579102e-01 -7.631426811218261719e+00
-6.000000238418579102e-01 -2.956701755523681641e+00
-8.000000119209289551e-01 -2.964117527008056641e+00
2.000000029802322388e-01 3.232888698577880859e+00
-2.000000000000000000e+00 7.270447015762329102e-01
-2.599998474121093750e+00 9.005492925643920898e-01
8.000000119209289551e-01 -1.518653869628906250e+00
3.799999952316284180e+00 6.685730218887329102e-01
3.400000095367431641e+00 9.481628537178039551e-01
-4.000000059604644775e-01 -3.056970119476318359e+00
-3.400000095367431641e+00 -4.035583436489105225e-01
-3.599999904632568359e+00 -7.866455316543579102e-01
-3.799999952316284180e+00 -5.767334103584289551e-01
2.000000029802322388e-01 -1.895477294921875000e+00
3.400000095367431641e+00 2.270904481410980225e-01
1.000000000000000000e+00 -1.008456468582153320e+00
4.199999809265136719e+00 -7.911376953125000000e-01
-4.000000059604644775e-01 1.840145826339721680e+00
-6.000000238418579102e-01 3.804904222488403320e+00
2.000000000000000000e+00 -1.361083937808871269e-03
2.000000029802322388e-01 -2.142610073089599609e+00
-4.000000059604644775e-01 2.524891614913940430e+00
4.000000059604644775e-01 -5.247650146484375000e+00
4.000000059604644775e-01 6.532010078430175781e+00
-4.000000059604644775e-01 -2.779989719390869141e+00
-2.000000029802322388e-01 -2.737164258956909180e+00
6.000000238418579102e-01 3.159060716629028320e+00
2.000000029802322388e-01 -4.204348564147949219e+00
0.000000000000000000e+00 -2.689651489257812500e+00
2.000000029802322388e-01 2.212979078292846680e+00
-1.000000000000000000e+00 1.069339036941528320e+00
5.800000190734863281e+00 6.633224487304687500e-01
8.000000119209289551e-01 -1.359364271163940430e+00
-8.000000119209289551e-01 3.681874036788940430e+00
4.000000059604644775e-01 2.632338047027587891e+00
6.000000238418579102e-01 -1.869506835937500000e+00
6.000000238418579102e-01 -5.138970851898193359e+00
6.000000238418579102e-01 3.528954982757568359e+00
8.000000119209289551e-01 -2.601580858230590820e+00
-4.000000059604644775e-01 1.905050635337829590e+00
-4.000000059604644775e-01 3.962573289871215820e+00
4.000000059604644775e-01 3.377658128738403320e+00
-6.000000238418579102e-01 1.710473656654357910e+00
-8.000000119209289551e-01 1.764337182044982910e+00
2.000000029802322388e-01 -2.341037034988403320e+00
0.000000000000000000e+00 3.266018629074096680e+00
4.000000059604644775e-01 2.424587965011596680e+00
-8.000000119209289551e-01 1.382833838462829590e+00
-2.400000095367431641e+00 -1.332214325666427612e-01
-8.000000119209289551e-01 -6.156661987304687500e+00
-2.599999904632568359e+00 6.063720583915710449e-01
-2.200000047683715820e+00 4.795379638671875000e-01
-8.000000119209289551e-01 -3.141543626785278320e+00
-8.000000119209289551e-01 -3.378729343414306641e+00
-6.000000238418579102e-01 -3.642337083816528320e+00
2.000000029802322388e-01 3.811187744140625000e+00
0.000000000000000000e+00 1.146947288513183594e+01
2.000000029802322388e-01 -6.150601387023925781e+00
2.000000029802322388e-01 -2.332513332366943359e+00
2.000000029802322388e-01 -2.535363674163818359e+00
2.599999904632568359e+00 -5.767272710800170898e-01
4.000000059604644775e-01 2.829693555831909180e+00
2.000000029802322388e-01 3.608917236328125000e+00
-6.000000238418579102e-01 1.545153856277465820e+00
2.000000029802322388e-01 -1.840789794921875000e+00
1.799999952316284180e+00 -6.173095703125000000e-01
2.000000029802322388e-01 -3.446350097656250000e+00
-6.000000238418579102e-01 3.394125461578369141e+00
-2.000000000000000000e+00 7.934325933456420898e-01
-1.000000000000000000e+00 1.139013648033142090e+00
-2.000000029802322388e-01 -4.277041435241699219e+00
8.000000119209289551e-01 -2.246963500976562500e+00
3.799999952316284180e+00 -5.435913205146789551e-01
-8.000000119209289551e-01 1.654428124427795410e+00
0.000000000000000000e+00 5.834533691406250000e+00
-8.000000119209289551e-01 1.696127295494079590e+00
-4.000000059604644775e-01 3.623626708984375000e+00
1.000000000000000000e+00 -1.923443555831909180e+00
1.000000000000000000e+00 -1.085540771484375000e+00
2.000000029802322388e-01 -8.172750473022460938e+00
-6.000000238418579102e-01 2.356390476226806641e+00
4.000000059604644775e-01 -3.099978685379028320e+00
-8.000000119209289551e-01 2.372036695480346680e+00
4.000000059604644775e-01 -2.228326320648193359e+00
6.000000238418579102e-01 5.107064723968505859e+00
-2.000000029802322388e-01 2.482647657394409180e+00
0.000000000000000000e+00 2.403796434402465820e+00
0.000000000000000000e+00 -2.386724948883056641e+00
0.000000000000000000e+00 2.181353807449340820e+00
2.000000029802322388e-01 -2.647464036941528320e+00
-2.000000029802322388e-01 2.542895555496215820e+00
2.000000029802322388e-01 -3.407681226730346680e+00
0.000000000000000000e+00 -2.003402709960937500e+00
-4.000000059604644775e-01 2.473312377929687500e+00
-8.000000119209289551e-01 1.693048119544982910e+00
0.000000000000000000e+00 -3.066815137863159180e+00
6.000000238418579102e-01 2.823135375976562500e+00
1.000000000000000000e+00 -1.580837965011596680e+00
6.000000238418579102e-01 -1.637451171875000000e+00
4.000000059604644775e-01 2.660687208175659180e+00
-4.000000059604644775e-01 2.913494825363159180e+00
-2.000000029802322388e-01 -2.447982788085937500e+00
2.599999904632568359e+00 2.086212188005447388e-01
-2.200000047683715820e+00 2.094055116176605225e-01
-2.000000029802322388e-01 1.816735863685607910e+00
-2.000000029802322388e-01 3.935159206390380859e+00
4.000000059604644775e-01 -4.092053413391113281e+00
-1.600000023841857910e+00 4.515563845634460449e-01
-2.000000029802322388e-01 3.558972120285034180e+00
2.000000029802322388e-01 -3.511633396148681641e+00
-4.000000059604644775e-01 -3.188583374023437500e+00
-8.000000119209289551e-01 1.823440551757812500e+00
-2.000000029802322388e-01 -2.483944654464721680e+00
2.000000029802322388e-01 2.704931735992431641e+00
8.000000119209289551e-01 -4.242974758148193359e+00
2.000000029802322388e-01 -2.623825073242187500e+00
0.000000000000000000e+00 2.795022487640380859e+00
-8.000000119209289551e-01 1.670178174972534180e+00
-2.000000029802322388e-01 2.207617282867431641e+00
-4.000000059604644775e-01 2.613424777984619141e+00
-2.000000029802322388e-01 -2.569656372070312500e+00
2.000000029802322388e-01 -1.828674316406250000e+00
-8.000000119209289551e-01 1.249270677566528320e+00
-1.200000047683715820e+00 8.902007937431335449e-01
-1.399999976158142090e+00 8.618011474609375000e-01
8.000000119209289551e-01 -1.500000000000000000e+00
-6.000015139579772949e-01 -2.915602207183837891e+00
2.599998474121093750e+00 -7.363952398300170898e-01
2.000000000000000000e+00 -3.748779296875000000e-01
4.000000059604644775e-01 2.810199022293090820e+00
-4.000000059604644775e-01 2.058514356613159180e+00
0.000000000000000000e+00 -3.347628831863403320e+00
1.000000000000000000e+00 -3.246038913726806641e+00
4.000000059604644775e-01 3.521679639816284180e+00
2.000000029802322388e-01 -4.229196071624755859e+00
-4.000000059604644775e-01 2.699575901031494141e+00
-6.000000238418579102e-01 2.203518629074096680e+00
-8.000000119209289551e-01 2.121405124664306641e+00
1.000000000000000000e+00 -3.224292039871215820e+00
-8.000000119209289551e-01 -3.642016649246215820e+00
-8.000000119209289551e-01 2.365081787109375000e+00
-1.000000000000000000e+00 1.327972412109375000e+00
0.000000000000000000e+00 2.042523145675659180e+00
2.000000000000000000e+00 -3.868103027343750000e-01
-8.000000119209289551e-01 1.617196679115295410e+00
-2.799999952316284180e+00 1.267700195312500000e-01
-3.400000095367431641e+00 -4.465820193290710449e-01
-3.599999904632568359e+00 -3.880035281181335449e-01
0.000000000000000000e+00 -2.795251369476318359e+00
1.000000000000000000e+00 -1.810607910156250000e+00
1.000000000000000000e+00 -2.558569431304931641e+00
1.799999952316284180e+00 -6.453292965888977051e-01
6.000000238418579102e-01 2.943218946456909180e+00
2.000000029802322388e-01 -5.158740043640136719e+00
2.000000029802322388e-01 2.279531955718994141e+00
8.000000119209289551e-01 -3.095364332199096680e+00
4.000000059604644775e-01 2.490170240402221680e+00
-6.000000238418579102e-01 2.736675977706909180e+00
-8.000000119209289551e-01 1.856365919113159180e+00
-2.400000095367431641e+00 9.230254888534545898e-01
-8.000000119209289551e-01 -7.504488945007324219e+00
-1.600000023841857910e+00 5.993728637695312500e-01
4.000000059604644775e-01 -2.023420810699462891e+00
8.000000119209289551e-01 -1.935844421386718750e+00
2.400000095367431641e+00 1.135986298322677612e-01
1.600000023841857910e+00 -4.527831971645355225e-01
2.000000000000000000e+00 -2.597534060478210449e-01
8.000000119209289551e-01 3.171276807785034180e+00
-4.000000059604644775e-01 1.736862182617187500e+00
8.000000119209289551e-01 -1.422647118568420410e+00
1.600000023841857910e+00 -5.888427495956420898e-01
2.200000047683715820e+00 -1.157714873552322388e-01
-4.000000059604644775e-01 1.939642310142517090e+00
-4.000000059604644775e-01 -2.754730224609375000e+00
2.200000047683715820e+00 -1.546813994646072388e-01
-5.400000095367431641e+00 8.544311523437500000e-01
2.000000029802322388e-01 -7.304638862609863281e+00
-8.000000119209289551e-01 2.002661228179931641e+00
-2.000000029802322388e-01 1.930975317955017090e+00
8.000000119209289551e-01 -3.036849975585937500e+00
2.599999904632568359e+00 3.623565733432769775e-01
2.000000000000000000e+00 -7.415984869003295898e-01
-8.000000119209289551e-01 1.956897020339965820e+00
1.000000000000000000e+00 -1.262149095535278320e+00
6.000000238418579102e-01 4.558105468750000000e+00
-4.000000059604644775e-01 -2.455999851226806641e+00
2.000000029802322388e-01 -2.247424364089965820e+00
1.000000000000000000e+00 -4.320480346679687500e+00
-6.000000238418579102e-01 2.564642429351806641e+00
1.600000023841857910e+00 -5.736755132675170898e-01
4.000000059604644775e-01 2.585198879241943359e+00
8.000000119209289551e-01 3.207748413085937500e+00
6.000000238418579102e-01 5.564034938812255859e+00
6.000000238418579102e-01 2.948388576507568359e+00
4.000000059604644775e-01 -2.736566066741943359e+00
-2.000000029802322388e-01 4.023727416992187500e+00
-2.000000029802322388e-01 2.434649705886840820e+00
-6.000000238418579102e-01 3.250714063644409180e+00
8.000000119209289551e-01 -2.435019016265869141e+00
6.000000238418579102e-01 3.878927707672119141e+00
6.000000238418579102e-01 -3.602746486663818359e+00
2.000000029802322388e-01 2.796993970870971680e+00
8.000000119209289551e-01 -3.948950290679931641e+00
-2.000000029802322388e-01 -3.070309400558471680e+00
-6.000000238418579102e-01 2.289776563644409180e+00
6.000000238418579102e-01 -1.646981835365295410e+00
3.200000047683715820e+00 5.996764898300170898e-01
6.000000238418579102e-01 3.169171094894409180e+00
-8.000000119209289551e-01 -3.874713182449340820e+00
-4.199999809265136719e+00 2.827697694301605225e-01
-8.000000119209289551e-01 1.778631567955017090e+00
-6.000000238418579102e-01 5.059088230133056641e+00
-6.000000238418579102e-01 -3.251574754714965820e+00
-6.000000238418579102e-01 3.361212253570556641e+00
1.000000000000000000e+00 -3.880517482757568359e+00
1.000000000000000000e+00 -7.744177341461181641e+00
-6.000000238418579102e-01 4.035937309265136719e+00
0.000000000000000000e+00 -3.823028564453125000e+00
-4.000000059604644775e-01 7.423632621765136719e+00
4.000000059604644775e-01 -2.346234083175659180e+00
8.000000119209289551e-01 -2.391455173492431641e+00
-6.000000238418579102e-01 -3.137713670730590820e+00
4.000000059604644775e-01 -3.544842481613159180e+00
-2.200000047683715820e+00 5.522430539131164551e-01
-2.000000029802322388e-01 2.826150417327880859e+00
6.000000238418579102e-01 -4.925543308258056641e+00
0.000000000000000000e+00 -3.662097215652465820e+00
-1.000000000000000000e+00 4.037933349609375000e+00
-8.000000119209289551e-01 1.259762525558471680e+00
-2.000000029802322388e-01 4.368084907531738281e+00
2.000000029802322388e-01 3.685913085937500000e+00
0.000000000000000000e+00 -5.189501762390136719e+00
-4.000000059604644775e-01 1.745358228683471680e+00
-4.000000059604644775e-01 3.471594333648681641e+00
6.000000238418579102e-01 -1.631048560142517090e+00
-8.000000119209289551e-01 1.476312279701232910e+00
-2.000000029802322388e-01 2.116174221038818359e+00
4.000000059604644775e-01 -3.274111986160278320e+00
-4.000000059604644775e-01 2.225790500640869141e+00
-4.000000059604644775e-01 -2.985235691070556641e+00
-1.000000000000000000e+00 2.076347351074218750e+00
-1.000000000000000000e+00 1.392837524414062500e+00
-3.999984860420227051e-01 -4.532516479492187500e+00
-2.000000029802322388e-01 1.801617383956909180e+00
6.000000238418579102e-01 -3.035214185714721680e+00
3.999969363212585449e-01 -6.159771919250488281e+00
6.000000238418579102e-01 3.703891038894653320e+00
4.000000059604644775e-01 3.298458814620971680e+00
-2.000000029802322388e-01 -2.574331760406494141e+00
2.599999904632568359e+00 -8.404693603515625000e-01
-6.000000238418579102e-01 2.958523511886596680e+00
-4.000000059604644775e-01 4.074777126312255859e+00
-4.000000059604644775e-01 -3.890652418136596680e+00
1.600000023841857910e+00 -9.671875238418579102e-01
4.000000059604644775e-01 2.802740573883056641e+00
-6.000000238418579102e-01 2.552667140960693359e+00
0.000000000000000000e+00 2.515213012695312500e+00
2.000000029802322388e-01 -2.485909938812255859e+00
1.200000047683715820e+00 -9.385650753974914551e-01
1.799999952316284180e+00 -4.231384396553039551e-01
0.000000000000000000e+00 2.415802001953125000e+00
4.000000059604644775e-01 3.703393459320068359e+00
2.000000029802322388e-01 -2.366961717605590820e+00
6.000000238418579102e-01 -2.126940965652465820e+00
2.799999952316284180e+00 6.104919314384460449e-01
-2.000000029802322388e-01 2.624932765960693359e+00
4.000000059604644775e-01 -5.017352104187011719e+00
-6.000000238418579102e-01 5.545861721038818359e+00
2.000000029802322388e-01 -2.843585252761840820e+00
-8.000000119209289551e-01 -4.074530124664306641e+00
-3.000000000000000000e+00 -9.767273068428039551e-01
-4.000000059604644775e-01 -4.607430934906005859e+00
-6.000000238418579102e-01 -4.292520046234130859e+00
-6.000000238418579102e-01 -2.925253391265869141e+00
-1.600000023841857910e+00 8.040283322334289551e-01
-4.000000059604644775e-01 -3.317986965179443359e+00
-2.799999952316284180e+00 4.188323915004730225e-01
-2.000015228986740112e-01 -6.711613655090332031e+00
-2.000000029802322388e-01 3.980909824371337891e+00
-2.000000029802322388e-01 1.965037584304809570e+00
8.000000119209289551e-01 -1.301840186119079590e+00
0.000000000000000000e+00 2.542187452316284180e+00
0.000000000000000000e+00 -2.379386901855468750e+00
8.000000119209289551e-01 -1.366496324539184570e+00
2.000000029802322388e-01 2.893408298492431641e+00
-6.000000238418579102e-01 3.646801710128784180e+00
2.000000029802322388e-01 -2.363769531250000000e+00
2.000000029802322388e-01 2.609612941741943359e+00
-1.000000000000000000e+00 1.325305223464965820e+00
8.000000119209289551e-01 4.711300849914550781e+00
2.000000029802322388e-01 -4.921322822570800781e+00
2.000000029802322388e-01 2.548567295074462891e+00
-6.000000238418579102e-01 2.078474521636962891e+00
-1.000000000000000000e+00 2.109254360198974609e+00
-8.000000119209289551e-01 1.766984581947326660e+00
8.000000119209289551e-01 -2.004040479660034180e+00
1.000000000000000000e+00 -2.091989040374755859e+00
0.000000000000000000e+00 -2.951705932617187500e+00
2.000000029802322388e-01 2.763037204742431641e+00
8.000000119209289551e-01 -1.488531470298767090e+00
-2.000000029802322388e-01 1.878106713294982910e+00
0.000000000000000000e+00 -2.429306030273437500e+00
0.000000000000000000e+00 3.920840501785278320e+00
-4.000000059604644775e-01 1.662359595298767090e+00
-2.000000029802322388e-01 2.174890041351318359e+00
1.799999952316284180e+00 -4.228393435478210449e-01
0.000000000000000000e+00 -2.602075099945068359e+00
-8.000000119209289551e-01 5.124957084655761719e+00
-6.000000238418579102e-01 2.642474412918090820e+00
8.000000119209289551e-01 -4.137591361999511719e+00
2.000000029802322388e-01 2.926013231277465820e+00
1.600000023841857910e+00 -9.359130859375000000e-01
-2.000000029802322388e-01 1.810119628906250000e+00
-2.000000029802322388e-01 -3.759631395339965820e+00
-1.000000000000000000e+00 2.216351270675659180e+00
-2.599999904632568359e+00 -1.071105971932411194e-01
2.000000029802322388e-01 -4.835168361663818359e+00
2.000000029802322388e-01 3.037249803543090820e+00
-6.000000238418579102e-01 2.348718166351318359e+00
-4.000000059604644775e-01 2.815502882003784180e+00
-8.000000119209289551e-01 1.453070044517517090e+00
-4.000000059604644775e-01 -2.804162502288818359e+00
-4.000000059604644775e-01 -3.063870191574096680e+00
4.000000059604644775e-01 -1.682583570480346680e+00
0.000000000000000000e+00 3.290161132812500000e+00
8.000000119209289551e-01 -1.318447828292846680e+00
-6.000000238418579102e-01 2.970227003097534180e+00
8.000000119209289551e-01 -6.170697212219238281e+00
8.000000119209289551e-01 -2.180517673492431641e+00
-2.000000029802322388e-01 7.431716918945312500e+00
6.000000238418579102e-01 -1.800317406654357910e+00
0.000000000000000000e+00 2.631433010101318359e+00
-2.000000029802322388e-01 5.946243286132812500e+00
-4.000000059604644775e-01 2.716665744781494141e+00
-4.000000059604644775e-01 5.149420261383056641e+00
-6.000000238418579102e-01 3.064486742019653320e+00
-4.000000059604644775e-01 -4.509305000305175781e+00
-6.000000238418579102e-01 -2.816583156585693359e+00
2.000000029802322388e-01 -2.021887302398681641e+00
1.799999952316284180e+00 -4.318084716796875000e-01
8.000000119209289551e-01 4.947891235351562500e+00
2.000000029802322388e-01 -2.295635938644409180e+00
4.000000059604644775e-01 -1.713873267173767090e+00
-4.000000059604644775e-01 -3.838418483734130859e+00
4.000000059604644775e-01 -1.859579443931579590e+00
-1.200000047683715820e+00 9.617859125137329102e-01
-2.000000029802322388e-01 4.937869071960449219e+00
2.000000029802322388e-01 -2.674804687500000000e+00
2.000000029802322388e-01 -1.953167676925659180e+00
4.000000059604644775e-01 -2.505779981613159180e+00
4.000000059604644775e-01 -1.717953443527221680e+00
-4.000000059604644775e-01 2.344201564788818359e+00
-2.000000029802322388e-01 5.159393310546875000e+00
2.000000029802322388e-01 -4.186032295227050781e+00
0.000000000000000000e+00 4.242703437805175781e+00
2.000000029802322388e-01 -1.804486036300659180e+00
-2.000000029802322388e-01 -2.326931715011596680e+00
2.000000029802322388e-01 -3.585748195648193359e+00
2.000000029802322388e-01 3.694610595703125000e+00
4.000000059604644775e-01 -1.749221801757812500e+00
2.000000029802322388e-01 5.442697048187255859e+00
-2.400000095367431641e+00 -2.970245480537414551e-01
5.400000095367431641e+00 1.907592713832855225e-01
4.000000059604644775e-01 -4.573309421539306641e+00
4.000000059604644775e-01 -3.158807277679443359e+00
2.000000029802322388e-01 6.916342258453369141e+00
-2.000000029802322388e-01 7.623358249664306641e+00
-6.000000238418579102e-01 -8.332705497741699219e+00
-4.000000059604644775e-01 3.227636814117431641e+00
1.600000023841857910e+00 -7.682189941406250000e-01
-4.000000059604644775e-01 3.375942945480346680e+00
-8.000000119209289551e-01 3.174749851226806641e+00
-4.000000059604644775e-01 -4.785265922546386719e+00
1.000000000000000000e+00 -2.036004543304443359e+00
6.000000000000000000e+00 6.189727783203125000e-01
-4.000000059604644775e-01 1.062129211425781250e+01
-2.000000029802322388e-01 2.320794582366943359e+00
-4.000000059604644775e-01 4.306189060211181641e+00
0.000000000000000000e+00 -8.245718002319335938e+00
-6.000000238418579102e-01 1.481167554855346680e+00
1.000000000000000000e+00 -1.316653490066528320e+00
0.000000000000000000e+00 -7.595962524414062500e+00
-4.000000059604644775e-01 7.223190307617187500e+00
4.000000059604644775e-01 4.074862480163574219e+00
8.000000119209289551e-01 -6.732788085937500000e+00
2.000000029802322388e-01 -1.957833886146545410e+00
-4.000000059604644775e-01 -4.104446411132812500e+00
-4.000000059604644775e-01 2.548892259597778320e+00
1.600000023841857910e+00 -6.469818353652954102e-01
-8.000000119209289551e-01 4.904635429382324219e+00
-6.000000238418579102e-01 2.328546047210693359e+00
-8.000000119209289551e-01 -2.992263793945312500e+00
-2.400000095367431641e+00 2.064086943864822388e-01
-2.599999904632568359e+00 -4.624114930629730225e-01
-1.000000000000000000e+00 7.214416503906250000e+00
-4.000000059604644775e-01 -3.327865600585937500e+00
2.000000029802322388e-01 -2.059890747070312500e+00
-2.000000029802322388e-01 2.145248413085937500e+00
-5.999984741210937500e-01 2.285559177398681641e+00
-2.599999904632568359e+00 -5.062500238418579102e-01
2.000000000000000000e+00 -3.829544186592102051e-01
1.799999952316284180e+00 -6.158569455146789551e-01
-4.000000059604644775e-01 -4.806313991546630859e+00
-2.000000029802322388e-01 -4.163116455078125000e+00
4.000000059604644775e-01 6.189834594726562500e+00
6.000000238418579102e-01 -2.169497728347778320e+00
-8.000000119209289551e-01 1.612625122070312500e+00
-1.799999952316284180e+00 2.959655821323394775e-01
-8.000000119209289551e-01 2.037222385406494141e+00
-8.000000119209289551e-01 -2.806277513504028320e+00
-4.000000059604644775e-01 2.444775342941284180e+00
1.600000023841857910e+00 -4.259368777275085449e-01
3.400000095367431641e+00 1.304367035627365112e-01
-4.000000059604644775e-01 3.906820774078369141e+00
-6.000000238418579102e-01 1.526638746261596680e+00
0.000000000000000000e+00 -3.520666599273681641e+00
8.000000119209289551e-01 -3.872334241867065430e+00
6.000000238418579102e-01 -1.791241407394409180e+00
6.000000238418579102e-01 -2.322950839996337891e+00
-8.000000119209289551e-01 -4.596685886383056641e+00
-4.000000059604644775e-01 -2.650091648101806641e+00
-4.000000059604644775e-01 2.832455396652221680e+00
6.000000238418579102e-01 4.997921943664550781e+00
4.000000059604644775e-01 -1.782928466796875000e+00
-2.000000029802322388e-01 -2.758963108062744141e+00
-8.000000119209289551e-01 2.752295017242431641e+00
-2.000000000000000000e+00 3.457244932651519775e-01
2.400000095367431641e+00 -1.514129638671875000e-01
4.000000059604644775e-01 -3.253738403320312500e+00
2.000000029802322388e-01 7.012194633483886719e+00
2.000000029802322388e-01 2.857653856277465820e+00
8.000000119209289551e-01 -6.335058689117431641e+00
1.600000023841857910e+00 -4.986633360385894775e-01
1.399999976158142090e+00 -9.156554937362670898e-01
-1.000000000000000000e+00 6.184023857116699219e+00
-8.000000119209289551e-01 -4.145632743835449219e+00
-5.999969244003295898e-01 -2.662252902984619141e+00
-2.000000029802322388e-01 -2.290640354156494141e+00
-8.000000119209289551e-01 -3.056750535964965820e+00
-2.000000029802322388e-01 3.874920606613159180e+00
0.000000000000000000e+00 -4.161572456359863281e+00
4.000000059604644775e-01 2.713107347488403320e+00
0.000000000000000000e+00 2.414129734039306641e+00
6.000000238418579102e-01 -2.725604295730590820e+00
1.600000023841857910e+00 -7.416534423828125000e-01
2.000000029802322388e-01 -2.397123813629150391e+00
0.000000000000000000e+00 3.407469272613525391e+00
0.000000000000000000e+00 2.333541870117187500e+00
-2.000000029802322388e-01 -7.469763278961181641e+00
0.000000000000000000e+00 2.477267503738403320e+00
-6.000000238418579102e-01 1.463372826576232910e+00
-7.999984622001647949e-01 1.817236304283142090e+00
8.000000119209289551e-01 3.071053981781005859e+00
-4.000000059604644775e-01 1.620999097824096680e+00
4.000000059604644775e-01 -2.103494167327880859e+00
2.000000029802322388e-01 2.520159959793090820e+00
2.000000000000000000e+00 -2.263244688510894775e-01
-2.000000029802322388e-01 2.044097900390625000e+00
-4.000000059604644775e-01 4.684060573577880859e+00
-2.000000029802322388e-01 -3.442144870758056641e+00
4.000000059604644775e-01 -5.330182075500488281e+00
-1.799999952316284180e+00 4.929504394531250000e-01
8.000000119209289551e-01 -2.333197116851806641e+00
2.000000029802322388e-01 3.235714673995971680e+00
-2.000000029802322388e-01 2.454141139984130859e+00
0.000000000000000000e+00 -2.318637132644653320e+00
2.000000029802322388e-01 3.872424364089965820e+00
0.000000000000000000e+00 -3.724545240402221680e+00
-2.000000029802322388e-01 2.999258518218994141e+00
2.000000029802322388e-01 -3.008853197097778320e+00
6.000000238418579102e-01 -1.447744727134704590e+00
-1.000000000000000000e+00 1.211480736732482910e+00
2.000000029802322388e-01 -3.291247606277465820e+00
2.000000029802322388e-01 2.299896240234375000e+00
0.000000000000000000e+00 2.936584472656250000e+00
0.000000000000000000e+00 -3.505554199218750000e+00
4.000000059604644775e-01 2.752993822097778320e+00
0.000000000000000000e+00 -3.487823486328125000e+00
-2.000000029802322388e-01 3.722119092941284180e+00
-3.000000000000000000e+00 8.896484225988388062e-02
1.000000000000000000e+00 -1.903549194335937500e+00
1.200000047683715820e+00 -8.059051632881164551e-01
-4.000000059604644775e-01 -6.807711601257324219e+00
0.000000000000000000e+00 6.127975463867187500e+00
6.000000238418579102e-01 -2.553454637527465820e+00
0.000000000000000000e+00 2.258718967437744141e+00
-2.000000029802322388e-01 -2.958737134933471680e+00
2.599999904632568359e+00 5.282257199287414551e-01
1.200000047683715820e+00 -8.168457150459289551e-01
4.000000000000000000e+00 -2.547637820243835449e-01
0.000000000000000000e+00 3.352416992187500000e+00
-1.000000000000000000e+00 4.950213432312011719e+00
-1.600000023841857910e+00 8.958007693290710449e-01
2.000000029802322388e-01 -2.854510545730590820e+00
0.000000000000000000e+00 -2.381262302398681641e+00
8.000000119209289551e-01 -1.776016235351562500e+00
-4.000000000000000000e+00 2.890197634696960449e-01
-2.599999904632568359e+00 -3.180297911167144775e-01
-4.000000059604644775e-01 -3.316799879074096680e+00
-2.000000029802322388e-01 -2.655360460281372070e+00
5.199998378753662109e+00 -4.891616702079772949e-01
3.000000000000000000e+00 -5.117294192314147949e-01
2.000000029802322388e-01 7.214085578918457031e+00
1.399999976158142090e+00 -8.290680050849914551e-01
1.000000000000000000e+00 -4.290051460266113281e+00
6.000000238418579102e-01 3.976736545562744141e+00
0.000000000000000000e+00 2.629278659820556641e+00
1.200000047683715820e+00 -9.065002202987670898e-01
0.000000000000000000e+00 -3.523553371429443359e+00
1.000000000000000000e+00 -2.489758253097534180e+00
1.600000023841857910e+00 -8.350647091865539551e-01
4.000000059604644775e-01 -4.732406616210937500e+00
8.000000119209289551e-01 8.679959297180175781e+00
-8.000000119209289551e-01 2.352786302566528320e+00
2.000000029802322388e-01 3.565493822097778320e+00
-8.000000119209289551e-01 -3.030212402343750000e+00
-1.000000000000000000e+00 2.828021287918090820e+00
4.000000059604644775e-01 -2.582913160324096680e+00
-8.000000119209289551e-01 -3.433261156082153320e+00
4.000000059604644775e-01 -2.989489793777465820e+00
0.000000000000000000e+00 -3.209079027175903320e+00
6.000000238418579102e-01 2.897924900054931641e+00
4.000000059604644775e-01 3.715875148773193359e+00
-2.000000029802322388e-01 -3.281207323074340820e+00
-2.799999952316284180e+00 -2.971405088901519775e-01
2.000000029802322388e-01 6.230883598327636719e+00
6.000000238418579102e-01 -1.546258568763732910e+00
2.000000029802322388e-01 -1.895822167396545410e+00
-3.200000047683715820e+00 5.601074099540710449e-01
-1.399999976158142090e+00 7.310455441474914551e-01
-6.000000238418579102e-01 -6.546615600585937500e+00
0.000000000000000000e+00 4.173144340515136719e+00
4.000000059604644775e-01 -5.055792331695556641e+00
-2.000000029802322388e-01 3.731192111968994141e+00
2.000000029802322388e-01 4.471337795257568359e+00
4.000000059604644775e-01 -2.803973436355590820e+00
1.000000000000000000e+00 -1.780276536941528320e+00
-4.000000059604644775e-01 1.844952344894409180e+00
-1.000000000000000000e+00 2.989550828933715820e+00
8.000000119209289551e-01 -1.783145189285278320e+00
-2.000000029802322388e-01 2.360220432281494141e+00
2.000000029802322388e-01 -3.500854492187500000e+00
3.200000047683715820e+00 3.109588623046875000e-01
-8.000000119209289551e-01 -3.683300733566284180e+00
-1.200000047683715820e+00 9.139801263809204102e-01
-6.000000238418579102e-01 7.134454250335693359e+00
1.000000000000000000e+00 -5.715524196624755859e+00
1.000000000000000000e+00 -1.321386694908142090e+00
6.000000238418579102e-01 -2.822064161300659180e+00
-2.000000029802322388e-01 4.201800346374511719e+00
8.000000119209289551e-01 6.585229396820068359e+00
1.200000047683715820e+00 -9.835876226425170898e-01
-8.000000119209289551e-01 -2.913916110992431641e+00
4.000000059604644775e-01 -1.718951463699340820e+00
8.000000119209289551e-01 6.963931083679199219e+00
4.000000059604644775e-01 2.924957275390625000e+00
0.000000000000000000e+00 -2.917266845703125000e+00
-2.000000029802322388e-01 -2.419525146484375000e+00
-6.000000238418579102e-01 1.806689500808715820e+00
-8.000000119209289551e-01 1.976119995117187500e+00
-2.000000029802322388e-01 -2.326534986495971680e+00
-6.000000238418579102e-01 -2.719253540039062500e+00
-6.000000238418579102e-01 -2.661550998687744141e+00
-1.799998521804809570e+00 3.564666807651519775e-01
2.000000029802322388e-01 -3.929360866546630859e+00
-2.000000029802322388e-01 3.029696702957153320e+00
-6.000000238418579102e-01 1.798893690109252930e+00
-4.000000059604644775e-01 2.989509582519531250e+00
1.000000000000000000e+00 -1.171579003334045410e+00
4.000000059604644775e-01 2.570808410644531250e+00
-2.400000095367431641e+00 1.919647157192230225e-01
4.000000059604644775e-01 4.241760253906250000e+00
-6.000000238418579102e-01 1.512506127357482910e+00
-1.000000000000000000e+00 1.019143700599670410e+00
0.000000000000000000e+00 7.219865322113037109e+00
-8.000000119209289551e-01 2.737356662750244141e+00
5.999984741210937500e-01 -1.451374769210815430e+00
-2.000000029802322388e-01 -2.501567125320434570e+00
2.400000095367431641e+00 -5.668335035443305969e-02
0.000000000000000000e+00 3.392964124679565430e+00
6.000000238418579102e-01 -3.018833875656127930e+00
0.000000000000000000e+00 3.146116733551025391e+00
0.000000000000000000e+00 4.568029880523681641e+00
-2.000000029802322388e-01 -2.837100267410278320e+00
0.000000000000000000e+00 2.091650485992431641e+00
1.000000000000000000e+00 -1.739862084388732910e+00
-6.000015139579772949e-01 2.258776903152465820e+00
-6.000000238418579102e-01 1.499618530273437500e+00
6.000015139579772949e-01 2.608198642730712891e+00
2.000000029802322388e-01 -2.826855421066284180e+00
6.000000238418579102e-01 -2.118910312652587891e+00
4.000000059604644775e-01 3.674968004226684570e+00
-2.000000029802322388e-01 2.206518650054931641e+00
3.000000000000000000e+00 -4.356430172920227051e-01
-2.000000029802322388e-01 2.212252855300903320e+00
8.000000119209289551e-01 4.741387844085693359e+00
0.000000000000000000e+00 -5.337960720062255859e+00
-6.000000238418579102e-01 5.769391059875488281e+00
-2.000000029802322388e-01 3.640286207199096680e+00
2.799999952316284180e+00 -1.158569306135177612e-01
1.799999952316284180e+00 -8.876159787178039551e-01
8.000000119209289551e-01 4.611929416656494141e+00
2.400000095367431641e+00 2.060546912252902985e-02
0.000000000000000000e+00 3.115429639816284180e+00
-4.000000059604644775e-01 2.110137939453125000e+00
-1.000000000000000000e+00 1.076922655105590820e+00
4.000000059604644775e-01 -1.686627149581909180e+00
4.000000059604644775e-01 2.669384717941284180e+00
-6.000000238418579102e-01 -2.799969434738159180e+00
-6.000000238418579102e-01 1.712899804115295410e+00
0.000000000000000000e+00 -2.206878662109375000e+00
-1.399999976158142090e+00 8.827667236328125000e-01
-1.000000000000000000e+00 2.794647216796875000e+00
-6.000000238418579102e-01 3.422973632812500000e+00
-4.000000059604644775e-01 5.994009494781494141e+00
2.000000029802322388e-01 -4.890561103820800781e+00
4.000000059604644775e-01 -2.782751560211181641e+00
1.200000047683715820e+00 -8.011047244071960449e-01
1.000000000000000000e+00 -2.892596483230590820e+00
0.000000000000000000e+00 -2.434387207031250000e+00
4.000000059604644775e-01 3.818167209625244141e+00
2.000000029802322388e-01 2.757159471511840820e+00
2.000000000000000000e+00 -3.875030577182769775e-01
-6.000000238418579102e-01 2.163677930831909180e+00
-8.000000119209289551e-01 2.213131666183471680e+00
-4.000000059604644775e-01 2.448647975921630859e+00
-4.000000059604644775e-01 1.626742601394653320e+00
-6.000000238418579102e-01 -3.049478054046630859e+00
-6.000000238418579102e-01 -3.284066677093505859e+00
-6.000000238418579102e-01 1.584933519363403320e+00
2.000000029802322388e-01 -2.113223314285278320e+00
0.000000000000000000e+00 -2.282031297683715820e+00
1.399999976158142090e+00 -8.465636968612670898e-01
0.000000000000000000e+00 2.672320604324340820e+00
-2.400000095367431641e+00 7.809020876884460449e-01
-2.599999904632568359e+00 -7.317505031824111938e-02
-2.799999952316284180e+00 -6.851348876953125000e-01
2.000000029802322388e-01 2.706572055816650391e+00
2.400000095367431641e+00 -9.755066037178039551e-01
8.000015020370483398e-01 -2.216270446777343750e+00
7.999984622001647949e-01 2.839294433593750000e+00
6.000015139579772949e-01 4.426325798034667969e+00
-2.000000029802322388e-01 2.009377956390380859e+00
1.600000023841857910e+00 -4.797088503837585449e-01
0.000000000000000000e+00 2.601092576980590820e+00
2.000000029802322388e-01 -4.018990993499755859e+00
0.000000000000000000e+00 -2.203884840011596680e+00
2.000000029802322388e-01 2.854336500167846680e+00
-1.600000023841857910e+00 4.536132812500000000e-01
-2.000000029802322388e-01 -2.219528198242187500e+00
-4.000000059604644775e-01 -2.520315647125244141e+00
6.000000238418579102e-01 3.530615329742431641e+00
2.400000095367431641e+00 -1.730590760707855225e-01
2.799999952316284180e+00 6.906341314315795898e-01
1.000000000000000000e+00 -1.815835595130920410e+00
-8.000000119209289551e-01 1.404641747474670410e+00
-2.400000095367431641e+00 -1.649566590785980225e-01
-1.000000000000000000e+00 1.875579833984375000e+00
0.000000000000000000e+00 -3.755013942718505859e+00
0.000000000000000000e+00 -2.521612644195556641e+00
0.000000000000000000e+00 -2.136147975921630859e+00
0.000000000000000000e+00 4.318258762359619141e+00
0.000000000000000000e+00 -2.548493862152099609e+00
0.000000000000000000e+00 -2.046241760253906250e+00
3.999984860420227051e-01 3.279953002929687500e+00
1.600000023841857910e+00 -5.827209353446960449e-01
-5.400000095367431641e+00 -3.632202148437500000e-01
-8.000000119209289551e-01 1.763513207435607910e+00
-6.000000238418579102e-01 -4.470538139343261719e+00
-1.000000000000000000e+00 2.681921482086181641e+00
-6.000000238418579102e-01 2.024218797683715820e+00
2.000000029802322388e-01 -4.752618312835693359e+00
0.000000000000000000e+00 2.425622463226318359e+00
2.000000029802322388e-01 -2.135824680328369141e+00
0.000000000000000000e+00 3.674664258956909180e+00
0.000000000000000000e+00 -2.223510742187500000e+00
0.000000000000000000e+00 -2.315643310546875000e+00
-2.000000029802322388e-01 -3.671157836914062500e+00
-2.000000029802322388e-01 1.267383384704589844e+01
2.000000029802322388e-01 2.416607618331909180e+00
-4.000000059604644775e-01 -2.440963745117187500e+00
-1.600000023841857910e+00 5.396698117256164551e-01
-8.000000119209289551e-01 -3.138144016265869141e+00
-1.000000000000000000e+00 3.572772264480590820e+00
-1.799999952316284180e+00 3.249572813510894775e-01
-2.799998521804809570e+00 -2.084838896989822388e-01
-9.999984502792358398e-01 -4.049984931945800781e+00
-8.000015020370483398e-01 -2.981039524078369141e+00
-2.000000029802322388e-01 -2.593098402023315430e+00
1.200001478195190430e+00 -9.286926388740539551e-01
2.000015228986740112e-01 2.332096815109252930e+00
0.000000000000000000e+00 2.582766771316528320e+00
4.000000059604644775e-01 -2.317565917968750000e+00
1.399999976158142090e+00 -7.740966677665710449e-01
2.599999904632568359e+00 -1.505325287580490112e-01
-8.000000119209289551e-01 3.182257175445556641e+00
-8.000000119209289551e-01 2.269427537918090820e+00
-6.000000238418579102e-01 1.812164306640625000e+00
0.000000000000000000e+00 -2.006643772125244141e+00
1.399999976158142090e+00 -8.475402593612670898e-01
1.600000023841857910e+00 -6.563873291015625000e-01
-6.000000238418579102e-01 -1.833821487426757812e+01
-4.000000059604644775e-01 2.499261379241943359e+00
-1.200000047683715820e+00 8.471313714981079102e-01
-2.000000029802322388e-01 4.318081855773925781e+00
-1.000000000000000000e+00 1.044641137123107910e+00
0.000000000000000000e+00 2.098181247711181641e+00
-8.000000119209289551e-01 1.718350172042846680e+00
4.000000059604644775e-01 -2.659002780914306641e+00
-4.000000059604644775e-01 2.010043382644653320e+00
-2.000000029802322388e-01 3.283627271652221680e+00
8.000000119209289551e-01 -2.279776096343994141e+00
0.000000000000000000e+00 -2.273223876953125000e+00
1.600000023841857910e+00 -7.545349001884460449e-01
1.799999952316284180e+00 -6.773360967636108398e-01
-4.000000059604644775e-01 3.591296434402465820e+00
-1.000000000000000000e+00 1.480914354324340820e+00
0.000000000000000000e+00 -2.218542575836181641e+00
-1.600000023841857910e+00 8.130401372909545898e-01
8.000015020370483398e-01 3.377388000488281250e+00
7.999984622001647949e-01 -3.020640611648559570e+00
6.000000238418579102e-01 -2.515933275222778320e+00
2.000000029802322388e-01 2.521801710128784180e+00
1.000000000000000000e+00 -1.422695875167846680e+00
6.000000238418579102e-01 -1.499612450599670410e+00
8.000000119209289551e-01 3.195645093917846680e+00
0.000000000000000000e+00 5.185128688812255859e+00
2.000000029802322388e-01 -1.400826072692871094e+01
2.000000029802322388e-01 3.956585645675659180e+00
0.000000000000000000e+00 2.377682447433471680e+00
3.200000047683715820e+00 -9.800415039062500000e-01
-6.000000238418579102e-01 1.434356689453125000e+00
-2.000000029802322388e-01 5.431085109710693359e+00
-2.000000029802322388e-01 -2.922991991043090820e+00
0.000000000000000000e+00 2.715805053710937500e+00
-8.000000119209289551e-01 -3.133630275726318359e+00
-2.000000029802322388e-01 2.123663425445556641e+00
-4.000000059604644775e-01 1.824914574623107910e+00
-4.000000059604644775e-01 2.246173143386840820e+00
-6.000000238418579102e-01 2.330364942550659180e+00
8.000000119209289551e-01 -1.758926391601562500e+00
2.400000095367431641e+00 -1.863799989223480225e-01
2.000000029802322388e-01 5.556323051452636719e+00
1.000000000000000000e+00 -3.912567138671875000e+00
-8.000000119209289551e-01 -3.307818651199340820e+00
6.000000238418579102e-01 -2.823235988616943359e+00
2.000000000000000000e+00 -2.845947146415710449e-01
-2.000000029802322388e-01 2.063528537750244141e+00
-2.000000029802322388e-01 2.746154785156250000e+00
-2.000000029802322388e-01 -2.423114061355590820e+00
1.000000000000000000e+00 -1.039184570312500000e+00
6.000000238418579102e-01 -1.827035546302795410e+00
-4.000000059604644775e-01 -3.379882812500000000e+00
-2.000000029802322388e-01 -2.723852634429931641e+00
-2.000000029802322388e-01 4.150506496429443359e+00
-4.199999809265136719e+00 7.007751464843750000e-01
2.000000029802322388e-01 -2.496209621429443359e+00
-1.000000000000000000e+00 5.469601631164550781e+00
-1.000000000000000000e+00 1.094670104980468750e+01
-6.000000238418579102e-01 -7.717867851257324219e+00
-5.400000095367431641e+00 9.281494021415710449e-01
-3.000001430511474609e+00 -4.245910793542861938e-02
4.799998283386230469e+00 7.257598638534545898e-01
5.600001335144042969e+00 9.767028689384460449e-01
8.000000119209289551e-01 -2.792558193206787109e+00
-5.800000190734863281e+00 1.208770722150802612e-01
-3.200000047683715820e+00 -1.402038633823394775e-01
-8.000000119209289551e-01 1.208566308021545410e+00
7.999984622001647949e-01 -9.744461059570312500e+00
3.200001478195190430e+00 -8.644989132881164551e-01
7.599999904632568359e+00 -1.545379608869552612e-01
3.599999904632568359e+00 -4.108276367187500000e-01
-1.799999952316284180e+00 2.353820800781250000e-01
4.600001335144042969e+00 8.379638791084289551e-01
4.800000190734863281e+00 -2.377258241176605225e-01
1.000000000000000000e+00 -2.474342346191406250e+00
-4.000000059604644775e-01 -2.651797533035278320e+00
0.000000000000000000e+00 -8.549135208129882812e+00
-2.000000029802322388e-01 -2.615835666656494141e+00
-5.399998664855957031e+00 -4.646606370806694031e-02
5.000000000000000000e+00 -1.126098632812500000e-01
2.000000029802322388e-01 2.536680698394775391e+00
4.000000059604644775e-01 1.315926933288574219e+01
-2.599999904632568359e+00 7.916625738143920898e-01
-7.599999904632568359e+00 -3.388305604457855225e-01
6.800000190734863281e+00 -6.738189458847045898e-01
6.000000238418579102e-01 4.405835151672363281e+00
-4.199999809265136719e+00 -8.806060552597045898e-01
4.599999904632568359e+00 7.934875488281250000e-01
6.000000238418579102e-01 6.757901191711425781e+00
4.000000059604644775e-01 4.446801662445068359e+00
-8.000000119209289551e-01 1.456097364425659180e+00
-2.799999952316284180e+00 1.429687440395355225e-01
-4.000000059604644775e-01 2.207495212554931641e+00
8.000000119209289551e-01 4.586697578430175781e+00
6.000000238418579102e-01 3.327221632003784180e+00
-1.399999976158142090e+00 8.283020257949829102e-01
-8.000000119209289551e-01 -4.211520195007324219e+00
6.000000238418579102e-01 4.075411796569824219e+00
-4.000000059604644775e-01 -1.172910785675048828e+01
-2.000000029802322388e-01 2.438800096511840820e+00
-2.000000029802322388e-01 1.850723266601562500e+00
8.000000119209289551e-01 -1.668209791183471680e+00
2.000000029802322388e-01 2.212219238281250000e+00
3.200000047683715820e+00 -5.561035275459289551e-01
6.000000238418579102e-01 -1.474072217941284180e+00
4.000000059604644775e-01 9.882687568664550781e+00
-4.000000059604644775e-01 1.801513671875000000e+00
2.200000047683715820e+00 6.905517727136611938e-02
-2.599999904632568359e+00 -3.104370236396789551e-01
-2.200000047683715820e+00 -3.759155422449111938e-02
0.000000000000000000e+00 3.232104539871215820e+00
-1.000000000000000000e+00 1.162445068359375000e+00
8.000000119209289551e-01 -2.528366088867187500e+00
-6.000000238418579102e-01 -4.083657741546630859e+00
2.000000029802322388e-01 3.650643825531005859e+00
2.000000029802322388e-01 2.470617771148681641e+00
-2.000000029802322388e-01 -4.044140815734863281e+00
6.000000238418579102e-01 -1.610293626785278320e+00
1.399999976158142090e+00 -8.767395019531250000e-01
4.000000059604644775e-01 -1.829010009765625000e+00
1.399999976158142090e+00 -6.881073117256164551e-01
0.000000000000000000e+00 2.514059543609619141e+00
2.200000047683715820e+00 -3.590026795864105225e-01
1.000000000000000000e+00 -1.367718458175659180e+00
-8.000000119209289551e-01 2.720208644866943359e+00
4.000000059604644775e-01 -3.619024753570556641e+00
-8.000000119209289551e-01 2.753039598464965820e+00
0.000000000000000000e+00 3.029956102371215820e+00
-6.000000000000000000e+00 -6.992797851562500000e-01
4.000000059604644775e-01 -2.073742628097534180e+00
4.000000059604644775e-01 -1.754235863685607910e+00
1.000000000000000000e+00 -4.204040527343750000e+00
8.000000119209289551e-01 4.652435302734375000e+00
4.000000059604644775e-01 4.462023735046386719e+00
2.200000047683715820e+00 -5.861083865165710449e-01
2.000000029802322388e-01 -2.795037746429443359e+00
4.000000059604644775e-01 3.477999925613403320e+00
4.000000059604644775e-01 3.468298435211181641e+00
4.000000059604644775e-01 3.467727661132812500e+00
2.599999904632568359e+00 2.363052368164062500e-01
4.000000059604644775e-01 5.500302314758300781e+00
-4.000000059604644775e-01 1.718685865402221680e+00
8.000000119209289551e-01 -1.650704979896545410e+00
6.000000238418579102e-01 -1.945864915847778320e+00
-1.000000000000000000e+00 1.997015357017517090e+00
-2.000000029802322388e-01 2.604296922683715820e+00
4.000000059604644775e-01 -3.193518161773681641e+00
0.000000000000000000e+00 2.716760158538818359e+00
-6.000000238418579102e-01 1.410128831863403320e+00
-1.000000000000000000e+00 6.583453178405761719e+00
-4.000000059604644775e-01 -3.431509494781494141e+00
-2.000000029802322388e-01 -2.281671047210693359e+00
6.000000238418579102e-01 -1.556539893150329590e+00
5.400000095367431641e+00 5.101806521415710449e-01
2.799999952316284180e+00 1.618957519531250000e-01
-2.000000029802322388e-01 4.977752685546875000e+00
-2.200000047683715820e+00 4.444152712821960449e-01
-8.000000119209289551e-01 -4.762173652648925781e+00
3.000000000000000000e+00 -6.159057617187500000e-01
4.000000000000000000e+00 -4.019226133823394775e-01
4.000000059604644775e-01 4.850646972656250000e+00
8.000000119209289551e-01 3.261877536773681641e+00
6.000000238418579102e-01 3.827197313308715820e+00
4.000000059604644775e-01 -2.997412204742431641e+00
4.000000059604644775e-01 -1.834982275962829590e+00
0.000000000000000000e+00 -3.711205959320068359e+00
-1.000000000000000000e+00 2.398712158203125000e+00
-1.000000000000000000e+00 1.115380883216857910e+00
0.000000000000000000e+00 5.260313510894775391e+00
2.400000095367431641e+00 -1.720748841762542725e-01
0.000000000000000000e+00 4.757534980773925781e+00
-1.000000000000000000e+00 2.868597507476806641e+00
-6.000000238418579102e-01 -3.669320583343505859e+00
-8.000000119209289551e-01 -3.433714389801025391e+00
-8.000000119209289551e-01 -2.844288587570190430e+00
-6.000000238418579102e-01 -2.741934299468994141e+00
1.799999952316284180e+00 -5.513153076171875000e-01
6.000000238418579102e-01 -1.884143114089965820e+00
0.000000000000000000e+00 2.437649488449096680e+00
2.000000029802322388e-01 2.353472948074340820e+00
-3.000000000000000000e+00 -2.896667420864105225e-01
-2.000000029802322388e-01 -4.820528984069824219e+00
0.000000000000000000e+00 -2.980337619781494141e+00
0.000000000000000000e+00 2.212597608566284180e+00
4.000000059604644775e-01 -1.705455064773559570e+00
2.000000029802322388e-01 -2.345486402511596680e+00
0.000000000000000000e+00 2.879486083984375000e+00
4.000000059604644775e-01 3.219076633453369141e+00
-4.000000059604644775e-01 -5.751138210296630859e+00
-4.000000059604644775e-01 1.924975633621215820e+00
6.000000238418579102e-01 -1.413549780845642090e+00
6.000000238418579102e-01 2.664826869964599609e+00
-3.000000000000000000e+00 2.269012480974197388e-01
-6.000000238418579102e-01 2.093084812164306641e+00
-2.000000029802322388e-01 2.063410997390747070e+00
2.000000029802322388e-01 2.602960109710693359e+00
2.000000029802322388e-01 2.394766330718994141e+00
2.000000029802322388e-01 -3.229650974273681641e+00
-8.000000119209289551e-01 1.344189405441284180e+00
-2.000000029802322388e-01 3.721627712249755859e+00
-8.000000119209289551e-01 -3.922241210937500000e+00
-2.200000047683715820e+00 1.874755918979644775e-01
8.000000119209289551e-01 -3.778799533843994141e+00
-2.000000029802322388e-01 3.506909132003784180e+00
0.000000000000000000e+00 -4.145642280578613281e+00
-2.000000029802322388e-01 3.141216993331909180e+00
-4.000000059604644775e-01 -2.789758205413818359e+00
8.000000119209289551e-01 -1.593771338462829590e+00
5.400000095367431641e+00 4.932983517646789551e-01
-2.000000029802322388e-01 -2.253356933593750000e+00
-4.000000059604644775e-01 1.987512230873107910e+00
-1.000000000000000000e+00 4.873031616210937500e+00
-1.799999952316284180e+00 4.383117556571960449e-01
-2.000000029802322388e-01 -3.330252170562744141e+00
-2.000000029802322388e-01 -3.506253004074096680e+00
-2.000000029802322388e-01 -4.680783271789550781e+00
8.000000119209289551e-01 -2.296936035156250000e+00
0.000000000000000000e+00 3.719671726226806641e+00
4.000000059604644775e-01 3.091040134429931641e+00
-8.000000119209289551e-01 2.256759643554687500e+00
-4.000000059604644775e-01 -2.551409959793090820e+00
1.799999952316284180e+00 -4.308532774448394775e-01
0.000000000000000000e+00 -2.451626539230346680e+00
-2.000000029802322388e-01 3.128445386886596680e+00
-8.000000119209289551e-01 3.021414279937744141e+00
0.000000000000000000e+00 -2.162710666656494141e+00
1.599998474121093750e+00 -4.139465391635894775e-01
0.000000000000000000e+00 2.752981662750244141e+00
-2.000000029802322388e-01 2.204245090484619141e+00
-6.000000238418579102e-01 -4.807730197906494141e+00
-6.000000238418579102e-01 1.757421851158142090e+00
-4.000000059604644775e-01 3.361956834793090820e+00
-1.600000023841857910e+00 4.653076231479644775e-01
-6.000000238418579102e-01 -4.715219020843505859e+00
8.000000119209289551e-01 -1.254373192787170410e+00
8.000000119209289551e-01 2.901052951812744141e+00
2.000000029802322388e-01 3.163449048995971680e+00
-6.000000238418579102e-01 -5.853454589843750000e+00
-1.000000000000000000e+00 1.731768846511840820e+00
0.000000000000000000e+00 2.274888515472412109e+00
-2.000000000000000000e+00 2.048400938510894775e-01
-8.000000119209289551e-01 1.622975111007690430e+00
-4.000000059604644775e-01 -2.831581115722656250e+00
-2.000000029802322388e-01 2.569296360015869141e+00
2.599999904632568359e+00 1.826934814453125000e-01
2.000000000000000000e+00 -5.723266601562500000e-01
6.000000238418579102e-01 3.445053100585937500e+00
0.000000000000000000e+00 2.538864135742187500e+00
-8.000000119209289551e-01 1.799783349037170410e+00
-1.000000000000000000e+00 1.548901319503784180e+00
-1.000000000000000000e+00 1.663681030273437500e+00
1.199998497962951660e+00 -9.383056759834289551e-01
-6.000000238418579102e-01 2.564221143722534180e+00
-8.000000119209289551e-01 -4.586523532867431641e+00
-2.000000029802322388e-01 -7.722665309906005859e+00
-1.000000000000000000e+00 2.282989501953125000e+00
-4.000000059604644775e-01 1.793466210365295410e+00
0.000000000000000000e+00 -3.154219150543212891e+00
6.000000238418579102e-01 -1.562876939773559570e+00
1.000000000000000000e+00 -1.602029442787170410e+00
-1.000000000000000000e+00 2.356124877929687500e+00
0.000000000000000000e+00 -2.005358934402465820e+00
2.000000029802322388e-01 -2.561370849609375000e+00
0.000000000000000000e+00 -2.371392726898193359e+00
-2.000000029802322388e-01 -2.601107835769653320e+00
-4.000000059604644775e-01 1.699455261230468750e+00
-4.000000059604644775e-01 1.889511108398437500e+00
-6.000000238418579102e-01 2.214863538742065430e+00
2.000000029802322388e-01 -1.826240539550781250e+00
4.000000059604644775e-01 2.719683885574340820e+00
2.000000029802322388e-01 -2.315942287445068359e+00
2.000000029802322388e-01 2.676019191741943359e+00
0.000000000000000000e+00 6.103521823883056641e+00
-4.000000059604644775e-01 3.904699802398681641e+00
6.000000238418579102e-01 -4.271212577819824219e+00
-4.000000059604644775e-01 3.405628919601440430e+00
-2.000000029802322388e-01 -3.030190944671630859e+00
6.000000238418579102e-01 2.961383104324340820e+00
1.000000000000000000e+00 -1.327986121177673340e+00
2.000000029802322388e-01 5.865466117858886719e+00
-6.000000238418579102e-01 -4.297167778015136719e+00
1.000000000000000000e+00 -1.323065161705017090e+00
0.000000000000000000e+00 6.310707092285156250e+00
6.000000238418579102e-01 6.933308601379394531e+00
-8.000000119209289551e-01 -3.079776048660278320e+00
-8.000000119209289551e-01 1.598480224609375000e+00
4.000000059604644775e-01 3.034500122070312500e+00
-2.000000029802322388e-01 4.303740024566650391e+00
-1.799999952316284180e+00 8.954375982284545898e-01
-1.600000023841857910e+00 6.624862551689147949e-01
-4.000000059604644775e-01 -2.506835937500000000e+00
-2.000000029802322388e-01 -2.274246215820312500e+00
8.000000119209289551e-01 -1.855668663978576660e+00
-6.000000238418579102e-01 1.541310071945190430e+00
4.000015258789062500e-01 2.809530735015869141e+00
-2.000000029802322388e-01 1.810661315917968750e+00
1.999984681606292725e-01 -2.374565124511718750e+00
2.000000000000000000e+00 -6.860138177871704102e-01
1.000000000000000000e+00 -1.223336815834045410e+00
4.000000059604644775e-01 2.859642028808593750e+00
2.400000095367431641e+00 -1.629028320312500000e-01
-1.000000000000000000e+00 6.300906181335449219e+00
-8.000000119209289551e-01 -3.330078125000000000e+00
2.200000047683715820e+00 -2.560119703412055969e-02
0.000000000000000000e+00 -2.033593654632568359e+00
-2.000000029802322388e-01 -5.877716064453125000e+00
-2.000000029802322388e-01 1.840060472488403320e+00
4.400000095367431641e+00 1.916931122541427612e-01
2.000000029802322388e-01 -2.416442871093750000e+00
0.000000000000000000e+00 -4.995545864105224609e+00
6.000000238418579102e-01 -6.767350673675537109e+00
6.000000238418579102e-01 -2.942385911941528320e+00
2.000000000000000000e+00 -9.283660650253295898e-01
8.000000119209289551e-01 2.912497043609619141e+00
-8.000000119209289551e-01 1.307107567787170410e+00
-1.000000000000000000e+00 1.164364576339721680e+00
-6.000000238418579102e-01 -4.186413764953613281e+00
2.000000029802322388e-01 -2.167596340179443359e+00
-2.000000029802322388e-01 1.862814307212829590e+00
-2.000000029802322388e-01 3.602429151535034180e+00
0.000000000000000000e+00 -2.803340196609497070e+00
2.000000029802322388e-01 2.716949462890625000e+00
1.399999976158142090e+00 -6.682006716728210449e-01
2.400000095367431641e+00 2.549438476562500000e-01
8.000000119209289551e-01 -1.924151659011840820e+00
-1.000000000000000000e+00 1.410687208175659180e+00
-1.000000000000000000e+00 1.142092943191528320e+00
-4.000000059604644775e-01 -6.560132026672363281e+00
0.000000000000000000e+00 5.320935249328613281e+00
-4.000000059604644775e-01 -3.118865966796875000e+00
-8.000000119209289551e-01 -3.037939548492431641e+00
6.000000238418579102e-01 2.737918138504028320e+00
4.000000059604644775e-01 2.730682373046875000e+00
2.000000029802322388e-01 3.366326808929443359e+00
0.000000000000000000e+00 -2.401583909988403320e+00
-8.000000119209289551e-01 -4.637991428375244141e+00
0.000000000000000000e+00 -2.577279567718505859e+00
-6.000000238418579102e-01 1.445623755455017090e+00
-8.000000119209289551e-01 1.398907423019409180e+00
0.000000000000000000e+00 -2.454872131347656250e+00
2.000000029802322388e-01 -1.828973412513732910e+00
0.000000000000000000e+00 2.880657911300659180e+00
4.000000059604644775e-01 -1.988375902175903320e+00
3.000000000000000000e+00 2.688812315464019775e-01
-6.000000238418579102e-01 3.595648288726806641e+00
2.000000029802322388e-01 -3.764648437500000000e+00
-2.200000047683715820e+00 7.244262695312500000e-01
-3.400000095367431641e+00 1.989746000617742538e-03
-2.400000095367431641e+00 -2.680541872978210449e-01
-1.799999952316284180e+00 2.512817382812500000e-01
2.200000047683715820e+00 1.288940459489822388e-01
6.000000238418579102e-01 3.326872348785400391e+00
6.000000238418579102e-01 3.325738430023193359e+00
-8.000000119209289551e-01 1.973620653152465820e+00
-2.000000029802322388e-01 -4.434039115905761719e+00
2.000000029802322388e-01 -3.665032863616943359e+00
6.000000238418579102e-01 3.323252916336059570e+00
0.000000000000000000e+00 2.286563158035278320e+00
4.000000059604644775e-01 -2.070333957672119141e+00
1.200000047683715820e+00 -8.163086175918579102e-01
6.000000238418579102e-01 3.580374240875244141e+00
1.000000000000000000e+00 -1.441223144531250000e+00
-4.000000059604644775e-01 3.642913818359375000e+00
4.000000059604644775e-01 2.650689601898193359e+00
6.000000238418579102e-01 4.090582370758056641e+00
-6.000000238418579102e-01 1.824963331222534180e+00
-8.000000119209289551e-01 -3.189904689788818359e+00
-6.000000238418579102e-01 -4.341711521148681641e+00
0.000000000000000000e+00 -2.604357957839965820e+00
-8.000000119209289551e-01 1.200207471847534180e+00
-8.000000119209289551e-01 -3.067440748214721680e+00
-2.400000095367431641e+00 -2.879974246025085449e-01
2.000000029802322388e-01 -1.924288988113403320e+00
6.000000238418579102e-01 -2.427336215972900391e+00
2.000000029802322388e-01 -2.714343309402465820e+00
2.000000029802322388e-01 3.140516757965087891e+00
0.000000000000000000e+00 3.161729335784912109e+00
2.000000029802322388e-01 4.330624580383300781e+00
1.600000023841857910e+00 -8.450561761856079102e-01
2.000000029802322388e-01 2.409793138504028320e+00
-4.000000059604644775e-01 -6.572300910949707031e+00
-4.000000059604644775e-01 -3.338459730148315430e+00
4.000000059604644775e-01 2.546734571456909180e+00
0.000000000000000000e+00 -4.381243705749511719e+00
-2.400000095367431641e+00 6.340332329273223877e-02
-1.600000023841857910e+00 9.786682128906250000e-01
8.000000119209289551e-01 2.970767259597778320e+00
-4.000000059604644775e-01 1.612850904464721680e+00
-2.000000029802322388e-01 2.271487474441528320e+00
3.400000095367431641e+00 -6.208801269531250000e-02
2.400000095367431641e+00 -5.993774533271789551e-01
2.200000047683715820e+00 1.802062988281250000e-01
-4.000000059604644775e-01 2.551760911941528320e+00
6.000000238418579102e-01 -4.783236503601074219e+00
-2.799999952316284180e+00 8.613449335098266602e-01
0.000000000000000000e+00 5.006936550140380859e+00
4.000000059604644775e-01 -2.731619358062744141e+00
-8.000000119209289551e-01 -4.265000820159912109e+00
-1.399999976158142090e+00 9.584747552871704102e-01
-4.000000059604644775e-01 4.001007080078125000e+00
-2.000000029802322388e-01 2.736065626144409180e+00
-6.000000238418579102e-01 -2.724465847015380859e+00
-2.799999952316284180e+00 1.078063994646072388e-01
-2.000000029802322388e-01 2.401486158370971680e+00
8.000000119209289551e-01 -1.890219092369079590e+00
-3.999984860420227051e-01 -3.457955837249755859e+00
7.999984622001647949e-01 -1.468763709068298340e+00
4.000000059604644775e-01 3.946704149246215820e+00
4.000000059604644775e-01 -2.703614711761474609e+00
0.000000000000000000e+00 -2.085211277008056641e+00
-2.000000029802322388e-01 -2.938175916671752930e+00
-2.000000029802322388e-01 -2.739729404449462891e+00
-4.000000059604644775e-01 -2.884521484375000000e+00
6.000000238418579102e-01 -4.860209465026855469e+00
1.799999952316284180e+00 -6.338989138603210449e-01
8.000000119209289551e-01 4.364785671234130859e+00
8.000000119209289551e-01 -2.582046508789062500e+00
-2.000000029802322388e-01 3.716042995452880859e+00
0.000000000000000000e+00 -2.445883274078369141e+00
-1.799999952316284180e+00 2.480895966291427612e-01
-3.599999904632568359e+00 -7.094665765762329102e-01
-4.000000059604644775e-01 -3.382485866546630859e+00
-6.000000238418579102e-01 -3.016067504882812500e+00
1.000000000000000000e+00 -4.453566074371337891e+00
6.000000238418579102e-01 7.012621879577636719e+00
0.000000000000000000e+00 4.851690769195556641e+00
-3.599999904632568359e+00 3.944488465785980225e-01
1.600000023841857910e+00 -6.912018060684204102e-01
2.200000047683715820e+00 -4.418914914131164551e-01
1.000000000000000000e+00 -2.341088771820068359e+00
-2.000000029802322388e-01 -5.063055515289306641e+00
8.000000119209289551e-01 -1.782542467117309570e+00
8.000000119209289551e-01 -1.826072692871093750e+00
8.000000119209289551e-01 3.253042697906494141e+00
1.000000000000000000e+00 -1.112570166587829590e+00
2.000000029802322388e-01 2.426586866378784180e+00
-4.000000059604644775e-01 -2.692120313644409180e+00
1.200000047683715820e+00 -8.247680664062500000e-01
2.599999904632568359e+00 2.931274473667144775e-01
2.000000029802322388e-01 3.982491970062255859e+00
4.000000059604644775e-01 2.692245483398437500e+00
8.000000119209289551e-01 -1.980859398841857910e+00
-4.000000059604644775e-01 3.632952928543090820e+00
4.000000059604644775e-01 -1.960046410560607910e+00
0.000000000000000000e+00 -3.553326368331909180e+00
-6.000000238418579102e-01 3.943749904632568359e+00
-1.600000023841857910e+00 7.957641482353210449e-01
-1.799999952316284180e+00 3.794189393520355225e-01
-2.200000047683715820e+00 5.357757806777954102e-01
2.000000029802322388e-01 -3.840490818023681641e+00
4.000000059604644775e-01 3.850909471511840820e+00
-2.000000029802322388e-01 3.624835252761840820e+00
-2.000000029802322388e-01 2.037792921066284180e+00
-1.000000000000000000e+00 4.039373874664306641e+00
4.000000059604644775e-01 3.370144605636596680e+00
-1.600000023841857910e+00 9.329589605331420898e-01
4.000000059604644775e-01 -4.862457275390625000e+00
-8.000000119209289551e-01 2.864099025726318359e+00
-2.400000095367431641e+00 -2.004699707031250000e-01
1.000000000000000000e+00 -2.066113233566284180e+00
2.000000000000000000e+00 -8.409088253974914551e-01
-2.599999904632568359e+00 -9.570312686264514923e-03
-2.400000095367431641e+00 -3.889526426792144775e-01
6.000000238418579102e-01 -2.571299791336059570e+00
-8.000000119209289551e-01 1.571455359458923340e+00
2.000000000000000000e+00 -1.271018981933593750e+00
-8.000000119209289551e-01 4.610101222991943359e+00
1.600000023841857910e+00 -4.412399232387542725e-01
2.400000095367431641e+00 3.890624940395355225e-01
-2.000000029802322388e-01 2.399664402008056641e+00
-8.000000119209289551e-01 3.854116916656494141e+00
8.000000119209289551e-01 -4.401911735534667969e+00
8.000000119209289551e-01 -2.763079881668090820e+00
6.000000238418579102e-01 3.141546726226806641e+00
-2.000000029802322388e-01 3.747033596038818359e+00
6.000000238418579102e-01 -1.503213524818420410e+00
2.400000095367431641e+00 2.511962950229644775e-01
1.600000023841857910e+00 -4.403167665004730225e-01
6.000000238418579102e-01 2.942324876785278320e+00
0.000000000000000000e+00 2.305944919586181641e+00
-1.000000000000000000e+00 1.319015502929687500e+00
-1.000000000000000000e+00 1.280361890792846680e+00
1.799999952316284180e+00 -5.826934576034545898e-01
-8.000000119209289551e-01 -3.588818311691284180e+00
-4.000000059604644775e-01 4.119961738586425781e+00
-2.000000029802322388e-01 3.510668992996215820e+00
-1.000000000000000000e+00 4.231381416320800781e+00
-1.200000047683715820e+00 9.334808588027954102e-01
-2.000000000000000000e+00 4.943512082099914551e-01
-2.000000029802322388e-01 -2.218430995941162109e+00
2.000000029802322388e-01 5.218453884124755859e+00
-6.000000238418579102e-01 2.213587999343872070e+00
6.000000238418579102e-01 -1.988769531250000000e+00
-1.399999976158142090e+00 6.461044549942016602e-01
-6.000000238418579102e-01 -2.705464124679565430e+00
-4.000000059604644775e-01 2.355688571929931641e+00
-2.400000095367431641e+00 7.411376833915710449e-01
-1.000000000000000000e+00 2.603131055831909180e+00
6.000000238418579102e-01 -6.606572151184082031e+00
8.000000119209289551e-01 5.321276664733886719e+00
1.600000023841857910e+00 -4.347595274448394775e-01
2.000000000000000000e+00 -9.732055477797985077e-03
-1.000000000000000000e+00 1.175418138504028320e+00
-6.000000238418579102e-01 -3.770462036132812500e+00
0.000000000000000000e+00 2.952334642410278320e+00
0.000000000000000000e+00 -2.018756151199340820e+00
-2.000000029802322388e-01 3.843032836914062500e+00
0.000000000000000000e+00 -2.109820604324340820e+00
6.000000238418579102e-01 2.752958774566650391e+00
-1.399999976158142090e+00 8.035247921943664551e-01
-1.000000000000000000e+00 1.000106811523437500e+00
0.000000000000000000e+00 -2.959216356277465820e+00
-8.000000119209289551e-01 -3.714096069335937500e+00
-6.000000238418579102e-01 -3.253445386886596680e+00
-8.000000119209289551e-01 -3.069851636886596680e+00
-1.000000000000000000e+00 1.585173010826110840e+00
-1.399999976158142090e+00 7.467406988143920898e-01
8.000000119209289551e-01 -1.682891845703125000e+00
8.000000119209289551e-01 4.767988681793212891e+00
6.000000238418579102e-01 -2.974136352539062500e+00
0.000000000000000000e+00 2.062719821929931641e+00
-4.000000059604644775e-01 3.298863172531127930e+00
-4.000000059604644775e-01 -3.000833034515380859e+00
8.000000119209289551e-01 -1.417695641517639160e+00
3.000000000000000000e+00 -2.276367247104644775e-01
-2.000000000000000000e+00 5.194336175918579102e-01
8.000000119209289551e-01 -5.611090183258056641e+00
-2.000000029802322388e-01 -6.427490234375000000e+00
0.000000000000000000e+00 2.887318372726440430e+00
-6.000000238418579102e-01 1.740777611732482910e+00
-8.000000119209289551e-01 -3.363824367523193359e+00
-6.000000238418579102e-01 1.458285570144653320e+00
8.000000119209289551e-01 -3.040058851242065430e+00
-8.000000119209289551e-01 1.252627611160278320e+00
-8.000000119209289551e-01 1.399264574050903320e+00
4.000000059604644775e-01 -1.827627539634704590e+00
-1.000000000000000000e+00 2.410259962081909180e+00
-2.000000029802322388e-01 -2.294213771820068359e+00
3.599999904632568359e+00 -1.549072265625000000e-01
-8.000000119209289551e-01 1.273422241210937500e+00
-2.000000029802322388e-01 -2.546267747879028320e+00
-1.000000000000000000e+00 1.115997314453125000e+00
-8.000000119209289551e-01 2.108216762542724609e+00
-2.000000029802322388e-01 2.165252685546875000e+00
3.799999952316284180e+00 -8.724929690361022949e-01
-1.000000000000000000e+00 3.366153001785278320e+00
-4.000000059604644775e-01 3.240289211273193359e+00
-4.000000059604644775e-01 2.692214965820312500e+00
-1.000000000000000000e+00 1.916894555091857910e+00
2.000000029802322388e-01 4.494997978210449219e+00
6.000000238418579102e-01 -2.588972568511962891e+00
8.000000119209289551e-01 -1.420245409011840820e+00
-4.000000059604644775e-01 2.587821960449218750e+00
-2.400000095367431641e+00 -6.328125298023223877e-02
-8.000000119209289551e-01 1.956108093261718750e+00
2.000000029802322388e-01 -4.531349182128906250e+00
2.000000029802322388e-01 -2.478442430496215820e+00
1.000000000000000000e+00 -2.526498317718505859e+00
-1.000000000000000000e+00 2.347137451171875000e+00
6.000000238418579102e-01 3.814141750335693359e+00
8.000000119209289551e-01 -1.616769433021545410e+00
4.000000059604644775e-01 -3.969779968261718750e+00
2.000000029802322388e-01 -3.163894653320312500e+00
4.000000059604644775e-01 -4.451506137847900391e+00
-4.000000059604644775e-01 3.059060573577880859e+00
-4.000000059604644775e-01 2.805952548980712891e+00
2.000000029802322388e-01 -2.344542026519775391e+00
4.599999904632568359e+00 -6.119095087051391602e-01
-4.000000059604644775e-01 4.146059989929199219e+00
-8.000000119209289551e-01 8.124811172485351562e+00
2.000000029802322388e-01 4.163644313812255859e+00
0.000000000000000000e+00 2.199081420898437500e+00
-6.199999809265136719e+00 -8.556884527206420898e-01
1.000000000000000000e+00 -2.443955898284912109e+00
-2.799999952316284180e+00 4.039428830146789551e-01
6.000000238418579102e-01 -5.148171901702880859e+00
4.800000190734863281e+00 -9.868301153182983398e-01
2.400000095367431641e+00 -4.025787413120269775e-01
8.000000119209289551e-01 3.439553737640380859e+00
-6.000000238418579102e-01 4.144171237945556641e+00
-1.799999952316284180e+00 3.755981326103210449e-01
-2.000000029802322388e-01 -5.396704196929931641e+00
2.400000095367431641e+00 2.595031857490539551e-01
-6.800000190734863281e+00 6.248169019818305969e-02
-6.000000238418579102e-01 1.046441364288330078e+01
2.000000029802322388e-01 4.478225708007812500e+00
-4.199999809265136719e+00 3.622985780239105225e-01
-6.199999809265136719e+00 6.951904296875000000e-01
-2.000000029802322388e-01 -7.374658107757568359e+00
7.000000000000000000e+00 -7.230300903320312500e-01
5.000000000000000000e+00 -9.275406002998352051e-01
2.000000029802322388e-01 -2.083334445953369141e+00
2.000000029802322388e-01 4.295559883117675781e+00
4.000000059604644775e-01 4.196179389953613281e+00
-4.000000059604644775e-01 6.571563720703125000e+00
3.799999952316284180e+00 -7.885467410087585449e-01
-2.799999952316284180e+00 -2.137970030307769775e-01
-4.000000059604644775e-01 -3.152453660964965820e+00
-3.599999904632568359e+00 -9.345489740371704102e-01
-1.200000047683715820e+00 9.805389642715454102e-01
-2.000000000000000000e+00 5.863128900527954102e-01
2.000000029802322388e-01 4.249832153320312500e+00
-8.000000119209289551e-01 -4.093701362609863281e+00
2.599999904632568359e+00 -1.155874609947204590e+00
7.999984622001647949e-01 -1.511093139648437500e+00
1.000000000000000000e+00 -1.385609388351440430e+00
5.800000190734863281e+00 9.787414669990539551e-01
8.000000119209289551e-01 -1.892150878906250000e+00
-6.000000238418579102e-01 1.564825415611267090e+00
-8.000000119209289551e-01 1.921713232994079590e+00
2.000000029802322388e-01 2.202124118804931641e+00
-8.000000119209289551e-01 -3.250918626785278320e+00
6.000000238418579102e-01 -1.750958204269409180e+00
3.000000000000000000e+00 -1.140563935041427612e-01
3.599999904632568359e+00 8.692626953125000000e-01
4.800000190734863281e+00 8.070586919784545898e-01
2.799999952316284180e+00 -6.412689089775085449e-01
1.000000000000000000e+00 -1.412811279296875000e+00
-8.000000119209289551e-01 -3.073516845703125000e+00
0.000000000000000000e+00 5.247488498687744141e+00
4.000000059604644775e-01 -2.524340867996215820e+00
-2.000000029802322388e-01 -2.228460788726806641e+00
-2.000000029802322388e-01 -2.715808153152465820e+00
-2.000000029802322388e-01 3.978967189788818359e+00
-2.000000029802322388e-01 2.833224534988403320e+00
-2.000000029802322388e-01 -2.307846069335937500e+00
2.400000095367431641e+00 -7.637481689453125000e-01
-2.000000029802322388e-01 1.962597608566284180e+00
-1.000000000000000000e+00 1.964376807212829590e+00
-4.000000059604644775e-01 1.755288720130920410e+00
-8.000000119209289551e-01 2.198419094085693359e+00
-6.000000238418579102e-01 1.613633751869201660e+00
2.000000000000000000e+00 -6.289626955986022949e-01
0.000000000000000000e+00 3.203570604324340820e+00
4.000000059604644775e-01 3.794796705245971680e+00
8.000000119209289551e-01 5.427996635437011719e+00
2.000000000000000000e+00 -1.920990049839019775e-01
2.400000095367431641e+00 1.961700469255447388e-01
0.000000000000000000e+00 3.515033006668090820e+00
-4.000000059604644775e-01 1.677911400794982910e+00
1.000000000000000000e+00 -1.093454003334045410e+00
-4.000000059604644775e-01 2.151406764984130859e+00
-6.000000238418579102e-01 -3.091937303543090820e+00
4.000000059604644775e-01 -1.893823266029357910e+00
1.000000000000000000e+00 -1.547521948814392090e+00
4.000000059604644775e-01 -2.081429958343505859e+00
-1.000000000000000000e+00 1.488711595535278320e+00
-6.000000238418579102e-01 -3.468658447265625000e+00
1.000000000000000000e+00 -1.443750023841857910e+00
-2.000000029802322388e-01 2.075280666351318359e+00
-6.000000238418579102e-01 1.816352844238281250e+00
4.000000059604644775e-01 -1.874368309974670410e+00
4.000000059604644775e-01 4.096948146820068359e+00
4.000000059604644775e-01 -2.849954128265380859e+00
2.000000000000000000e+00 -3.714080750942230225e-01
4.000000059604644775e-01 2.406185865402221680e+00
6.000000238418579102e-01 -2.483514308929443359e+00
-4.000000059604644775e-01 3.151770114898681641e+00
-8.000000119209289551e-01 -2.906695604324340820e+00
-2.599999904632568359e+00 -1.413391083478927612e-01
1.000000000000000000e+00 -1.317333936691284180e+00
-4.000000059604644775e-01 -2.617736816406250000e+00
-4.000000059604644775e-01 -5.337188720703125000e+00
-1.000000000000000000e+00 4.641232490539550781e+00
-8.000000119209289551e-01 1.871173143386840820e+00
-2.200000047683715820e+00 -1.892211884260177612e-01
2.000000029802322388e-01 -2.211250305175781250e+00
-8.000000119209289551e-01 -3.103842258453369141e+00
-1.000000000000000000e+00 1.348065137863159180e+00
-2.000000029802322388e-01 2.591729640960693359e+00
2.000000029802322388e-01 -2.691947937011718750e+00
-1.000000000000000000e+00 2.895992994308471680e+00
-4.000000059604644775e-01 2.100003004074096680e+00
2.000000029802322388e-01 -2.067947387695312500e+00
1.399999976158142090e+00 -9.866577386856079102e-01
4.000000059604644775e-01 -3.828457593917846680e+00
0.000000000000000000e+00 -2.193609714508056641e+00
2.000000029802322388e-01 -2.584561109542846680e+00
-6.000000238418579102e-01 3.405963182449340820e+00
-1.000000000000000000e+00 1.528738689422607422e+01
-3.599999904632568359e+00 -8.535095453262329102e-01
-8.000000119209289551e-01 -3.176086425781250000e+00
6.000000238418579102e-01 -2.364495754241943359e+00
2.400000095367431641e+00 2.325119078159332275e-01
2.599999904632568359e+00 -2.263900786638259888e-01
-2.000000000000000000e+00 7.473174929618835449e-01
-3.400000095367431641e+00 -1.609466522932052612e-01
1.200000047683715820e+00 -1.252362012863159180e+00
3.400000095367431641e+00 6.897400021553039551e-01
6.000000238418579102e-01 5.459353446960449219e+00
2.000000000000000000e+00 -7.699615359306335449e-01
1.600000023841857910e+00 -7.648193240165710449e-01
-2.000000029802322388e-01 3.502441406250000000e+00
-4.000000059604644775e-01 2.416510105133056641e+00
-2.000000029802322388e-01 2.182409763336181641e+00
-4.000000059604644775e-01 1.969216942787170410e+00
1.000000000000000000e+00 -2.107046604156494141e+00
2.000000029802322388e-01 3.925091505050659180e+00
-2.000000029802322388e-01 2.014441013336181641e+00
-8.000000119209289551e-01 -4.112097263336181641e+00
0.000000000000000000e+00 4.652234077453613281e+00
-4.000000059604644775e-01 7.299130439758300781e+00
-1.200000047683715820e+00 8.662750124931335449e-01
-6.000000238418579102e-01 5.011731147766113281e+00
-8.000000119209289551e-01 -4.543097019195556641e+00
2.000000000000000000e+00 -3.521896302700042725e-01
0.000000000000000000e+00 1.947258377075195312e+01
4.000000059604644775e-01 3.041699171066284180e+00
0.000000000000000000e+00 3.288833618164062500e+00
-8.000000119209289551e-01 2.477444410324096680e+00
2.000000029802322388e-01 -2.682321071624755859e+00
2.000000029802322388e-01 -2.140536546707153320e+00
0.000000000000000000e+00 -3.083606004714965820e+00
6.000000238418579102e-01 -2.593466281890869141e+00
-6.000000238418579102e-01 1.465011596679687500e+00
4.000000059604644775e-01 6.100739955902099609e+00
8.000000119209289551e-01 -1.465862989425659180e+00
6.000000238418579102e-01 -1.936706542968750000e+00
2.000000029802322388e-01 -3.452200412750244141e+00
-2.000000029802322388e-01 4.309018135070800781e+00
4.000000059604644775e-01 -1.734851121902465820e+00
-2.000000029802322388e-01 2.339553833007812500e+00
0.000000000000000000e+00 3.758984327316284180e+00
0.000000000000000000e+00 -1.424299049377441406e+01
2.000000029802322388e-01 6.771536350250244141e+00
-6.000000238418579102e-01 4.034365653991699219e+00
0.000000000000000000e+00 -2.555868625640869141e+00
8.000000119209289551e-01 2.994465589523315430e+00
0.000000000000000000e+00 3.572764635086059570e+00
4.000000059604644775e-01 2.468844652175903320e+00
1.799999952316284180e+00 -5.349060297012329102e-01
6.000000238418579102e-01 3.056286573410034180e+00
0.000000000000000000e+00 2.952004909515380859e+00
-2.599999904632568359e+00 -4.210327267646789551e-01
1.600000023841857910e+00 -6.435241699218750000e-01
6.000000238418579102e-01 -3.809078931808471680e+00
-1.000000000000000000e+00 2.932987928390502930e+00
6.000000238418579102e-01 -3.539315700531005859e+00
-2.000000029802322388e-01 -2.225959777832031250e+00
-8.000000119209289551e-01 -3.776386976242065430e+00
1.200000047683715820e+00 -1.139344811439514160e+00
1.799999952316284180e+00 -6.146453619003295898e-01
-1.000000000000000000e+00 1.309753417968750000e+00
4.000000059604644775e-01 -2.567684888839721680e+00
6.000000238418579102e-01 3.516647338867187500e+00
4.800000190734863281e+00 5.424011349678039551e-01
3.000000000000000000e+00 2.334716767072677612e-01
-6.000000238418579102e-01 1.658740282058715820e+00
-7.599999904632568359e+00 -8.367614746093750000e-01
-1.399999976158142090e+00 7.390106320381164551e-01
-4.000000059604644775e-01 2.632275342941284180e+00
-4.000000059604644775e-01 3.418823242187500000e+00
-4.000000059604644775e-01 -4.826642036437988281e+00
-8.000000119209289551e-01 2.758425951004028320e+00
0.000000000000000000e+00 -2.785614013671875000e+00
-6.000000238418579102e-01 -2.646630764007568359e+00
2.000015228986740112e-01 -3.702554225921630859e+00
3.200000047683715820e+00 4.859176576137542725e-01
0.000000000000000000e+00 -2.168176174163818359e+00
0.000000000000000000e+00 1.089312744140625000e+01
-5.000000000000000000e+00 -4.974975585937500000e-01
-2.799999952316284180e+00 -4.614624083042144775e-01
-2.000000000000000000e+00 6.152404546737670898e-01
6.000000238418579102e-01 -3.919256687164306641e+00
1.000000000000000000e+00 -2.171420335769653320e+00
6.000000238418579102e-01 3.113568067550659180e+00
8.000000119209289551e-01 4.790191650390625000e+00
-3.000000000000000000e+00 6.440002322196960449e-01
-2.000000029802322388e-01 -4.572717189788818359e+00
-4.000000059604644775e-01 -2.888024806976318359e+00
-1.280000019073486328e+01 4.725952148437500000e-01
0.000000000000000000e+00 2.277386426925659180e+00
-2.000000029802322388e-01 -2.088044357299804688e+01
-6.000000238418579102e-01 3.603695631027221680e+00
2.000000029802322388e-01 -2.405999660491943359e+00
-4.000000059604644775e-01 3.029379367828369141e+00
-3.400000095367431641e+00 -7.297455072402954102e-01
2.799999952316284180e+00 6.531616449356079102e-01
6.000000238418579102e-01 2.866668701171875000e+00
-8.000000119209289551e-01 1.297937035560607910e+00
-1.000000000000000000e+00 2.499908447265625000e+00
2.599999904632568359e+00 5.648711919784545898e-01
-3.599999904632568359e+00 9.746826291084289551e-01
-3.200000047683715820e+00 1.290039122104644775e-01
0.000000000000000000e+00 -1.395655345916748047e+01
6.000000238418579102e-01 2.331292152404785156e+01
6.000000238418579102e-01 -2.710012912750244141e+00
6.000000238418579102e-01 -2.864529371261596680e+00
2.000000029802322388e-01 -2.031405687332153320e+00
2.200000047683715820e+00 1.281646788120269775e-01
0.000000000000000000e+00 4.226403713226318359e+00
2.000000029802322388e-01 -4.251009941101074219e+00
6.000000238418579102e-01 -1.873821973800659180e+00
8.000000119209289551e-01 3.534933567047119141e+00
-6.000000238418579102e-01 -3.510427951812744141e+00
-6.000000238418579102e-01 3.140429735183715820e+00
-6.000000238418579102e-01 -3.204751491546630859e+00
6.000000238418579102e-01 3.529217481613159180e+00
-4.000000059604644775e-01 2.039085388183593750e+00
-4.000000059604644775e-01 -3.938027858734130859e+00
0.000000000000000000e+00 2.181465148925781250e+00
-1.000000000000000000e+00 2.525491237640380859e+00
-2.000000029802322388e-01 -2.248184204101562500e+00
-8.000000119209289551e-01 1.283591938018798828e+01
2.000000029802322388e-01 -2.552929639816284180e+00
-6.000000238418579102e-01 4.478671073913574219e+00
-6.000000238418579102e-01 -3.072125196456909180e+00
-2.000000029802322388e-01 -2.899035692214965820e+00
2.200000047683715820e+00 3.561248630285263062e-02
8.000000119209289551e-01 3.778558254241943359e+00
2.000000000000000000e+00 -5.105316042900085449e-01
6.000000238418579102e-01 -2.095108032226562500e+00
-6.000000238418579102e-01 3.488403320312500000e+00
-2.000000029802322388e-01 3.403735399246215820e+00
6.000000238418579102e-01 -2.807379245758056641e+00
1.799999952316284180e+00 -6.209777593612670898e-01
-4.000000059604644775e-01 2.202529907226562500e+00
4.000000059604644775e-01 -1.939956665039062500e+00
-2.000000000000000000e+00 3.880859315395355225e-01
0.000000000000000000e+00 -3.205255031585693359e+00
-2.000000029802322388e-01 -3.955368041992187500e+00
-2.000000029802322388e-01 3.164443969726562500e+00
0.000000000000000000e+00 3.534634351730346680e+00
0.000000000000000000e+00 -3.816162109375000000e+00
1.000000000000000000e+00 -1.737399339675903320e+00
6.000000238418579102e-01 -3.335955858230590820e+00
-6.000000238418579102e-01 2.220394849777221680e+00
0.000000000000000000e+00 -4.289050102233886719e+00
-2.000000029802322388e-01 5.045657157897949219e+00
-2.000000029802322388e-01 4.059399604797363281e+00
-2.000000029802322388e-01 -7.188339233398437500e+00
-2.000000029802322388e-01 2.367462158203125000e+00
-8.000000119209289551e-01 1.259143114089965820e+00
-1.000000000000000000e+00 1.977066040039062500e+00
1.280000019073486328e+01 7.675048708915710449e-01
6.000000238418579102e-01 -2.419824123382568359e+00
-4.000000059604644775e-01 1.623559594154357910e+00
-2.000000029802322388e-01 1.055370521545410156e+01
0.000000000000000000e+00 2.940692186355590820e+00
0.000000000000000000e+00 4.012707710266113281e+00
0.000000000000000000e+00 -3.557592868804931641e+00
1.000000000000000000e+00 -4.171972751617431641e+00
6.000000238418579102e-01 -2.615643262863159180e+00
-1.600000023841857910e+00 4.854064881801605225e-01
-8.000000119209289551e-01 2.561465501785278320e+00
-1.200000047683715820e+00 9.467468261718750000e-01
4.000000059604644775e-01 -3.452084302902221680e+00
-1.799999952316284180e+00 2.620422244071960449e-01
6.000000238418579102e-01 -1.759323120117187500e+00
0.000000000000000000e+00 -2.111087083816528320e+00
1.600000023841857910e+00 -9.655624628067016602e-01
6.000000238418579102e-01 4.784338474273681641e+00
4.000000059604644775e-01 -2.093316555023193359e+00
-4.000000059604644775e-01 2.303424119949340820e+00
-1.000000000000000000e+00 2.031426906585693359e+00
-1.000000000000000000e+00 1.787265062332153320e+00
-2.599998474121093750e+00 -1.323135346174240112e-01
8.000000119209289551e-01 4.277563571929931641e+00
8.000000119209289551e-01 3.267802476882934570e+00
6.000000238418579102e-01 -3.713198900222778320e+00
-1.799999952316284180e+00 9.360229372978210449e-01
1.000000000000000000e+00 -1.158067345619201660e+00
2.000000000000000000e+00 -7.852340936660766602e-01
2.200000047683715820e+00 -2.198730409145355225e-01
8.000000119209289551e-01 4.174584865570068359e+00
1.600000023841857910e+00 -6.056579351425170898e-01
-4.000000059604644775e-01 2.711493015289306641e+00
-4.000000059604644775e-01 1.922845482826232910e+00
-8.000000119209289551e-01 3.627593994140625000e+00
-4.000000059604644775e-01 2.925305128097534180e+00
2.000000029802322388e-01 -3.536215305328369141e+00
1.000000000000000000e+00 -4.613815307617187500e+00
6.000000238418579102e-01 2.960522413253784180e+00
4.000000059604644775e-01 4.120507717132568359e+00
4.000000059604644775e-01 3.796182155609130859e+00
-1.799999952316284180e+00 4.223083555698394775e-01
-1.799999952316284180e+00 2.934570312500000000e-01
-8.000000119209289551e-01 -3.598477125167846680e+00
-4.000000059604644775e-01 1.623541235923767090e+00
-2.000000029802322388e-01 1.918038964271545410e+00
0.000000000000000000e+00 -2.324835300445556641e+00
4.000000059604644775e-01 4.005976676940917969e+00
0.000000000000000000e+00 2.000860691070556641e+00
-8.000000119209289551e-01 3.633636474609375000e+00
-8.000000119209289551e-01 1.836920142173767090e+00
-2.000000029802322388e-01 -2.502316236495971680e+00
-6.000000238418579102e-01 -2.702191114425659180e+00
2.200000047683715820e+00 1.257644593715667725e-01
6.000000238418579102e-01 4.287397861480712891e+00
4.000000059604644775e-01 2.754766941070556641e+00
-8.000000119209289551e-01 -3.113713026046752930e+00
6.000000238418579102e-01 -2.029902696609497070e+00
-7.999984622001647949e-01 2.073332309722900391e+00
-8.000000119209289551e-01 1.516120910644531250e+00
-1.000000000000000000e+00 1.094598412513732910e+00
2.199998378753662109e+00 -1.319784522056579590e+00
8.000015020370483398e-01 -1.577938795089721680e+00
1.000000000000000000e+00 -1.284675598144531250e+00
6.000000238418579102e-01 3.534736633300781250e+00
2.200000047683715820e+00 -3.652404844760894775e-01
6.000000238418579102e-01 3.552371263504028320e+00
2.000000029802322388e-01 3.007095336914062500e+00
0.000000000000000000e+00 5.989773750305175781e+00
-2.200000047683715820e+00 6.557677984237670898e-01
5.999984741210937500e-01 3.490980625152587891e+00
-2.000000029802322388e-01 4.051350593566894531e+00
2.000000000000000000e+00 -6.890472173690795898e-01
-6.000000238418579102e-01 3.213574171066284180e+00
2.799998521804809570e+00 1.609130799770355225e-01
3.799999952316284180e+00 1.709091216325759888e-01
2.599999904632568359e+00 -9.261047244071960449e-01
4.000000059604644775e-01 -3.341754198074340820e+00
-2.000000029802322388e-01 -2.397033691406250000e+00
-2.000000029802322388e-01 3.117527723312377930e+00
0.000000000000000000e+00 2.058638095855712891e+00
0.000000000000000000e+00 -2.408630371093750000e+00
3.200000047683715820e+00 5.200530886650085449e-01
2.599999904632568359e+00 -3.298400938510894775e-01
-6.000000238418579102e-01 2.560470581054687500e+00
-4.000000059604644775e-01 -2.545042514801025391e+00
-8.000000119209289551e-01 1.316331505775451660e+00
-6.000000238418579102e-01 -2.604187011718750000e+00
2.000000029802322388e-01 4.011877536773681641e+00
6.000000238418579102e-01 3.103715419769287109e+00
4.000000059604644775e-01 3.055761814117431641e+00
6.000000238418579102e-01 -2.032569885253906250e+00
1.000000000000000000e+00 -1.442834496498107910e+00
8.000000119209289551e-01 3.479629516601562500e+00
8.000000119209289551e-01 3.315228223800659180e+00
-4.000000059604644775e-01 5.282492160797119141e+00
4.000000059604644775e-01 3.592575073242187500e+00
-1.000000000000000000e+00 3.229748487472534180e+00
-8.000000119209289551e-01 -3.284982204437255859e+00
2.000000029802322388e-01 2.532253980636596680e+00
4.000000059604644775e-01 -1.884503126144409180e+00
8.000000119209289551e-01 3.002485752105712891e+00
6.000000238418579102e-01 2.932434082031250000e+00
2.000000029802322388e-01 -2.297497510910034180e+00
6.000000238418579102e-01 5.394546508789062500e+00
2.000000029802322388e-01 4.607104301452636719e+00
-2.000000000000000000e+00 9.114319086074829102e-01
2.000015228986740112e-01 -4.002581596374511719e+00
0.000000000000000000e+00 4.868681430816650391e+00
2.200000047683715820e+00 5.450439639389514923e-03
-4.199998378753662109e+00 -8.935546875000000000e-01
2.999998569488525391e+00 6.803466677665710449e-01
6.000000238418579102e-01 -7.205520629882812500e+00
4.000000059604644775e-01 -4.424430847167968750e+00
0.000000000000000000e+00 7.299952507019042969e+00
-2.000000029802322388e-01 7.105560302734375000e+00
-4.000000059604644775e-01 3.842395067214965820e+00
-6.000000238418579102e-01 -3.143020629882812500e+00
2.200000047683715820e+00 -4.317046999931335449e-01
2.599999904632568359e+00 -4.864028990268707275e-01
6.000000238418579102e-01 3.640405178070068359e+00
-1.180000019073486328e+01 7.618316411972045898e-01
6.000000238418579102e-01 7.467866420745849609e+00
-1.000000000000000000e+00 7.850883483886718750e+00
-1.000000000000000000e+00 5.729003906250000000e+00
-1.000000000000000000e+00 1.610559105873107910e+00
-3.200000047683715820e+00 3.316528201103210449e-01
6.000000238418579102e-01 -2.177636623382568359e+00
-2.000015228986740112e-01 2.984222412109375000e+00
6.000015139579772949e-01 -3.192626953125000000e+00
2.000000029802322388e-01 4.299242973327636719e+00
0.000000000000000000e+00 3.218167066574096680e+00
2.799999952316284180e+00 -4.403137266635894775e-01
-4.000000059604644775e-01 5.995892524719238281e+00
-8.000000119209289551e-01 1.930688500404357910e+00
-4.000000059604644775e-01 -4.036459445953369141e+00
-2.000000029802322388e-01 -2.723150730133056641e+00
6.000000238418579102e-01 -2.334039211273193359e+00
6.000000238418579102e-01 -2.352795362472534180e+00
1.000000000000000000e+00 -2.362911939620971680e+00
-2.000000029802322388e-01 3.351208448410034180e+00
-4.199999809265136719e+00 5.400573611259460449e-01
-3.599999904632568359e+00 1.771240308880805969e-02
0.000000000000000000e+00 3.456581115722656250e+00
-4.000000059604644775e-01 2.737690687179565430e+00
-6.000000238418579102e-01 2.807330369949340820e+00
-4.000000059604644775e-01 1.962573289871215820e+00
6.000000238418579102e-01 3.868340969085693359e+00
-8.000000119209289551e-01 2.006959438323974609e+00
8.000000119209289551e-01 -2.380938768386840820e+00
-1.000000000000000000e+00 1.634440660476684570e+00
-1.000000000000000000e+00 1.031123399734497070e+00
2.000000029802322388e-01 2.498057603836059570e+00
-4.000000059604644775e-01 -3.264077663421630859e+00
2.000000029802322388e-01 -1.851737976074218750e+00
-3.000000000000000000e+00 1.162612885236740112e-01
-3.999984860420227051e-01 -3.315846204757690430e+00
1.000000000000000000e+00 -4.142306327819824219e+00
2.000000029802322388e-01 3.791499376296997070e+00
-2.000000029802322388e-01 -5.631337165832519531e+00
6.000000238418579102e-01 -2.671324253082275391e+00
0.000000000000000000e+00 -2.586529493331909180e+00
-4.000000059604644775e-01 4.267739772796630859e+00
4.000000059604644775e-01 -1.902703881263732910e+00
2.400000095367431641e+00 2.536193728446960449e-01
-8.000000119209289551e-01 -3.649154663085937500e+00
-6.000000238418579102e-01 1.579095482826232910e+00
1.000000000000000000e+00 -1.157833814620971680e+00
0.000000000000000000e+00 4.648205757141113281e+00
2.000000029802322388e-01 6.750930786132812500e+00
4.000000059604644775e-01 4.561480522155761719e+00
6.000000238418579102e-01 -3.716592311859130859e+00
8.000000119209289551e-01 -2.056640625000000000e+00
6.000000238418579102e-01 -4.724490165710449219e+00
-4.000000059604644775e-01 3.833471775054931641e+00
-4.000000059604644775e-01 3.779516696929931641e+00
0.000000000000000000e+00 -3.482873439788818359e+00
2.000015228986740112e-01 3.322938442230224609e+00
4.000015258789062500e-01 -2.081993103027343750e+00
2.799998521804809570e+00 7.253509759902954102e-01
1.999984681606292725e-01 3.696356296539306641e+00
4.000000000000000000e+00 -1.252029389142990112e-01
3.000000000000000000e+00 8.919860720634460449e-01
-8.000000119209289551e-01 3.088206529617309570e+00
2.800001621246337891e+00 -3.750509738922119141e+00
2.599999904632568359e+00 -8.970672488212585449e-01
-4.000000059604644775e-01 5.195808410644531250e+00
0.000000000000000000e+00 4.410244941711425781e+00
-4.000000059604644775e-01 2.826843261718750000e+00
3.000000000000000000e+00 7.692260742187500000e-01
0.000000000000000000e+00 -3.204602003097534180e+00
6.000000238418579102e-01 -2.331729173660278320e+00
-8.000000119209289551e-01 1.200125098228454590e+00
-1.000000000000000000e+00 1.301962256431579590e+00
-1.000000000000000000e+00 3.177441358566284180e+00
8.000000119209289551e-01 -5.072479248046875000e+00
2.599999904632568359e+00 3.425140380859375000e-01
3.200000047683715820e+00 -4.987854063510894775e-01
0.000000000000000000e+00 -2.120541334152221680e+00
-1.799999952316284180e+00 6.553314328193664551e-01
2.000000029802322388e-01 -5.043820381164550781e+00
-2.000000029802322388e-01 -2.849191188812255859e+00
-6.000000238418579102e-01 -3.767787218093872070e+00
-6.000000238418579102e-01 -3.506906032562255859e+00
1.000000000000000000e+00 -1.189770460128784180e+00
6.000000238418579102e-01 4.381548881530761719e+00
1.000000000000000000e+00 -3.173324584960937500e+00
4.000000059604644775e-01 -1.742401123046875000e+00
1.000000000000000000e+00 -1.570391893386840820e+00
-1.399999976158142090e+00 7.344329953193664551e-01
-4.000000059604644775e-01 -3.040817260742187500e+00
4.000000059604644775e-01 3.661700487136840820e+00
0.000000000000000000e+00 3.794430494308471680e+00
4.000000059604644775e-01 -1.643154859542846680e+00
3.799999952316284180e+00 7.667084038257598877e-02
2.000000029802322388e-01 -3.453369140625000000e+00
4.000000059604644775e-01 -2.705630540847778320e+00
0.000000000000000000e+00 -2.458422899246215820e+00
4.000000059604644775e-01 4.716137886047363281e+00
8.000000119209289551e-01 2.961120605468750000e+00
4.000000059604644775e-01 -1.638076782226562500e+00
4.000000059604644775e-01 -1.705865502357482910e+00
1.419999980926513672e+01 5.495758056640625000e-01
0.000000000000000000e+00 1.030060768127441406e+01
0.000000000000000000e+00 -2.694592237472534180e+00
-8.000000119209289551e-01 -4.020104885101318359e+00
-8.000000119209289551e-01 -3.719223022460937500e+00
-8.000000119209289551e-01 1.720867872238159180e+00
-3.200000047683715820e+00 7.265625149011611938e-02
-1.799999952316284180e+00 2.772857546806335449e-01
1.000000000000000000e+00 -6.035354614257812500e+00
-6.000000238418579102e-01 6.436877250671386719e+00
2.599999904632568359e+00 -1.644149720668792725e-01
-6.000000238418579102e-01 1.906179785728454590e+00
-8.000000119209289551e-01 1.374871850013732910e+00
-8.000000119209289551e-01 1.211358666419982910e+00
2.000000000000000000e+00 -1.952331513166427612e-01
6.000000238418579102e-01 5.161410331726074219e+00
1.200000047683715820e+00 -8.768432736396789551e-01
1.000000000000000000e+00 -2.421588182449340820e+00
6.000000238418579102e-01 -3.046151638031005859e+00
-2.000000029802322388e-01 3.870837450027465820e+00
-6.000000238418579102e-01 1.457800269126892090e+00
1.000000000000000000e+00 -1.230844140052795410e+00
8.000000119209289551e-01 -2.939251661300659180e+00
6.000000238418579102e-01 2.878384351730346680e+00
2.000000029802322388e-01 3.416058301925659180e+00
-2.000000029802322388e-01 1.810467481613159180e+00
0.000000000000000000e+00 -2.145117282867431641e+00
2.000000029802322388e-01 3.292916774749755859e+00
-8.000000119209289551e-01 3.305236816406250000e+00
6.000015139579772949e-01 -1.453933715820312500e+00
8.000000119209289551e-01 -1.600881934165954590e+00
2.000000029802322388e-01 3.856933593750000000e+00
6.000000238418579102e-01 2.673480272293090820e+00
4.000000059604644775e-01 3.213998317718505859e+00
-2.000000029802322388e-01 4.270065307617187500e+00
4.000000059604644775e-01 -8.457278251647949219e+00
6.000000238418579102e-01 6.157107353210449219e+00
6.000000238418579102e-01 -5.730517387390136719e+00
-8.000000119209289551e-01 -3.473419189453125000e+00
1.600001573562622070e+00 -5.894439816474914551e-01
2.000000029802322388e-01 -2.210089206695556641e+00
-2.000000029802322388e-01 3.871539354324340820e+00
1.000000000000000000e+00 -2.387286424636840820e+00
-4.000000059604644775e-01 1.893411278724670410e+00
-6.000000238418579102e-01 1.125908184051513672e+01
-6.000000238418579102e-01 -3.607455492019653320e+00
4.000000059604644775e-01 -1.839332580566406250e+00
1.799999952316284180e+00 -1.101031541824340820e+00
6.000000238418579102e-01 2.649328708648681641e+00
2.000000029802322388e-01 -2.614398241043090820e+00
6.000000238418579102e-01 3.003338575363159180e+00
8.000000119209289551e-01 -5.860490322113037109e+00
0.000000000000000000e+00 -2.316900730133056641e+00
4.000000059604644775e-01 3.575216770172119141e+00
-2.000000029802322388e-01 8.037930488586425781e+00
1.200000047683715820e+00 -8.389374017715454102e-01
1.000000000000000000e+00 -3.932369947433471680e+00
8.000030517578125000e-01 -2.240336656570434570e+00
-1.000000000000000000e+00 1.403012037277221680e+00
-4.000000059604644775e-01 -4.284027099609375000e+00
-4.000015258789062500e-01 3.138420104980468750e+00
6.000015139579772949e-01 3.934243679046630859e+00
-2.000000029802322388e-01 2.799966335296630859e+00
8.000000119209289551e-01 -2.019744873046875000e+00
8.000000119209289551e-01 -2.518264770507812500e+00
-8.000000119209289551e-01 2.358700513839721680e+00
-4.000000059604644775e-01 3.022984266281127930e+00
-4.000000059604644775e-01 1.943701148033142090e+00
-2.000015228986740112e-01 6.222662448883056641e+00
2.000015228986740112e-01 4.313031196594238281e+00
4.000000059604644775e-01 -4.968722343444824219e+00
0.000000000000000000e+00 -3.755339145660400391e+00
4.000000059604644775e-01 -1.923385620117187500e+00
-6.000015139579772949e-01 6.331742763519287109e+00
-9.999984502792358398e-01 -3.645164489746093750e+00
4.000000059604644775e-01 -1.692144751548767090e+00
8.000000119209289551e-01 2.932522535324096680e+00
-2.000000029802322388e-01 3.174531936645507812e+01
4.000000059604644775e-01 -4.203918457031250000e+00
0.000000000000000000e+00 -2.288342237472534180e+00
-2.400000095367431641e+00 2.573730349540710449e-01
-4.000000059604644775e-01 -4.061791896820068359e+00
-1.000000000000000000e+00 2.795727491378784180e+00
-2.000000029802322388e-01 -2.459143161773681641e+00
-2.799999952316284180e+00 -7.837341427803039551e-01
-2.400000095367431641e+00 3.105163574218750000e-01
-2.000000029802322388e-01 -2.695404052734375000e+00
4.000000059604644775e-01 2.942578077316284180e+00
-2.200000047683715820e+00 -1.688354462385177612e-01
-2.000000029802322388e-01 -6.371011257171630859e+00
4.000000059604644775e-01 -4.182950019836425781e+00
-6.000000238418579102e-01 2.367901563644409180e+00
-1.000000000000000000e+00 1.567865014076232910e+00
-4.000000059604644775e-01 -2.680444240570068359e+00
2.000000029802322388e-01 -2.178143262863159180e+00
-2.000000000000000000e+00 9.177185297012329102e-01
-6.000000238418579102e-01 2.604892015457153320e+00
-4.000000059604644775e-01 -6.050778388977050781e+00
0.000000000000000000e+00 -2.203585863113403320e+00
-4.000000059604644775e-01 3.230900526046752930e+00
4.000000059604644775e-01 7.295388698577880859e+00
3.200000047683715820e+00 -1.423583924770355225e-01
-2.000000029802322388e-01 2.711648464202880859e+00
-6.000000238418579102e-01 -3.546203613281250000e+00
2.000000029802322388e-01 3.670907497406005859e+00
-1.799999952316284180e+00 9.639374017715454102e-01
0.000000000000000000e+00 -3.088009595870971680e+00
-4.000000059604644775e-01 -3.282565355300903320e+00
-6.000000238418579102e-01 1.825228929519653320e+00
-3.400000095367431641e+00 5.624877810478210449e-01
-1.000000000000000000e+00 1.031936645507812500e+00
-4.000000059604644775e-01 -3.506654262542724609e+00
-8.000015020370483398e-01 1.466815233230590820e+00
8.000000119209289551e-01 -1.861412620544433594e+01
-2.000000029802322388e-01 4.297074794769287109e+00
8.000000119209289551e-01 -1.431713819503784180e+00
2.000015228986740112e-01 -2.634652614593505859e+00
2.000000029802322388e-01 5.023898124694824219e+00
4.000000059604644775e-01 -2.909039258956909180e+00
0.000000000000000000e+00 -3.156166076660156250e+00
8.000000119209289551e-01 -3.752722263336181641e+00
5.999984741210937500e-01 3.355751037597656250e+00
6.000000238418579102e-01 3.971284389495849609e+00
1.999969482421875000e-01 2.455261230468750000e+00
4.400000095367431641e+00 8.454589843750000000e-01
6.000000238418579102e-01 5.543795585632324219e+00
4.000000059604644775e-01 -3.309777736663818359e+00
2.000000029802322388e-01 2.402468919754028320e+00
4.000000059604644775e-01 5.856704711914062500e+00
6.000000238418579102e-01 3.035955905914306641e+00
6.000000238418579102e-01 -5.605673313140869141e+00
-3.000000000000000000e+00 5.353851318359375000e-01
-2.599999904632568359e+00 -3.846008181571960449e-01
1.200000047683715820e+00 -8.614624142646789551e-01
5.199999809265136719e+00 4.277068972587585449e-01
4.000000000000000000e+00 -8.480407595634460449e-01
-8.000000119209289551e-01 1.307428002357482910e+00
8.000000119209289551e-01 5.655493259429931641e+00
8.000000119209289551e-01 3.696276903152465820e+00
-2.200000047683715820e+00 7.216736078262329102e-01
-6.000000238418579102e-01 1.996209740638732910e+00
-6.000000238418579102e-01 1.414648413658142090e+00
-6.000000238418579102e-01 -4.000573635101318359e+00
-6.000000238418579102e-01 -3.980560302734375000e+00
-2.000000029802322388e-01 -2.732888698577880859e+00
-1.200000047683715820e+00 8.067260980606079102e-01
-8.000000119209289551e-01 1.528665184974670410e+00
2.000000000000000000e+00 -4.897186160087585449e-01
4.000000059604644775e-01 8.099554061889648438e+00
-4.000030457973480225e-01 -3.845941066741943359e+00
2.000000029802322388e-01 -3.749923706054687500e+00
-6.000015139579772949e-01 1.538870215415954590e+00
9.999969601631164551e-01 3.252810716629028320e+00
4.000000059604644775e-01 3.482171535491943359e+00
6.000000238418579102e-01 5.739947319030761719e+00
4.000000059604644775e-01 2.979362487792968750e+00
-2.000000029802322388e-01 2.170117139816284180e+00
6.000000238418579102e-01 -1.450418114662170410e+00
-2.000000029802322388e-01 1.966037034988403320e+00
0.000000000000000000e+00 3.307714939117431641e+00
0.000000000000000000e+00 -2.127847194671630859e+00
0.000000000000000000e+00 -9.197712898254394531e+00
7.999969720840454102e-01 -1.292822241783142090e+00
1.399999976158142090e+00 -8.765899538993835449e-01
4.000000059604644775e-01 -2.190624952316284180e+00
-1.000000000000000000e+00 2.242349147796630859e+00
-1.799999952316284180e+00 2.644256651401519775e-01
0.000000000000000000e+00 6.522399902343750000e+00
-1.799999952316284180e+00 6.233917474746704102e-01
-8.000000119209289551e-01 -2.957829236984252930e+00
2.800001621246337891e+00 5.119110345840454102e-01
2.799998521804809570e+00 2.486404478549957275e-01
4.000000059604644775e-01 4.127301216125488281e+00
2.000000029802322388e-01 3.657183885574340820e+00
-6.000000238418579102e-01 -2.622964382171630859e+00
-6.000000238418579102e-01 -2.632319688796997070e+00
-8.000015020370483398e-01 -3.662989854812622070e+00
0.000000000000000000e+00 -2.189480543136596680e+00
1.200001478195190430e+00 -8.644302487373352051e-01
1.000000000000000000e+00 -1.155224561691284180e+00
-2.200000047683715820e+00 1.757843047380447388e-01
-4.000000059604644775e-01 -3.170153856277465820e+00
-4.000000059604644775e-01 -2.478005886077880859e+00
-4.000000059604644775e-01 -4.062283515930175781e+00
-8.000000119209289551e-01 2.218676805496215820e+00
8.000000119209289551e-01 -2.224648952484130859e+00
0.000000000000000000e+00 -3.687036037445068359e+00
-2.000000029802322388e-01 -2.246836900711059570e+00
-2.000015228986740112e-01 -2.975692749023437500e+00
-6.000000238418579102e-01 2.688021898269653320e+00
2.000000029802322388e-01 2.235354661941528320e+00
1.799999952316284180e+00 -6.963058710098266602e-01
1.000000000000000000e+00 -3.099334716796875000e+00
6.000000238418579102e-01 2.943222045898437500e+00
8.000000119209289551e-01 3.480038404464721680e+00
3.999984860420227051e-01 3.022883653640747070e+00
9.999984502792358398e-01 4.014654636383056641e+00
2.000000029802322388e-01 2.625878810882568359e+00
-8.000000119209289551e-01 1.920965552330017090e+00
7.999969720840454102e-01 -1.509664893150329590e+00
0.000000000000000000e+00 2.276301622390747070e+00
2.799999952316284180e+00 -4.682205319404602051e-01
2.200000047683715820e+00 -3.845977783203125000e-01
2.000000029802322388e-01 2.202258348464965820e+00
-8.000000119209289551e-01 3.443243503570556641e+00
8.000000119209289551e-01 2.927740573883056641e+00
0.000000000000000000e+00 2.569607496261596680e+00
-2.000000029802322388e-01 -3.322482347488403320e+00
-6.000000238418579102e-01 -4.316000461578369141e+00
-2.000000000000000000e+00 6.272643804550170898e-01
8.000000119209289551e-01 -1.210675001144409180e+00
0.000000000000000000e+00 -3.487054347991943359e+00
-7.999969720840454102e-01 5.148144721984863281e+00
7.999969720840454102e-01 -1.649557471275329590e+00
0.000000000000000000e+00 -4.206834316253662109e+00
-2.000000029802322388e-01 2.417236328125000000e+00
-1.400001525878906250e+00 6.550674438476562500e-01
2.000000029802322388e-01 -2.570391893386840820e+00
0.000000000000000000e+00 -2.438058376312255859e+00
-8.000000119209289551e-01 4.145266532897949219e+00
-4.000000059604644775e-01 2.555374145507812500e+00
-2.000000029802322388e-01 -2.364910840988159180e+00
-4.000000059604644775e-01 -2.414147853851318359e+00
2.400000095367431641e+00 -2.870361208915710449e-01
-4.000000059604644775e-01 1.039423179626464844e+01
-2.000000029802322388e-01 -3.540124416351318359e+00
-2.000000029802322388e-01 -3.999285936355590820e+00
-2.000000029802322388e-01 4.346941947937011719e+00
-8.000000119209289551e-01 1.597125291824340820e+00
-2.000000029802322388e-01 2.065863132476806641e+00
2.599999904632568359e+00 -4.606262147426605225e-01
-4.000000059604644775e-01 2.512472629547119141e+00
-8.000000119209289551e-01 1.798931837081909180e+00
-6.000000238418579102e-01 4.291876316070556641e+00
0.000000000000000000e+00 -3.561561584472656250e+00
8.000000119209289551e-01 -1.206024169921875000e+00
8.000000119209289551e-01 -1.280542016029357910e+00
-8.000015020370483398e-01 2.224089145660400391e+00
2.599998474121093750e+00 5.371978878974914551e-01
2.000000029802322388e-01 6.836203098297119141e+00
1.800001502037048340e+00 -5.361053347587585449e-01
-6.000000238418579102e-01 1.522344946861267090e+00
-6.000000238418579102e-01 5.043724060058593750e+00
0.000000000000000000e+00 3.729989528656005859e+00
8.000000119209289551e-01 4.141446113586425781e+00
-4.000000059604644775e-01 -4.915542602539062500e+00
1.799999952316284180e+00 -2.294296324253082275e-01
2.000000029802322388e-01 -2.027978420257568359e+00
0.000000000000000000e+00 4.039347648620605469e+00
0.000000000000000000e+00 -2.258157253265380859e+00
1.999984681606292725e-01 6.441194057464599609e+00
2.000015228986740112e-01 5.182418823242187500e+00
0.000000000000000000e+00 -2.692048549652099609e+00
2.000000029802322388e-01 -2.455928087234497070e+00
1.000000000000000000e+00 -1.104129076004028320e+00
2.000000029802322388e-01 2.608967542648315430e+00
4.000000059604644775e-01 -1.852684020996093750e+00
-6.000000238418579102e-01 2.407789707183837891e+00
-2.200001478195190430e+00 7.816238403320312500e-01
-3.000000000000000000e+00 -9.054259955883026123e-02
-5.999984741210937500e-01 -2.755481004714965820e+00
-6.000000238418579102e-01 5.559351921081542969e+00
2.000000029802322388e-01 5.457867622375488281e+00
6.000000238418579102e-01 -1.916580200195312500e+00
-2.000000029802322388e-01 -2.849227905273437500e+00
0.000000000000000000e+00 2.136889696121215820e+00
4.000000059604644775e-01 -2.546064853668212891e+00
-4.000000059604644775e-01 3.715794324874877930e+00
-8.000000119209289551e-01 2.786807298660278320e+00
-1.000000000000000000e+00 1.711453199386596680e+00
2.000000029802322388e-01 8.122805595397949219e+00
2.000000029802322388e-01 -4.407464504241943359e+00
-2.599998474121093750e+00 -1.852233856916427612e-01
-8.000015020370483398e-01 -2.981056213378906250e+00
4.000000059604644775e-01 4.077267646789550781e+00
2.200000047683715820e+00 -4.808471798896789551e-01
4.000000059604644775e-01 4.295721530914306641e+00
4.000000059604644775e-01 5.690435886383056641e+00
4.000000059604644775e-01 2.662497043609619141e+00
-6.000000238418579102e-01 5.005049228668212891e+00
1.000000000000000000e+00 -4.705819606781005859e+00
6.000000238418579102e-01 7.355719089508056641e+00
-2.000000029802322388e-01 -2.343084812164306641e+00
1.799999952316284180e+00 -8.871719241142272949e-01
4.000000059604644775e-01 3.604808092117309570e+00
2.000030577182769775e-01 2.214245557785034180e+00
4.000000059604644775e-01 -1.873800635337829590e+00
6.000000238418579102e-01 -2.673202514648437500e+00
4.000000059604644775e-01 -2.054327487945556641e+00
5.999984741210937500e-01 -2.522990465164184570e+00
1.600000023841857910e+00 -8.727325201034545898e-01
8.000000119209289551e-01 3.465188503265380859e+00
6.000000238418579102e-01 3.064077854156494141e+00
-2.000000029802322388e-01 1.961798071861267090e+00
0.000000000000000000e+00 6.501608371734619141e+00
0.000000000000000000e+00 -2.649874925613403320e+00
-2.000000029802322388e-01 2.251638889312744141e+00
-2.000000029802322388e-01 -5.077649116516113281e+00
0.000000000000000000e+00 -3.076733350753784180e+00
1.000000000000000000e+00 -1.059881567955017090e+00
0.000000000000000000e+00 3.263488769531250000e+00
-2.000000029802322388e-01 2.844778537750244141e+00
-1.000000000000000000e+00 1.523083448410034180e+00
1.000000000000000000e+00 -1.704525709152221680e+00
-4.000000059604644775e-01 2.010528564453125000e+00
2.000000029802322388e-01 3.050344944000244141e+00
-4.000000059604644775e-01 -2.785549879074096680e+00
6.000030636787414551e-01 -2.745080471038818359e+00
-6.000000238418579102e-01 1.695724487304687500e+00
-4.000015258789062500e-01 -2.782531738281250000e+00
-6.000000238418579102e-01 1.788253784179687500e+00
-2.000000029802322388e-01 3.168945312500000000e+00
-1.000000000000000000e+00 5.435690402984619141e+00
1.000000000000000000e+00 -1.821832299232482910e+00
1.399999976158142090e+00 -7.437728643417358398e-01
2.000000029802322388e-01 2.938271999359130859e+00
0.000000000000000000e+00 -2.071844577789306641e+00
-4.000000059604644775e-01 3.637762546539306641e+00
6.000000238418579102e-01 -1.519454956054687500e+00
-8.000000119209289551e-01 -2.829629421234130859e+00
-2.000000029802322388e-01 2.077499389648437500e+00
1.000000000000000000e+00 -1.734964013099670410e+00
6.000000238418579102e-01 3.718569993972778320e+00
8.000000119209289551e-01 -4.251824855804443359e+00
6.000000238418579102e-01 -7.305847167968750000e+00
0.000000000000000000e+00 3.910833835601806641e+00
-6.000000238418579102e-01 4.613281250000000000e+00
-1.799999952316284180e+00 2.068786621093750000e-01
4.000000059604644775e-01 2.997070312500000000e+00
0.000000000000000000e+00 -2.368493556976318359e+00
-2.000000000000000000e+00 1.074829101562500000e-01
2.000000029802322388e-01 -4.640539646148681641e+00
-2.799999952316284180e+00 4.554687440395355225e-01
-2.000000029802322388e-01 -2.294609069824218750e+00
1.000001549720764160e+00 -1.933924913406372070e+00
1.200000047683715820e+00 -8.475372195243835449e-01
2.000000029802322388e-01 -1.876033067703247070e+00
-2.000000029802322388e-01 2.678788661956787109e+00
-6.000000238418579102e-01 1.740722656250000000e+00
3.600001573562622070e+00 5.633026361465454102e-01
3.000000000000000000e+00 -2.016357481479644775e-01
2.799999952316284180e+00 -5.815185308456420898e-01
0.000000000000000000e+00 2.188622951507568359e+00
-1.000000000000000000e+00 2.031637668609619141e+00
4.000000059604644775e-01 -5.566790580749511719e+00
0.000000000000000000e+00 -5.123498439788818359e+00
3.000000000000000000e+00 -6.166137456893920898e-01
6.000000238418579102e-01 -2.983633518218994141e+00
-4.000000059604644775e-01 -5.987902641296386719e+00
4.000000059604644775e-01 2.896460056304931641e+00
2.000000029802322388e-01 -1.032123374938964844e+01
-8.000000119209289551e-01 2.271548509597778320e+00
-4.000000059604644775e-01 1.865045189857482910e+00
1.000000000000000000e+00 -1.311563134193420410e+00
-4.000000059604644775e-01 -4.193614006042480469e+00
-4.000000059604644775e-01 -2.548521518707275391e+00
-4.000000059604644775e-01 3.406527757644653320e+00
8.000000119209289551e-01 -1.754602074623107910e+00
4.000015258789062500e-01 -1.854078650474548340e+00
4.000000059604644775e-01 2.570632934570312500e+00
2.000000000000000000e+00 -1.556365936994552612e-01
3.000000000000000000e+00 -4.868774414062500000e-01
8.000000119209289551e-01 -1.669866919517517090e+00
-6.000000238418579102e-01 8.709447860717773438e+00
-2.799999952316284180e+00 9.794250726699829102e-01
-2.200000047683715820e+00 4.041137546300888062e-02
-2.599999904632568359e+00 5.659545660018920898e-01
-5.999969244003295898e-01 -3.217215061187744141e+00
1.799999952316284180e+00 -7.364715337753295898e-01
-4.000000059604644775e-01 3.631251573562622070e+00
-4.000000059604644775e-01 1.706771850585937500e+00
-6.000000238418579102e-01 1.771807909011840820e+00
1.799999952316284180e+00 -6.719482541084289551e-01
2.799999952316284180e+00 7.509582638740539551e-01
-2.000000029802322388e-01 1.846295118331909180e+00
0.000000000000000000e+00 4.093530178070068359e+00
-1.200000047683715820e+00 8.639770746231079102e-01
-6.000000238418579102e-01 -3.224524021148681641e+00
1.000000000000000000e+00 -1.527313232421875000e+00
-2.000000029802322388e-01 -4.340399265289306641e+00
-2.000000029802322388e-01 4.063611030578613281e+00
6.000000238418579102e-01 -1.439782738685607910e+00
-4.000000059604644775e-01 -2.688125610351562500e+00
-4.000000059604644775e-01 -2.951687574386596680e+00
-2.599999904632568359e+00 -4.262115359306335449e-01
0.000000000000000000e+00 -3.071722507476806641e+00
0.000000000000000000e+00 -5.264718532562255859e+00
-4.000000059604644775e-01 2.532211303710937500e+00
1.600000023841857910e+00 -5.554565191268920898e-01
-4.000000059604644775e-01 4.312307834625244141e+00
-8.000000119209289551e-01 3.263024806976318359e+00
-8.000000119209289551e-01 1.322692871093750000e+00
-8.000000119209289551e-01 -2.822345018386840820e+00
-8.000000119209289551e-01 2.383795261383056641e+00
-2.000000000000000000e+00 5.841979980468750000e-01
-2.799999952316284180e+00 -1.453033387660980225e-01
3.799999952316284180e+00 -5.216125249862670898e-01
2.000000029802322388e-01 2.515515089035034180e+00
2.200000047683715820e+00 -1.241821274161338806e-01
-4.000000059604644775e-01 1.991464257240295410e+00
-8.000000119209289551e-01 2.802868604660034180e+00
-2.000000029802322388e-01 2.318264722824096680e+00
-4.000000059604644775e-01 -3.372302293777465820e+00
-4.000000059604644775e-01 -2.719314575195312500e+00
-2.000000029802322388e-01 -3.474090576171875000e+00
-4.000000059604644775e-01 -2.819940090179443359e+00
2.000000029802322388e-01 -2.616458177566528320e+00
6.000000238418579102e-01 -2.657089233398437500e+00
-4.000000059604644775e-01 1.781875610351562500e+00
0.000000000000000000e+00 -2.250665187835693359e+00
-8.000000119209289551e-01 2.330535888671875000e+00
8.000000119209289551e-01 -1.758087158203125000e+00
-2.000000029802322388e-01 2.163952589035034180e+00
-6.000000238418579102e-01 5.800927639007568359e+00
-4.000000059604644775e-01 -5.634133815765380859e+00
0.000000000000000000e+00 -5.385388374328613281e+00
-6.000000238418579102e-01 -3.484912157058715820e+00
-4.000000059604644775e-01 2.034803867340087891e+00
-6.000000238418579102e-01 1.682965040206909180e+00
-6.000000238418579102e-01 1.431579589843750000e+00
-2.000000029802322388e-01 -2.507466077804565430e+00
-2.000000029802322388e-01 -3.401965379714965820e+00
2.000000029802322388e-01 3.226864576339721680e+00
-1.000000000000000000e+00 1.348678588867187500e+00
0.000000000000000000e+00 -2.887088060379028320e+00
8.000000119209289551e-01 -2.414462327957153320e+00
-4.000000059604644775e-01 1.623525977134704590e+00
2.000000029802322388e-01 2.432916164398193359e+00
8.000000119209289551e-01 4.370721340179443359e+00
4.000000059604644775e-01 3.364910840988159180e+00
-2.000000029802322388e-01 -4.053488254547119141e+00
-8.000000119209289551e-01 1.625741600990295410e+00
1.799999952316284180e+00 -7.627075314521789551e-01
-4.000000059604644775e-01 2.360632419586181641e+00
-2.000000029802322388e-01 -3.429660081863403320e+00
-4.000000059604644775e-01 1.708230614662170410e+00
-2.000000029802322388e-01 2.122123718261718750e+00
-2.000000029802322388e-01 2.694525241851806641e+00
4.000000059604644775e-01 5.787191867828369141e+00
0.000000000000000000e+00 3.538586378097534180e+00
4.000000059604644775e-01 -6.339059352874755859e+00
4.000000059604644775e-01 -5.254202365875244141e+00
6.000000238418579102e-01 -2.406170606613159180e+00
-2.000000029802322388e-01 1.810885667800903320e+00
-6.000000238418579102e-01 -2.771975755691528320e+00
4.000000059604644775e-01 5.564956665039062500e+00
-2.000000029802322388e-01 -4.736029148101806641e+00
-8.000000119209289551e-01 1.610424757003784180e+00
-6.000000238418579102e-01 1.979806542396545410e+00
-1.000000000000000000e+00 1.278298974037170410e+00
4.000000059604644775e-01 -2.746606349945068359e+00
-1.600000023841857910e+00 4.530670046806335449e-01
-1.000000000000000000e+00 1.588241577148437500e+00
-6.000000238418579102e-01 -3.086990356445312500e+00
4.000000059604644775e-01 -1.627435326576232910e+00
-2.000000029802322388e-01 2.073663234710693359e+00
4.000000059604644775e-01 -1.603677392005920410e+00
4.000000059604644775e-01 -1.815698266029357910e+00
-6.000000238418579102e-01 -3.256852626800537109e+00
-1.799999952316284180e+00 8.927444219589233398e-01
-8.000000119209289551e-01 3.326037645339965820e+00
-2.000000029802322388e-01 -2.539901733398437500e+00
2.000000029802322388e-01 -2.749935865402221680e+00
-1.000000000000000000e+00 1.460525512695312500e+00
8.000000119209289551e-01 3.064138889312744141e+00
1.399999976158142090e+00 -9.330902099609375000e-01
4.000000059604644775e-01 2.564474582672119141e+00
-6.000000238418579102e-01 -2.616281032562255859e+00
2.000000029802322388e-01 -2.083316087722778320e+00
-4.000000059604644775e-01 1.785455346107482910e+00
4.000000059604644775e-01 -2.866113185882568359e+00
4.000000059604644775e-01 -2.304638624191284180e+00
2.000000029802322388e-01 -4.276147365570068359e+00
2.000000029802322388e-01 3.410162448883056641e+00
0.000000000000000000e+00 -2.336392164230346680e+00
0.000000000000000000e+00 2.719107151031494141e+00
0.000000000000000000e+00 2.565106153488159180e+00
1.799999952316284180e+00 -2.497009336948394775e-01
6.000000238418579102e-01 4.069003105163574219e+00
-6.000000238418579102e-01 -2.901242017745971680e+00
-4.000000059604644775e-01 3.159887790679931641e+00
8.000000119209289551e-01 -1.860809326171875000e+00
-8.000000119209289551e-01 2.179214477539062500e+00
-1.000000000000000000e+00 4.003973484039306641e+00
-2.000000029802322388e-01 2.868899583816528320e+00
-2.000000029802322388e-01 -3.919732570648193359e+00
-2.400000095367431641e+00 3.435577452182769775e-01
-2.799999952316284180e+00 -2.297668531537055969e-02
2.000000029802322388e-01 -1.800425767898559570e+00
-4.000000059604644775e-01 1.681643724441528320e+00
1.000000000000000000e+00 -1.078039526939392090e+00
1.000000000000000000e+00 -1.117105126380920410e+00
-4.000000059604644775e-01 3.515301465988159180e+00
-8.000000119209289551e-01 2.580772399902343750e+00
-4.000000059604644775e-01 2.667457580566406250e+00
-2.000000029802322388e-01 3.809164524078369141e+00
2.000000029802322388e-01 -4.198107719421386719e+00
2.000000029802322388e-01 3.171690464019775391e+00
-6.000000238418579102e-01 1.613282799720764160e+00
2.000000029802322388e-01 -3.217785596847534180e+00
-1.200000047683715820e+00 9.816741943359375000e-01
-1.000000000000000000e+00 1.232342481613159180e+00
2.000000029802322388e-01 -5.839261054992675781e+00
4.000000059604644775e-01 -4.918807983398437500e+00
8.000000119209289551e-01 -1.429235816001892090e+00
8.000000119209289551e-01 -2.113290309906005859e+00
0.000000000000000000e+00 6.271136283874511719e+00
1.399999976158142090e+00 -8.163207769393920898e-01
8.000000119209289551e-01 5.133163452148437500e+00
-6.000000238418579102e-01 2.084835767745971680e+00
-2.000000029802322388e-01 -5.163464546203613281e+00
-2.000000029802322388e-01 3.625781297683715820e+00
-4.000000059604644775e-01 -3.149789333343505859e+00
2.200000047683715820e+00 -3.576049804687500000e-01
-6.000000238418579102e-01 2.028887987136840820e+00
-2.000000029802322388e-01 3.186004638671875000e+00
-1.000000000000000000e+00 4.418402194976806641e+00
-6.000000238418579102e-01 -3.435089111328125000e+00
-2.000000000000000000e+00 1.647674590349197388e-01
1.000000000000000000e+00 -2.069122314453125000e+00
4.000015258789062500e-01 -3.742639923095703125e+01
-8.000000119209289551e-01 1.380850195884704590e+00
0.000000000000000000e+00 2.532937526702880859e+00
-2.000000029802322388e-01 -3.524108886718750000e+00
-4.000000059604644775e-01 1.931567430496215820e+00
8.000000119209289551e-01 -2.135791063308715820e+00
1.000000000000000000e+00 -1.611239671707153320e+00
-2.000000029802322388e-01 2.262127637863159180e+00
-8.000000119209289551e-01 1.406323194503784180e+00
-2.000000029802322388e-01 -3.345544338226318359e+00
-2.000000029802322388e-01 2.851480007171630859e+00
2.000000029802322388e-01 2.649857997894287109e+00
8.000000119209289551e-01 3.626843214035034180e+00
0.000000000000000000e+00 8.021139144897460938e+00
4.000000059604644775e-01 -1.655902147293090820e+00
0.000000000000000000e+00 -3.051406860351562500e+00
2.000000029802322388e-01 -2.110775709152221680e+00
1.799999952316284180e+00 -3.023742735385894775e-01
-2.000000029802322388e-01 3.199810743331909180e+00
2.000000029802322388e-01 -2.039083957672119141e+00
-1.000000000000000000e+00 1.228134155273437500e+00
-8.000000119209289551e-01 -2.830386400222778320e+00
-2.000000029802322388e-01 -2.577000379562377930e+00
-4.000000059604644775e-01 2.623196363449096680e+00
2.200000047683715820e+00 1.302795410156250000e-01
1.600000023841857910e+00 -4.019424319267272949e-01
2.000000029802322388e-01 5.361343383789062500e+00
-2.000000029802322388e-01 2.266323804855346680e+00
-6.000000238418579102e-01 -2.602355957031250000e+00
-8.000000119209289551e-01 1.541165113449096680e+00
-2.000000029802322388e-01 -2.424031019210815430e+00
2.200000047683715820e+00 -1.981445252895355225e-01
-2.000000029802322388e-01 3.079731702804565430e+00
0.000000000000000000e+00 4.937298774719238281e+00
-8.000000119209289551e-01 1.374349951744079590e+00
-2.000000029802322388e-01 -2.209835767745971680e+00
4.000000059604644775e-01 3.728468418121337891e+00
-4.000000059604644775e-01 3.329037427902221680e+00
1.600000023841857910e+00 -9.720886349678039551e-01
1.000000000000000000e+00 -1.488168358802795410e+00
-4.000000059604644775e-01 4.045016288757324219e+00
-6.000000238418579102e-01 2.568869113922119141e+00
-8.000000119209289551e-01 1.359548926353454590e+00
-6.000000238418579102e-01 2.385879516601562500e+00
-6.000000238418579102e-01 2.274133205413818359e+00
-4.000000059604644775e-01 -2.533337354660034180e+00
2.000000029802322388e-01 2.658212184906005859e+00
-8.000000119209289551e-01 1.972805738449096680e+00
-2.000000029802322388e-01 5.258151054382324219e+00
4.000000059604644775e-01 6.498678684234619141e+00
-4.000000059604644775e-01 -3.418209791183471680e+00
-1.200000047683715820e+00 8.414245843887329102e-01
-1.600000023841857910e+00 4.324584901332855225e-01
0.000000000000000000e+00 -2.326858520507812500e+00
2.000000029802322388e-01 -2.515795946121215820e+00
-8.000000119209289551e-01 1.608547925949096680e+00
2.000000000000000000e+00 -4.086731076240539551e-01
0.000000000000000000e+00 4.075500488281250000e+00
-2.000000029802322388e-01 1.992376685142517090e+00
-6.000000238418579102e-01 -5.440225124359130859e+00
-2.000000029802322388e-01 -2.976413011550903320e+00
-1.600000023841857910e+00 4.079009890556335449e-01
8.000000119209289551e-01 3.054496765136718750e+00
6.000000238418579102e-01 6.215640068054199219e+00
4.000000059604644775e-01 -5.157025337219238281e+00
2.400000095367431641e+00 -1.088241562247276306e-01
1.799999952316284180e+00 -2.062286436557769775e-01
1.799999952316284180e+00 -3.722534179687500000e-01
-2.000000029802322388e-01 -3.385870456695556641e+00
0.000000000000000000e+00 4.050399780273437500e+00
1.000000000000000000e+00 -2.812631130218505859e+00
8.000000119209289551e-01 -2.595452785491943359e+00
2.000000000000000000e+00 -8.994445949792861938e-02
1.799999952316284180e+00 -5.254303216934204102e-01
6.000000238418579102e-01 6.822527885437011719e+00
2.000000029802322388e-01 -3.943469285964965820e+00
-6.000000238418579102e-01 -2.791195631027221680e+00
6.000000238418579102e-01 -1.790466308593750000e+00
6.000000238418579102e-01 -4.057660102844238281e+00
8.000000119209289551e-01 -1.807983398437500000e+00
-4.000000059604644775e-01 -4.131283760070800781e+00
1.000000000000000000e+00 -2.281994581222534180e+00
1.000000000000000000e+00 -3.095622301101684570e+00
-2.000000029802322388e-01 2.481739759445190430e+00
2.000000029802322388e-01 3.714506626129150391e+00
1.000000000000000000e+00 -2.347537279129028320e+00
1.000000000000000000e+00 -2.317143201828002930e+00
2.400000095367431641e+00 -3.961471617221832275e-01
-6.000000238418579102e-01 2.846350193023681641e+00
-2.000000029802322388e-01 1.912405371665954590e+00
0.000000000000000000e+00 5.083587646484375000e+00
0.000000000000000000e+00 -3.412481784820556641e+00
-8.000000119209289551e-01 -3.483033657073974609e+00
-1.799999952316284180e+00 3.192535340785980225e-01
-2.999998569488525391e+00 -2.599090635776519775e-01
1.799999952316284180e+00 -6.111114621162414551e-01
1.399999976158142090e+00 -1.951626539230346680e+00
4.000000059604644775e-01 -1.829678297042846680e+00
0.000000000000000000e+00 2.730181932449340820e+00
3.000000000000000000e+00 -5.881134271621704102e-01
2.599999904632568359e+00 -3.335967957973480225e-01
2.000000029802322388e-01 3.647033691406250000e+00
-8.000000119209289551e-01 2.469827175140380859e+00
-2.000000029802322388e-01 -6.794357299804687500e+00
2.000000029802322388e-01 -2.788208007812500000e+00
-8.000000119209289551e-01 -3.251162767410278320e+00
-8.000000119209289551e-01 -4.481997489929199219e+00
-2.599999904632568359e+00 1.554214507341384888e-01
6.000000238418579102e-01 -2.473754882812500000e+00
4.000000059604644775e-01 -2.453405857086181641e+00
-1.000000000000000000e+00 1.051454186439514160e+00
-2.000000000000000000e+00 6.232803463935852051e-01
2.000000000000000000e+00 -2.534881532192230225e-01
-4.000000059604644775e-01 3.175344944000244141e+00
8.000000119209289551e-01 -1.435411095619201660e+00
1.000000000000000000e+00 -1.699584960937500000e+00
3.400000095367431641e+00 -9.367370605468750000e-01
-6.000000238418579102e-01 1.962750196456909180e+00
0.000000000000000000e+00 5.063620090484619141e+00
2.000000029802322388e-01 7.898684501647949219e+00
8.000000119209289551e-01 3.864202976226806641e+00
6.000000238418579102e-01 -2.410351514816284180e+00
-2.000000029802322388e-01 -3.708706617355346680e+00
-4.000000059604644775e-01 -2.893310546875000000e+00
0.000000000000000000e+00 -3.485870361328125000e+00
-4.000000059604644775e-01 5.165441989898681641e+00
-6.000000238418579102e-01 2.923065185546875000e+00
2.000000029802322388e-01 2.350097656250000000e+00
4.000000059604644775e-01 -3.664578199386596680e+00
8.000000119209289551e-01 -1.498553514480590820e+00
-2.200000047683715820e+00 6.331756711006164551e-01
-8.000000119209289551e-01 -3.319427490234375000e+00
-6.000000238418579102e-01 -5.113369941711425781e+00
8.000000119209289551e-01 -1.730696082115173340e+00
-2.599999904632568359e+00 9.125625491142272949e-01
-2.400000095367431641e+00 4.996032714843750000e-01
6.000000238418579102e-01 -2.811087131500244141e+00
-6.000000238418579102e-01 1.626304626464843750e+00
1.399999976158142090e+00 -9.817520380020141602e-01
6.000000238418579102e-01 -2.478048801422119141e+00
8.000000119209289551e-01 -1.687377929687500000e+00
-4.000000059604644775e-01 2.325506687164306641e+00
-6.000000238418579102e-01 -5.910385131835937500e+00
-8.000000119209289551e-01 7.886755466461181641e+00
4.000000059604644775e-01 4.290335178375244141e+00
2.200000047683715820e+00 -3.915832638740539551e-01
2.599999904632568359e+00 -3.107787966728210449e-01
4.000000059604644775e-01 2.661065578460693359e+00
1.000000000000000000e+00 -1.316104173660278320e+00
2.200000047683715820e+00 1.885131895542144775e-01
2.599999904632568359e+00 -9.240967035293579102e-01
1.000000000000000000e+00 -1.817633032798767090e+00
-6.000000238418579102e-01 4.378723144531250000e+00
-2.400000095367431641e+00 4.460266232490539551e-01
-3.599999904632568359e+00 -8.448241949081420898e-01
2.799999952316284180e+00 -2.777832150459289551e-01
2.799999952316284180e+00 1.882476806640625000e-01
6.000000238418579102e-01 2.655838012695312500e+00
-6.000000238418579102e-01 2.141989231109619141e+00
0.000000000000000000e+00 2.059442043304443359e+00
-6.000000238418579102e-01 2.500103712081909180e+00
-1.399999976158142090e+00 7.484222650527954102e-01
-2.000000029802322388e-01 -2.636947631835937500e+00
4.000000000000000000e+00 8.045532107353210449e-01
-3.799999952316284180e+00 8.461548089981079102e-01
3.000000000000000000e+00 5.689300298690795898e-01
1.600000023841857910e+00 -9.401885867118835449e-01
-2.000000029802322388e-01 -9.081843376159667969e+00
-4.000000059604644775e-01 6.112734794616699219e+00
-4.000000059604644775e-01 3.004833936691284180e+00
-4.000000059604644775e-01 2.086383104324340820e+00
-1.000000000000000000e+00 1.013149976730346680e+00
-6.400000095367431641e+00 -5.817016363143920898e-01
2.000000029802322388e-01 -3.742956638336181641e+00
2.000000029802322388e-01 -4.066912651062011719e+00
-2.599999904632568359e+00 -5.382782220840454102e-01
2.000000029802322388e-01 -2.254882812500000000e+00
8.000000119209289551e-01 -2.625639438629150391e+00
6.000000238418579102e-01 4.325212001800537109e+00
8.000000119209289551e-01 3.385768175125122070e+00
1.000000000000000000e+00 -1.220144629478454590e+00
-1.000000000000000000e+00 1.580572485923767090e+00
1.000000000000000000e+00 -1.180131554603576660e+00
0.000000000000000000e+00 7.001185417175292969e+00
-8.000000119209289551e-01 2.788848876953125000e+00
2.000000029802322388e-01 -3.517044067382812500e+00
0.000000000000000000e+00 -8.370477676391601562e+00
2.599999904632568359e+00 -5.196075439453125000e-01
4.800000190734863281e+00 -7.853301763534545898e-01
1.000000000000000000e+00 -2.424182176589965820e+00
2.000000029802322388e-01 -5.530545234680175781e+00
-2.000000029802322388e-01 -4.851233005523681641e+00
-4.000000059604644775e-01 2.228982448577880859e+00
-3.200000047683715820e+00 -9.692138433456420898e-01
8.000000119209289551e-01 2.803814649581909180e+00
2.000000029802322388e-01 -3.642477512359619141e+00
-2.000000029802322388e-01 3.299630641937255859e+00
6.000000238418579102e-01 -2.991479396820068359e+00
0.000000000000000000e+00 3.352062940597534180e+00
-6.000000238418579102e-01 -2.605337619781494141e+00
-8.000000119209289551e-01 4.086456298828125000e+00
-4.000000059604644775e-01 2.031665086746215820e+00
-1.799999952316284180e+00 9.014083743095397949e-01
2.000000029802322388e-01 1.469068717956542969e+01
0.000000000000000000e+00 -2.635992527008056641e+00
4.199999809265136719e+00 -8.029785156250000000e-01
-1.200000047683715820e+00 9.448639154434204102e-01
0.000000000000000000e+00 4.935885429382324219e+00
-2.000000029802322388e-01 -6.181619167327880859e+00
-4.000000059604644775e-01 5.782995700836181641e+00
-2.400000095367431641e+00 -1.953125000000000000e-03
-3.799999952316284180e+00 4.001281857490539551e-01
-4.000000059604644775e-01 -2.519976854324340820e+00
1.600000023841857910e+00 -4.802932739257812500e-01
4.400000095367431641e+00 -1.683181822299957275e-01
0.000000000000000000e+00 2.648776292800903320e+00
0.000000000000000000e+00 5.987432956695556641e+00
-2.000000029802322388e-01 -3.445947170257568359e+00
-2.000000029802322388e-01 2.481936693191528320e+00
-2.000000029802322388e-01 1.922756910324096680e+00
4.599999904632568359e+00 -3.954223692417144775e-01
-1.000000000000000000e+00 2.964791774749755859e+00
-8.000000119209289551e-01 2.147741794586181641e+00
-2.000000029802322388e-01 -2.439270019531250000e+00
2.000000029802322388e-01 3.471457004547119141e+00
-4.199999809265136719e+00 -1.083374023437500000e-01
5.999984741210937500e-01 3.606697082519531250e+00
-6.000000238418579102e-01 -3.834562778472900391e+00
-1.599998474121093750e+00 9.928222894668579102e-01
3.999984860420227051e-01 -1.940356492996215820e+00
-6.000000238418579102e-01 -3.919244289398193359e+00
8.000015020370483398e-01 4.933044433593750000e+00
0.000000000000000000e+00 -5.091622829437255859e+00
-2.200001478195190430e+00 5.638427734375000000e-01
6.000015139579772949e-01 -2.109274387359619141e+00
-6.000015139579772949e-01 3.177340745925903320e+00
1.000000000000000000e+00 -2.286370754241943359e+00
8.000000119209289551e-01 -1.373704552650451660e+00
-2.200000047683715820e+00 1.054870635271072388e-01
9.999984502792358398e-01 5.629980564117431641e+00
2.200000047683715820e+00 -4.741058349609375000e-01
4.000000000000000000e+00 7.449188232421875000e-01
3.400000095367431641e+00 7.725647091865539551e-01
4.199999809265136719e+00 8.303680419921875000e-01
2.600003004074096680e+00 -1.342071592807769775e-01
1.999984681606292725e-01 -8.383865356445312500e+00
2.000000029802322388e-01 -8.194104194641113281e+00
2.599998474121093750e+00 1.335632354021072388e-01
-1.600001573562622070e+00 4.851837158203125000e-01
2.000000000000000000e+00 -8.027572631835937500e-01
0.000000000000000000e+00 2.556234836578369141e+00
0.000000000000000000e+00 2.768603563308715820e+00
-3.000000000000000000e+00 4.306274354457855225e-01
-2.400000095367431641e+00 -2.487701475620269775e-01
-8.000000119209289551e-01 -5.405596733093261719e+00
-4.000000059604644775e-01 3.485430955886840820e+00
6.000000238418579102e-01 -2.488867282867431641e+00
4.000000059604644775e-01 -2.466101169586181641e+00
2.000000029802322388e-01 2.945718288421630859e+00
-6.199999809265136719e+00 2.570800855755805969e-02
4.400000095367431641e+00 -4.931640811264514923e-03
4.000000059604644775e-01 -3.984146118164062500e+00
-8.000000119209289551e-01 -7.267492771148681641e+00
2.000000029802322388e-01 9.100451469421386719e+00
0.000000000000000000e+00 -3.916827440261840820e+00
-2.000000029802322388e-01 1.943426489830017090e+00
3.200000047683715820e+00 -9.864501655101776123e-02
-6.000000238418579102e-01 -7.264355659484863281e+00
-4.000000059604644775e-01 4.826241970062255859e+00
-8.000000119209289551e-01 4.059670925140380859e+00
-6.000000238418579102e-01 1.496145606040954590e+00
-3.799999952316284180e+00 3.106445372104644775e-01
-3.599999904632568359e+00 -4.845092892646789551e-01
-2.599999904632568359e+00 5.352661013603210449e-01
-2.200001478195190430e+00 3.686279356479644775e-01
-6.000000238418579102e-01 -7.709811210632324219e+00
2.599998474121093750e+00 -8.641845583915710449e-01
6.000000238418579102e-01 -1.858230590820312500e+00
2.000000029802322388e-01 -1.971041917800903320e+00
6.000000238418579102e-01 3.248561143875122070e+00
2.599999904632568359e+00 -2.363616973161697388e-01
4.000000059604644775e-01 -2.381980895996093750e+00
-4.000015258789062500e-01 2.825695753097534180e+00
-1.600000023841857910e+00 4.729247987270355225e-01
5.999984741210937500e-01 -1.485502600669860840e+00
9.999984502792358398e-01 7.056413173675537109e+00
1.799998521804809570e+00 -2.542419433593750000e-01
-3.400000095367431641e+00 -3.120880126953125000e-01
4.000000059604644775e-01 -3.884774684906005859e+00
3.199998378753662109e+00 -6.709426641464233398e-01
-8.000015020370483398e-01 4.905560493469238281e+00
-3.599999904632568359e+00 3.138763308525085449e-01
1.999984681606292725e-01 -5.448525905609130859e+00
-5.999984741210937500e-01 1.876422166824340820e+00
-8.000000119209289551e-01 2.002597093582153320e+00
-2.000000029802322388e-01 1.939970374107360840e+00
-4.000000059604644775e-01 3.509426832199096680e+00
-3.000000000000000000e+00 2.308349683880805969e-02
3.200000047683715820e+00 -5.675354003906250000e-01
2.200000047683715820e+00 -3.738769590854644775e-01
-6.000000238418579102e-01 3.692776441574096680e+00
6.000015139579772949e-01 3.431034803390502930e+00
9.800000190734863281e+00 -7.432235479354858398e-01
-7.599999904632568359e+00 -2.300979644060134888e-01
-7.800000190734863281e+00 1.486251801252365112e-01
4.000000059604644775e-01 -4.809725761413574219e+00
-1.999984681606292725e-01 -2.346276760101318359e+00
3.599998474121093750e+00 2.354461699724197388e-01
7.199999809265136719e+00 6.205185055732727051e-01
3.599999904632568359e+00 3.178405761718750000e-01
2.799999952316284180e+00 -2.261459380388259888e-01
2.000000029802322388e-01 3.477230787277221680e+00
8.000000119209289551e-01 3.243664503097534180e+00
-1.000000000000000000e+00 3.276028394699096680e+00
-2.799999952316284180e+00 -5.119110345840454102e-01
2.000000000000000000e+00 -1.484527587890625000e-01
0.000000000000000000e+00 -3.620461940765380859e+00
2.000000000000000000e+00 -4.873840212821960449e-01
-1.000000000000000000e+00 1.111343383789062500e+00
-1.600000023841857910e+00 5.050140619277954102e-01
-6.000000238418579102e-01 2.481127977371215820e+00
2.000000029802322388e-01 -1.908465623855590820e+00
-6.000000238418579102e-01 2.074932813644409180e+00
-4.000000059604644775e-01 4.934655666351318359e+00
-2.000000029802322388e-01 -2.485846042633056641e+00
1.399999976158142090e+00 -7.421509027481079102e-01
-2.000000029802322388e-01 3.877822875976562500e+00
3.000000000000000000e+00 2.397155761718750000e-02
0.000000000000000000e+00 4.175643920898437500e+00
6.000000238418579102e-01 3.025265455245971680e+00
6.000000238418579102e-01 -2.445227146148681641e+00
-8.000000119209289551e-01 -3.597183227539062500e+00
1.000000000000000000e+00 -1.711682081222534180e+00
8.000000119209289551e-01 -1.753311157226562500e+00
4.000000059604644775e-01 -7.419003486633300781e+00
-6.000000238418579102e-01 2.434609889984130859e+00
-1.600000023841857910e+00 4.618255496025085449e-01
8.000000119209289551e-01 2.938104152679443359e+00
2.000000000000000000e+00 -6.379455327987670898e-01
1.000000000000000000e+00 -1.245439171791076660e+00
2.000000029802322388e-01 2.277694702148437500e+00
0.000000000000000000e+00 4.767743110656738281e+00
-6.000000238418579102e-01 2.996334791183471680e+00
-2.000000029802322388e-01 -2.429208278656005859e+00
-4.000000059604644775e-01 -3.383456468582153320e+00
-4.000000059604644775e-01 3.617294311523437500e+00
-2.000000029802322388e-01 1.894293189048767090e+00
0.000000000000000000e+00 3.245108127593994141e+00
-2.000000029802322388e-01 1.914334058761596680e+00
1.000000000000000000e+00 -2.800793409347534180e+00
1.000000000000000000e+00 -2.722143650054931641e+00
4.000000059604644775e-01 -2.298409938812255859e+00
8.000000119209289551e-01 -2.062954664230346680e+00
8.000000119209289551e-01 -1.548126220703125000e+00
0.000000000000000000e+00 3.842950344085693359e+00
-8.000000119209289551e-01 1.256375074386596680e+00
8.000000119209289551e-01 3.279167175292968750e+00
-4.000000059604644775e-01 -3.142276048660278320e+00
2.400000095367431641e+00 -2.449218779802322388e-01
-2.000000029802322388e-01 2.072738647460937500e+00
6.000000238418579102e-01 4.156723022460937500e+00
8.000000119209289551e-01 3.494555711746215820e+00
8.000000119209289551e-01 3.157763719558715820e+00
4.000000059604644775e-01 7.045376777648925781e+00
0.000000000000000000e+00 -7.437835693359375000e+00
0.000000000000000000e+00 4.734963893890380859e+00
-8.000000119209289551e-01 -2.816946506500244141e+00
2.599999904632568359e+00 4.317321628332138062e-02
2.200000047683715820e+00 -4.928314089775085449e-01
-6.000000238418579102e-01 2.613856554031372070e+00
-4.000000059604644775e-01 2.591357469558715820e+00
6.000000238418579102e-01 -3.840194702148437500e+00
-4.800000190734863281e+00 4.486785829067230225e-01
0.000000000000000000e+00 -5.662942409515380859e+00
1.000000000000000000e+00 -3.067663669586181641e+00
2.400000095367431641e+00 -7.127227783203125000e-01
2.200000047683715820e+00 1.045867949724197388e-01
2.000000029802322388e-01 2.874768018722534180e+00
-4.000000059604644775e-01 2.410498142242431641e+00
-3.599999904632568359e+00 2.772277891635894775e-01
3.599999904632568359e+00 -7.079620361328125000e-01
-3.599999904632568359e+00 9.877258539199829102e-01
6.000000238418579102e-01 5.493206977844238281e+00
6.000000238418579102e-01 -5.130624294281005859e+00
2.000000029802322388e-01 -3.256680250167846680e+00
-4.000000059604644775e-01 2.392721652984619141e+00
-2.400000095367431641e+00 1.871307343244552612e-01
-4.800000190734863281e+00 -2.617675662040710449e-01
-2.000015228986740112e-01 -3.826617479324340820e+00
2.799999952316284180e+00 -6.254608035087585449e-01
4.000000059604644775e-01 -4.480790615081787109e+00
5.599999904632568359e+00 2.503753602504730225e-01
-4.800000190734863281e+00 4.741882383823394775e-01
-8.000000119209289551e-01 4.734848022460937500e+00
-4.000000059604644775e-01 3.528228759765625000e+00
9.999984502792358398e-01 -4.181152343750000000e+00
-5.999984741210937500e-01 -5.324293613433837891e+00
3.200000047683715820e+00 -9.963592290878295898e-01
3.199998378753662109e+00 9.767639040946960449e-01
2.000000029802322388e-01 -3.730427503585815430e+00
3.200000047683715820e+00 5.362671017646789551e-01
-3.799999952316284180e+00 -7.650146484375000000e-01
0.000000000000000000e+00 5.324554443359375000e+00
-1.000000000000000000e+00 2.247775316238403320e+00
-2.000000029802322388e-01 -1.008376502990722656e+01
0.000000000000000000e+00 -4.913235664367675781e+00
4.000000059604644775e-01 -8.363436698913574219e+00
-8.000000119209289551e-01 5.975607395172119141e+00
-1.000000000000000000e+00 7.403124809265136719e+00
-4.000000059604644775e-01 -4.709449768066406250e+00
-1.799998521804809570e+00 2.017364501953125000e-01
4.000000059604644775e-01 -2.532046556472778320e+00
-6.000015139579772949e-01 1.548672437667846680e+00
4.000000059604644775e-01 -3.123364210128784180e+00
0.000000000000000000e+00 -4.335881233215332031e+00
-4.000000059604644775e-01 2.483560085296630859e+00
-6.000000238418579102e-01 3.593037366867065430e+00
-6.000000238418579102e-01 1.775354027748107910e+00
-2.599998474121093750e+00 -3.672393858432769775e-01
-8.000000000000000000e+00 -1.401733458042144775e-01
-1.199998497962951660e+00 9.009338617324829102e-01
-4.000015258789062500e-01 -5.639498710632324219e+00
-3.200000047683715820e+00 9.168578982353210449e-01
1.399999976158142090e+00 -7.260802984237670898e-01
6.000000238418579102e-01 -6.629324436187744141e+00
6.000000238418579102e-01 -4.215971469879150391e+00
-4.600001335144042969e+00 2.669921815395355225e-01
3.599999904632568359e+00 4.646240174770355225e-01
-1.300000000000000000e+01 -6.333618164062500000e-01
4.000000059604644775e-01 2.487161159515380859e+00
-2.000000029802322388e-01 1.816970825195312500e+00
1.399999976158142090e+00 -6.297790408134460449e-01
-4.000000059604644775e-01 2.747018337249755859e+00
4.000000059604644775e-01 2.872457981109619141e+00
0.000000000000000000e+00 -4.622347831726074219e+00
-6.000000238418579102e-01 2.752734422683715820e+00
6.000000238418579102e-01 -1.776736497879028320e+00
-1.799999952316284180e+00 4.972167909145355225e-01
-2.000000029802322388e-01 -2.847833156585693359e+00
-6.000000238418579102e-01 1.542898535728454590e+00
-4.000000059604644775e-01 -2.742941379547119141e+00
4.599999904632568359e+00 1.975402832031250000e-01
2.799999952316284180e+00 6.719665527343750000e-01
1.000000000000000000e+00 -7.238501071929931641e+00
0.000000000000000000e+00 6.049649238586425781e+00
-3.200000047683715820e+00 3.933868408203125000e-01
-8.399999618530273438e+00 -5.998565554618835449e-01
-4.000000059604644775e-01 -3.904391527175903320e+00
-2.000000029802322388e-01 -6.016714572906494141e+00
2.000000029802322388e-01 -2.155776977539062500e+00
8.000000119209289551e-01 -7.855862617492675781e+00
0.000000000000000000e+00 2.091098070144653320e+00
2.000000029802322388e-01 3.561138868331909180e+00
2.000000029802322388e-01 5.700161933898925781e+00
-1.000000000000000000e+00 2.077252149581909180e+00
1.799999952316284180e+00 -4.267028868198394775e-01
2.200000047683715820e+00 -9.383224248886108398e-01
-1.799999952316284180e+00 2.278884947299957275e-01
-2.000000000000000000e+00 6.705474853515625000e-01
-6.000000238418579102e-01 2.215441942214965820e+00
4.000000059604644775e-01 -2.396032810211181641e+00
-3.999984860420227051e-01 2.472405910491943359e+00
1.399998426437377930e+00 -9.804534912109375000e-01
4.000000059604644775e-01 -1.958444237709045410e+00
1.000000000000000000e+00 -1.941998243331909180e+00
8.000000119209289551e-01 -1.668087720870971680e+00
3.400000095367431641e+00 -2.202453613281250000e-01
-6.000000238418579102e-01 1.534564256668090820e+00
-4.000000059604644775e-01 3.770733594894409180e+00
0.000000000000000000e+00 2.203149318695068359e+00
1.000000000000000000e+00 -1.115405321121215820e+00
-6.000000238418579102e-01 5.295468330383300781e+00
-2.000000029802322388e-01 -2.776882886886596680e+00
6.000000238418579102e-01 3.695761203765869141e+00
8.000000119209289551e-01 -1.024191284179687500e+01
-6.000000238418579102e-01 -6.409027099609375000e+00
2.000000029802322388e-01 -2.336993455886840820e+00
2.000000029802322388e-01 -4.340017795562744141e+00
-1.000000000000000000e+00 4.168038845062255859e+00
2.000000029802322388e-01 -2.341632127761840820e+00
-4.000000059604644775e-01 -2.435876369476318359e+00
-1.000000000000000000e+00 1.304376244544982910e+00
-8.000000119209289551e-01 4.342099189758300781e+00
-8.000000119209289551e-01 2.936737060546875000e+00
6.000000238418579102e-01 3.458029270172119141e+00
8.000000119209289551e-01 3.885333299636840820e+00
6.000000238418579102e-01 -2.016006469726562500e+00
-4.000000059604644775e-01 1.939608812332153320e+00
0.000000000000000000e+00 2.076144456863403320e+00
-4.000000059604644775e-01 3.444159030914306641e+00
1.000000000000000000e+00 -1.700878858566284180e+00
0.000000000000000000e+00 2.733990430831909180e+00
-2.000000000000000000e+00 6.644805669784545898e-01
-2.599999904632568359e+00 -2.630127072334289551e-01
0.000000000000000000e+00 -2.929153442382812500e+00
2.400000095367431641e+00 -7.071960568428039551e-01
1.799999952316284180e+00 -3.787445127964019775e-01
2.000000029802322388e-01 3.629376173019409180e+00
-4.000000059604644775e-01 3.422708034515380859e+00
-4.000000059604644775e-01 2.121295213699340820e+00
-8.000000119209289551e-01 1.620867967605590820e+00
-5.000000000000000000e+00 -9.859161376953125000e-01
-3.000000000000000000e+00 -6.611328125000000000e-01
2.599999904632568359e+00 -5.889282375574111938e-02
0.000000000000000000e+00 2.059176683425903320e+00
8.000000119209289551e-01 2.811273097991943359e+00
8.000000119209289551e-01 4.085485935211181641e+00
2.000000029802322388e-01 2.368850708007812500e+00
-2.000000029802322388e-01 -2.251883029937744141e+00
6.000000238418579102e-01 -2.146258592605590820e+00
8.000000119209289551e-01 -1.249511718750000000e+00
8.000000119209289551e-01 -1.434115648269653320e+00
6.000000238418579102e-01 2.676989793777465820e+00
-2.000000029802322388e-01 3.862435817718505859e+00
1.200000047683715820e+00 -9.317992925643920898e-01
8.000000119209289551e-01 -1.311944603919982910e+00
6.000000238418579102e-01 -2.715194702148437500e+00
6.000000238418579102e-01 2.648004055023193359e+00
0.000000000000000000e+00 2.016274929046630859e+00
-2.000000000000000000e+00 7.073547244071960449e-01
-2.000000029802322388e-01 -4.328469753265380859e+00
0.000000000000000000e+00 2.110543727874755859e+00
-6.000000238418579102e-01 2.237786769866943359e+00
0.000000000000000000e+00 -2.032916307449340820e+00
-6.000000238418579102e-01 3.007226467132568359e+00
-2.000000029802322388e-01 1.965917944908142090e+00
8.000000119209289551e-01 -1.364160180091857910e+00
4.000000059604644775e-01 -2.544601440429687500e+00
-4.000000059604644775e-01 -2.418640136718750000e+00
-8.000000119209289551e-01 1.637649536132812500e+00
-2.200000047683715820e+00 -6.695556640625000000e-02
6.000000238418579102e-01 -4.472887992858886719e+00
2.400000095367431641e+00 -1.173828095197677612e-01
4.000000059604644775e-01 -4.451461791992187500e+00
-8.000000119209289551e-01 2.264361619949340820e+00
-6.000000238418579102e-01 4.791241645812988281e+00
6.000000238418579102e-01 -3.120898485183715820e+00
-3.000000000000000000e+00 -4.069000184535980225e-01
-1.000000000000000000e+00 1.961315870285034180e+00
0.000000000000000000e+00 -2.945166110992431641e+00
-1.000000000000000000e+00 1.415335059165954590e+00
-4.000000059604644775e-01 -2.694354295730590820e+00
1.600000023841857910e+00 -8.294372558593750000e-01
2.799999952316284180e+00 1.244689971208572388e-01
6.000000238418579102e-01 3.359817504882812500e+00
0.000000000000000000e+00 3.274734497070312500e+00
1.000000000000000000e+00 -1.227996826171875000e+00
6.000000238418579102e-01 -2.286965847015380859e+00
-2.000000029802322388e-01 1.854409813880920410e+00
-2.000000000000000000e+00 8.771209716796875000e-01
-4.599999904632568359e+00 -8.308716118335723877e-02
1.000000000000000000e+00 -1.687963843345642090e+00
6.000000238418579102e-01 -7.396133422851562500e+00
1.000000000000000000e+00 -4.165704250335693359e+00
2.400000095367431641e+00 -6.995971798896789551e-01
-8.000000119209289551e-01 1.621441602706909180e+00
2.000000029802322388e-01 2.403674364089965820e+00
8.000000119209289551e-01 3.097988843917846680e+00
1.000000000000000000e+00 -4.156387329101562500e+00
4.199999809265136719e+00 6.961792111396789551e-01
-8.000000119209289551e-01 1.611187696456909180e+00
-1.600000023841857910e+00 9.815734624862670898e-01
0.000000000000000000e+00 -2.822692871093750000e+00
7.999969720840454102e-01 -1.403991699218750000e+00
0.000000000000000000e+00 -2.156692504882812500e+00
-4.000000059604644775e-01 2.571051120758056641e+00
-1.200000047683715820e+00 8.592315912246704102e-01
-6.000000238418579102e-01 -3.242016553878784180e+00
2.000000000000000000e+00 -8.240844607353210449e-01
-4.000000059604644775e-01 4.093231201171875000e+00
-8.000000119209289551e-01 -3.517462253570556641e+00
0.000000000000000000e+00 2.014135837554931641e+00
0.000000000000000000e+00 2.460757493972778320e+00
-1.799999952316284180e+00 7.672058343887329102e-01
-2.799999952316284180e+00 5.440582036972045898e-01
0.000000000000000000e+00 -3.317007541656494141e+00
6.000000238418579102e-01 -2.134017944335937500e+00
-6.000000238418579102e-01 3.122973680496215820e+00
-4.000000059604644775e-01 1.806176781654357910e+00
-1.399999976158142090e+00 9.557037353515625000e-01
8.000000119209289551e-01 -1.769833326339721680e+00
-2.000001430511474609e+00 6.758025884628295898e-01
-9.999984502792358398e-01 -3.139443874359130859e+00
-8.000000119209289551e-01 1.502421617507934570e+00
4.000000059604644775e-01 5.467042446136474609e+00
8.000000119209289551e-01 -1.392608642578125000e+00
-6.000000238418579102e-01 -5.872467041015625000e+00
6.000000238418579102e-01 6.360864162445068359e+00
2.000000029802322388e-01 -4.337637424468994141e+00
-6.000000238418579102e-01 -3.295486450195312500e+00
2.000000029802322388e-01 4.523800849914550781e+00
-1.599998474121093750e+00 4.872070252895355225e-01
-8.000000119209289551e-01 -3.090008497238159180e+00
3.000000000000000000e+00 3.638580441474914551e-01
0.000000000000000000e+00 3.314047336578369141e+00
2.000000029802322388e-01 2.411843776702880859e+00
0.000000000000000000e+00 -3.823281764984130859e+00
6.000000238418579102e-01 -2.605035305023193359e+00
4.000000059604644775e-01 -1.740927100181579590e+00
-4.199999809265136719e+00 7.810546755790710449e-01
-2.000030577182769775e-01 2.781240940093994141e+00
8.000000119209289551e-01 4.846932888031005859e+00
8.000000119209289551e-01 -6.335583686828613281e+00
4.199999809265136719e+00 6.083099246025085449e-01
-6.000000238418579102e-01 1.791110277175903320e+00
-2.000000029802322388e-01 1.977108716964721680e+00
-2.000000029802322388e-01 -2.248816013336181641e+00
-2.000000029802322388e-01 5.509692192077636719e+00
-4.000000059604644775e-01 3.626751661300659180e+00
-4.000000059604644775e-01 -2.991372585296630859e+00
-4.000000059604644775e-01 2.504858493804931641e+00
2.799999952316284180e+00 -8.137969672679901123e-02
-4.000000059604644775e-01 2.688610792160034180e+00
2.000000029802322388e-01 -1.891413927078247070e+00
4.000000059604644775e-01 6.248921394348144531e+00
-2.000000029802322388e-01 2.962838649749755859e+00
1.200000047683715820e+00 -9.300872683525085449e-01
0.000000000000000000e+00 3.516369581222534180e+00
-1.000000000000000000e+00 1.805203199386596680e+00
0.000000000000000000e+00 -6.516830444335937500e+00
-2.000000029802322388e-01 3.893454074859619141e+00
-1.799999952316284180e+00 7.015686035156250000e-01
-2.000000029802322388e-01 -3.128155469894409180e+00
-4.000000059604644775e-01 1.832449316978454590e+00
4.000000059604644775e-01 -1.720355272293090820e+00
-8.000000119209289551e-01 1.320233106613159180e+00
6.000000238418579102e-01 -2.559577941894531250e+00
4.000000059604644775e-01 -2.995941162109375000e+00
1.999984681606292725e-01 5.361778259277343750e+00
1.000000000000000000e+00 -1.452871680259704590e+00
1.000000000000000000e+00 -1.184283494949340820e+00
2.000000000000000000e+00 -5.641937255859375000e-01
-4.000000059604644775e-01 2.289047241210937500e+00
-1.000000000000000000e+00 1.216171264648437500e+00
0.000000000000000000e+00 2.682610988616943359e+00
1.000000000000000000e+00 -2.225213527679443359e+00
-8.000000119209289551e-01 3.602604627609252930e+00
0.000000000000000000e+00 4.124022006988525391e+00
1.000000000000000000e+00 -2.909713745117187500e+00
-4.000000059604644775e-01 1.699603319168090820e+00
2.000000029802322388e-01 2.589364528656005859e+00
4.000000059604644775e-01 -2.269592285156250000e+00
2.000000029802322388e-01 2.656363010406494141e+00
-1.000000000000000000e+00 2.572125196456909180e+00
0.000000000000000000e+00 -5.222570896148681641e+00
8.000000119209289551e-01 -4.823489189147949219e+00
4.000000059604644775e-01 -3.074014186859130859e+00
-1.399999976158142090e+00 8.271881341934204102e-01
-2.000000029802322388e-01 2.264965772628784180e+00
4.000000059604644775e-01 -2.014813184738159180e+00
6.000000238418579102e-01 -1.934771776199340820e+00
-4.000000059604644775e-01 -2.599621534347534180e+00
8.000000119209289551e-01 -1.794885277748107910e+00
-4.000000059604644775e-01 -2.593768358230590820e+00
-1.000000000000000000e+00 3.379431247711181641e+00
-8.000000119209289551e-01 4.811486721038818359e+00
6.000000238418579102e-01 -4.104693412780761719e+00
8.000000119209289551e-01 -3.662429809570312500e+00
2.200000047683715820e+00 -6.463500857353210449e-01
-6.000000238418579102e-01 4.309247016906738281e+00
-4.000000059604644775e-01 2.093232631683349609e+00
1.599998474121093750e+00 -4.846130311489105225e-01
0.000000000000000000e+00 2.086752414703369141e+00
-2.000000029802322388e-01 2.136578321456909180e+00
1.600000023841857910e+00 -6.374145746231079102e-01
2.000000029802322388e-01 2.821432590484619141e+00
6.000000238418579102e-01 -1.999545335769653320e+00
2.400000095367431641e+00 8.782043308019638062e-02
-6.000000238418579102e-01 4.106402397155761719e+00
2.000000000000000000e+00 -1.433471739292144775e-01
4.000000000000000000e+00 -2.053588926792144775e-01
8.000000119209289551e-01 -1.523059129714965820e+00
0.000000000000000000e+00 3.229437351226806641e+00
-4.000000059604644775e-01 3.710440158843994141e+00
-4.000000059604644775e-01 2.554733276367187500e+00
-3.200000047683715820e+00 2.181701734662055969e-02
0.000000000000000000e+00 -2.453372240066528320e+00
4.000000059604644775e-01 -1.947347998619079590e+00
-2.000000029802322388e-01 -4.323529243469238281e+00
-2.599998474121093750e+00 1.543548554182052612e-01
2.000015228986740112e-01 -1.979605078697204590e+00
1.399999976158142090e+00 -8.443771600723266602e-01
4.000000059604644775e-01 -1.950942993164062500e+00
2.200000047683715820e+00 -2.573486268520355225e-01
-8.000000119209289551e-01 3.937603712081909180e+00
1.600000023841857910e+00 -8.425842523574829102e-01
-3.200000047683715820e+00 -5.726928636431694031e-02
-1.000000000000000000e+00 2.038998365402221680e+00
-6.000000238418579102e-01 -3.962612867355346680e+00
-1.999984681606292725e-01 5.096478462219238281e+00
0.000000000000000000e+00 2.964602708816528320e+00
6.000000238418579102e-01 -1.476007103919982910e+00
1.600000023841857910e+00 -8.577407598495483398e-01
-6.000000238418579102e-01 1.965440392494201660e+00
-1.000000000000000000e+00 2.140071153640747070e+00
-1.000000000000000000e+00 1.421792626380920410e+00
2.000000000000000000e+00 -1.174621563404798508e-02
3.200000047683715820e+00 -1.183013897389173508e-02
4.199998378753662109e+00 1.141998320817947388e-01
2.799999952316284180e+00 -7.535552978515625000e-02
4.000000059604644775e-01 4.727401733398437500e+00
7.400000095367431641e+00 7.960510253906250000e-02
-3.599999904632568359e+00 -7.735107541084289551e-01
-3.200000047683715820e+00 3.914794921875000000e-01
-2.200000047683715820e+00 6.436035037040710449e-01
9.199999809265136719e+00 -9.461914300918579102e-01
-1.000000000000000000e+00 7.142333984375000000e+00
-8.000000119209289551e-01 7.167785644531250000e+00
-1.000000000000000000e+00 2.896847486495971680e+00
-8.000000119209289551e-01 2.020068407058715820e+00
5.199999809265136719e+00 -1.955841034650802612e-01
8.000000119209289551e-01 7.673370361328125000e+00
6.000000238418579102e-01 -2.856286525726318359e+00
2.000000029802322388e-01 -2.982391357421875000e+00
0.000000000000000000e+00 2.081762790679931641e+00
-4.000000059604644775e-01 1.871716260910034180e+00
-2.599999904632568359e+00 -1.970733702182769775e-01
3.200000047683715820e+00 7.338561862707138062e-02
4.400000095367431641e+00 9.861633181571960449e-01
-2.000000029802322388e-01 6.844998359680175781e+00
-2.000000029802322388e-01 3.931469678878784180e+00
-6.000000238418579102e-01 -5.722973823547363281e+00
-2.000000029802322388e-01 2.924453735351562500e+00
1.799999952316284180e+00 -6.238464117050170898e-01
4.000000059604644775e-01 3.454461574554443359e+00
-4.000000059604644775e-01 2.768063306808471680e+00
-6.000000238418579102e-01 -8.748827934265136719e+00
-8.000000119209289551e-01 1.895791649818420410e+00
2.000000029802322388e-01 -2.796765089035034180e+00
1.000000000000000000e+00 -1.653305053710937500e+00
-4.000000059604644775e-01 -3.010031223297119141e+00
-8.000000119209289551e-01 1.902886986732482910e+00
-6.000000238418579102e-01 1.511154174804687500e+00
-7.999984622001647949e-01 1.453558325767517090e+00
2.799998521804809570e+00 1.569091826677322388e-01
-1.199998497962951660e+00 8.753082156181335449e-01
-4.000000059604644775e-01 -3.261554002761840820e+00
-2.000000029802322388e-01 -3.061459302902221680e+00
1.599998474121093750e+00 -4.031677246093750000e-01
-8.000000119209289551e-01 1.841600060462951660e+00
8.000000119209289551e-01 -1.304548621177673340e+00
2.000000029802322388e-01 3.148202419281005859e+00
4.000000059604644775e-01 3.612023830413818359e+00
-8.000000119209289551e-01 1.447354078292846680e+00
-2.000000029802322388e-01 -3.080630540847778320e+00
-6.000000238418579102e-01 2.182177782058715820e+00
-8.000000119209289551e-01 -3.299765110015869141e+00
-4.000000059604644775e-01 1.918804883956909180e+00
2.200000047683715820e+00 -2.197265625000000000e-02
-2.000000000000000000e+00 6.108398437500000000e-01
-2.000000029802322388e-01 -4.605041503906250000e+00
1.000000000000000000e+00 -1.810958862304687500e+00
6.000000238418579102e-01 -1.578103661537170410e+00
-2.000000029802322388e-01 2.442297458648681641e+00
1.600000023841857910e+00 -7.998443841934204102e-01
-1.799999952316284180e+00 5.979949831962585449e-01
-4.000000059604644775e-01 -2.406509399414062500e+00
-4.000000059604644775e-01 -2.608309984207153320e+00
6.000000238418579102e-01 -1.933905005455017090e+00
-1.000000000000000000e+00 1.132418870925903320e+00
-4.000000059604644775e-01 2.700183153152465820e+00
1.399999976158142090e+00 -8.590301275253295898e-01
2.599999904632568359e+00 1.148925796151161194e-01
-8.000000119209289551e-01 2.924099683761596680e+00
2.000000029802322388e-01 -5.611642360687255859e+00
2.000000029802322388e-01 6.257516384124755859e+00
-2.000000029802322388e-01 -2.699438571929931641e+00
-2.200000047683715820e+00 1.227722167968750000e-01
2.000000029802322388e-01 -4.935479640960693359e+00
3.400000095367431641e+00 3.400634825229644775e-01
-1.200000047683715820e+00 9.035705327987670898e-01
-1.600000023841857910e+00 7.190276980400085449e-01
2.000000029802322388e-01 3.887396335601806641e+00
2.000000029802322388e-01 3.061911106109619141e+00
4.000000059604644775e-01 -3.476455688476562500e+00
0.000000000000000000e+00 -3.140356540679931641e+00
-2.400000095367431641e+00 6.321380734443664551e-01
-4.000000059604644775e-01 -4.024713039398193359e+00
3.599999904632568359e+00 -5.896545648574829102e-01
4.199999809265136719e+00 -8.553253412246704102e-01
3.799999952316284180e+00 -3.331695497035980225e-01
-7.400000095367431641e+00 5.175048708915710449e-01
-2.000000029802322388e-01 6.383911132812500000e+00
-6.000000238418579102e-01 7.187606811523437500e+00
2.000000029802322388e-01 2.876000881195068359e+00
4.000000059604644775e-01 -1.224706745147705078e+01
1.000000000000000000e+00 -1.054888963699340820e+00
-6.000000238418579102e-01 -3.613281250000000000e+00
-4.000000059604644775e-01 3.765945434570312500e+00
6.000000238418579102e-01 -1.665841698646545410e+00
0.000000000000000000e+00 -3.024581909179687500e+00
6.000000238418579102e-01 3.096261501312255859e+00
-8.000000119209289551e-01 1.235708594322204590e+00
-6.000000238418579102e-01 1.958889722824096680e+00
8.000000119209289551e-01 -1.270977735519409180e+00
1.000000000000000000e+00 -1.538668870925903320e+00
6.000000238418579102e-01 -1.500076293945312500e+00
2.000000029802322388e-01 2.843652248382568359e+00
-6.000000238418579102e-01 1.951650977134704590e+00
-6.000000238418579102e-01 1.613998413085937500e+00
-4.000000059604644775e-01 -2.770739793777465820e+00
3.400000095367431641e+00 4.291504025459289551e-01
1.799999952316284180e+00 -3.135772645473480225e-01
-6.000000238418579102e-01 4.665231227874755859e+00
2.000000029802322388e-01 3.975842237472534180e+00
1.000000000000000000e+00 -3.501934766769409180e+00
1.000000000000000000e+00 -1.367022752761840820e+00
4.000000059604644775e-01 2.742596387863159180e+00
-8.000000119209289551e-01 1.357077002525329590e+00
-2.000000029802322388e-01 -2.288943529129028320e+00
-8.000000119209289551e-01 1.954708814620971680e+00
8.000000119209289551e-01 -4.097711086273193359e+00
8.000015020370483398e-01 -1.439909338951110840e+00
3.999984860420227051e-01 -2.288516283035278320e+00
2.599999904632568359e+00 -7.266845554113388062e-02
-8.000000119209289551e-01 1.238746643066406250e+00
8.000000119209289551e-01 4.073910713195800781e+00
2.799999952316284180e+00 1.745941191911697388e-01
-4.000000059604644775e-01 4.877005100250244141e+00
-4.000000059604644775e-01 2.172106981277465820e+00
2.000000029802322388e-01 5.834974765777587891e+00
-2.000000000000000000e+00 8.227264285087585449e-01
3.000000000000000000e+00 3.714996278285980225e-01
8.000000119209289551e-01 4.138598442077636719e+00
0.000000000000000000e+00 2.740893602371215820e+00
0.000000000000000000e+00 -6.513693332672119141e+00
-1.000000000000000000e+00 4.892654418945312500e+00
6.000000238418579102e-01 -3.146713256835937500e+00
0.000000000000000000e+00 -2.292498826980590820e+00
-1.000000000000000000e+00 1.325524926185607910e+00
-2.000000029802322388e-01 3.529122829437255859e+00
1.000000000000000000e+00 -1.462109327316284180e+00
-1.000000000000000000e+00 1.086654663085937500e+00
-1.399999976158142090e+00 7.374267578125000000e-01
4.000000059604644775e-01 -1.770715355873107910e+00
-2.000000029802322388e-01 2.186196804046630859e+00
-2.000000029802322388e-01 2.126556396484375000e+00
4.000000059604644775e-01 2.792642116546630859e+00
1.200000047683715820e+00 -9.931762814521789551e-01
1.000000000000000000e+00 -2.191500902175903320e+00
-8.000000119209289551e-01 2.750268459320068359e+00
-8.000000119209289551e-01 1.263674974441528320e+00
-4.000000059604644775e-01 2.287316799163818359e+00
-2.000000029802322388e-01 -2.486944675445556641e+00
1.399999976158142090e+00 -8.877288699150085449e-01
-6.000000238418579102e-01 -3.431018114089965820e+00
0.000000000000000000e+00 -2.970477342605590820e+00
-2.000000029802322388e-01 4.412161350250244141e+00
-2.000000029802322388e-01 -3.865872144699096680e+00
-8.000000119209289551e-01 3.123129367828369141e+00
-8.000000119209289551e-01 1.769064307212829590e+00
6.000000238418579102e-01 -1.423028588294982910e+00
2.200000047683715820e+00 -6.702270507812500000e-01
6.000000238418579102e-01 -2.195562839508056641e+00
0.000000000000000000e+00 -2.967053174972534180e+00
-4.000000059604644775e-01 2.813900709152221680e+00
-1.399999976158142090e+00 6.834289431571960449e-01
2.000000029802322388e-01 -2.570333957672119141e+00
-1.799999952316284180e+00 6.974365115165710449e-01
6.000000238418579102e-01 -1.760177612304687500e+00
0.000000000000000000e+00 -2.667453050613403320e+00
-4.000000059604644775e-01 -2.987655639648437500e+00
-6.000000238418579102e-01 1.945532202720642090e+00
0.000000000000000000e+00 -3.598272800445556641e+00
0.000000000000000000e+00 3.786105394363403320e+00
-6.000000238418579102e-01 -2.600085496902465820e+00
0.000000000000000000e+00 4.213525295257568359e+00
6.000000238418579102e-01 -2.017413377761840820e+00
-6.000000238418579102e-01 2.279116868972778320e+00
2.000000000000000000e+00 -8.116394281387329102e-01
2.599999904632568359e+00 -7.770293951034545898e-01
-2.000000000000000000e+00 6.978576779365539551e-01
-1.399999976158142090e+00 9.255065917968750000e-01
-6.000000238418579102e-01 -4.059552192687988281e+00
2.000000029802322388e-01 3.351214647293090820e+00
2.799999952316284180e+00 2.883941531181335449e-01
1.000000000000000000e+00 -1.117553710937500000e+00
-4.000000059604644775e-01 -4.530349731445312500e+00
4.000000059604644775e-01 3.172717332839965820e+00
2.000000029802322388e-01 3.002764940261840820e+00
8.000000119209289551e-01 -2.127011060714721680e+00
-4.000000059604644775e-01 2.542599439620971680e+00
-1.799999952316284180e+00 6.257964968681335449e-01
-4.000000059604644775e-01 -3.248849391937255859e+00
0.000000000000000000e+00 2.220275878906250000e+00
8.000000119209289551e-01 -1.221893310546875000e+00
-2.000000000000000000e+00 7.540893740952014923e-03
6.000000238418579102e-01 -4.972839355468750000e+00
0.000000000000000000e+00 3.120489597320556641e+00
0.000000000000000000e+00 4.547411918640136719e+00
0.000000000000000000e+00 -3.451529026031494141e+00
-2.000000000000000000e+00 6.120941042900085449e-01
-6.000000238418579102e-01 -3.020107984542846680e+00
2.000000029802322388e-01 -2.598199367523193359e+00
2.200000047683715820e+00 -4.158965945243835449e-01
-2.000000000000000000e+00 1.777954101562500000e-01
-6.800000190734863281e+00 9.631469845771789551e-01
-8.000000119209289551e-01 2.124142408370971680e+00
-4.000000059604644775e-01 1.645800828933715820e+00
4.000000059604644775e-01 -2.113180637359619141e+00
-6.000000238418579102e-01 -2.695584058761596680e+00
-1.000000000000000000e+00 1.388098120689392090e+00
-6.000000238418579102e-01 -2.769998073577880859e+00
4.400000095367431641e+00 6.580139398574829102e-01
1.600000023841857910e+00 -9.460083246231079102e-01
6.000000238418579102e-01 6.437393188476562500e+00
0.000000000000000000e+00 2.172830104827880859e+00
-8.000000119209289551e-01 -3.380130052566528320e+00
6.000000238418579102e-01 3.782370090484619141e+00
4.000000059604644775e-01 -1.847192406654357910e+00
-6.000000238418579102e-01 1.621759057044982910e+00
2.000000029802322388e-01 -2.209677219390869141e+00
2.000000000000000000e+00 -5.949524044990539551e-01
-3.799999952316284180e+00 3.383911252021789551e-01
-2.000000029802322388e-01 1.942913770675659180e+00
-2.400000095367431641e+00 3.026458621025085449e-01
-2.000000029802322388e-01 -2.554437160491943359e+00
-6.000000238418579102e-01 3.833187818527221680e+00
-9.999984502792358398e-01 1.274395704269409180e+00
-6.000015139579772949e-01 -3.179219007492065430e+00
2.799999952316284180e+00 -9.920212030410766602e-01
2.000000029802322388e-01 -2.577477931976318359e+00
6.000000238418579102e-01 -2.997811794281005859e+00
6.000000238418579102e-01 -1.938949584960937500e+00
-4.000000059604644775e-01 -4.229470729827880859e+00
6.000000238418579102e-01 -2.159127712249755859e+00
-8.000000119209289551e-01 2.181887865066528320e+00
0.000000000000000000e+00 -2.355087280273437500e+00
-4.000000059604644775e-01 -3.686880588531494141e+00
2.000000029802322388e-01 2.744610548019409180e+00
2.000000029802322388e-01 3.313824415206909180e+00
6.000000238418579102e-01 -2.552420139312744141e+00
-4.000000059604644775e-01 2.136944532394409180e+00
8.000000119209289551e-01 3.699365139007568359e+00
-4.000000059604644775e-01 3.315118312835693359e+00
4.000000059604644775e-01 -2.233624219894409180e+00
1.799999952316284180e+00 -5.109313726425170898e-01
8.000000119209289551e-01 2.840795993804931641e+00
3.200000047683715820e+00 -1.455505341291427612e-01
2.000000000000000000e+00 -1.843872107565402985e-02
-2.000000029802322388e-01 2.876037597656250000e+00
4.599999904632568359e+00 -9.058471918106079102e-01
8.000000119209289551e-01 3.792755126953125000e+00
-2.000000000000000000e+00 6.927673220634460449e-01
-4.000000059604644775e-01 -2.616671800613403320e+00
-2.000000029802322388e-01 -3.515921115875244141e+00
0.000000000000000000e+00 -2.306469678878784180e+00
-2.000000029802322388e-01 2.057989597320556641e+00
1.000000000000000000e+00 -3.182272434234619141e+00
0.000000000000000000e+00 2.386987209320068359e+00
1.600000023841857910e+00 -5.833557248115539551e-01
-8.000000119209289551e-01 -4.633822441101074219e+00
2.000000029802322388e-01 6.144155979156494141e+00
8.000000119209289551e-01 2.897698879241943359e+00
6.000000238418579102e-01 -1.789630174636840820e+00
6.000000238418579102e-01 -1.954156517982482910e+00
-1.000000000000000000e+00 1.091213941574096680e+00
2.000000029802322388e-01 2.371881008148193359e+00
-7.999984622001647949e-01 1.813676476478576660e+00
-6.000000238418579102e-01 3.100253343582153320e+00
1.799998521804809570e+00 -2.899047732353210449e-01
3.200000047683715820e+00 3.646148741245269775e-01
2.400000095367431641e+00 -5.764343142509460449e-01
2.599999904632568359e+00 -1.196105927228927612e-01
2.000000000000000000e+00 -4.305389523506164551e-01
2.000000029802322388e-01 2.700347900390625000e+00
4.000000059604644775e-01 -1.774197340011596680e+00
1.600000023841857910e+00 -4.038818478584289551e-01
2.400000095367431641e+00 -7.349365353584289551e-01
-6.000000238418579102e-01 4.269360542297363281e+00
-4.000000059604644775e-01 3.385852098464965820e+00
0.000000000000000000e+00 -3.834597826004028320e+00
1.200000047683715820e+00 -8.406158685684204102e-01
-4.000000059604644775e-01 2.966256618499755859e+00
-4.000000059604644775e-01 2.172348022460937500e+00
4.000000059604644775e-01 -3.261547803878784180e+00
-4.000000059604644775e-01 1.611758470535278320e+00
-2.000000029802322388e-01 2.728021144866943359e+00
1.799999952316284180e+00 -9.206207394599914551e-01
-6.000000238418579102e-01 3.937887668609619141e+00
-4.000000059604644775e-01 3.842694044113159180e+00
-4.000000059604644775e-01 -4.836767673492431641e+00
2.400000095367431641e+00 -5.344818234443664551e-01
-2.000000029802322388e-01 2.244744777679443359e+00
2.000000029802322388e-01 3.462783813476562500e+00
2.000000029802322388e-01 -2.333606004714965820e+00
-1.000000000000000000e+00 1.384545922279357910e+00
-1.000000000000000000e+00 1.445025682449340820e+00
-8.000000119209289551e-01 2.167657375335693359e+00
-6.000000238418579102e-01 -3.673101902008056641e+00
-6.000000238418579102e-01 3.184619188308715820e+00
-1.799999952316284180e+00 9.717041254043579102e-01
6.000000238418579102e-01 -1.593133568763732910e+00
8.000000119209289551e-01 -2.739956617355346680e+00
-4.000000059604644775e-01 2.164477586746215820e+00
0.000000000000000000e+00 -3.141723632812500000e+00
8.000000119209289551e-01 -1.617437720298767090e+00
-2.000000029802322388e-01 2.662603855133056641e+00
-8.000000119209289551e-01 1.979025244712829590e+00
-4.000000059604644775e-01 -3.289807081222534180e+00
-8.000000119209289551e-01 2.449054002761840820e+00
2.799999952316284180e+00 -2.228057831525802612e-01
-4.000000059604644775e-01 4.770944118499755859e+00
8.000000119209289551e-01 -2.031131029129028320e+00
-8.000000119209289551e-01 -3.474401950836181641e+00
0.000000000000000000e+00 -2.404949903488159180e+00
6.000000238418579102e-01 2.824996948242187500e+00
8.000000119209289551e-01 -2.289410352706909180e+00
1.799999952316284180e+00 -3.472991883754730225e-01
-2.000000029802322388e-01 -2.737326145172119141e+00
4.000000059604644775e-01 -3.047524929046630859e+00
-1.000000000000000000e+00 1.129275560379028320e+00
-6.000000238418579102e-01 1.557360887527465820e+00
-1.000000000000000000e+00 2.929977416992187500e+00
-4.000000059604644775e-01 -3.144775390625000000e+00
6.000000238418579102e-01 -2.425189256668090820e+00
1.000000000000000000e+00 -1.046218872070312500e+00
6.000000238418579102e-01 -2.846688747406005859e+00
2.000000029802322388e-01 3.025183200836181641e+00
6.000000238418579102e-01 -2.901168823242187500e+00
3.000000000000000000e+00 6.695556640625000000e-01
-1.000000000000000000e+00 1.490551710128784180e+00
-2.200000047683715820e+00 6.260010004043579102e-01
-2.200000047683715820e+00 3.537902832031250000e-01
4.000000059604644775e-01 -2.548242092132568359e+00
8.000000119209289551e-01 -3.795764207839965820e+00
6.000000238418579102e-01 -2.841229200363159180e+00
2.000000029802322388e-01 4.303488254547119141e+00
-4.199999809265136719e+00 9.866607785224914551e-01
-1.399999976158142090e+00 6.279907226562500000e-01
-8.000000119209289551e-01 3.396850585937500000e+00
-4.000000059604644775e-01 -2.943283081054687500e+00
-2.000000029802322388e-01 -6.823523044586181641e+00
0.000000000000000000e+00 -2.335461378097534180e+00
8.000000119209289551e-01 3.074508666992187500e+00
4.199999809265136719e+00 3.816024661064147949e-01
6.000000238418579102e-01 5.864861965179443359e+00
8.000000119209289551e-01 5.123587131500244141e+00
2.400000095367431641e+00 -1.192962676286697388e-01
-4.000000059604644775e-01 1.964804053306579590e+00
-4.000000059604644775e-01 3.656271457672119141e+00
2.000000029802322388e-01 -1.988137841224670410e+00
-1.600000023841857910e+00 6.237457394599914551e-01
2.599999904632568359e+00 2.275650054216384888e-01
3.200000047683715820e+00 -4.502700865268707275e-01
3.200000047683715820e+00 -3.337860107421875000e-01
4.000000059604644775e-01 2.560302734375000000e+00
-4.000000059604644775e-01 1.841149926185607910e+00
0.000000000000000000e+00 -2.044375658035278320e+00
4.000000059604644775e-01 -2.716989040374755859e+00
-1.399999976158142090e+00 8.684387207031250000e-01
6.000000238418579102e-01 2.790933132171630859e+00
1.000000000000000000e+00 -1.887161254882812500e+00
4.000000059604644775e-01 2.977154493331909180e+00
1.399999976158142090e+00 -9.023895263671875000e-01
2.000000000000000000e+00 -9.808655083179473877e-02
-1.000000000000000000e+00 2.142040967941284180e+00
-6.000000238418579102e-01 -4.630569458007812500e+00
-4.000000059604644775e-01 1.609832763671875000e+00
0.000000000000000000e+00 2.692245483398437500e+00
-1.600000023841857910e+00 5.971924066543579102e-01
-2.599999904632568359e+00 -5.945434570312500000e-01
3.000000000000000000e+00 5.611602663993835449e-01
2.599999904632568359e+00 2.894775271415710449e-01
2.000000000000000000e+00 -7.742309570312500000e-02
2.000000029802322388e-01 8.334765434265136719e+00
4.000000059604644775e-01 3.228201389312744141e+00
-4.000000059604644775e-01 2.530828952789306641e+00
-4.000000059604644775e-01 -2.846160888671875000e+00
-6.000000238418579102e-01 2.319732666015625000e+00
4.000000059604644775e-01 -1.762344360351562500e+00
2.400000095367431641e+00 -7.006713747978210449e-01
0.000000000000000000e+00 2.580624341964721680e+00
-2.000000029802322388e-01 1.816589355468750000e+00
-7.000000000000000000e+00 2.828125059604644775e-01
-6.000000238418579102e-01 1.970364332199096680e+00
8.000000119209289551e-01 -9.394076347351074219e+00
-2.400000095367431641e+00 -6.900024600327014923e-03
-4.000000059604644775e-01 3.121548414230346680e+00
-8.000000119209289551e-01 -3.181243896484375000e+00
4.000000059604644775e-01 -3.722277879714965820e+00
8.000000119209289551e-01 -1.704171776771545410e+00
-1.000000000000000000e+00 1.775570631027221680e+00
8.000000119209289551e-01 -2.290164232254028320e+00
-8.000000119209289551e-01 1.551342725753784180e+00
0.000000000000000000e+00 2.504412889480590820e+00
1.000000000000000000e+00 -1.981634497642517090e+00
6.000000238418579102e-01 -3.037329196929931641e+00
-4.000000059604644775e-01 3.557934522628784180e+00
0.000000000000000000e+00 -3.713339328765869141e+00
-2.000000029802322388e-01 -2.236291408538818359e+00
-2.000000029802322388e-01 -2.686624050140380859e+00
-1.000000000000000000e+00 3.124987840652465820e+00
-4.000000059604644775e-01 -2.936503648757934570e+00
1.399999976158142090e+00 -6.283081173896789551e-01
1.599998474121093750e+00 -8.195174932479858398e-01
1.400001525878906250e+00 -6.944366693496704102e-01
0.000000000000000000e+00 3.361868381500244141e+00
8.000000119209289551e-01 2.889822483062744141e+00
-2.200000047683715820e+00 5.142211914062500000e-02
4.199999809265136719e+00 7.108154296875000000e-01
4.400000095367431641e+00 4.599395692348480225e-01
8.000000119209289551e-01 3.198321580886840820e+00
-1.799999952316284180e+00 3.341491818428039551e-01
-3.000000000000000000e+00 -4.233001768589019775e-01
-3.599999904632568359e+00 3.703308105468750000e-02
-2.599999904632568359e+00 5.494506955146789551e-01
0.000000000000000000e+00 -3.622540235519409180e+00
8.000000119209289551e-01 -2.446307420730590820e+00
0.000000000000000000e+00 -2.150180101394653320e+00
6.000000238418579102e-01 -5.626998901367187500e+00
1.000000000000000000e+00 -1.121554613113403320e+00
4.000000000000000000e+00 8.661376833915710449e-01
-8.000000119209289551e-01 6.112646579742431641e+00
3.799999952316284180e+00 5.870956182479858398e-01
2.400001525878906250e+00 3.328185975551605225e-01
3.400000095367431641e+00 -2.526245079934597015e-02
2.599999904632568359e+00 -7.693985104560852051e-01
0.000000000000000000e+00 4.499680995941162109e+00
-6.000000238418579102e-01 4.262341499328613281e+00
-4.000000059604644775e-01 1.985357642173767090e+00
4.000000059604644775e-01 -2.658639430999755859e+00
0.000000000000000000e+00 -3.238626003265380859e+00
0.000000000000000000e+00 2.390743970870971680e+00
0.000000000000000000e+00 3.139071702957153320e+00
-3.800001621246337891e+00 1.542678773403167725e-01
5.000001430511474609e+00 -5.020980834960937500e-01
-6.000000238418579102e-01 2.124270677566528320e+00
4.000000059604644775e-01 8.465060234069824219e+00
1.799999952316284180e+00 -5.276397466659545898e-01
8.000000119209289551e-01 3.669381618499755859e+00
0.000000000000000000e+00 -4.156643867492675781e+00
-2.200000047683715820e+00 -9.732055664062500000e-02
2.000000029802322388e-01 -2.345834255218505859e+00
-2.800001621246337891e+00 3.682769834995269775e-01
1.200000047683715820e+00 -8.084198236465454102e-01
-1.119999980926513672e+01 -6.978103518486022949e-01
4.400000095367431641e+00 -2.328338623046875000e-01
-2.000000029802322388e-01 4.380476474761962891e+00
-1.000000000000000000e+00 4.371368408203125000e+00
-3.400000095367431641e+00 -6.453002691268920898e-01
2.000001430511474609e+00 -5.821655392646789551e-01
1.000000000000000000e+00 -6.879449367523193359e+00
0.000000000000000000e+00 2.616387844085693359e+00
4.000000059604644775e-01 -2.207284450531005859e+00
-2.400000095367431641e+00 3.970092833042144775e-01
-3.200000047683715820e+00 -9.271423220634460449e-01
2.000000029802322388e-01 2.321298122406005859e+00
-4.000000059604644775e-01 4.645864963531494141e+00
-4.000000059604644775e-01 -8.047024726867675781e+00
6.000000238418579102e-01 -4.364392280578613281e+00
0.000000000000000000e+00 3.999328613281250000e+00
-3.799999952316284180e+00 -6.422241330146789551e-01
-4.800000190734863281e+00 5.363616943359375000e-01
2.400001525878906250e+00 1.046234145760536194e-01
2.200001478195190430e+00 -1.408569365739822388e-01
-1.000000000000000000e+00 2.541946411132812500e+00
-2.000000029802322388e-01 -2.235290527343750000e+00
2.800001621246337891e+00 5.522125363349914551e-01
-5.000000000000000000e+00 8.173019289970397949e-01
0.000000000000000000e+00 3.612469434738159180e+00
4.199999809265136719e+00 -9.356445074081420898e-01
3.400001525878906250e+00 2.062179595232009888e-01
3.200000047683715820e+00 -5.628265142440795898e-01
2.799999952316284180e+00 -2.426452636718750000e-01
4.000000059604644775e-01 2.719082593917846680e+00
0.000000000000000000e+00 -4.440994262695312500e+00
-9.000000000000000000e+00 7.397583127021789551e-01
6.000000238418579102e-01 -2.819929599761962891e+00
-8.000000119209289551e-01 8.566345214843750000e+00
8.000000119209289551e-01 -5.894409179687500000e+00
-4.000000059604644775e-01 -7.453951835632324219e+00
-6.000000238418579102e-01 3.032931566238403320e+00
-8.000000119209289551e-01 8.299402236938476562e+00
-6.000000238418579102e-01 -5.040014743804931641e+00
-4.000000059604644775e-01 1.773352026939392090e+00
1.000000000000000000e+00 -3.362762451171875000e+00
-2.000000029802322388e-01 1.905267357826232910e+00
1.200000047683715820e+00 -8.399749994277954102e-01
1.000000000000000000e+00 -1.305795311927795410e+00
1.000000000000000000e+00 -1.811416625976562500e+00
0.000000000000000000e+00 2.870220899581909180e+00
-4.000000059604644775e-01 2.334182739257812500e+00
-1.200000047683715820e+00 8.159393072128295898e-01
-2.000000029802322388e-01 -3.133679151535034180e+00
1.400001525878906250e+00 -6.617294549942016602e-01
3.399998426437377930e+00 -6.073516607284545898e-01
2.800001621246337891e+00 -2.127502411603927612e-01
-8.000000119209289551e-01 1.571710228919982910e+00
-6.000000238418579102e-01 1.506298780441284180e+00
8.000000119209289551e-01 -1.296688795089721680e+00
2.400000095367431641e+00 -7.651855349540710449e-01
1.000000000000000000e+00 -1.582058668136596680e+00
8.000000119209289551e-01 3.194674730300903320e+00
-1.000000000000000000e+00 1.011227369308471680e+00
-2.200000047683715820e+00 4.422027468681335449e-01
-3.000000000000000000e+00 -3.506378233432769775e-01
1.200000047683715820e+00 -1.152889966964721680e+00
3.000000000000000000e+00 2.101364135742187500e-01
3.599999904632568359e+00 -4.825744777917861938e-02
3.000000000000000000e+00 7.706985473632812500e-01
-2.000000029802322388e-01 3.602532863616943359e+00
-6.000000238418579102e-01 -2.731384277343750000e+00
-1.000000000000000000e+00 1.124993920326232910e+00
-6.000000238418579102e-01 1.572219848632812500e+00
2.000000029802322388e-01 -1.966818213462829590e+00
-4.000000059604644775e-01 4.251034736633300781e+00
0.000000000000000000e+00 2.242804050445556641e+00
-1.000000000000000000e+00 1.649603247642517090e+00
6.000000238418579102e-01 -1.482257127761840820e+00
-2.599999904632568359e+00 -3.820129334926605225e-01
8.000000119209289551e-01 -1.411483764648437500e+00
6.000000238418579102e-01 4.691909790039062500e+00
-3.200000047683715820e+00 -3.018859922885894775e-01
-3.200000047683715820e+00 -5.988982915878295898e-01
-8.000000119209289551e-01 2.204519748687744141e+00
-6.000015139579772949e-01 -6.295446872711181641e+00
-3.999984860420227051e-01 -3.005912780761718750e+00
3.999984860420227051e-01 -2.841914415359497070e+00
6.000000238418579102e-01 2.679379224777221680e+00
6.000000238418579102e-01 -1.574122667312622070e+00
-8.000000119209289551e-01 3.630792140960693359e+00
1.000000000000000000e+00 -1.248492479324340820e+00
0.000000000000000000e+00 3.209133863449096680e+00
6.000000238418579102e-01 -1.965927124023437500e+00
1.799999952316284180e+00 -7.283050417900085449e-01
8.000000119209289551e-01 -2.141122341156005859e+00
-2.000000029802322388e-01 2.763455152511596680e+00
4.000000059604644775e-01 2.754995822906494141e+00
-1.000000000000000000e+00 1.234069824218750000e+00
4.000000059604644775e-01 -2.024319410324096680e+00
4.000000059604644775e-01 -1.680358886718750000e+00
0.000000000000000000e+00 -2.069216966629028320e+00
-3.000000000000000000e+00 -3.144073486328125000e-01
-4.000000059604644775e-01 -3.593884229660034180e+00
-2.400000095367431641e+00 4.675598070025444031e-02
4.199999809265136719e+00 7.786163091659545898e-01
4.000000059604644775e-01 4.662920951843261719e+00
-4.000000059604644775e-01 6.680648803710937500e+00
4.000000059604644775e-01 -1.616345167160034180e+00
1.000000000000000000e+00 -2.584582567214965820e+00
4.000000059604644775e-01 -6.070791721343994141e+00
-4.000000059604644775e-01 -2.593328952789306641e+00
0.000000000000000000e+00 2.949432373046875000e+00
0.000000000000000000e+00 2.312185764312744141e+00
-2.000000029802322388e-01 1.988363623619079590e+00
4.000000059604644775e-01 -2.572857618331909180e+00
3.000000000000000000e+00 6.478973627090454102e-01
0.000000000000000000e+00 5.643076896667480469e+00
1.000000000000000000e+00 -1.829257249832153320e+00
-6.000000238418579102e-01 -8.130645751953125000e+00
-8.000000119209289551e-01 7.672973632812500000e+00
-6.000000238418579102e-01 1.501989722251892090e+00
-8.000000119209289551e-01 5.579245090484619141e+00
-6.000000238418579102e-01 -4.002078056335449219e+00
8.000000119209289551e-01 -2.908480882644653320e+00
2.400000095367431641e+00 -7.631484866142272949e-01
-1.000000000000000000e+00 2.353176832199096680e+00
6.000000238418579102e-01 -1.413354516029357910e+00
-4.000015258789062500e-01 1.706514000892639160e+00
2.400001525878906250e+00 -6.022109985351562500e-01
2.000015228986740112e-01 -3.874324083328247070e+00
1.399999976158142090e+00 -9.370910525321960449e-01
2.000000029802322388e-01 2.356617689132690430e+00
8.000000119209289551e-01 4.574722290039062500e+00
0.000000000000000000e+00 2.485052585601806641e+00
1.200000047683715820e+00 -9.759155511856079102e-01
2.000000029802322388e-01 -1.931369066238403320e+00
2.000000029802322388e-01 3.428454637527465820e+00
-2.000000029802322388e-01 2.058123826980590820e+00
4.000000059604644775e-01 3.218814134597778320e+00
1.799999952316284180e+00 -2.927002012729644775e-01
-8.000000119209289551e-01 1.201071143150329590e+00
0.000000000000000000e+00 2.457711696624755859e+00
-6.000000238418579102e-01 1.518145799636840820e+00
-8.000000119209289551e-01 -3.188653469085693359e+00
-6.000000238418579102e-01 1.575482130050659180e+00
-8.000000119209289551e-01 3.482789516448974609e+00
6.000000238418579102e-01 -1.403656005859375000e+00
-1.000000000000000000e+00 1.446835279464721680e+00
-1.000000000000000000e+00 3.482333421707153320e+00
8.000015020370483398e-01 -1.952914476394653320e+00
2.599999904632568359e+00 1.536041200160980225e-01
3.599999904632568359e+00 2.851425111293792725e-01
-6.000000238418579102e-01 -3.271609544754028320e+00
0.000000000000000000e+00 -2.464364528656005859e+00
2.599999904632568359e+00 -5.792968869209289551e-01
2.799999952316284180e+00 1.791610717773437500e-01
2.799999952316284180e+00 3.054000735282897949e-01
0.000000000000000000e+00 2.683491468429565430e+00
-2.000000029802322388e-01 2.904074192047119141e+00
-4.000000059604644775e-01 2.985992431640625000e+00
2.000000029802322388e-01 3.373284816741943359e+00
4.000000059604644775e-01 -1.898010253906250000e+00
3.799999952316284180e+00 -3.871459886431694031e-02
2.000000000000000000e+00 -4.555694460868835449e-01
-4.000000059604644775e-01 2.405932664871215820e+00
-1.000000000000000000e+00 6.397320747375488281e+00
-2.200000047683715820e+00 1.616119444370269775e-01
6.000000238418579102e-01 -2.147055149078369141e+00
8.000000119209289551e-01 -4.010513305664062500e+00
6.000000238418579102e-01 -1.416509985923767090e+00
2.000000000000000000e+00 -1.438446044921875000e-01
3.400000095367431641e+00 -4.905242919921875000e-01
3.799999952316284180e+00 -2.395965605974197388e-01
4.000000059604644775e-01 2.909738063812255859e+00
4.000000059604644775e-01 5.008935451507568359e+00
4.000000059604644775e-01 4.066711425781250000e+00
6.000000238418579102e-01 2.839837551116943359e+00
-2.200000047683715820e+00 -1.847198456525802612e-01
0.000000000000000000e+00 -4.327239990234375000e+00
-6.000000238418579102e-01 1.896579027175903320e+00
-2.000000029802322388e-01 2.506247043609619141e+00
8.000000119209289551e-01 -1.675235033035278320e+00
-6.000000238418579102e-01 2.805566310882568359e+00
-8.000000119209289551e-01 3.771124362945556641e+00
-1.799999952316284180e+00 2.174316346645355225e-01
6.000000238418579102e-01 -2.411062717437744141e+00
2.000000029802322388e-01 -2.559860229492187500e+00
2.599999904632568359e+00 -7.757873833179473877e-02
-8.000000119209289551e-01 -4.976104736328125000e+00
2.000000029802322388e-01 -2.241415500640869141e+00
-2.400000095367431641e+00 -2.568267881870269775e-01
-8.000000119209289551e-01 -2.824084520339965820e+00
-8.000000119209289551e-01 -4.615158081054687500e+00
1.000000000000000000e+00 -2.145867824554443359e+00
-2.000000029802322388e-01 3.251773118972778320e+00
-2.000000029802322388e-01 6.965350151062011719e+00
-6.000000238418579102e-01 1.720410108566284180e+00
2.000000000000000000e+00 -2.735076844692230225e-01
8.000000119209289551e-01 -2.363632202148437500e+00
4.000000059604644775e-01 -2.565606594085693359e+00
-4.000000059604644775e-01 -2.540994167327880859e+00
-2.000000029802322388e-01 5.827276706695556641e+00
2.000000029802322388e-01 3.028030395507812500e+00
2.000000000000000000e+00 -1.251098662614822388e-01
-4.000000059604644775e-01 1.841891527175903320e+00
-6.000000238418579102e-01 1.518362402915954590e+00
-4.000000059604644775e-01 3.036987304687500000e+00
-4.000000059604644775e-01 -4.171582221984863281e+00
-6.000000238418579102e-01 1.412326097488403320e+00
-1.200000047683715820e+00 8.967620730400085449e-01
-4.000000059604644775e-01 1.993133544921875000e+00
-6.000000238418579102e-01 1.493350267410278320e+00
4.000000059604644775e-01 -1.846127271652221680e+00
-1.000000000000000000e+00 1.117755174636840820e+00
-6.000000238418579102e-01 1.477975487709045410e+00
0.000000000000000000e+00 2.634796142578125000e+00
-2.000000029802322388e-01 2.479937791824340820e+00
-4.000000059604644775e-01 -2.876223802566528320e+00
1.600000023841857910e+00 -7.047332525253295898e-01
8.000000119209289551e-01 -1.683584570884704590e+00
6.000000238418579102e-01 4.668472290039062500e+00
-2.000000029802322388e-01 3.771020412445068359e+00
4.000000059604644775e-01 -2.099038600921630859e+00
-2.000000029802322388e-01 3.891897678375244141e+00
0.000000000000000000e+00 -3.379757642745971680e+00
6.000000238418579102e-01 -1.971398949623107910e+00
6.000000238418579102e-01 -1.455822706222534180e+00
-8.000000119209289551e-01 1.369073510169982910e+00
-1.799999952316284180e+00 7.821472287178039551e-01
-6.000000238418579102e-01 -3.091281175613403320e+00
-2.000000029802322388e-01 2.946322679519653320e+00
-2.000000029802322388e-01 -3.165271043777465820e+00
0.000000000000000000e+00 -2.079290866851806641e+00
-2.000000029802322388e-01 -2.765966892242431641e+00
-2.000000029802322388e-01 2.949487209320068359e+00
2.000000029802322388e-01 -1.827871680259704590e+00
0.000000000000000000e+00 2.580487012863159180e+00
-8.000000119209289551e-01 1.739166259765625000e+00
2.000000029802322388e-01 -2.212075710296630859e+00
-3.000000000000000000e+00 3.747406005859375000e-01
4.000000059604644775e-01 -2.194821119308471680e+00
-6.000000238418579102e-01 -5.516442775726318359e+00
4.000000059604644775e-01 -1.600589036941528320e+00
-2.000000029802322388e-01 3.260296583175659180e+00
-2.000000029802322388e-01 1.954086303710937500e+00
2.200000047683715820e+00 -4.770080447196960449e-01
2.000000029802322388e-01 2.766546726226806641e+00
0.000000000000000000e+00 2.521823167800903320e+00
2.000000029802322388e-01 2.731835842132568359e+00
8.000000119209289551e-01 -1.493719458580017090e+00
-2.000000029802322388e-01 2.373409986495971680e+00
-4.000000059604644775e-01 1.980615258216857910e+00
8.000000119209289551e-01 -2.198431491851806641e+00
-1.000000000000000000e+00 2.049942016601562500e+00
-1.799999952316284180e+00 2.544555664062500000e-01
1.200000047683715820e+00 -8.304229974746704102e-01
1.000000000000000000e+00 -2.244775295257568359e+00
1.200000047683715820e+00 -9.773559570312500000e-01
4.000000059604644775e-01 -1.612905859947204590e+00
-6.000000238418579102e-01 3.181545972824096680e+00
-8.000000119209289551e-01 2.766091823577880859e+00
-1.000000000000000000e+00 1.556573510169982910e+00
-6.000000238418579102e-01 2.097671508789062500e+00
0.000000000000000000e+00 -2.039794921875000000e+00
8.000000119209289551e-01 -1.727212548255920410e+00
2.000000029802322388e-01 -1.997247338294982910e+00
4.000000059604644775e-01 5.392877101898193359e+00
1.000000000000000000e+00 -4.224191188812255859e+00
1.000000000000000000e+00 -1.019412279129028320e+00
-2.799999952316284180e+00 -6.563323736190795898e-01
-1.200000047683715820e+00 8.259795904159545898e-01
1.999984681606292725e-01 -2.322619676589965820e+00
2.599999904632568359e+00 -8.413162231445312500e-01
1.600001573562622070e+00 -6.527892947196960449e-01
-6.000000238418579102e-01 3.223063707351684570e+00
2.400000095367431641e+00 -1.202285736799240112e-01
4.600001335144042969e+00 8.991241455078125000e-02
4.000000000000000000e+00 -2.439620941877365112e-01
2.400000095367431641e+00 -1.679077148437500000e-01
2.799999952316284180e+00 -2.166183441877365112e-01
2.599999904632568359e+00 -2.867889404296875000e-01
-3.000000000000000000e+00 -2.961669862270355225e-01
-2.400000095367431641e+00 -7.599792629480361938e-02
-8.000000119209289551e-01 -4.734259128570556641e+00
-6.000000238418579102e-01 -4.436859130859375000e+00
-4.000000059604644775e-01 -2.999459743499755859e+00
-2.200000047683715820e+00 4.355072081089019775e-01
-2.400000095367431641e+00 -1.586090028285980225e-01
0.000000000000000000e+00 -2.539707899093627930e+00
4.000000059604644775e-01 -1.677555799484252930e+00
8.000015020370483398e-01 -1.368182420730590820e+00
2.000000000000000000e+00 -4.222183227539062500e-01
2.000000000000000000e+00 -7.755645513534545898e-01
0.000000000000000000e+00 2.685089111328125000e+00
0.000000000000000000e+00 2.623333692550659180e+00
2.000000029802322388e-01 2.366619825363159180e+00
-4.000000059604644775e-01 4.915026664733886719e+00
-4.000000059604644775e-01 2.628326416015625000e+00
-1.000000000000000000e+00 1.273959398269653320e+00
0.000000000000000000e+00 2.873672485351562500e+00
-2.000000029802322388e-01 3.740881443023681641e+00
-6.000000238418579102e-01 -5.662979125976562500e+00
-2.000000029802322388e-01 2.540005445480346680e+00
8.000000119209289551e-01 -1.491632103919982910e+00
1.600000023841857910e+00 -5.340331792831420898e-01
-6.000000238418579102e-01 1.774447679519653320e+00
-4.000000059604644775e-01 2.861660718917846680e+00
-8.000000119209289551e-01 2.955029249191284180e+00
-8.000000119209289551e-01 1.255285620689392090e+00
0.000000000000000000e+00 -2.384957790374755859e+00
1.600000023841857910e+00 -5.973235964775085449e-01
6.000000238418579102e-01 -1.473907470703125000e+00
2.000000029802322388e-01 -2.300787448883056641e+00
6.000000238418579102e-01 -3.931863307952880859e+00
0.000000000000000000e+00 7.138259887695312500e+00
6.000000238418579102e-01 -3.251031398773193359e+00
-6.000000238418579102e-01 1.770001173019409180e+00
1.399999976158142090e+00 -6.682769656181335449e-01
-4.000000059604644775e-01 1.815536499023437500e+00
-8.000000119209289551e-01 1.582617163658142090e+00
-1.799999952316284180e+00 5.113281011581420898e-01
-6.000000238418579102e-01 -3.210928440093994141e+00
-4.000000059604644775e-01 -3.928955078125000000e+00
0.000000000000000000e+00 2.869271755218505859e+00
1.000000000000000000e+00 -2.461837768554687500e+00
0.000000000000000000e+00 4.082806587219238281e+00
-8.000000119209289551e-01 1.759680151939392090e+00
-2.599999904632568359e+00 -2.426238954067230225e-01
-1.999984681606292725e-01 -2.489334106445312500e+00
2.400000095367431641e+00 -9.458541870117187500e-01
2.400000095367431641e+00 -3.133926391601562500e-01
2.799999952316284180e+00 5.012222528457641602e-01
6.000000238418579102e-01 3.083032131195068359e+00
-8.000000119209289551e-01 2.742355346679687500e+00
-4.000000059604644775e-01 1.992581129074096680e+00
-7.800000190734863281e+00 -2.614746056497097015e-02
1.600000023841857910e+00 -8.351806402206420898e-01
1.000000000000000000e+00 -2.071002244949340820e+00
4.000000059604644775e-01 -4.153137207031250000e+00
-2.000000029802322388e-01 5.280847072601318359e+00
-2.000000029802322388e-01 4.997680664062500000e+00
-2.000000029802322388e-01 -1.553523826599121094e+01
-4.000000059604644775e-01 7.942822456359863281e+00
-6.000000238418579102e-01 2.286834716796875000e+00
3.400000095367431641e+00 1.581329405307769775e-01
-4.000000059604644775e-01 9.136077880859375000e+00
-2.000000029802322388e-01 -2.778485059738159180e+00
2.799999952316284180e+00 -3.474945127964019775e-01
6.000000238418579102e-01 6.441674709320068359e+00
6.000000238418579102e-01 -1.432428002357482910e+00
8.000000119209289551e-01 -1.423657178878784180e+00
-8.000000119209289551e-01 3.206347703933715820e+00
-2.000000000000000000e+00 5.406982302665710449e-01
0.000000000000000000e+00 -3.548281908035278320e+00
-4.000000059604644775e-01 2.779537916183471680e+00
4.000000059604644775e-01 -1.607824683189392090e+00
-4.000000059604644775e-01 1.729563951492309570e+00
-2.000000029802322388e-01 2.982199192047119141e+00
1.000000000000000000e+00 -3.550390720367431641e+00
-4.000000059604644775e-01 -2.778298854827880859e+00
-2.000000029802322388e-01 -2.595974683761596680e+00
8.000000119209289551e-01 -1.595378160476684570e+00
-1.000000000000000000e+00 1.152023315429687500e+00
1.600000023841857910e+00 -5.756698846817016602e-01
2.200000047683715820e+00 -2.916274964809417725e-01
2.400000095367431641e+00 -5.516479611396789551e-01
4.000000000000000000e+00 -1.767791807651519775e-01
4.000000059604644775e-01 -2.615978956222534180e+00
-2.000000029802322388e-01 2.553070068359375000e+00
8.000000119209289551e-01 -1.482498168945312500e+00
-2.200000047683715820e+00 5.083618164062500000e-01
2.000000029802322388e-01 -2.428814649581909180e+00
2.000000029802322388e-01 -2.088616847991943359e+00
0.000000000000000000e+00 -3.236392259597778320e+00
-4.000000059604644775e-01 5.617394924163818359e+00
-2.000000029802322388e-01 -2.954119920730590820e+00
-6.000000238418579102e-01 1.419042944908142090e+00
-1.399999976158142090e+00 6.116882562637329102e-01
4.000000059604644775e-01 -1.747271776199340820e+00
8.000000119209289551e-01 -1.512292504310607910e+00
8.000000119209289551e-01 -2.744546413421630859e+00
-4.000000059604644775e-01 2.451966762542724609e+00
-2.000000029802322388e-01 2.490914821624755859e+00
-2.400000095367431641e+00 2.659942507743835449e-01
-4.000000059604644775e-01 -2.468750000000000000e+00
-4.000000059604644775e-01 -3.278280735015869141e+00
3.400000095367431641e+00 2.113983184099197388e-01
4.199999809265136719e+00 1.974212676286697388e-01
8.000000119209289551e-01 5.948315620422363281e+00
-4.000000059604644775e-01 4.436169624328613281e+00
4.000000059604644775e-01 -3.395992994308471680e+00
4.000000059604644775e-01 -2.654165744781494141e+00
4.000000059604644775e-01 3.770034790039062500e+00
0.000000000000000000e+00 2.049499511718750000e+00
3.200000047683715820e+00 -2.138397246599197388e-01
-4.000000059604644775e-01 1.813870191574096680e+00
0.000000000000000000e+00 2.640692234039306641e+00
-2.000000029802322388e-01 3.895541429519653320e+00
6.000000238418579102e-01 -1.913954734802246094e+01
4.800000190734863281e+00 -8.071593940258026123e-02
2.000000029802322388e-01 9.804513931274414062e+00
2.000000029802322388e-01 -2.997711181640625000e+00
0.000000000000000000e+00 3.415460109710693359e+00
-2.200000047683715820e+00 -4.236450046300888062e-02
4.000000059604644775e-01 -2.806857347488403320e+00
4.000000059604644775e-01 -2.079614162445068359e+00
8.000000119209289551e-01 -1.445642113685607910e+00
-4.000000059604644775e-01 3.278945922851562500e+00
-8.000000119209289551e-01 -3.345126390457153320e+00
-9.999984502792358398e-01 1.196818590164184570e+00
1.799999952316284180e+00 -5.209258794784545898e-01
2.599999904632568359e+00 5.846252441406250000e-01
-1.000000000000000000e+00 2.725799560546875000e+00
-6.000015139579772949e-01 -2.749128818511962891e+00
4.000000059604644775e-01 -1.910679578781127930e+00
3.400000095367431641e+00 -7.196685671806335449e-01
8.000000119209289551e-01 4.261276245117187500e+00
3.400000095367431641e+00 -3.189483582973480225e-01
-2.000000029802322388e-01 4.014910697937011719e+00
-6.000000238418579102e-01 1.658172607421875000e+00
-2.200000047683715820e+00 4.081695675849914551e-01
-2.200000047683715820e+00 3.341522216796875000e-01
-8.000001907348632812e+00 -6.216369867324829102e-01
-7.999984622001647949e-01 -2.976623535156250000e+00
-2.000000029802322388e-01 -7.359231472015380859e+00
-2.200000047683715820e+00 -1.357360780239105225e-01
2.000000029802322388e-01 -3.427545070648193359e+00
6.000000238418579102e-01 -2.017654418945312500e+00
8.000000119209289551e-01 -1.805200219154357910e+00
7.400000095367431641e+00 4.113769531250000000e-02
0.000000000000000000e+00 3.209069728851318359e+00
-8.000000119209289551e-01 -9.528503417968750000e+00
-2.400000095367431641e+00 -2.158660888671875000e-01
-1.799999952316284180e+00 8.716552853584289551e-01
2.400000095367431641e+00 -9.504394531250000000e-01
7.199999809265136719e+00 -7.894104123115539551e-01
6.000000238418579102e-01 -2.060839891433715820e+00
-1.799999952316284180e+00 7.746154665946960449e-01
-2.000000029802322388e-01 1.422831439971923828e+01
-2.000000029802322388e-01 2.729220628738403320e+00
-8.000000119209289551e-01 -4.334216117858886719e+00
-2.000000029802322388e-01 -2.804940700531005859e+00
-8.000000119209289551e-01 6.796673774719238281e+00
-8.000000119209289551e-01 5.041491508483886719e+00
-2.000000029802322388e-01 3.780004978179931641e+00
-2.000000000000000000e+00 1.993896514177322388e-01
-3.200000047683715820e+00 7.196045015007257462e-03
0.000000000000000000e+00 -2.026757717132568359e+00
-2.000000029802322388e-01 -3.943743944168090820e+00
-8.000000119209289551e-01 1.434817552566528320e+00
8.000000119209289551e-01 4.660641670227050781e+00
0.000000000000000000e+00 -2.757873535156250000e+00
-8.000000119209289551e-01 -3.794631958007812500e+00
-1.000000000000000000e+00 2.110446214675903320e+00
-2.599999904632568359e+00 3.304504454135894775e-01
4.000000059604644775e-01 -2.968795776367187500e+00
-1.000000000000000000e+00 1.826321363449096680e+00
-3.400000095367431641e+00 -6.502960324287414551e-01
4.199999809265136719e+00 6.823043823242187500e-01
5.000000000000000000e+00 6.755065917968750000e-02
5.400000095367431641e+00 1.988265961408615112e-01
3.799999952316284180e+00 6.376525759696960449e-01
6.000000238418579102e-01 4.602587699890136719e+00
0.000000000000000000e+00 2.068426609039306641e+00
0.000000000000000000e+00 -3.844360351562500000e+00
-2.000000000000000000e+00 8.594421148300170898e-01
-1.799999952316284180e+00 4.155822694301605225e-01
1.200000047683715820e+00 -8.330627679824829102e-01
0.000000000000000000e+00 2.757232666015625000e+00
-1.000000000000000000e+00 4.732668876647949219e+00
-2.400000095367431641e+00 6.923645138740539551e-01
-4.000000000000000000e+00 4.259185791015625000e-01
-3.200000047683715820e+00 -1.272674500942230225e-01
-3.599999904632568359e+00 -1.117340102791786194e-01
-6.000015139579772949e-01 -3.521417140960693359e+00
6.000015139579772949e-01 -2.867459058761596680e+00
6.000000238418579102e-01 -2.414147853851318359e+00
9.999984502792358398e-01 -1.848394751548767090e+00
1.600001573562622070e+00 -7.876342535018920898e-01
2.800001621246337891e+00 4.859405457973480225e-01
2.200000047683715820e+00 -6.392410397529602051e-01
-2.000000029802322388e-01 1.958242774009704590e+00
9.999984502792358398e-01 -2.064608812332153320e+00
2.800001621246337891e+00 -5.880035161972045898e-01
2.000000029802322388e-01 3.396440029144287109e+00
-2.000000029802322388e-01 2.223663330078125000e+00
2.000000029802322388e-01 2.510122776031494141e+00
-1.000000000000000000e+00 2.133904933929443359e+00
-6.000000238418579102e-01 1.602883934974670410e+00
-1.000000000000000000e+00 1.208270311355590820e+00
2.200000047683715820e+00 -3.301208615303039551e-01
-4.000000059604644775e-01 2.775933742523193359e+00
1.000000000000000000e+00 -1.531545996665954590e+00
-2.000000029802322388e-01 -4.069796562194824219e+00
-4.000000059604644775e-01 2.185754299163818359e+00
1.600000023841857910e+00 -7.004424929618835449e-01
8.000000119209289551e-01 -2.286477565765380859e+00
6.000000238418579102e-01 3.955984592437744141e+00
1.000000000000000000e+00 -1.073687791824340820e+00
0.000000000000000000e+00 -2.037377834320068359e+00
-1.399999976158142090e+00 7.531310915946960449e-01
0.000000000000000000e+00 -6.883999824523925781e+00
0.000000000000000000e+00 4.557260036468505859e+00
2.000000029802322388e-01 -2.274353027343750000e+00
0.000000000000000000e+00 -3.051031589508056641e+00
-1.000000000000000000e+00 5.144488334655761719e+00
-2.400000095367431641e+00 -2.433044463396072388e-01
8.000000119209289551e-01 -3.580917358398437500e+00
4.000000059604644775e-01 -2.444695949554443359e+00
2.000000029802322388e-01 2.819940090179443359e+00
-2.000000029802322388e-01 -4.410552978515625000e+00
-6.000000238418579102e-01 2.938363552093505859e+00
-8.000000119209289551e-01 1.292907714843750000e+00
8.000000119209289551e-01 -2.461389064788818359e+00
2.200000047683715820e+00 2.314758300781250000e-02
-1.799999952316284180e+00 3.712615966796875000e-01
-2.799999952316284180e+00 7.790832519531250000e-01
-2.599999904632568359e+00 -1.706451475620269775e-01
0.000000000000000000e+00 -2.127636671066284180e+00
2.000000029802322388e-01 -3.396078586578369141e+00
8.000000119209289551e-01 -1.908712744712829590e+00
8.000000119209289551e-01 -1.547937035560607910e+00
-8.000000119209289551e-01 1.466540575027465820e+00
-6.000000238418579102e-01 -3.450012207031250000e+00
-2.000000029802322388e-01 -2.447589159011840820e+00
0.000000000000000000e+00 -2.688989162445068359e+00
3.599999904632568359e+00 4.076385498046875000e-01
6.000000238418579102e-01 5.975567817687988281e+00
6.000000238418579102e-01 -2.798239231109619141e+00
-3.200000047683715820e+00 -5.123382806777954102e-01
0.000000000000000000e+00 -6.377820014953613281e+00
3.200000047683715820e+00 3.128539919853210449e-01
-2.000000029802322388e-01 2.601327419281005859e+00
-6.000000238418579102e-01 3.770916700363159180e+00
-2.000000029802322388e-01 3.569479465484619141e+00
2.000000029802322388e-01 -1.918640136718750000e+00
2.000000029802322388e-01 -2.054919481277465820e+00
6.000000238418579102e-01 -2.895287990570068359e+00
4.000000059604644775e-01 2.552233934402465820e+00
2.000000029802322388e-01 -1.909399390220642090e+00
4.000000059604644775e-01 -4.245129585266113281e+00
2.000000029802322388e-01 2.633126735687255859e+00
1.000000000000000000e+00 -2.126821994781494141e+00
-3.799999952316284180e+00 -8.387359380722045898e-01
4.000000059604644775e-01 -2.404522657394409180e+00
8.000000119209289551e-01 -3.047683715820312500e+00
-2.400000095367431641e+00 1.667602509260177612e-01
-2.799999952316284180e+00 -7.433410882949829102e-01
-3.000000000000000000e+00 -7.189270257949829102e-01
-2.799999952316284180e+00 -9.799804538488388062e-02
1.999984681606292725e-01 -3.891090393066406250e+00
8.000000119209289551e-01 -2.153858900070190430e+00
2.400000095367431641e+00 -3.159240782260894775e-01
2.200000047683715820e+00 -9.114074520766735077e-03
2.000000000000000000e+00 -5.828857421875000000e-03
2.000000029802322388e-01 2.777914524078369141e+00
1.600000023841857910e+00 -6.074523925781250000e-01
2.000000000000000000e+00 -9.292114377021789551e-01
-2.000000029802322388e-01 1.870944261550903320e+00
-4.000000059604644775e-01 1.958047509193420410e+00
2.200000047683715820e+00 -5.694854855537414551e-01
8.000000119209289551e-01 -2.836358547210693359e+00
4.000000059604644775e-01 3.075372219085693359e+00
0.000000000000000000e+00 -2.244329929351806641e+00
6.000000238418579102e-01 -1.942449927330017090e+00
0.000000000000000000e+00 2.712124586105346680e+00
-1.200001478195190430e+00 9.270706176757812500e-01
1.600000023841857910e+00 -6.012344360351562500e-01
2.000000029802322388e-01 -2.153027296066284180e+00
-2.400000095367431641e+00 9.229095578193664551e-01
-2.000000000000000000e+00 5.087707638740539551e-01
2.000000029802322388e-01 -2.230941772460937500e+00
2.200001478195190430e+00 7.425689697265625000e-02
2.599999904632568359e+00 4.649200439453125000e-01
-8.000000119209289551e-01 1.317997694015502930e+00
-8.000000119209289551e-01 3.300506591796875000e+00
-1.000000000000000000e+00 2.777535915374755859e+00
6.000000238418579102e-01 -1.807855248451232910e+00
1.000000000000000000e+00 -1.307553052902221680e+00
2.599999904632568359e+00 -5.030654668807983398e-01
8.000000119209289551e-01 -1.266038537025451660e+00
-4.000000059604644775e-01 3.087100267410278320e+00
1.000000000000000000e+00 -1.153982520103454590e+00
2.599999904632568359e+00 -4.278472959995269775e-01
4.000000059604644775e-01 3.031558275222778320e+00
-1.000000000000000000e+00 3.901464939117431641e+00
-8.000000119209289551e-01 3.171112060546875000e+00
-8.000000119209289551e-01 -2.924963474273681641e+00
4.000000059604644775e-01 -3.264862060546875000e+00
2.400000095367431641e+00 -5.234161615371704102e-01
1.799999952316284180e+00 -8.565704226493835449e-01
-4.000000059604644775e-01 2.773171901702880859e+00
8.000000119209289551e-01 3.244525194168090820e+00
-2.000000029802322388e-01 -2.356149196624755859e+00
-2.000000029802322388e-01 -3.113195896148681641e+00
-2.000000029802322388e-01 1.814721703529357910e+00
-3.599999904632568359e+00 -7.341949343681335449e-01
-8.000000119209289551e-01 -5.243449211120605469e+00
3.200000047683715820e+00 1.988128721714019775e-01
-1.000000000000000000e+00 1.080178856849670410e+00
2.000000029802322388e-01 5.080542087554931641e+00
-2.000000029802322388e-01 -3.322921752929687500e+00
2.000000029802322388e-01 2.279196262359619141e+00
4.000000059604644775e-01 -2.370413303375244141e+00
0.000000000000000000e+00 2.086523532867431641e+00
0.000000000000000000e+00 2.032974243164062500e+00
-3.799999952316284180e+00 5.493408441543579102e-01
-3.200000047683715820e+00 9.239929318428039551e-01
1.000000000000000000e+00 -7.249661445617675781e+00
-2.000000029802322388e-01 1.952969312667846680e+00
-2.000000029802322388e-01 1.801681518554687500e+00
-2.000000029802322388e-01 2.290557861328125000e+00
2.000000029802322388e-01 -2.370620727539062500e+00
-1.399999976158142090e+00 8.609710931777954102e-01
-1.000000000000000000e+00 1.243801832199096680e+00
0.000000000000000000e+00 -3.242626905441284180e+00
-4.000000059604644775e-01 -2.780471801757812500e+00
-2.400000095367431641e+00 5.132018923759460449e-01
-2.000000029802322388e-01 -2.237503051757812500e+00
-4.000000059604644775e-01 -2.896545410156250000e+00
-1.000000000000000000e+00 1.863729834556579590e+00
1.799999952316284180e+00 -6.872497797012329102e-01
3.400001525878906250e+00 -6.612976193428039551e-01
4.000000000000000000e+00 -6.977127194404602051e-01
3.799999952316284180e+00 -1.288604736328125000e-02
1.799999952316284180e+00 -2.606262266635894775e-01
-2.000000029802322388e-01 3.740510463714599609e+00
-2.000000029802322388e-01 4.166935920715332031e+00
2.000000029802322388e-01 -2.807122707366943359e+00
-2.000000029802322388e-01 1.866448998451232910e+00
-1.200000047683715820e+00 9.307495355606079102e-01
8.000000119209289551e-01 -1.801327466964721680e+00
4.000000059604644775e-01 -1.619430541992187500e+00
2.799999952316284180e+00 6.113098263740539551e-01
1.000000000000000000e+00 -1.723724365234375000e+00
1.000000000000000000e+00 -1.115454077720642090e+00
8.000000119209289551e-01 -1.497485399246215820e+00
4.000000059604644775e-01 2.938088893890380859e+00
4.000000000000000000e+00 -9.412078857421875000e-01
2.799999952316284180e+00 1.852752715349197388e-01
2.000000029802322388e-01 5.565152168273925781e+00
4.000000059604644775e-01 4.217745780944824219e+00
2.200000047683715820e+00 -2.108154259622097015e-02
-6.000000238418579102e-01 -3.006982326507568359e+00
-4.000000059604644775e-01 3.551312208175659180e+00
-4.000000059604644775e-01 2.037872314453125000e+00
-2.000000029802322388e-01 -3.622271776199340820e+00
-2.799999952316284180e+00 2.294464111328125000e-01
-8.000000119209289551e-01 1.989501953125000000e+00
-2.000000029802322388e-01 -2.248111009597778320e+00
8.000000119209289551e-01 -4.929495334625244141e+00
-4.000000059604644775e-01 3.092608690261840820e+00
8.000000119209289551e-01 -1.219689965248107910e+00
6.000000238418579102e-01 2.719866991043090820e+00
1.000000000000000000e+00 -1.329296827316284180e+00
2.599999904632568359e+00 -5.856323055922985077e-03
-1.000000000000000000e+00 1.082754492759704590e+00
-4.000000059604644775e-01 2.772644042968750000e+00
-1.000000000000000000e+00 2.801077365875244141e+00
-2.000000029802322388e-01 -4.445434570312500000e+00
-8.000000119209289551e-01 1.519073486328125000e+00
4.000000059604644775e-01 -2.742590427398681641e+00
-8.000000119209289551e-01 2.204266309738159180e+00
-6.000000238418579102e-01 1.845126390457153320e+00
-2.799999952316284180e+00 -2.769012451171875000e-01
-2.000000029802322388e-01 -3.691268920898437500e+00
-2.000015228986740112e-01 2.600314378738403320e+00
1.799999952316284180e+00 -6.688202023506164551e-01
-8.000000119209289551e-01 1.260412573814392090e+00
-8.000000119209289551e-01 2.556931972503662109e+00
1.399999976158142090e+00 -9.481277465820312500e-01
3.599999904632568359e+00 7.759765386581420898e-01
3.000000000000000000e+00 5.312225222587585449e-01
6.000000238418579102e-01 2.909381151199340820e+00
-2.599999904632568359e+00 -4.692230224609375000e-01
-6.000000238418579102e-01 -3.597833156585693359e+00
-2.000000029802322388e-01 -2.296929836273193359e+00
1.399999976158142090e+00 -7.160339355468750000e-01
-1.399999976158142090e+00 7.222412228584289551e-01
-4.000000059604644775e-01 3.050799608230590820e+00
1.799999952316284180e+00 -9.034942388534545898e-01
4.000000000000000000e+00 6.305664181709289551e-01
3.400000095367431641e+00 -4.649017453193664551e-01
1.799999952316284180e+00 -2.724029421806335449e-01
2.000000029802322388e-01 -2.492547512054443359e+00
0.000000000000000000e+00 -5.011675834655761719e+00
0.000000000000000000e+00 2.120254516601562500e+00
-1.799999952316284180e+00 4.909790158271789551e-01
-3.799999952316284180e+00 -3.615051209926605225e-01
-4.000000059604644775e-01 -4.833306789398193359e+00
0.000000000000000000e+00 -2.482415676116943359e+00
-1.600000023841857910e+00 4.696563780307769775e-01
6.000000238418579102e-01 -2.119421482086181641e+00
-6.000000238418579102e-01 2.197796583175659180e+00
1.799999952316284180e+00 -2.056503295898437500e-01
3.000000000000000000e+00 -1.562194805592298508e-02
3.600001573562622070e+00 -1.555221527814865112e-01
3.200000047683715820e+00 9.112045168876647949e-01
0.000000000000000000e+00 3.724047899246215820e+00
-2.000000029802322388e-01 3.552352905273437500e+00
-2.000000029802322388e-01 2.804586887359619141e+00
-8.000000119209289551e-01 2.295529127120971680e+00
-2.000000029802322388e-01 -2.391296386718750000e+00
-4.000000059604644775e-01 3.717132568359375000e+00
-2.799999952316284180e+00 -6.308959722518920898e-01
8.000000119209289551e-01 -3.514038085937500000e+00
-2.000000029802322388e-01 5.193554878234863281e+00
-4.000000059604644775e-01 6.511843681335449219e+00
-2.000000000000000000e+00 2.031494081020355225e-01
-8.000000119209289551e-01 4.814935207366943359e+00
2.000000029802322388e-01 -2.424630641937255859e+00
-2.599999904632568359e+00 5.482147336006164551e-01
-2.000000029802322388e-01 -2.895848035812377930e+00
-4.000000059604644775e-01 3.560168504714965820e+00
4.000000059604644775e-01 -1.910319566726684570e+00
2.200000047683715820e+00 -9.423370361328125000e-01
-7.999984622001647949e-01 2.781489610671997070e+00
-6.000000238418579102e-01 -3.662138462066650391e+00
1.599998474121093750e+00 -7.467086911201477051e-01
-3.000000000000000000e+00 -8.222152590751647949e-01
-2.200000047683715820e+00 -1.616790741682052612e-01
1.799999952316284180e+00 -4.469863772392272949e-01
2.000000029802322388e-01 -4.294711112976074219e+00
-9.999984502792358398e-01 2.503924608230590820e+00
2.600001573562622070e+00 -7.540435791015625000e-01
-4.000000059604644775e-01 3.234872341156005859e+00
2.200000047683715820e+00 -4.091216921806335449e-01
-4.000000059604644775e-01 8.038473129272460938e+00
4.000000059604644775e-01 -7.033148288726806641e+00
1.000000000000000000e+00 -2.791497707366943359e+00
-9.199999809265136719e+00 -3.307495117187500000e-01
-2.000000029802322388e-01 3.490887403488159180e+00
-6.000000238418579102e-01 -3.752655029296875000e+00
-2.000000029802322388e-01 1.868023633956909180e+00
-2.000000029802322388e-01 -7.323272705078125000e+00
-1.000000000000000000e+00 2.460702419281005859e+00
-8.000000119209289551e-01 1.734054565429687500e+00
6.000000238418579102e-01 -1.893936157226562500e+00
1.799999952316284180e+00 -9.902954101562500000e-01
-3.200000047683715820e+00 1.259765587747097015e-02
-2.599999904632568359e+00 -8.765868842601776123e-02
-7.800000190734863281e+00 -5.798095464706420898e-01
-8.000000119209289551e-01 6.674267768859863281e+00
-4.000000059604644775e-01 -6.433453559875488281e+00
-6.000000238418579102e-01 -1.046574687957763672e+01
-1.000000000000000000e+00 5.408111572265625000e+00
8.000000119209289551e-01 -1.402063012123107910e+00
0.000000000000000000e+00 2.003695726394653320e+00
3.399998426437377930e+00 1.022644061595201492e-02
4.199999809265136719e+00 6.522552371025085449e-01
3.800001621246337891e+00 -1.988632231950759888e-01
0.000000000000000000e+00 2.655322313308715820e+00
2.599999904632568359e+00 -3.085846006870269775e-01
8.000000119209289551e-01 4.223652839660644531e+00
2.000000029802322388e-01 -1.902926683425903320e+00
6.000000238418579102e-01 -1.720309495925903320e+00
-2.000000029802322388e-01 2.088598728179931641e+00
-6.000000238418579102e-01 2.207226514816284180e+00
-4.000000059604644775e-01 2.902273654937744141e+00
2.599999904632568359e+00 -2.121002227067947388e-01
2.400000095367431641e+00 1.206695586442947388e-01
6.000000238418579102e-01 2.974295139312744141e+00
4.000000059604644775e-01 2.593640089035034180e+00
0.000000000000000000e+00 3.853332519531250000e+00
-2.200000047683715820e+00 9.498779177665710449e-01
-3.000000000000000000e+00 -9.520721435546875000e-01
8.000000119209289551e-01 -4.785378932952880859e+00
-8.000000119209289551e-01 1.725393652915954590e+00
-1.000000000000000000e+00 2.310241699218750000e+00
-4.000000059604644775e-01 2.087490797042846680e+00
-4.000000059604644775e-01 -3.749938964843750000e+00
0.000000000000000000e+00 2.589025974273681641e+00
-2.000000029802322388e-01 2.373364210128784180e+00
-7.999984622001647949e-01 2.182025194168090820e+00
0.000000000000000000e+00 -2.276963710784912109e+00
6.000000238418579102e-01 -1.672105431556701660e+00
2.000001430511474609e+00 -9.318557977676391602e-01
-2.000000029802322388e-01 2.143893480300903320e+00
-2.000000029802322388e-01 2.711441040039062500e+00
0.000000000000000000e+00 -2.924575805664062500e+00
2.599999904632568359e+00 -3.077011108398437500e-01
1.600000023841857910e+00 -5.339782834053039551e-01
6.000000238418579102e-01 3.660188198089599609e+00
-6.000000238418579102e-01 2.648039340972900391e+00
3.000001430511474609e+00 -7.643417119979858398e-01
1.000000000000000000e+00 -1.310200452804565430e+00
-2.000000029802322388e-01 3.388674974441528320e+00
6.000000238418579102e-01 2.907531738281250000e+00
2.200000047683715820e+00 -4.142761230468750000e-02
-6.000000238418579102e-01 1.990274071693420410e+00
-8.000000119209289551e-01 3.115689039230346680e+00
-2.000000029802322388e-01 2.193563938140869141e+00
-2.000000029802322388e-01 -3.879830837249755859e+00
2.000000029802322388e-01 -2.447332859039306641e+00
-2.599999904632568359e+00 -4.615387022495269775e-01
0.000000000000000000e+00 -3.039215087890625000e+00
-4.000000059604644775e-01 -2.436822414398193359e+00
5.800000190734863281e+00 3.529083132743835449e-01
0.000000000000000000e+00 2.050424098968505859e+00
-4.000000059604644775e-01 7.925589084625244141e+00
-2.000000029802322388e-01 -3.065420627593994141e+00
-8.000000119209289551e-01 1.559082031250000000e+00
2.000000000000000000e+00 -4.423553347587585449e-01
5.599999904632568359e+00 -1.425689756870269775e-01
-4.000000059604644775e-01 3.638397216796875000e+00
-2.000000029802322388e-01 4.339691162109375000e+00
2.000000029802322388e-01 -4.480361938476562500e+00
0.000000000000000000e+00 3.219631910324096680e+00
0.000000000000000000e+00 -2.607510328292846680e+00
5.199999809265136719e+00 2.360015809535980225e-01
3.200000047683715820e+00 -5.837799310684204102e-01
2.000000029802322388e-01 7.484329223632812500e+00
1.000000000000000000e+00 -2.288833618164062500e+00
8.000000119209289551e-01 -2.243414402008056641e+00
0.000000000000000000e+00 -2.211703538894653320e+00
-2.000000029802322388e-01 -2.547595262527465820e+00
-3.200000047683715820e+00 -8.641891479492187500e-01
1.000000000000000000e+00 -3.426232814788818359e+00
8.000000119209289551e-01 -1.519590735435485840e+00
2.000000029802322388e-01 2.457228183746337891e+00
2.000000029802322388e-01 2.227960109710693359e+00
1.600000023841857910e+00 -7.304931879043579102e-01
2.000000029802322388e-01 -2.471939086914062500e+00
1.000000000000000000e+00 -1.305996656417846680e+00
-4.000000059604644775e-01 1.906292676925659180e+00
6.000000238418579102e-01 4.400296211242675781e+00
-4.000000059604644775e-01 -3.838104248046875000e+00
-4.000015258789062500e-01 -2.958398342132568359e+00
-5.999984741210937500e-01 4.204451084136962891e+00
-1.000000000000000000e+00 1.836251854896545410e+00
2.600001573562622070e+00 -8.830383419990539551e-01
2.400000095367431641e+00 -4.671295285224914551e-01
1.399999976158142090e+00 -8.228942751884460449e-01
6.000000238418579102e-01 2.678164720535278320e+00
2.000000029802322388e-01 2.281164646148681641e+00
-4.000000059604644775e-01 2.025048732757568359e+00
-6.000000238418579102e-01 1.915957689285278320e+00
-4.000000059604644775e-01 4.111181735992431641e+00
6.000000238418579102e-01 -3.195492506027221680e+00
-1.000000000000000000e+00 3.341946363449096680e+00
1.000000000000000000e+00 -4.732256889343261719e+00
-2.799999952316284180e+00 -3.653747439384460449e-01
-2.200000047683715820e+00 2.702972292900085449e-01
-8.000000119209289551e-01 3.808822631835937500e+00
8.000000119209289551e-01 -2.422512769699096680e+00
0.000000000000000000e+00 2.073729038238525391e+00
1.799999952316284180e+00 -5.866058468818664551e-01
8.000000119209289551e-01 2.990347385406494141e+00
8.000000119209289551e-01 4.191164970397949219e+00
-3.599999904632568359e+00 -2.524658143520355225e-01
-4.199999809265136719e+00 8.524932861328125000e-01
-8.199998855590820312e+00 5.867126584053039551e-01
-3.000000000000000000e+00 -2.701812684535980225e-01
8.000000119209289551e-01 -2.927426099777221680e+00
8.000000119209289551e-01 -2.845278978347778320e+00
2.400000095367431641e+00 -8.612853884696960449e-01
2.000000029802322388e-01 2.442803859710693359e+00
-4.000000059604644775e-01 3.188323974609375000e+00
-6.000000238418579102e-01 1.416183471679687500e+00
-8.000000119209289551e-01 -3.350915431976318359e+00
8.000000119209289551e-01 -1.395410180091857910e+00
1.399999976158142090e+00 -6.759948730468750000e-01
1.799999952316284180e+00 -8.997314572334289551e-01
1.799999952316284180e+00 -3.458740115165710449e-01
5.199999809265136719e+00 7.795105129480361938e-02
-8.000000119209289551e-01 1.729559302330017090e+00
-6.000000238418579102e-01 -2.617474317550659180e+00
-5.999984741210937500e-01 -3.320593357086181641e+00
-4.199999809265136719e+00 -1.339126527309417725e-01
2.399998426437377930e+00 2.778305113315582275e-01
3.400001525878906250e+00 -1.476867645978927612e-01
-5.999984741210937500e-01 -3.346806287765502930e+00
4.000000059604644775e-01 3.003071546554565430e+00
2.400000095367431641e+00 -8.636673092842102051e-01
6.199998378753662109e+00 -1.794891431927680969e-02
6.000000238418579102e-01 5.160408020019531250e+00
-6.000000238418579102e-01 1.800933837890625000e+00
-8.000000119209289551e-01 2.387683153152465820e+00
-6.000000238418579102e-01 3.278564453125000000e+00
3.400000095367431641e+00 5.579040646553039551e-01
2.000000000000000000e+00 -3.990325927734375000e-01
8.000000119209289551e-01 -1.405979871749877930e+00
4.199999809265136719e+00 -5.995788574218750000e-01
4.000000059604644775e-01 2.669230699539184570e+00
-2.000000029802322388e-01 2.143405199050903320e+00
-1.000000000000000000e+00 4.098950386047363281e+00
-2.000000029802322388e-01 -2.865509033203125000e+00
-2.000000029802322388e-01 -2.537957668304443359e+00
-1.200001478195190430e+00 8.530303835868835449e-01
-8.000015020370483398e-01 2.812857151031494141e+00
-5.999984741210937500e-01 -2.970225572586059570e+00
1.599998474121093750e+00 -4.488525390625000000e-01
-2.000000029802322388e-01 3.196484327316284180e+00
-2.000000029802322388e-01 3.796108961105346680e+00
-2.000000029802322388e-01 4.586273193359375000e+00
3.799999952316284180e+00 -8.205490112304687500e-01
-3.399998426437377930e+00 -4.572815001010894775e-01
-2.000000029802322388e-01 2.003285169601440430e+00
4.000000059604644775e-01 3.217178344726562500e+00
0.000000000000000000e+00 3.698455810546875000e+00
0.000000000000000000e+00 -3.817437648773193359e+00
-8.000000119209289551e-01 2.007678270339965820e+00
-8.000000119209289551e-01 1.589920043945312500e+00
8.000000119209289551e-01 -1.850344896316528320e+00
2.000000029802322388e-01 -1.855657935142517090e+00
-1.399999976158142090e+00 8.762390017509460449e-01
-8.000000119209289551e-01 2.226776123046875000e+00
4.000000059604644775e-01 -2.272195339202880859e+00
-1.000000000000000000e+00 1.450729370117187500e+00
2.000000029802322388e-01 -2.702049255371093750e+00
8.000000119209289551e-01 -1.740463256835937500e+00
-6.000000238418579102e-01 2.894906520843505859e+00
6.000000238418579102e-01 -4.217422485351562500e+00
2.000000029802322388e-01 3.445416212081909180e+00
-2.000000029802322388e-01 -2.861804246902465820e+00
1.800001502037048340e+00 -2.491989135742187500e-01
1.200000047683715820e+00 -8.265121579170227051e-01
3.000000000000000000e+00 5.721817016601562500e-01
-4.000000059604644775e-01 3.516510009765625000e+00
-6.000000238418579102e-01 1.453805565834045410e+00
6.000000238418579102e-01 3.006359815597534180e+00
-2.400000095367431641e+00 -2.898589968681335449e-01
-3.400000095367431641e+00 5.763427615165710449e-01
-8.000000119209289551e-01 -3.197659254074096680e+00
8.000000119209289551e-01 -3.194625854492187500e+00
8.000000119209289551e-01 -2.259194850921630859e+00
0.000000000000000000e+00 -2.085585117340087891e+00
4.000000059604644775e-01 -1.759159803390502930e+00
9.999984502792358398e-01 5.326521396636962891e+00
-1.999984681606292725e-01 -4.064129829406738281e+00
-5.999984741210937500e-01 3.211578369140625000e+00
-1.000000000000000000e+00 1.538070678710937500e+00
8.000015020370483398e-01 -1.211224317550659180e+00
9.999984502792358398e-01 -1.580139160156250000e+00
2.400000095367431641e+00 -2.755004763603210449e-01
2.000000029802322388e-01 3.529397487640380859e+00
-4.000000059604644775e-01 -3.344949245452880859e+00
-1.000000000000000000e+00 2.556109666824340820e+00
-4.000000059604644775e-01 -2.961437940597534180e+00
0.000000000000000000e+00 -2.472293138504028320e+00
-8.000000119209289551e-01 1.306957960128784180e+00
2.000000029802322388e-01 -1.967721581459045410e+00
-2.000000029802322388e-01 2.374057054519653320e+00
-4.000000059604644775e-01 2.153997898101806641e+00
2.000000029802322388e-01 2.935250759124755859e+00
-2.000000029802322388e-01 -2.482077121734619141e+00
1.799999952316284180e+00 -6.063079833984375000e-01
3.399998426437377930e+00 -5.724029615521430969e-02
3.599999904632568359e+00 -9.449599981307983398e-01
1.799999952316284180e+00 -2.684051394462585449e-01
2.000000029802322388e-01 2.729690551757812500e+00
-2.000000029802322388e-01 3.637622117996215820e+00
-4.000000059604644775e-01 3.678799390792846680e+00
-6.000000238418579102e-01 4.465222358703613281e+00
2.000000029802322388e-01 2.639755249023437500e+00
6.000015139579772949e-01 3.566638231277465820e+00
8.000000119209289551e-01 -1.338931322097778320e+00
-4.000015258789062500e-01 1.874360680580139160e+00
-8.000000119209289551e-01 1.480043053627014160e+00
-8.000000119209289551e-01 -3.551270961761474609e+00
1.600000023841857910e+00 -4.617858827114105225e-01
6.000000238418579102e-01 -1.568035840988159180e+00
-4.000000059604644775e-01 2.613445997238159180e+00
-2.000000029802322388e-01 2.147018432617187500e+00
3.999984860420227051e-01 5.301981925964355469e+00
1.000000000000000000e+00 -2.873858690261840820e+00
8.000000119209289551e-01 -1.392028808593750000e+00
4.000000059604644775e-01 -1.606211900711059570e+00
-2.000000029802322388e-01 2.452810764312744141e+00
-2.000000029802322388e-01 2.310601711273193359e+00
3.800001621246337891e+00 -6.261291503906250000e-01
3.000000000000000000e+00 2.585662901401519775e-01
8.000000119209289551e-01 5.024679660797119141e+00
8.000000119209289551e-01 -2.316586256027221680e+00
-8.000000119209289551e-01 2.055984497070312500e+00
-2.000000029802322388e-01 -2.714930772781372070e+00
-2.000000029802322388e-01 -2.525268554687500000e+00
2.000000029802322388e-01 -2.179800510406494141e+00
2.000000000000000000e+00 -7.582473754882812500e-01
2.599999904632568359e+00 6.983947753906250000e-02
0.000000000000000000e+00 2.968711853027343750e+00
4.000000059604644775e-01 2.599597215652465820e+00
4.000000059604644775e-01 -2.133358716964721680e+00
4.000000059604644775e-01 3.280419826507568359e+00
8.000000119209289551e-01 3.716229200363159180e+00
8.000000119209289551e-01 -2.227264404296875000e+00
-4.000000059604644775e-01 2.963037014007568359e+00
1.000000000000000000e+00 -1.064022779464721680e+00
0.000000000000000000e+00 2.098477125167846680e+00
1.799999952316284180e+00 -4.285034239292144775e-01
2.000000029802322388e-01 -2.437719821929931641e+00
6.000000238418579102e-01 3.053292751312255859e+00
1.000000000000000000e+00 -3.250421047210693359e+00
-2.000000029802322388e-01 2.504388332366943359e+00
-4.000000059604644775e-01 1.700842261314392090e+00
-4.000000059604644775e-01 -3.207745313644409180e+00
0.000000000000000000e+00 -2.016610622406005859e+00
-4.000000059604644775e-01 1.824569702148437500e+00
1.600000023841857910e+00 -4.096679687500000000e-01
-1.000000000000000000e+00 2.293252468109130859e+00
-8.000000119209289551e-01 2.239761352539062500e+00
0.000000000000000000e+00 3.614395141601562500e+00
8.000000119209289551e-01 -2.246075391769409180e+00
-4.000000059604644775e-01 -3.382861375808715820e+00
-3.999984860420227051e-01 -3.336450099945068359e+00
-4.000000059604644775e-01 1.887274146080017090e+00
8.000000119209289551e-01 -1.341421484947204590e+00
1.999984681606292725e-01 2.636802673339843750e+00
-8.000000119209289551e-01 -2.857489109039306641e+00
-8.000000119209289551e-01 2.981445312500000000e+00
6.000000238418579102e-01 -2.454837083816528320e+00
6.000000238418579102e-01 -1.596917748451232910e+00
8.000000119209289551e-01 -4.549984931945800781e+00
1.000000000000000000e+00 -1.808019995689392090e+00
6.000000238418579102e-01 -2.581622362136840820e+00
-3.999998569488525391e+00 -9.684753417968750000e-01
-4.000015258789062500e-01 -4.924993991851806641e+00
-2.000000029802322388e-01 2.753573656082153320e+00
-2.000000029802322388e-01 2.092395067214965820e+00
-4.000000059604644775e-01 -4.083004951477050781e+00
3.799999952316284180e+00 -2.478973418474197388e-01
0.000000000000000000e+00 5.220952033996582031e+00
1.000000000000000000e+00 -1.686358690261840820e+00
2.000000029802322388e-01 2.337600708007812500e+00
0.000000000000000000e+00 -2.536370754241943359e+00
-8.000000119209289551e-01 2.379312038421630859e+00
-1.000000000000000000e+00 1.513540625572204590e+00
-2.000000029802322388e-01 3.065371751785278320e+00
1.799999952316284180e+00 -7.268432378768920898e-01
1.200000047683715820e+00 -8.293334841728210449e-01
-2.000015228986740112e-01 2.232327222824096680e+00
2.000000000000000000e+00 -7.418792843818664551e-01
1.399999976158142090e+00 -9.595840573310852051e-01
0.000000000000000000e+00 3.067224025726318359e+00
-6.000000238418579102e-01 2.039938449859619141e+00
-2.000000029802322388e-01 1.953161597251892090e+00
0.000000000000000000e+00 2.584007263183593750e+00
8.000015020370483398e-01 7.069354057312011719e+00
-2.200000047683715820e+00 3.267974853515625000e-01
2.599999904632568359e+00 2.478546202182769775e-01
-2.200000047683715820e+00 3.880462646484375000e-01
0.000000000000000000e+00 -2.793869018554687500e+00
2.000000029802322388e-01 -1.880734205245971680e+00
2.000000029802322388e-01 -2.068707227706909180e+00
-1.000000000000000000e+00 1.040289282798767090e+00
-6.000000238418579102e-01 -4.326873779296875000e+00
1.000000000000000000e+00 -2.062985181808471680e+00
-2.000000029802322388e-01 3.505560398101806641e+00
-2.000000029802322388e-01 -2.943627834320068359e+00
0.000000000000000000e+00 -3.025851488113403320e+00
-4.000000059604644775e-01 1.950994849205017090e+00
2.000000029802322388e-01 -2.911309719085693359e+00
2.000000029802322388e-01 -1.803295850753784180e+00
0.000000000000000000e+00 -2.095587253570556641e+00
-8.000000119209289551e-01 2.893176317214965820e+00
-2.000000029802322388e-01 3.357070922851562500e+00
4.000000059604644775e-01 -2.578942775726318359e+00
4.000000059604644775e-01 -1.611776709556579590e+00
1.000000000000000000e+00 -2.603326320648193359e+00
0.000000000000000000e+00 -3.087457180023193359e+00
-4.000000059604644775e-01 2.529315233230590820e+00
8.000000119209289551e-01 -3.346133470535278320e+00
-6.000000238418579102e-01 1.548721313476562500e+00
-1.600000023841857910e+00 7.156555056571960449e-01
2.000000029802322388e-01 -2.636645555496215820e+00
2.000000029802322388e-01 -2.123643398284912109e+00
0.000000000000000000e+00 -2.454724073410034180e+00
2.000000029802322388e-01 2.601867675781250000e+00
-6.000000238418579102e-01 1.884481787681579590e+00
4.000015258789062500e-01 -1.984820604324340820e+00
1.799999952316284180e+00 -9.535064697265625000e-01
0.000000000000000000e+00 2.757531642913818359e+00
-8.000000119209289551e-01 1.456863403320312500e+00
-2.599999904632568359e+00 -2.047576904296875000e-01
7.999984622001647949e-01 -2.327008008956909180e+00
3.999984860420227051e-01 -1.601621985435485840e+00
2.000000029802322388e-01 -2.586581468582153320e+00
0.000000000000000000e+00 -2.016760349273681641e+00
2.000000029802322388e-01 5.720022678375244141e+00
0.000000000000000000e+00 -3.125656127929687500e+00
-8.000000119209289551e-01 1.821405053138732910e+00
2.000000029802322388e-01 -2.551171779632568359e+00
4.000000059604644775e-01 -1.692260742187500000e+00
-2.400000095367431641e+00 4.239105284214019775e-01
6.000015139579772949e-01 -2.013156175613403320e+00
1.999984681606292725e-01 -2.795710802078247070e+00
2.399998426437377930e+00 -3.005645871162414551e-01
2.000015228986740112e-01 4.740890502929687500e+00
3.999984860420227051e-01 -1.625383019447326660e+00
4.000000059604644775e-01 -3.782983303070068359e+00
2.000000029802322388e-01 -2.529232740402221680e+00
0.000000000000000000e+00 -2.438116550445556641e+00
2.200000047683715820e+00 -7.196136713027954102e-01
-2.000000000000000000e+00 6.192626953125000000e-01
-6.000000238418579102e-01 4.945596218109130859e+00
0.000000000000000000e+00 -3.620678663253784180e+00
1.399999976158142090e+00 -6.446593999862670898e-01
5.400000095367431641e+00 1.226654052734375000e-01
-6.000000238418579102e-01 4.663305759429931641e+00
-2.000000029802322388e-01 -2.700875759124755859e+00
-4.000000059604644775e-01 -3.753033399581909180e+00
-2.000000029802322388e-01 -2.673660278320312500e+00
8.000000119209289551e-01 3.552413940429687500e+00
-6.000000238418579102e-01 -3.238522291183471680e+00
-2.000000029802322388e-01 2.977005004882812500e+00
-1.000000000000000000e+00 1.517230272293090820e+00
-6.000000238418579102e-01 -2.926205396652221680e+00
0.000000000000000000e+00 2.324063062667846680e+00
4.000000059604644775e-01 -3.014331102371215820e+00
-2.000000029802322388e-01 -2.241088867187500000e+00
-6.000000238418579102e-01 1.486822485923767090e+00
-8.000000119209289551e-01 2.530731201171875000e+00
-2.000000029802322388e-01 -2.634298801422119141e+00
3.000000000000000000e+00 -1.470184326171875000e-01
-4.000000059604644775e-01 4.033438205718994141e+00
-6.000000238418579102e-01 3.797079563140869141e+00
-8.000000119209289551e-01 2.901422023773193359e+00
8.000000119209289551e-01 -1.416741967201232910e+00
1.000000000000000000e+00 -5.797943115234375000e+00
-1.799999952316284180e+00 6.233581304550170898e-01
1.000000000000000000e+00 -2.266961574554443359e+00
6.000000238418579102e-01 -1.877194166183471680e+00
-1.000000000000000000e+00 1.116650342941284180e+00
0.000000000000000000e+00 2.507775783538818359e+00
2.000000029802322388e-01 -4.792223930358886719e+00
0.000000000000000000e+00 -3.087563991546630859e+00
-6.000000238418579102e-01 -3.258431911468505859e+00
-5.199999809265136719e+00 1.018066406250000000e-01
2.000000000000000000e+00 -3.067046999931335449e-01
-2.000000029802322388e-01 3.189001560211181641e+00
-3.599999904632568359e+00 8.341339230537414551e-01
-3.200000047683715820e+00 -6.085327267646789551e-01
2.000000029802322388e-01 -3.305777072906494141e+00
2.000000029802322388e-01 -3.128698825836181641e+00
4.000000059604644775e-01 -2.721218824386596680e+00
9.999984502792358398e-01 -1.869045972824096680e+00
2.000001430511474609e+00 -8.736251592636108398e-01
-4.599999904632568359e+00 6.170043945312500000e-01
1.000000000000000000e+00 -2.158786058425903320e+00
-4.000000059604644775e-01 -7.240371704101562500e+00
-6.000000238418579102e-01 5.936712741851806641e+00
-6.000000238418579102e-01 1.629562377929687500e+00
-1.200000047683715820e+00 9.899597167968750000e-01
4.000000059604644775e-01 2.474731445312500000e+00
6.000000238418579102e-01 6.323034763336181641e+00
4.000000059604644775e-01 -4.321038722991943359e+00
4.000000059604644775e-01 3.504446506500244141e+00
4.000000059604644775e-01 -1.623748779296875000e+00
6.000000238418579102e-01 4.889971733093261719e+00
4.000000059604644775e-01 -5.432736396789550781e+00
6.000000238418579102e-01 4.885702610015869141e+00
3.400000095367431641e+00 -7.513427734375000000e-02
4.000000059604644775e-01 4.401175022125244141e+00
4.000000059604644775e-01 2.657513380050659180e+00
-4.000000059604644775e-01 1.716009497642517090e+00
2.000000029802322388e-01 -1.802569627761840820e+00
-6.000000238418579102e-01 1.741943359375000000e+00
-1.000000000000000000e+00 1.228430151939392090e+00
-1.200000047683715820e+00 9.744445681571960449e-01
-6.000000238418579102e-01 2.772900342941284180e+00
-2.000000029802322388e-01 -2.706488132476806641e+00
2.000000000000000000e+00 -9.497741460800170898e-01
8.000000119209289551e-01 -2.169235229492187500e+00
-6.000000238418579102e-01 -8.267965316772460938e+00
-1.000000000000000000e+00 3.943099975585937500e+00
-6.000000238418579102e-01 2.019107103347778320e+00
-2.799999952316284180e+00 -2.381591871380805969e-02
-1.600000023841857910e+00 4.551300108432769775e-01
6.000000238418579102e-01 -2.634991407394409180e+00
4.000000059604644775e-01 -2.393969774246215820e+00
-4.000000059604644775e-01 -6.748840332031250000e+00
-1.000000000000000000e+00 2.555636644363403320e+00
-2.000000029802322388e-01 2.486291408538818359e+00
-4.000000059604644775e-01 -2.737376451492309570e+00
-8.000000119209289551e-01 3.660565137863159180e+00
-8.000000119209289551e-01 1.902067542076110840e+00
9.999984502792358398e-01 -2.514888048171997070e+00
-2.000000029802322388e-01 2.867233276367187500e+00
6.000000238418579102e-01 -2.491032361984252930e+00
-8.000000119209289551e-01 4.596121311187744141e+00
-8.000000119209289551e-01 1.850585937500000000e+00
-6.000000238418579102e-01 1.704281568527221680e+00
-8.000000119209289551e-01 -3.006501674652099609e+00
1.399999976158142090e+00 -7.914184331893920898e-01
2.200000047683715820e+00 -6.538711786270141602e-01
3.200001478195190430e+00 -9.362396001815795898e-01
8.000000119209289551e-01 4.365103244781494141e+00
3.000000000000000000e+00 9.492950439453125000e-01
-4.000000059604644775e-01 -2.431091308593750000e+00
6.000000238418579102e-01 -3.871253967285156250e+00
-1.999984681606292725e-01 4.235821723937988281e+00
-8.000000119209289551e-01 4.042212009429931641e+00
6.000015139579772949e-01 3.184670925140380859e+00
4.000000059604644775e-01 -3.629437208175659180e+00
4.000000059604644775e-01 -3.892224073410034180e+00
-4.000000059604644775e-01 -2.464288234710693359e+00
-2.000000029802322388e-01 2.683450222015380859e+00
-4.000000059604644775e-01 1.603866577148437500e+00
-3.200000047683715820e+00 9.411315917968750000e-01
-6.000000238418579102e-01 -4.925494194030761719e+00
-6.000000238418579102e-01 3.047997951507568359e+00
-6.000000238418579102e-01 -4.562994480133056641e+00
4.000000059604644775e-01 -2.380285739898681641e+00
1.200000047683715820e+00 -8.296447992324829102e-01
-4.000000059604644775e-01 2.524029493331909180e+00
-4.800000190734863281e+00 2.926177978515625000e-01
-8.000000119209289551e-01 -2.933718919754028320e+00
-8.000000119209289551e-01 -3.066009521484375000e+00
0.000000000000000000e+00 -5.985857963562011719e+00
-2.000000029802322388e-01 -6.536013603210449219e+00
2.000000029802322388e-01 -2.116305589675903320e+00
0.000000000000000000e+00 3.411816358566284180e+00
-4.000000059604644775e-01 -2.536846876144409180e+00
6.000000238418579102e-01 3.376351833343505859e+00
-4.000000059604644775e-01 2.117928981781005859e+00
-2.000000029802322388e-01 -3.397464036941528320e+00
-2.000000029802322388e-01 -2.488473415374755859e+00
4.599999904632568359e+00 2.842285037040710449e-01
-1.000000000000000000e+00 7.243374824523925781e+00
-8.000000119209289551e-01 -3.295205593109130859e+00
-4.000000059604644775e-01 1.972796678543090820e+00
0.000000000000000000e+00 -3.141094923019409180e+00
2.000000029802322388e-01 -1.986392259597778320e+00
4.000000059604644775e-01 -2.612860202789306641e+00
4.000000059604644775e-01 -2.265849351882934570e+00
-4.000000059604644775e-01 1.756945848464965820e+00
-2.000000029802322388e-01 5.975411891937255859e+00
-2.000000029802322388e-01 -5.060958862304687500e+00
8.000000119209289551e-01 -1.941534399986267090e+00
1.000000000000000000e+00 -1.290600538253784180e+00
-4.000000059604644775e-01 2.646771192550659180e+00
6.000000238418579102e-01 3.555029392242431641e+00
-2.000000029802322388e-01 3.064743041992187500e+00
2.000000029802322388e-01 2.522735595703125000e+00
-8.000000119209289551e-01 3.626303195953369141e+00
0.000000000000000000e+00 2.868463039398193359e+00
1.600000023841857910e+00 -6.761016845703125000e-01
0.000000000000000000e+00 2.015765428543090820e+00
0.000000000000000000e+00 2.522521972656250000e+00
0.000000000000000000e+00 2.458932399749755859e+00
-2.000000029802322388e-01 -3.503536939620971680e+00
-1.200000047683715820e+00 9.552276730537414551e-01
-8.000000119209289551e-01 -3.350216627120971680e+00
6.000000238418579102e-01 -1.632028222084045410e+00
-4.000000059604644775e-01 5.892599582672119141e+00
-4.000000059604644775e-01 3.739895582199096680e+00
-4.000000059604644775e-01 -6.774645805358886719e+00
-4.000000059604644775e-01 7.881009101867675781e+00
1.000000000000000000e+00 -6.821200370788574219e+00
-2.000000029802322388e-01 -4.576785087585449219e+00
-2.000000029802322388e-01 5.435366630554199219e+00
2.000000029802322388e-01 -2.722897291183471680e+00
8.000000119209289551e-01 -2.509744167327880859e+00
1.799999952316284180e+00 -5.687042474746704102e-01
-1.000000000000000000e+00 1.582989454269409180e+00
0.000000000000000000e+00 -4.067526340484619141e+00
4.000000059604644775e-01 -2.658511400222778320e+00
-8.000000119209289551e-01 -3.754650831222534180e+00
-5.199998378753662109e+00 -7.201431393623352051e-01
9.999984502792358398e-01 -3.510653734207153320e+00
0.000000000000000000e+00 -3.367614746093750000e+00
6.000015139579772949e-01 -2.712496995925903320e+00
2.400000095367431641e+00 -7.936736941337585449e-01
1.999984681606292725e-01 -4.100253105163574219e+00
-8.000000119209289551e-01 5.756283760070800781e+00
-5.999984741210937500e-01 -3.606733798980712891e+00
-8.000015020370483398e-01 3.022377014160156250e+00
-2.000000029802322388e-01 1.818389892578125000e+00
1.000000000000000000e+00 -1.495245337486267090e+00
9.999984502792358398e-01 -3.007278442382812500e+00
-2.000000029802322388e-01 5.332964897155761719e+00
-4.000000059604644775e-01 2.001687526702880859e+00
-6.000000238418579102e-01 1.433969140052795410e+00
-8.000000119209289551e-01 2.661114454269409180e+00
-8.000000119209289551e-01 -3.564154148101806641e+00
-6.000000238418579102e-01 -2.879632472991943359e+00
-2.400000095367431641e+00 -1.965209990739822388e-01
-4.000000059604644775e-01 -4.530761718750000000e+00
8.000000119209289551e-01 -2.606518507003784180e+00
-4.000000059604644775e-01 1.799804687500000000e+00
-6.000000238418579102e-01 -4.444595336914062500e+00
-1.000000000000000000e+00 1.364715576171875000e+00
-1.000000000000000000e+00 1.219836473464965820e+00
-6.000000238418579102e-01 1.975601196289062500e+00
-2.599998474121093750e+00 2.983673214912414551e-01
0.000000000000000000e+00 3.684588670730590820e+00
-8.000000119209289551e-01 4.537637233734130859e+00
4.000000059604644775e-01 -3.897106885910034180e+00
-2.000000029802322388e-01 2.755651950836181641e+00
8.000000119209289551e-01 -5.075277805328369141e+00
8.000000119209289551e-01 4.390063285827636719e+00
2.000000029802322388e-01 -6.488995552062988281e+00
2.000000029802322388e-01 -2.812866210937500000e+00
-1.000000000000000000e+00 2.048245191574096680e+00
4.000000059604644775e-01 -2.663439989089965820e+00
6.000000238418579102e-01 -3.560961961746215820e+00
-2.000000029802322388e-01 1.987252831459045410e+00
-2.599999904632568359e+00 -5.301269292831420898e-01
0.000000000000000000e+00 -4.581985473632812500e+00
-2.000000029802322388e-01 -7.860137939453125000e+00
-1.000000000000000000e+00 1.023440599441528320e+00
2.599998474121093750e+00 -3.946762084960937500e-01
4.000000000000000000e+00 -1.823791563510894775e-01
3.799999952316284180e+00 -2.177490293979644775e-01
2.400002956390380859e+00 2.693023681640625000e-01
8.000000119209289551e-01 3.850134372711181641e+00
-2.000000029802322388e-01 2.208160400390625000e+00
1.000000000000000000e+00 -2.531823635101318359e+00
2.000015228986740112e-01 -2.030804395675659180e+00
8.000000119209289551e-01 -1.285293579101562500e+00
-1.799999952316284180e+00 7.497314214706420898e-01
1.000000000000000000e+00 -4.284515380859375000e+00
8.000000119209289551e-01 4.202423095703125000e+00
8.000000119209289551e-01 -3.509614467620849609e+00
8.000000119209289551e-01 -1.262005567550659180e+00
0.000000000000000000e+00 4.701690673828125000e+00
-2.000000029802322388e-01 -4.360955715179443359e+00
-4.000015258789062500e-01 -4.060098171234130859e+00
-4.000000059604644775e-01 2.172918796539306641e+00
-3.799999952316284180e+00 -7.506042718887329102e-01
0.000000000000000000e+00 -3.954827785491943359e+00
4.000000059604644775e-01 -2.830673217773437500e+00
-6.000000238418579102e-01 -5.423007011413574219e+00
-2.000000029802322388e-01 -3.976394653320312500e+00
-2.000000029802322388e-01 3.131631374359130859e+00
-4.000000059604644775e-01 6.424819946289062500e+00
-2.000000029802322388e-01 -3.096969604492187500e+00
-2.000015228986740112e-01 -2.936911106109619141e+00
-6.000000238418579102e-01 4.167757987976074219e+00
-6.000000238418579102e-01 6.018771171569824219e+00
-8.000015020370483398e-01 -4.722928047180175781e+00
-6.000000238418579102e-01 -2.657540798187255859e+00
-2.000000029802322388e-01 2.546020507812500000e+00
9.999984502792358398e-01 -1.110969543457031250e+00
4.000015258789062500e-01 -2.413127183914184570e+00
0.000000000000000000e+00 2.843222141265869141e+00
-2.000000029802322388e-01 3.072329759597778320e+00
4.000000059604644775e-01 -2.261860609054565430e+00
6.000000238418579102e-01 -1.479174852371215820e+00
0.000000000000000000e+00 2.827236890792846680e+00
-6.000015139579772949e-01 2.870665073394775391e+00
0.000000000000000000e+00 4.445048332214355469e+00
-2.000015228986740112e-01 -3.405351161956787109e+00
7.999984622001647949e-01 2.979798793792724609e+00
0.000000000000000000e+00 -3.050778150558471680e+00
-6.000000238418579102e-01 2.024301052093505859e+00
6.000000238418579102e-01 -1.503814697265625000e+00
8.000015020370483398e-01 3.833224534988403320e+00
0.000000000000000000e+00 -3.103228807449340820e+00
0.000000000000000000e+00 -2.003788709640502930e+00
3.000000000000000000e+00 8.780013918876647949e-01
-8.000000119209289551e-01 -3.394592285156250000e+00
-2.000000029802322388e-01 -2.711093187332153320e+00
0.000000000000000000e+00 -4.947775363922119141e+00
0.000000000000000000e+00 2.311279296875000000e+00
1.000000000000000000e+00 -2.634582519531250000e+00
1.200000047683715820e+00 -9.817169308662414551e-01
-6.000000238418579102e-01 -4.475729465484619141e+00
-6.000000238418579102e-01 1.980636596679687500e+00
-4.000000059604644775e-01 -5.312078952789306641e+00
2.000000029802322388e-01 -2.608645677566528320e+00
-4.000000059604644775e-01 2.321640014648437500e+00
4.000000059604644775e-01 -1.833526611328125000e+00
0.000000000000000000e+00 2.433941602706909180e+00
2.000015228986740112e-01 -2.077078342437744141e+00
6.000000238418579102e-01 -1.846250891685485840e+00
8.000000119209289551e-01 -2.034826755523681641e+00
1.000000000000000000e+00 -2.788496494293212891e+00
6.000000238418579102e-01 3.289852857589721680e+00
8.000000119209289551e-01 -1.283154249191284180e+00
4.000000059604644775e-01 4.967712402343750000e+00
1.000000000000000000e+00 -3.403231859207153320e+00
-6.000000238418579102e-01 2.541226148605346680e+00
2.000000029802322388e-01 2.418875217437744141e+00
1.000000000000000000e+00 -2.843039035797119141e+00
6.000000238418579102e-01 2.606356859207153320e+00
-8.000000119209289551e-01 3.375436305999755859e+00
-6.000000238418579102e-01 2.932183742523193359e+00
2.000000029802322388e-01 -2.758422851562500000e+00
4.000000059604644775e-01 -2.633126735687255859e+00
8.000000119209289551e-01 -2.003253221511840820e+00
8.000000119209289551e-01 -2.094180345535278320e+00
1.000000000000000000e+00 -1.054580688476562500e+00
-8.000000119209289551e-01 1.482003808021545410e+00
0.000000000000000000e+00 -2.109396457672119141e+00
-4.000000059604644775e-01 4.004760742187500000e+00
2.000000029802322388e-01 -2.803359985351562500e+00
4.000000059604644775e-01 -2.239859104156494141e+00
-1.000000000000000000e+00 3.464538574218750000e+00
2.000000029802322388e-01 -2.193612575531005859e+00
0.000000000000000000e+00 -2.054714918136596680e+00
2.000000029802322388e-01 -2.207730054855346680e+00
2.000000029802322388e-01 -2.159103393554687500e+00
-2.000000029802322388e-01 -4.551413059234619141e+00
-2.000000029802322388e-01 3.346276760101318359e+00
-6.000000238418579102e-01 1.423333764076232910e+00
2.599999904632568359e+00 -7.835174798965454102e-01
1.799999952316284180e+00 -5.186614990234375000e-01
0.000000000000000000e+00 3.739678859710693359e+00
-2.000000029802322388e-01 1.859466552734375000e+00
-4.000000059604644775e-01 -8.855875015258789062e+00
0.000000000000000000e+00 2.637426853179931641e+00
-8.000000119209289551e-01 1.746893286705017090e+00
-8.000000119209289551e-01 2.343615770339965820e+00
-8.000000119209289551e-01 1.543356299400329590e+00
-2.000000029802322388e-01 -3.656465053558349609e+00
4.000000059604644775e-01 -2.981339931488037109e+00
2.000000029802322388e-01 3.307162523269653320e+00
-2.000000029802322388e-01 -2.412686109542846680e+00
0.000000000000000000e+00 2.445751905441284180e+00
4.000030457973480225e-01 2.658169507980346680e+00
-2.000000029802322388e-01 -2.452685594558715820e+00
1.000000000000000000e+00 -1.070834398269653320e+00
-2.000000029802322388e-01 1.911566138267517090e+00
-2.000000029802322388e-01 5.679876804351806641e+00
2.000000029802322388e-01 -1.950912475585937500e+00
2.000000029802322388e-01 -3.654278516769409180e+00
-8.000000119209289551e-01 1.234051465988159180e+00
-8.000000119209289551e-01 2.106204271316528320e+00
-4.000000059604644775e-01 -3.836456298828125000e+00
-4.000000059604644775e-01 -3.775149583816528320e+00
2.000000029802322388e-01 4.949539184570312500e+00
-4.000000059604644775e-01 -3.229177951812744141e+00
-7.999984622001647949e-01 -3.864300489425659180e+00
4.000015258789062500e-01 -1.653303503990173340e+00
7.999984622001647949e-01 -1.278045654296875000e+00
6.000015139579772949e-01 -1.438700914382934570e+00
9.999984502792358398e-01 3.628773450851440430e+00
2.799999952316284180e+00 7.643707394599914551e-01
4.000000059604644775e-01 3.645300388336181641e+00
-2.000000029802322388e-01 2.087341308593750000e+00
-4.000000059604644775e-01 8.239239692687988281e+00
2.000000029802322388e-01 -6.330859184265136719e+00
6.000000238418579102e-01 4.215805053710937500e+00
8.000000119209289551e-01 -2.746527194976806641e+00
1.200000047683715820e+00 -9.364318847656250000e-01
8.000000119209289551e-01 2.892871141433715820e+00
-6.000000238418579102e-01 -2.775610446929931641e+00
9.999984502792358398e-01 -1.091116309165954590e+00
1.999998450279235840e+00 -6.439865231513977051e-01
0.000000000000000000e+00 2.637016296386718750e+00
-8.000000119209289551e-01 -2.908746242523193359e+00
2.000000029802322388e-01 2.782194614410400391e+00
-8.000015020370483398e-01 3.485752820968627930e+00
-4.000000059604644775e-01 -5.573452949523925781e+00
2.399998426437377930e+00 1.049484238028526306e-01
3.400001525878906250e+00 -4.093765318393707275e-01
3.800001621246337891e+00 2.194015532732009888e-01
3.599999904632568359e+00 -3.110794126987457275e-01
-8.000000119209289551e-01 4.860278129577636719e+00
-4.199999809265136719e+00 -2.085510194301605225e-01
1.600000023841857910e+00 -8.792297244071960449e-01
2.199998378753662109e+00 5.798644945025444031e-02
8.000000119209289551e-01 -2.555734157562255859e+00
6.000000238418579102e-01 4.660077095031738281e+00
1.000000000000000000e+00 -1.275946021080017090e+00
1.000000000000000000e+00 -1.214343309402465820e+00
1.799999952316284180e+00 -2.546203732490539551e-01
-2.000000029802322388e-01 2.017254590988159180e+00
4.000000059604644775e-01 -2.656433105468750000e+00
-1.000000000000000000e+00 1.193615674972534180e+00
-1.200000047683715820e+00 8.117004632949829102e-01
2.000000029802322388e-01 -4.292205810546875000e+00
8.000000119209289551e-01 -2.109411716461181641e+00
-2.000000029802322388e-01 2.234222412109375000e+00
2.000000029802322388e-01 3.877578735351562500e+00
-1.799999952316284180e+00 3.847808837890625000e-01
-4.000000059604644775e-01 -2.479305982589721680e+00
-2.000000029802322388e-01 -2.967755079269409180e+00
-2.000000029802322388e-01 -2.592828273773193359e+00
0.000000000000000000e+00 -1.208872032165527344e+01
-2.000000029802322388e-01 4.193023681640625000e+00
-6.000000238418579102e-01 3.315563917160034180e+00
-6.000000238418579102e-01 1.873754858970642090e+00
-2.000000029802322388e-01 -3.367681980133056641e+00
-4.000000059604644775e-01 5.013040065765380859e+00
-6.000000238418579102e-01 -4.564944267272949219e+00
8.000000119209289551e-01 -1.899514794349670410e+00
0.000000000000000000e+00 2.630715847015380859e+00
-6.000000238418579102e-01 2.723135471343994141e+00
-4.000000059604644775e-01 3.654888868331909180e+00
0.000000000000000000e+00 -2.393826246261596680e+00
-8.000000119209289551e-01 1.986712694168090820e+00
6.000000238418579102e-01 -1.812561035156250000e+00
-8.000000119209289551e-01 1.297631859779357910e+00
-1.799999952316284180e+00 3.706512451171875000e-01
-8.000000119209289551e-01 2.493682861328125000e+00
-8.000000119209289551e-01 -3.976910352706909180e+00
8.000000119209289551e-01 -2.941873073577880859e+00
4.000000059604644775e-01 -3.830450534820556641e+00
-6.000000238418579102e-01 3.125387668609619141e+00
-1.399999976158142090e+00 6.687377691268920898e-01
4.000000059604644775e-01 -2.974008083343505859e+00
-2.000000029802322388e-01 -2.964196681976318359e+00
-8.000000119209289551e-01 1.622531175613403320e+00
8.000000119209289551e-01 2.933715820312500000e+00
6.000000238418579102e-01 -2.437216281890869141e+00
2.000000029802322388e-01 3.316403150558471680e+00
-6.000000238418579102e-01 3.727664232254028320e+00
-4.200001716613769531e+00 -5.237426608800888062e-02
-8.000015020370483398e-01 -7.070019721984863281e+00
4.000015258789062500e-01 3.124099731445312500e+00
-8.000000119209289551e-01 -3.645138502120971680e+00
-2.000000029802322388e-01 2.477279663085937500e+00
4.000015258789062500e-01 2.534907579421997070e+00
-2.000000029802322388e-01 6.496679782867431641e+00
8.000000119209289551e-01 -1.702844262123107910e+00
-1.000000000000000000e+00 5.021050930023193359e+00
-6.000000238418579102e-01 -2.622735500335693359e+00
-6.000000238418579102e-01 3.480636596679687500e+00
6.000000238418579102e-01 -2.952114820480346680e+00
5.999984741210937500e-01 2.742288112640380859e+00
-1.999984681606292725e-01 -3.177455186843872070e+00
-1.999984681606292725e-01 3.034388780593872070e+00
-2.000000029802322388e-01 3.141067504882812500e+00
1.200001478195190430e+00 -8.418945074081420898e-01
3.999984860420227051e-01 -2.092137098312377930e+00
2.000000000000000000e+00 -2.427093535661697388e-01
3.000000000000000000e+00 -3.545349240303039551e-01
4.000000059604644775e-01 4.029901027679443359e+00
-6.000000238418579102e-01 -7.630215644836425781e+00
-1.000000000000000000e+00 1.465219140052795410e+00
-2.000000029802322388e-01 -2.286431789398193359e+00
0.000000000000000000e+00 2.213268995285034180e+00
8.000015020370483398e-01 -2.650645494461059570e+00
-8.000000119209289551e-01 1.213719129562377930e+00
-6.000000238418579102e-01 2.758889675140380859e+00
8.000000119209289551e-01 6.364624023437500000e+00
4.000000059604644775e-01 5.794152736663818359e+00
-2.000000029802322388e-01 -2.458361864089965820e+00
-6.000000238418579102e-01 3.047885179519653320e+00
8.000000119209289551e-01 -1.669110059738159180e+00
1.799999952316284180e+00 -4.624298214912414551e-01
2.000000029802322388e-01 2.282309055328369141e+00
4.000000059604644775e-01 3.547708034515380859e+00
6.000000238418579102e-01 4.187295436859130859e+00
2.000000029802322388e-01 -4.846038818359375000e+00
1.200000047683715820e+00 -9.938201904296875000e-01
4.000000059604644775e-01 3.147207736968994141e+00
-2.000000029802322388e-01 2.068554639816284180e+00
-8.000000119209289551e-01 5.172210693359375000e+00
6.000000238418579102e-01 -3.727984666824340820e+00
-1.000000000000000000e+00 3.748419284820556641e+00
-1.000000000000000000e+00 3.328210353851318359e+00
0.000000000000000000e+00 -2.536731004714965820e+00
2.000000029802322388e-01 -3.951022386550903320e+00
-1.000000000000000000e+00 1.592965722084045410e+00
6.000000238418579102e-01 -1.890423536300659180e+00
2.000000029802322388e-01 -3.470428466796875000e+00
-2.000000029802322388e-01 2.736944675445556641e+00
6.000000238418579102e-01 -2.974679470062255859e+00
-6.000000238418579102e-01 -3.553347826004028320e+00
1.000000000000000000e+00 -5.151730537414550781e+00
1.399999976158142090e+00 -6.690643429756164551e-01
8.000000119209289551e-01 -2.648223876953125000e+00
-8.000000119209289551e-01 5.291821479797363281e+00
-4.000000059604644775e-01 1.726202368736267090e+00
6.000015139579772949e-01 2.730500698089599609e+00
2.000000029802322388e-01 -2.664187669754028320e+00
-8.000015020370483398e-01 1.320745825767517090e+00
3.999984860420227051e-01 2.434954881668090820e+00
-4.000000059604644775e-01 2.095803737640380859e+00
-2.000000029802322388e-01 3.187316894531250000e+00
2.000000029802322388e-01 -1.846200585365295410e+00
0.000000000000000000e+00 2.268276929855346680e+00
-1.999984681606292725e-01 -2.462762355804443359e+00
6.000030636787414551e-01 -2.760812282562255859e+00
2.000000029802322388e-01 -2.412426710128784180e+00
-2.400000095367431641e+00 2.634887769818305969e-02
-5.999984741210937500e-01 -4.881967067718505859e+00
-4.000000059604644775e-01 3.967623949050903320e+00
1.999984681606292725e-01 -2.903407335281372070e+00
5.999984741210937500e-01 -1.426016211509704590e+00
3.000000000000000000e+00 6.843353509902954102e-01
-6.000000238418579102e-01 4.741320610046386719e+00
1.000000000000000000e+00 -1.635404944419860840e+00
8.000015020370483398e-01 3.054656982421875000e+00
1.600001573562622070e+00 -5.210296511650085449e-01
1.000000000000000000e+00 -1.066572546958923340e+00
6.000000238418579102e-01 -2.308511257171630859e+00
6.000000238418579102e-01 -2.480618238449096680e+00
6.000000238418579102e-01 -2.351776123046875000e+00
4.000000059604644775e-01 3.521734714508056641e+00
-1.799999952316284180e+00 5.496826171875000000e-01
8.000000119209289551e-01 -4.433807373046875000e+00
0.000000000000000000e+00 -6.257948398590087891e+00
-6.000000238418579102e-01 1.702418565750122070e+00
-2.000000029802322388e-01 -2.976663112640380859e+00
6.000000238418579102e-01 -1.814830064773559570e+00
-2.000015228986740112e-01 2.524832248687744141e+00
4.000015258789062500e-01 -2.485295057296752930e+00
0.000000000000000000e+00 -2.063236951828002930e+00
1.999984681606292725e-01 2.690542697906494141e+00
2.000015228986740112e-01 -3.955760240554809570e+00
0.000000000000000000e+00 4.380311489105224609e+00
-8.000000119209289551e-01 -5.016741752624511719e+00
-4.000000059604644775e-01 5.996630668640136719e+00
2.000000029802322388e-01 -2.441241502761840820e+00
8.000000119209289551e-01 4.578063964843750000e+00
-1.000000000000000000e+00 1.777160644531250000e+00
-8.000000119209289551e-01 1.502673387527465820e+00
-2.000000000000000000e+00 3.054595887660980225e-01
-6.000000238418579102e-01 -3.844216823577880859e+00
-2.000000029802322388e-01 2.280938625335693359e+00
-4.000000059604644775e-01 -2.579809665679931641e+00
6.000000238418579102e-01 -1.654742479324340820e+00
2.000000029802322388e-01 3.932876586914062500e+00
-8.000000119209289551e-01 3.127102613449096680e+00
-1.399999976158142090e+00 7.213622927665710449e-01
-1.600000023841857910e+00 9.788268804550170898e-01
0.000000000000000000e+00 -3.245465040206909180e+00
1.200000047683715820e+00 -8.298462033271789551e-01
1.000000000000000000e+00 -2.292602539062500000e+00
-2.000000029802322388e-01 1.984320044517517090e+00
-4.000000059604644775e-01 2.291741847991943359e+00
1.600000023841857910e+00 -9.065429568290710449e-01
1.000000000000000000e+00 -9.810058593750000000e+00
-8.000000119209289551e-01 1.616369605064392090e+00
-8.000000119209289551e-01 -2.928399562835693359e+00
1.200000047683715820e+00 -9.439026117324829102e-01
2.000000029802322388e-01 2.571112155914306641e+00
-4.000000059604644775e-01 2.825466871261596680e+00
0.000000000000000000e+00 -2.199417114257812500e+00
8.000000119209289551e-01 -1.613183617591857910e+00
0.000000000000000000e+00 2.733544826507568359e+00
6.000000238418579102e-01 4.245358467102050781e+00
-6.000000238418579102e-01 -2.959677219390869141e+00
2.000000029802322388e-01 -2.092504978179931641e+00
0.000000000000000000e+00 2.683123826980590820e+00
-2.599999904632568359e+00 9.677978754043579102e-01
8.000000119209289551e-01 4.446194648742675781e+00
2.000000029802322388e-01 -5.909844875335693359e+00
-2.000000029802322388e-01 2.086865186691284180e+00
2.200000047683715820e+00 -1.427246034145355225e-01
0.000000000000000000e+00 -2.144079685211181641e+00
-8.000000119209289551e-01 -3.586859226226806641e+00
-4.000000059604644775e-01 -2.996365308761596680e+00
8.000000119209289551e-01 3.035067796707153320e+00
-4.000000059604644775e-01 -5.450537204742431641e+00
2.000000029802322388e-01 5.432858467102050781e+00
-4.000000059604644775e-01 -3.241174221038818359e+00
-6.000000238418579102e-01 2.175411939620971680e+00
-4.000000059604644775e-01 -3.557788133621215820e+00
-8.000000119209289551e-01 2.027319431304931641e+00
-2.200001478195190430e+00 5.518142580986022949e-01
2.199998378753662109e+00 -8.859878778457641602e-01
-2.000000029802322388e-01 5.116909980773925781e+00
2.000000029802322388e-01 5.179308891296386719e+00
8.000000119209289551e-01 -3.355841159820556641e+00
2.000000000000000000e+00 -1.703796386718750000e-01
-2.000000029802322388e-01 2.515701293945312500e+00
-2.200000047683715820e+00 7.814911007881164551e-01
-2.799999952316284180e+00 5.811340212821960449e-01
-8.000000119209289551e-01 -2.831968784332275391e+00
2.200000047683715820e+00 -7.547271847724914551e-01
2.000000000000000000e+00 -9.081588983535766602e-01
1.799999952316284180e+00 -8.935363888740539551e-01
-2.000000029802322388e-01 4.260000705718994141e+00
-2.200000047683715820e+00 5.384765863418579102e-01
-6.000000238418579102e-01 -4.829833984375000000e+00
4.000000059604644775e-01 -4.309237480163574219e+00
4.000000059604644775e-01 -5.852256774902343750e+00
-1.000000000000000000e+00 2.612918138504028320e+00
1.000000000000000000e+00 -3.208914279937744141e+00
1.399999976158142090e+00 -6.978225708007812500e-01
6.000000238418579102e-01 3.039367675781250000e+00
1.000000000000000000e+00 -2.677545070648193359e+00
1.000000000000000000e+00 -3.417782545089721680e+00
0.000000000000000000e+00 3.954180955886840820e+00
-3.799999952316284180e+00 -9.500732272863388062e-02
-3.599999904632568359e+00 -6.852203607559204102e-01
-2.000015228986740112e-01 -7.150744438171386719e+00
2.000015228986740112e-01 -4.762435913085937500e+00
3.999984860420227051e-01 -3.005775451660156250e+00
5.999984741210937500e-01 3.742639064788818359e+00
0.000000000000000000e+00 2.547412157058715820e+00
4.000000059604644775e-01 -1.841267347335815430e+00
2.000000029802322388e-01 6.264921665191650391e+00
-4.000000059604644775e-01 3.808773756027221680e+00
0.000000000000000000e+00 -6.241003513336181641e+00
1.000000000000000000e+00 -1.646473646163940430e+00
1.799999952316284180e+00 -9.930435419082641602e-01
8.000000119209289551e-01 4.530502319335937500e+00
-4.000000059604644775e-01 1.633754014968872070e+00
3.400000095367431641e+00 -6.633758544921875000e-02
1.799999952316284180e+00 -3.847549557685852051e-01
3.599999904632568359e+00 5.791320651769638062e-02
-4.000000059604644775e-01 8.209356307983398438e+00
-1.000000000000000000e+00 4.902112007141113281e+00
-8.000000119209289551e-01 4.577966213226318359e+00
-4.000000059604644775e-01 -6.224062919616699219e+00
-4.000000059604644775e-01 -3.065615892410278320e+00
-2.799999952316284180e+00 -3.175811767578125000e-01
-1.599998474121093750e+00 4.610733091831207275e-01
2.000000029802322388e-01 -1.803048729896545410e+00
0.000000000000000000e+00 -3.409118652343750000e+00
-1.000000000000000000e+00 1.070327758789062500e+00
-5.999984741210937500e-01 3.289735317230224609e+00
-2.000000029802322388e-01 2.758666992187500000e+00
-5.999984741210937500e-01 2.471251010894775391e+00
0.000000000000000000e+00 3.102264404296875000e+00
0.000000000000000000e+00 -3.028420925140380859e+00
1.999984681606292725e-01 -1.968499779701232910e+00
-3.999984860420227051e-01 1.629748582839965820e+00
8.000000119209289551e-01 -1.339367628097534180e+00
1.600000023841857910e+00 -9.167572259902954102e-01
6.000000238418579102e-01 3.409701585769653320e+00
-2.000000029802322388e-01 4.555773735046386719e+00
-2.000000029802322388e-01 -3.631869554519653320e+00
6.000000238418579102e-01 -2.637734889984130859e+00
-1.000000000000000000e+00 2.779498338699340820e+00
-2.200000047683715820e+00 2.910156175494194031e-02
1.799999952316284180e+00 -5.571762323379516602e-01
1.799999952316284180e+00 -2.212280333042144775e-01
2.400000095367431641e+00 -4.338592588901519775e-01
0.000000000000000000e+00 2.591033935546875000e+00
-2.000000029802322388e-01 3.117062330245971680e+00
4.000000059604644775e-01 2.806161403656005859e+00
-6.000000238418579102e-01 -3.134701490402221680e+00
-2.000000029802322388e-01 -4.810729980468750000e+00
-1.000000000000000000e+00 1.064327955245971680e+00
-2.000000029802322388e-01 2.765860080718994141e+00
2.000000029802322388e-01 -2.792526245117187500e+00
2.200000047683715820e+00 -8.981628417968750000e-01
2.000000029802322388e-01 2.605084180831909180e+00
6.000000238418579102e-01 2.667858839035034180e+00
2.000000029802322388e-01 -5.287329196929931641e+00
1.200000047683715820e+00 -8.509094119071960449e-01
-6.000000238418579102e-01 1.430352807044982910e+00
-6.000000238418579102e-01 2.934814453125000000e+00
-4.000000059604644775e-01 -5.264123439788818359e+00
-6.000000238418579102e-01 -7.600848197937011719e+00
-6.000000238418579102e-01 2.044671535491943359e+00
-4.000000059604644775e-01 3.136511325836181641e+00
0.000000000000000000e+00 -3.475561618804931641e+00
-1.600000023841857910e+00 9.923156499862670898e-01
-6.000000238418579102e-01 -3.687176465988159180e+00
-2.000000029802322388e-01 3.021713256835937500e+00
1.000000000000000000e+00 -4.296035766601562500e+00
-2.000000029802322388e-01 2.771917819976806641e+00
-2.000000029802322388e-01 3.106729030609130859e+00
8.000000119209289551e-01 -2.935775756835937500e+00
-8.000000119209289551e-01 2.467132568359375000e+00
-8.000000119209289551e-01 2.334515333175659180e+00
-8.000000119209289551e-01 -3.446862697601318359e+00
-3.000000000000000000e+00 -8.586426079273223877e-02
-4.000000059604644775e-01 -2.730773925781250000e+00
2.000000029802322388e-01 -8.088613510131835938e+00
2.000000029802322388e-01 4.524477958679199219e+00
0.000000000000000000e+00 2.056852817535400391e+00
0.000000000000000000e+00 -2.694149732589721680e+00
4.000000059604644775e-01 2.499221801757812500e+00
1.799999952316284180e+00 -2.438873350620269775e-01
-4.000000059604644775e-01 3.016601562500000000e+00
-4.000000059604644775e-01 1.821725487709045410e+00
-4.000000059604644775e-01 -3.549179077148437500e+00
0.000000000000000000e+00 2.113993883132934570e+00
-6.000000238418579102e-01 1.535351514816284180e+00
-1.000000000000000000e+00 1.862515211105346680e+00
-1.000000000000000000e+00 1.150827050209045410e+00
-6.000000238418579102e-01 3.256671190261840820e+00
-6.000000238418579102e-01 -4.171075344085693359e+00
-6.000000238418579102e-01 2.837277173995971680e+00
2.799999952316284180e+00 1.675857603549957275e-01
8.000000119209289551e-01 3.442321777343750000e+00
0.000000000000000000e+00 2.835778713226318359e+00
4.000000059604644775e-01 3.795904636383056641e+00
-4.199999809265136719e+00 1.733703613281250000e-01
5.999984741210937500e-01 2.862895250320434570e+00
4.199999809265136719e+00 7.995803952217102051e-01
-6.000000238418579102e-01 -4.053991794586181641e+00
9.999984502792358398e-01 -5.066628932952880859e+00
8.000000119209289551e-01 -1.666233777999877930e+00
-2.799998521804809570e+00 4.961120486259460449e-01
-4.000000059604644775e-01 -5.139213562011718750e+00
1.799998521804809570e+00 -2.398147583007812500e-01
-2.000015228986740112e-01 3.407821655273437500e+00
-4.000000059604644775e-01 3.688209533691406250e+00
4.799998283386230469e+00 -8.054809272289276123e-02
5.800000190734863281e+00 1.225921660661697388e-01
-2.400000095367431641e+00 2.438049390912055969e-02
-2.999998569488525391e+00 -2.802734449505805969e-02
4.400000095367431641e+00 -2.853179872035980225e-01
-5.199999809265136719e+00 -2.289749085903167725e-01
-6.800000190734863281e+00 -1.864929199218750000e-01
-2.200000047683715820e+00 2.307357788085937500e-01
0.000000000000000000e+00 -2.047489881515502930e+00
-8.000000119209289551e-01 2.450668334960937500e+00
-8.000000119209289551e-01 -3.552111864089965820e+00
-8.000000119209289551e-01 -3.397540330886840820e+00
8.000000119209289551e-01 -1.603317260742187500e+00
-6.000000000000000000e+00 8.812713623046875000e-01
2.000000029802322388e-01 -3.395501613616943359e+00
6.000000238418579102e-01 -1.523239135742187500e+00
8.000000119209289551e-01 -5.886538505554199219e+00
6.000000238418579102e-01 3.645819187164306641e+00
6.000000238418579102e-01 -3.341256618499755859e+00
4.000000059604644775e-01 -2.098791599273681641e+00
-1.000000000000000000e+00 2.085205078125000000e+00
-1.600000023841857910e+00 5.820434689521789551e-01
-2.200000047683715820e+00 -3.416442871093750000e-02
4.000000059604644775e-01 -4.266671657562255859e+00
-4.400000095367431641e+00 -1.459228545427322388e-01
-6.000000238418579102e-01 1.877191185951232910e+00
-3.400000095367431641e+00 2.985229529440402985e-02
-8.000000119209289551e-01 -3.909991502761840820e+00
-3.999984860420227051e-01 4.069578647613525391e+00
-4.000015258789062500e-01 -5.081367492675781250e+00
1.999984681606292725e-01 4.027377128601074219e+00
-4.000000059604644775e-01 -4.237002372741699219e+00
-2.000000029802322388e-01 2.024563550949096680e+00
-4.000000059604644775e-01 3.113232374191284180e+00
-2.000000029802322388e-01 -2.311791896820068359e+00
-2.000000029802322388e-01 -3.952676296234130859e+00
8.000000119209289551e-01 3.900964260101318359e+00
0.000000000000000000e+00 4.437628269195556641e+00
-8.000000119209289551e-01 2.696679592132568359e+00
-4.000000059604644775e-01 -2.805541992187500000e+00
-5.999984741210937500e-01 -3.002923488616943359e+00
6.000000238418579102e-01 -2.487809658050537109e+00
1.200000047683715820e+00 -9.282501339912414551e-01
-3.999984860420227051e-01 3.283529758453369141e+00
1.600000023841857910e+00 -9.073333740234375000e-01
1.200000047683715820e+00 -8.044570684432983398e-01
0.000000000000000000e+00 2.041599988937377930e+00
8.000000119209289551e-01 3.500527858734130859e+00
0.000000000000000000e+00 -2.317739963531494141e+00
-2.000000029802322388e-01 2.466525316238403320e+00
1.399999976158142090e+00 -8.428863286972045898e-01
1.799999952316284180e+00 -5.786422491073608398e-01
-6.000000238418579102e-01 3.697998046875000000e+00
2.000000029802322388e-01 -4.493044853210449219e+00
-6.000000238418579102e-01 -2.904391527175903320e+00
-8.000000119209289551e-01 -4.214419364929199219e+00
-8.000000119209289551e-01 5.277685642242431641e+00
4.000000059604644775e-01 -1.658300757408142090e+00
-4.000000059604644775e-01 -3.679458618164062500e+00
-1.000000000000000000e+00 3.297036647796630859e+00
0.000000000000000000e+00 -2.382180690765380859e+00
6.000000238418579102e-01 -1.836453199386596680e+00
4.000000059604644775e-01 2.634243726730346680e+00
8.000000119209289551e-01 -1.436291456222534180e+00
0.000000000000000000e+00 2.484915256500244141e+00
-8.000000119209289551e-01 2.093136548995971680e+00
-4.000000059604644775e-01 -2.929541110992431641e+00
6.000000238418579102e-01 -3.755520582199096680e+00
1.200000047683715820e+00 -8.284729123115539551e-01
3.000000000000000000e+00 -3.808288648724555969e-02
-8.000000119209289551e-01 4.630599975585937500e+00
-1.000000000000000000e+00 3.209793090820312500e+00
-1.000000000000000000e+00 3.648175001144409180e+00
-1.000000000000000000e+00 2.970553636550903320e+00
-8.000000119209289551e-01 -5.574554443359375000e+00
-1.000000000000000000e+00 1.564975023269653320e+00
-6.000000238418579102e-01 -4.452896118164062500e+00
-6.000000238418579102e-01 -3.991973876953125000e+00
0.000000000000000000e+00 -2.522286891937255859e+00
-2.000000029802322388e-01 3.894113063812255859e+00
-8.000000119209289551e-01 1.407415747642517090e+00
0.000000000000000000e+00 -2.414328098297119141e+00
-3.799999952316284180e+00 -7.224518060684204102e-01
4.000015258789062500e-01 -1.621597290039062500e+00
-5.999984741210937500e-01 -3.008280992507934570e+00
7.999984622001647949e-01 6.207800388336181641e+00
1.600000023841857910e+00 -4.401550292968750000e-01
4.000000059604644775e-01 2.591519117355346680e+00
0.000000000000000000e+00 -8.738713264465332031e+00
-4.000000059604644775e-01 -3.651030063629150391e+00
-6.000000238418579102e-01 4.903674125671386719e+00
6.000000238418579102e-01 3.995602369308471680e+00
6.000000238418579102e-01 -6.486895561218261719e+00
0.000000000000000000e+00 3.513882398605346680e+00
8.000000119209289551e-01 -3.759780883789062500e+00
-6.000000238418579102e-01 1.527682542800903320e+00
-6.000000238418579102e-01 2.616534471511840820e+00
-2.599999904632568359e+00 -1.377471983432769775e-01
-2.000000000000000000e+00 2.976104617118835449e-01
-1.799999952316284180e+00 2.361602783203125000e-01
3.399998426437377930e+00 -5.619720220565795898e-01
2.200000047683715820e+00 -9.882782101631164551e-01
3.599999904632568359e+00 7.121413946151733398e-01
-1.399999976158142090e+00 8.678222894668579102e-01
2.000000029802322388e-01 4.042916774749755859e+00
0.000000000000000000e+00 -2.344299316406250000e+00
-4.000000059604644775e-01 -6.428921699523925781e+00
4.000000059604644775e-01 -3.192413330078125000e+00
-6.000000238418579102e-01 3.705563306808471680e+00
-6.000000238418579102e-01 -2.671017408370971680e+00
8.000000119209289551e-01 5.295187473297119141e+00
4.000000059604644775e-01 -3.671810865402221680e+00
2.000000029802322388e-01 3.351065158843994141e+00
6.000000238418579102e-01 -5.842190742492675781e+00
-1.000000000000000000e+00 4.587335109710693359e+00
0.000000000000000000e+00 -4.420098781585693359e+00
4.000000059604644775e-01 -4.713345527648925781e+00
2.000000029802322388e-01 2.560040235519409180e+00
-8.000000119209289551e-01 4.289987087249755859e+00
-1.200000047683715820e+00 9.088562130928039551e-01
-2.000000029802322388e-01 -2.557818651199340820e+00
8.000000119209289551e-01 -1.893840074539184570e+00
-8.000000119209289551e-01 2.826428174972534180e+00
-4.000000059604644775e-01 -7.728179931640625000e+00
-6.000000238418579102e-01 4.396041870117187500e+00
-6.000000238418579102e-01 4.825875759124755859e+00
6.000000238418579102e-01 3.564910888671875000e+00
8.000000119209289551e-01 -5.781649589538574219e+00
1.200000047683715820e+00 -9.595306515693664551e-01
-4.000000059604644775e-01 2.306921482086181641e+00
3.599999904632568359e+00 -7.433959841728210449e-01
-8.000000119209289551e-01 1.380233764648437500e+00
0.000000000000000000e+00 2.713263034820556641e+00
-1.000000000000000000e+00 1.169747948646545410e+00
-2.000000029802322388e-01 2.082650661468505859e+00
0.000000000000000000e+00 -4.188833713531494141e+00
4.000000059604644775e-01 -3.651885986328125000e+00
0.000000000000000000e+00 2.805059909820556641e+00
-6.000000238418579102e-01 -2.658929347991943359e+00
-1.000000000000000000e+00 1.477078199386596680e+00
4.000000059604644775e-01 -3.939840793609619141e+00
-2.000000029802322388e-01 -5.186923027038574219e+00
-4.000000059604644775e-01 3.354516506195068359e+00
-2.000000029802322388e-01 -3.164422512054443359e+00
4.000000059604644775e-01 -2.131852626800537109e+00
8.000000119209289551e-01 -1.576673865318298340e+00
-2.000000029802322388e-01 2.044186353683471680e+00
-6.000000238418579102e-01 -2.681610107421875000e+00
2.400000095367431641e+00 9.773864597082138062e-02
0.000000000000000000e+00 2.648345947265625000e+00
4.000000059604644775e-01 4.948407173156738281e+00
-6.000000238418579102e-01 2.343542575836181641e+00
-1.600000023841857910e+00 4.582824707031250000e-01
-2.000000029802322388e-01 -2.937554836273193359e+00
1.000000000000000000e+00 -1.422248840332031250e+00
-1.799999952316284180e+00 4.374191164970397949e-01
-8.000000119209289551e-01 -3.599327087402343750e+00
-8.000000119209289551e-01 2.435410976409912109e+00
-6.000000238418579102e-01 3.043127536773681641e+00
-4.000000059604644775e-01 -5.277845859527587891e+00
-2.000000029802322388e-01 2.359652757644653320e+00
-1.999984681606292725e-01 2.504107713699340820e+00
2.000001430511474609e+00 -8.296402096748352051e-01
1.399999976158142090e+00 -8.175369501113891602e-01
8.000000119209289551e-01 3.172845363616943359e+00
1.000000000000000000e+00 -1.351544141769409180e+00
4.000000059604644775e-01 -3.081866502761840820e+00
-2.000000029802322388e-01 2.923065185546875000e+00
0.000000000000000000e+00 -3.254681348800659180e+00
-1.000000000000000000e+00 1.212970018386840820e+00
1.000000000000000000e+00 -1.240444898605346680e+00
-1.400001525878906250e+00 7.222107052803039551e-01
0.000000000000000000e+00 -2.296212673187255859e+00
1.399999976158142090e+00 -1.413876295089721680e+00
2.999998569488525391e+00 -8.384292721748352051e-01
6.000000238418579102e-01 5.439025878906250000e+00
4.000000059604644775e-01 3.466693162918090820e+00
0.000000000000000000e+00 2.366958618164062500e+00
-4.000000059604644775e-01 2.729361057281494141e+00
-3.200000047683715820e+00 -8.691909909248352051e-01
-2.400000095367431641e+00 8.134857416152954102e-01
-2.000000029802322388e-01 -3.183766126632690430e+00
-6.000000238418579102e-01 -2.672702074050903320e+00
2.399998426437377930e+00 -3.628875613212585449e-01
4.000000059604644775e-01 3.073475599288940430e+00
8.000000119209289551e-01 -3.385305881500244141e+00
8.000000119209289551e-01 4.118566989898681641e+00
8.000000119209289551e-01 -2.448617458343505859e+00
-2.000000029802322388e-01 4.350024223327636719e+00
4.000000059604644775e-01 -3.219543457031250000e+00
8.000000119209289551e-01 -1.465750098228454590e+00
8.000000119209289551e-01 4.179193019866943359e+00
-6.000000238418579102e-01 1.658151268959045410e+00
-2.799999952316284180e+00 -3.845367431640625000e-01
0.000000000000000000e+00 2.303735256195068359e+00
0.000000000000000000e+00 -2.584201097488403320e+00
-8.000000119209289551e-01 -6.277447700500488281e+00
-4.000000059604644775e-01 2.953299045562744141e+00
-4.000000059604644775e-01 3.037048339843750000e+00
-3.400000095367431641e+00 5.752197504043579102e-01
-4.000000059604644775e-01 -3.101596117019653320e+00
4.000000059604644775e-01 -2.573181152343750000e+00
0.000000000000000000e+00 3.063188076019287109e+00
-6.000000238418579102e-01 4.457769870758056641e+00
2.000000029802322388e-01 2.368725538253784180e+00
-4.000000059604644775e-01 -5.074648857116699219e+00
1.000000000000000000e+00 -2.335479736328125000e+00
6.000000238418579102e-01 -2.084637403488159180e+00
8.000000119209289551e-01 -4.275947570800781250e+00
0.000000000000000000e+00 5.485450744628906250e+00
2.000000029802322388e-01 2.288506984710693359e+00
6.599999904632568359e+00 7.865905761718750000e-01
2.799999952316284180e+00 -9.964507818222045898e-01
-1.000000000000000000e+00 5.929739475250244141e+00
1.000000000000000000e+00 -6.888302803039550781e+00
8.000000119209289551e-01 -1.285998582839965820e+00
2.000000029802322388e-01 6.006594657897949219e+00
0.000000000000000000e+00 2.217715501785278320e+00
-1.399999976158142090e+00 7.127563357353210449e-01
5.000000000000000000e+00 7.414703369140625000e-01
-4.000000000000000000e+00 9.705657958984375000e-01
-8.000000119209289551e-01 -4.426718235015869141e+00
-4.000000059604644775e-01 -2.984729051589965820e+00
-4.000000059604644775e-01 -2.434460401535034180e+00
3.200000047683715820e+00 3.104095458984375000e-01
3.799999952316284180e+00 -2.790832519531250000e-01
1.799999952316284180e+00 -4.952453672885894775e-01
-2.000000029802322388e-01 6.260015964508056641e+00
-8.000000119209289551e-01 7.370864868164062500e+00
2.000000029802322388e-01 3.447943210601806641e+00
-2.000000029802322388e-01 -2.753161668777465820e+00
-2.000000029802322388e-01 -2.207849025726318359e+00
-4.000000059604644775e-01 -2.410775661468505859e+00
-6.000000238418579102e-01 5.610733032226562500e+00
-2.000000029802322388e-01 -2.721087694168090820e+00
1.000000000000000000e+00 -2.729312181472778320e+00
-4.000000059604644775e-01 2.841937303543090820e+00
-4.000000059604644775e-01 -2.971551418304443359e+00
-4.000000059604644775e-01 2.793975830078125000e+00
-4.000000059604644775e-01 -2.836312770843505859e+00
1.799999952316284180e+00 -4.016845822334289551e-01
2.200000047683715820e+00 -7.763458490371704102e-01
2.599999904632568359e+00 2.368682920932769775e-01
8.000000119209289551e-01 3.038133144378662109e+00
-8.000000119209289551e-01 2.126506090164184570e+00
-2.000000029802322388e-01 2.563232421875000000e+00
-2.000000029802322388e-01 2.085653781890869141e+00
6.000000238418579102e-01 2.613040208816528320e+00
-8.000000119209289551e-01 -5.230401515960693359e+00
2.200000047683715820e+00 -1.683551073074340820e+00
3.799998521804809570e+00 -7.440017461776733398e-01
4.800000190734863281e+00 2.657958865165710449e-01
-2.000000029802322388e-01 3.656317234039306641e+00
-4.000000059604644775e-01 3.416119337081909180e+00
-6.000000238418579102e-01 -3.455963134765625000e+00
-1.000000000000000000e+00 1.235391259193420410e+00
-1.000000000000000000e+00 2.176388502120971680e+00
-2.000000029802322388e-01 -4.055444240570068359e+00
-1.600000023841857910e+00 7.365936040878295898e-01
-6.000000238418579102e-01 1.472851514816284180e+00
-3.000000000000000000e+00 3.674468994140625000e-01
8.000000119209289551e-01 -2.708663940429687500e+00
-2.000000029802322388e-01 -2.716409206390380859e+00
-4.000000059604644775e-01 -2.773573398590087891e+00
-2.000000029802322388e-01 2.282620191574096680e+00
-2.000000029802322388e-01 2.228600978851318359e+00
1.000000000000000000e+00 -3.791239976882934570e+00
1.000000000000000000e+00 -1.403942823410034180e+00
0.000000000000000000e+00 3.825170993804931641e+00
1.000000000000000000e+00 -3.305923461914062500e+00
-8.000000119209289551e-01 1.433126807212829590e+00
4.000000059604644775e-01 -1.618374586105346680e+00
-8.000000119209289551e-01 -2.835021972656250000e+00
-4.000000059604644775e-01 4.905828952789306641e+00
2.599999904632568359e+00 -8.823425173759460449e-01
4.000000059604644775e-01 3.006332397460937500e+00
-4.000000059604644775e-01 3.184405565261840820e+00
-4.000000059604644775e-01 2.094985961914062500e+00
6.000000238418579102e-01 -1.902377367019653320e+00
2.000000029802322388e-01 3.107623338699340820e+00
0.000000000000000000e+00 3.166967868804931641e+00
1.600000023841857910e+00 -4.071746766567230225e-01
2.000000000000000000e+00 -7.777770757675170898e-01
0.000000000000000000e+00 3.680783033370971680e+00
-1.600000023841857910e+00 6.458862423896789551e-01
-8.000000119209289551e-01 -4.647705078125000000e+00
2.000000029802322388e-01 -4.133477687835693359e+00
6.000000238418579102e-01 -1.936962842941284180e+00
-4.000000059604644775e-01 1.762106299400329590e+00
4.000000059604644775e-01 -1.653274536132812500e+00
0.000000000000000000e+00 4.004217624664306641e+00
8.000000119209289551e-01 3.476248264312744141e+00
2.000000029802322388e-01 2.389273166656494141e+00
4.000000059604644775e-01 -2.535418748855590820e+00
4.000000059604644775e-01 -1.878726243972778320e+00
2.000000029802322388e-01 3.097222805023193359e+00
-2.200000047683715820e+00 5.909546017646789551e-01
1.000000000000000000e+00 -1.488980054855346680e+00
4.000000059604644775e-01 -2.630468845367431641e+00
2.000000029802322388e-01 -2.697563171386718750e+00
0.000000000000000000e+00 6.874012947082519531e+00
-2.000000029802322388e-01 2.929177761077880859e+00
1.000000000000000000e+00 -1.848686218261718750e+00
-6.000000238418579102e-01 3.245509386062622070e+00
1.000000000000000000e+00 -3.019389390945434570e+00
-2.000000029802322388e-01 2.306381225585937500e+00
-4.000000059604644775e-01 3.222042798995971680e+00
-2.200000047683715820e+00 2.135253846645355225e-01
-4.000000059604644775e-01 -3.108410596847534180e+00
-4.000000059604644775e-01 -4.132653713226318359e+00
8.000000119209289551e-01 3.034933567047119141e+00
4.000000059604644775e-01 3.528033494949340820e+00
-2.000000029802322388e-01 3.610264539718627930e+00
-4.000000059604644775e-01 -3.692367553710937500e+00
-4.000000059604644775e-01 1.725894212722778320e+00
1.399999976158142090e+00 -6.642990112304687500e-01
4.000000059604644775e-01 2.780860900878906250e+00
-4.000000059604644775e-01 2.648895263671875000e+00
2.000000029802322388e-01 -2.668521165847778320e+00
-4.000000059604644775e-01 3.976303100585937500e+00
-6.000000238418579102e-01 -3.373596191406250000e+00
-8.000000119209289551e-01 1.392343163490295410e+00
2.600001573562622070e+00 -3.601074276957660913e-04
3.000000000000000000e+00 1.800537109375000000e-03
3.000000000000000000e+00 6.504989862442016602e-01
8.000000119209289551e-01 4.300616264343261719e+00
6.000000238418579102e-01 2.940954685211181641e+00
-4.000000059604644775e-01 -5.418969631195068359e+00
-1.000000000000000000e+00 2.534265041351318359e+00
-1.600000023841857910e+00 8.983886837959289551e-01
-8.000000119209289551e-01 -3.170831203460693359e+00
-2.000000029802322388e-01 3.107296705245971680e+00
-2.000000029802322388e-01 -4.039895534515380859e+00
-6.000000238418579102e-01 2.933398485183715820e+00
-1.000000000000000000e+00 1.630306959152221680e+00
-2.000000029802322388e-01 1.857241868972778320e+00
0.000000000000000000e+00 -5.845086574554443359e+00
6.000000238418579102e-01 -2.789782762527465820e+00
-2.200000047683715820e+00 1.509613096714019775e-01
-1.000000000000000000e+00 2.577191114425659180e+00
2.000000029802322388e-01 -2.021626234054565430e+00
1.000000000000000000e+00 -3.041007995605468750e+00
-2.000000029802322388e-01 4.684269905090332031e+00
-4.000000059604644775e-01 1.861477613449096680e+00
-2.000000029802322388e-01 2.596340894699096680e+00
2.000000029802322388e-01 -2.843569993972778320e+00
4.000000059604644775e-01 -1.794515967369079590e+00
-8.000000119209289551e-01 1.353170752525329590e+00
-1.000000000000000000e+00 2.027233839035034180e+00
-1.600000023841857910e+00 8.610779047012329102e-01
4.000000059604644775e-01 -3.840048313140869141e+00
-2.000000029802322388e-01 -2.419297695159912109e+00
-6.000000238418579102e-01 2.682659864425659180e+00
-6.000000238418579102e-01 -2.902674913406372070e+00
-5.999984741210937500e-01 1.586511254310607910e+00
-2.000000000000000000e+00 8.087097406387329102e-01
3.599999904632568359e+00 -1.378540098667144775e-01
-4.000000059604644775e-01 3.156820774078369141e+00
-4.000000059604644775e-01 -6.153817653656005859e+00
6.000000238418579102e-01 -3.390115261077880859e+00
-4.000000059604644775e-01 2.420214891433715820e+00
2.000000029802322388e-01 2.712149143218994141e+00
-6.000000238418579102e-01 1.700225830078125000e+00
4.000000059604644775e-01 -2.266000270843505859e+00
2.000000029802322388e-01 -2.047286987304687500e+00
2.000000029802322388e-01 -2.039061069488525391e+00
6.000000238418579102e-01 -1.710626244544982910e+00
-8.000000119209289551e-01 1.221539258956909180e+00
-2.200000047683715820e+00 -2.458953857421875000e-02
6.000000238418579102e-01 3.611599683761596680e+00
-8.000000119209289551e-01 1.505284070968627930e+00
8.000000119209289551e-01 3.749519348144531250e+00
8.000000119209289551e-01 -4.560925483703613281e+00
-4.000000059604644775e-01 3.663037061691284180e+00
-4.000000059604644775e-01 -3.093165636062622070e+00
-6.000000238418579102e-01 1.942697167396545410e+00
4.000000059604644775e-01 3.322895765304565430e+00
4.000000059604644775e-01 -2.774284362792968750e+00
-4.000015258789062500e-01 1.613032579421997070e+00
4.000000059604644775e-01 -2.066517591476440430e+00
-2.000000029802322388e-01 -3.318144321441650391e+00
-4.000000059604644775e-01 3.586454868316650391e+00
-4.000000059604644775e-01 4.618975639343261719e+00
0.000000000000000000e+00 2.204467773437500000e+00
4.000000059604644775e-01 -4.851744174957275391e+00
2.000000029802322388e-01 -2.474148511886596680e+00
-6.000000238418579102e-01 1.614529371261596680e+00
-2.000000029802322388e-01 -2.455810546875000000e+00
-1.000000000000000000e+00 1.161303758621215820e+00
0.000000000000000000e+00 3.284756422042846680e+00
2.000000029802322388e-01 -2.575549364089965820e+00
-2.000000029802322388e-01 -3.499819993972778320e+00
-3.799999952316284180e+00 6.743652224540710449e-01
-8.000000119209289551e-01 -3.265182495117187500e+00
0.000000000000000000e+00 -7.173135280609130859e+00
4.000000059604644775e-01 -1.782736182212829590e+00
6.000000000000000000e+00 2.835250794887542725e-01
-2.000000029802322388e-01 6.480542182922363281e+00
-2.000000029802322388e-01 1.974874854087829590e+00
6.000000238418579102e-01 -5.313110351562500000e+00
-2.000000029802322388e-01 4.475131034851074219e+00
3.000000000000000000e+00 -3.406433165073394775e-01
2.599999904632568359e+00 -4.025329649448394775e-01
-8.000000119209289551e-01 4.474865913391113281e+00
-8.000000119209289551e-01 2.951016187667846680e+00
-6.000000238418579102e-01 2.298843383789062500e+00
-6.000000238418579102e-01 2.034414768218994141e+00
-2.799999952316284180e+00 -7.905944585800170898e-01
2.000000029802322388e-01 4.147253513336181641e+00
0.000000000000000000e+00 -4.585162162780761719e+00
0.000000000000000000e+00 -3.134243726730346680e+00
2.000000029802322388e-01 3.714794874191284180e+00
4.000000059604644775e-01 2.542907714843750000e+00
8.000000119209289551e-01 -1.202380418777465820e+00
2.000000029802322388e-01 3.448748826980590820e+00
-6.000000238418579102e-01 -4.840295314788818359e+00
-1.000000000000000000e+00 2.462561130523681641e+00
0.000000000000000000e+00 -6.373214721679687500e+00
2.000000029802322388e-01 -2.547918796539306641e+00
2.000000029802322388e-01 3.837515354156494141e+00
-2.000000029802322388e-01 2.173812866210937500e+00
2.000000029802322388e-01 2.233941555023193359e+00
4.000000059604644775e-01 -2.946740627288818359e+00
-2.000000029802322388e-01 3.314221143722534180e+00
0.000000000000000000e+00 -2.609200954437255859e+00
0.000000000000000000e+00 2.108685255050659180e+00
-2.000000029802322388e-01 2.327853441238403320e+00
-8.000000119209289551e-01 3.181729078292846680e+00
-1.000000000000000000e+00 1.618756055831909180e+00
-8.000000119209289551e-01 -4.650595188140869141e+00
1.600000023841857910e+00 -7.486099004745483398e-01
6.000000238418579102e-01 3.136715650558471680e+00
0.000000000000000000e+00 2.243792772293090820e+00
-2.000000029802322388e-01 -6.135125637054443359e+00
-6.000000238418579102e-01 4.364148139953613281e+00
-8.000000119209289551e-01 -3.812426805496215820e+00
2.000000029802322388e-01 -5.778253078460693359e+00
-1.000000000000000000e+00 1.101443529129028320e+00
-6.000000238418579102e-01 -4.370581150054931641e+00
-1.799999952316284180e+00 7.766418457031250000e-01
-4.000000059604644775e-01 -2.606884717941284180e+00
-6.000000238418579102e-01 1.725082397460937500e+00
-8.000000119209289551e-01 -4.934179782867431641e+00
-1.600000023841857910e+00 8.930877447128295898e-01
-8.000000119209289551e-01 2.507974147796630859e+00
2.000000029802322388e-01 -3.729116916656494141e+00
-1.000000000000000000e+00 2.072772264480590820e+00
4.000000059604644775e-01 2.843173265457153320e+00
4.000000059604644775e-01 -3.913787841796875000e+00
2.000000029802322388e-01 2.468963623046875000e+00
-2.000000029802322388e-01 1.832586646080017090e+00
1.600000023841857910e+00 -4.291107058525085449e-01
6.000000238418579102e-01 -5.182891845703125000e+00
2.000000029802322388e-01 7.703140258789062500e+00
0.000000000000000000e+00 -3.407586574554443359e+00
0.000000000000000000e+00 3.422305345535278320e+00
-4.000000059604644775e-01 -2.829577684402465820e+00
-4.000000059604644775e-01 2.037744045257568359e+00
-1.600000023841857910e+00 8.236114382743835449e-01
-2.000000029802322388e-01 -4.687863349914550781e+00
-6.000000238418579102e-01 2.953445434570312500e+00
0.000000000000000000e+00 -6.910888671875000000e+00
-8.000000119209289551e-01 -3.029534816741943359e+00
-6.000000238418579102e-01 -2.632672071456909180e+00
4.000000059604644775e-01 -1.654513597488403320e+00
-1.200000047683715820e+00 9.639129638671875000e-01
-6.000015139579772949e-01 1.594628930091857910e+00
6.000015139579772949e-01 -1.687843322753906250e+00
-2.000000029802322388e-01 2.314108371734619141e+00
1.000000000000000000e+00 -1.812826514244079590e+00
-4.000000059604644775e-01 3.329452514648437500e+00
0.000000000000000000e+00 -2.308529615402221680e+00
-4.000000059604644775e-01 3.331262111663818359e+00
-8.000000119209289551e-01 1.900646924972534180e+00
2.000000029802322388e-01 -3.052746534347534180e+00
-4.000000059604644775e-01 2.090270996093750000e+00
4.000000059604644775e-01 -2.416800022125244141e+00
2.000000000000000000e+00 -7.627593874931335449e-01
1.000000000000000000e+00 -4.749526977539062500e+00
6.000000238418579102e-01 -1.447305321693420410e+00
-4.000000059604644775e-01 2.741943359375000000e+00
0.000000000000000000e+00 -2.663702487945556641e+00
-3.799999952316284180e+00 -2.337036095559597015e-02
1.600000023841857910e+00 -1.552920579910278320e+00
3.400001525878906250e+00 -3.149734437465667725e-01
-4.000000059604644775e-01 2.855853319168090820e+00
4.000000059604644775e-01 2.730880737304687500e+00
0.000000000000000000e+00 -4.654101371765136719e+00
-2.000000029802322388e-01 2.367871046066284180e+00
0.000000000000000000e+00 3.350921630859375000e+00
-4.000000059604644775e-01 -3.176150560379028320e+00
5.400000095367431641e+00 -6.922119259834289551e-01
-6.000000238418579102e-01 2.537454128265380859e+00
-4.000000059604644775e-01 5.269238471984863281e+00
4.000000059604644775e-01 -7.600930690765380859e+00
-2.200000047683715820e+00 8.698669672012329102e-01
2.000000029802322388e-01 4.169561862945556641e+00
2.000000029802322388e-01 3.354363918304443359e+00
6.000000238418579102e-01 -2.902148485183715820e+00
-2.000000029802322388e-01 -4.605490207672119141e+00
8.000000119209289551e-01 -1.829574584960937500e+00
1.000000000000000000e+00 -1.839929223060607910e+00
-6.000000238418579102e-01 1.419085741043090820e+00
2.000000029802322388e-01 4.570544242858886719e+00
-6.000000238418579102e-01 4.095135688781738281e+00
3.599999904632568359e+00 6.853332370519638062e-02
-3.799999952316284180e+00 -9.461730718612670898e-01
8.000000119209289551e-01 -6.233502388000488281e+00
-2.599999904632568359e+00 6.175659298896789551e-01
3.200000047683715820e+00 -9.601653814315795898e-01
8.199999809265136719e+00 -2.376861497759819031e-02
-6.000000238418579102e-01 -4.156014919281005859e+00
8.000000119209289551e-01 3.500961303710937500e+00
2.000000029802322388e-01 4.990334987640380859e+00
-6.000000238418579102e-01 -3.747637987136840820e+00
4.000000059604644775e-01 4.735406398773193359e+00
8.000000119209289551e-01 -3.713305711746215820e+00
-5.199999809265136719e+00 -7.264099270105361938e-02
3.000000000000000000e+00 -1.378631591796875000e-01
2.200000047683715820e+00 -8.120208978652954102e-01
-7.000000000000000000e+00 9.407500922679901123e-02
2.000000029802322388e-01 -4.474922180175781250e+00
-6.000000238418579102e-01 -4.333186149597167969e+00
-6.000000238418579102e-01 2.387164354324340820e+00
6.000000238418579102e-01 -3.770236253738403320e+00
4.400000095367431641e+00 5.180877447128295898e-01
-2.000000029802322388e-01 -4.451562404632568359e+00
8.000000119209289551e-01 -1.957408189773559570e+00
-4.000000059604644775e-01 -2.470526218414306641e+00
6.000000238418579102e-01 -4.140225410461425781e+00
2.799999952316284180e+00 4.848022460937500000e-01
1.799999952316284180e+00 -8.363372683525085449e-01
2.000000029802322388e-01 5.144959926605224609e+00
-8.000000119209289551e-01 2.407946825027465820e+00
-2.400000095367431641e+00 2.637512087821960449e-01
-8.000000119209289551e-01 -5.621996879577636719e+00
-2.000000029802322388e-01 -4.562890529632568359e+00
8.000000119209289551e-01 -2.037631273269653320e+00
9.800000190734863281e+00 2.285156250000000000e-01
4.599999904632568359e+00 9.097412228584289551e-01
3.799999952316284180e+00 1.932815611362457275e-01
1.000000000000000000e+00 -3.711727857589721680e+00
-6.000000238418579102e-01 5.161123752593994141e+00
4.000000059604644775e-01 3.434707641601562500e+00
-2.000000029802322388e-01 4.436935424804687500e+00
-8.000000119209289551e-01 3.721618652343750000e+00
4.000000000000000000e+00 -4.114837646484375000e-01
1.000000000000000000e+00 -2.754891872406005859e+00
-8.000000119209289551e-01 2.872567653656005859e+00
-4.000000059604644775e-01 3.817831516265869141e+00
2.000000029802322388e-01 2.972412109375000000e+00
1.000000000000000000e+00 -2.348043918609619141e+00
-1.000000000000000000e+00 2.531741380691528320e+00
8.000000119209289551e-01 -4.530242919921875000e+00
-1.000000000000000000e+00 2.212558031082153320e+00
2.000000029802322388e-01 -5.304110527038574219e+00
0.000000000000000000e+00 2.386947631835937500e+00
-1.000000000000000000e+00 3.891015529632568359e+00
8.000000119209289551e-01 3.056625366210937500e+00
1.000000000000000000e+00 -1.273110985755920410e+00
2.000000029802322388e-01 3.617318630218505859e+00
-4.000000059604644775e-01 3.538546800613403320e+00
-6.000000238418579102e-01 -4.995654106140136719e+00
-2.400000095367431641e+00 3.886413574218750000e-02
-4.000000059604644775e-01 -4.551057338714599609e+00
-6.000000238418579102e-01 2.200280666351318359e+00
-2.799999952316284180e+00 -5.265182256698608398e-01
-2.599999904632568359e+00 3.123901486396789551e-01
1.000000000000000000e+00 -4.395645141601562500e+00
-4.000000059604644775e-01 -4.799255371093750000e+00
2.000000029802322388e-01 2.839941501617431641e+00
-2.000000029802322388e-01 1.979072570800781250e+00
8.000000119209289551e-01 -6.207221984863281250e+00
-6.000000238418579102e-01 6.287617683410644531e+00
-4.000000059604644775e-01 -5.359324455261230469e+00
-2.000000029802322388e-01 2.866168260574340820e+00
-2.000000029802322388e-01 -3.496786594390869141e+00
0.000000000000000000e+00 2.289474487304687500e+00
1.000000000000000000e+00 -2.792807102203369141e+00
-6.000015139579772949e-01 1.734782457351684570e+00
2.000000000000000000e+00 -6.132400631904602051e-01
-2.000000029802322388e-01 2.782061815261840820e+00
0.000000000000000000e+00 -3.593449354171752930e+00
2.000000029802322388e-01 4.365449428558349609e+00
0.000000000000000000e+00 2.276257276535034180e+00
0.000000000000000000e+00 -3.138284206390380859e+00
-1.799999952316284180e+00 6.779983639717102051e-01
-2.000000029802322388e-01 -2.406121730804443359e+00
2.000000029802322388e-01 2.491854906082153320e+00
0.000000000000000000e+00 -5.866731166839599609e+00
0.000000000000000000e+00 5.231866359710693359e+00
6.000000238418579102e-01 -7.448837280273437500e+00
0.000000000000000000e+00 2.327795505523681641e+00
4.000000000000000000e+00 -9.387573003768920898e-01
-1.000000000000000000e+00 3.355287075042724609e+00
8.000000119209289551e-01 3.685504198074340820e+00
0.000000000000000000e+00 4.321716308593750000e+00
0.000000000000000000e+00 7.377276420593261719e+00
-4.000000059604644775e-01 -3.986071825027465820e+00
-1.000000000000000000e+00 3.486965894699096680e+00
-4.000000059604644775e-01 -5.932778835296630859e+00
-8.000000119209289551e-01 3.475409030914306641e+00
-2.000000000000000000e+00 9.437286257743835449e-01
-3.200000047683715820e+00 8.504333347082138062e-02
4.199999809265136719e+00 1.133819594979286194e-01
-6.000000238418579102e-01 2.499825954437255859e+00
4.000000059604644775e-01 -3.412808179855346680e+00
3.799999952316284180e+00 3.795700073242187500e-01
-2.000000029802322388e-01 4.159436225891113281e+00
-3.200000047683715820e+00 6.828613579273223877e-02
6.000000238418579102e-01 -2.959564208984375000e+00
4.000000059604644775e-01 -3.159875392913818359e+00
-4.000000059604644775e-01 -3.520336866378784180e+00
8.000000119209289551e-01 -2.257727146148681641e+00
-2.000000029802322388e-01 2.041867017745971680e+00
-3.799999952316284180e+00 -5.992706418037414551e-01
-4.599999904632568359e+00 9.027923345565795898e-01
-4.000000059604644775e-01 3.356744289398193359e+00
8.000000119209289551e-01 -2.298428297042846680e+00
-4.000000059604644775e-01 3.985984802246093750e+00
0.000000000000000000e+00 2.026913404464721680e+00
-3.799999952316284180e+00 7.676299810409545898e-01
2.000000029802322388e-01 -2.226315259933471680e+00
6.000000238418579102e-01 2.816856384277343750e+00
-4.000000059604644775e-01 -6.921368598937988281e+00
0.000000000000000000e+00 8.575347900390625000e+00
0.000000000000000000e+00 -7.860278129577636719e+00
-2.000000029802322388e-01 -3.819781541824340820e+00
1.000000000000000000e+00 -1.075648546218872070e+00
-4.000000059604644775e-01 1.686259508132934570e+00
-4.000000059604644775e-01 1.727291822433471680e+00
-2.000000029802322388e-01 -5.159762382507324219e+00
7.400000095367431641e+00 3.717498779296875000e-01
-2.599999904632568359e+00 -5.503951907157897949e-01
8.600000381469726562e+00 -3.221221864223480225e-01
-2.000000029802322388e-01 6.685418605804443359e+00
0.000000000000000000e+00 -2.749713182449340820e+00
2.000000029802322388e-01 3.277938842773437500e+00
-6.000000238418579102e-01 -4.661221504211425781e+00
-1.600000023841857910e+00 9.152069091796875000e-01
1.999984681606292725e-01 -1.915148973464965820e+00
-4.000000059604644775e-01 -2.621432542800903320e+00
-6.000000238418579102e-01 2.649520874023437500e+00
-1.000000000000000000e+00 1.352105736732482910e+00
1.000000000000000000e+00 -2.470680236816406250e+00
-2.000000029802322388e-01 2.451162815093994141e+00
8.000015020370483398e-01 3.507771253585815430e+00
2.400000095367431641e+00 1.911010742187500000e-01
2.599999904632568359e+00 2.483520507812500000e-01
-2.000000029802322388e-01 4.418359279632568359e+00
-2.000000029802322388e-01 2.927154541015625000e+00
2.000000029802322388e-01 3.103003025054931641e+00
0.000000000000000000e+00 2.120501756668090820e+00
1.200000047683715820e+00 -8.114074468612670898e-01
8.000000119209289551e-01 -5.340237617492675781e+00
4.000000059604644775e-01 -2.232574462890625000e+00
4.000000059604644775e-01 -2.219171047210693359e+00
-6.000000238418579102e-01 -4.088971138000488281e+00
-4.000000059604644775e-01 -2.997134447097778320e+00
0.000000000000000000e+00 4.938058376312255859e+00
-4.000000059604644775e-01 -3.455474853515625000e+00
6.000000238418579102e-01 -1.442086815834045410e+00
0.000000000000000000e+00 6.466454982757568359e+00
-2.000000029802322388e-01 -2.956249952316284180e+00
-2.000000029802322388e-01 -7.512560844421386719e+00
4.000000059604644775e-01 -1.877853393554687500e+00
-1.000000000000000000e+00 1.690484642982482910e+00
2.000000029802322388e-01 -4.559756278991699219e+00
0.000000000000000000e+00 -3.376855373382568359e+00
-2.799999952316284180e+00 9.096191525459289551e-01
-2.400000095367431641e+00 -1.246276870369911194e-01
-1.799999952316284180e+00 2.260833680629730225e-01
-6.000000238418579102e-01 -2.692306518554687500e+00
-4.000000059604644775e-01 -2.444876194000244141e+00
-2.000000029802322388e-01 -2.622992038726806641e+00
8.000000119209289551e-01 -4.071542263031005859e+00
-4.000000059604644775e-01 2.803729295730590820e+00
4.000000059604644775e-01 -2.809341430664062500e+00
0.000000000000000000e+00 2.818704128265380859e+00
-2.200000047683715820e+00 -1.879882765933871269e-03
-3.000000000000000000e+00 -4.383178651332855225e-01
-2.000000029802322388e-01 -3.604333400726318359e+00
-4.000000059604644775e-01 -2.592057704925537109e+00
6.000000238418579102e-01 -3.913827419281005859e+00
-2.000000029802322388e-01 2.156216382980346680e+00
1.399999976158142090e+00 -7.277191281318664551e-01
6.000000238418579102e-01 -2.108364820480346680e+00
3.200000047683715820e+00 -3.761169314384460449e-01
6.000000238418579102e-01 -1.828366041183471680e+00
-2.000000029802322388e-01 -3.390672206878662109e+00
2.000001430511474609e+00 -8.338012546300888062e-02
4.000000059604644775e-01 3.722682237625122070e+00
-8.000000119209289551e-01 1.558017015457153320e+00
2.000000029802322388e-01 -2.599514722824096680e+00
0.000000000000000000e+00 3.863642930984497070e+00
1.999984681606292725e-01 -3.600274562835693359e+00
8.000000119209289551e-01 -2.500738620758056641e+00
-6.000000238418579102e-01 -2.982315063476562500e+00
6.000000238418579102e-01 -1.519497632980346680e+00
2.799999952316284180e+00 -9.119796752929687500e-01
6.000000238418579102e-01 -2.294909715652465820e+00
0.000000000000000000e+00 -2.048312425613403320e+00
1.000000000000000000e+00 -2.885809421539306641e+00
1.000000000000000000e+00 -3.801413059234619141e+00
8.000000119209289551e-01 4.199966430664062500e+00
6.000000238418579102e-01 -2.135363817214965820e+00
-6.000000238418579102e-01 2.381500244140625000e+00
-8.000000119209289551e-01 -2.935513257980346680e+00
-4.000000059604644775e-01 5.450182914733886719e+00
-8.000000119209289551e-01 -3.501586914062500000e+00
-2.799999952316284180e+00 -6.605834960937500000e-01
-8.000000119209289551e-01 -5.668618679046630859e+00
0.000000000000000000e+00 3.692410230636596680e+00
4.000000059604644775e-01 -4.091537475585937500e+00
-1.000000000000000000e+00 1.216244459152221680e+00
-1.000000000000000000e+00 1.410943627357482910e+00
-1.000000000000000000e+00 1.020336866378784180e+00
1.000000000000000000e+00 -2.065478563308715820e+00
6.000000238418579102e-01 -1.936425805091857910e+00
6.000000238418579102e-01 -1.438790917396545410e+00
-1.000000000000000000e+00 2.566085815429687500e+00
-2.000000000000000000e+00 3.273651003837585449e-01
4.000000059604644775e-01 -3.449154615402221680e+00
2.000000029802322388e-01 -3.961077928543090820e+00
6.000000238418579102e-01 -1.766592383384704590e+00
6.000000238418579102e-01 -1.430343627929687500e+00
-4.000000059604644775e-01 2.438925266265869141e+00
-4.000000059604644775e-01 -6.654977321624755859e+00
2.000000029802322388e-01 -2.297091722488403320e+00
-2.400000095367431641e+00 8.923675417900085449e-01
2.400000095367431641e+00 -8.912231326103210449e-01
0.000000000000000000e+00 -6.118017673492431641e+00
4.000000059604644775e-01 -4.209576606750488281e+00
4.000000059604644775e-01 3.654318332672119141e+00
-2.000000029802322388e-01 3.007571458816528320e+00
0.000000000000000000e+00 5.328659057617187500e+00
2.000000029802322388e-01 -1.989312767982482910e+00
-6.000000238418579102e-01 2.685992479324340820e+00
-6.000000238418579102e-01 2.466061353683471680e+00
-2.000000029802322388e-01 -3.145315647125244141e+00
-4.000000059604644775e-01 3.057943820953369141e+00
2.000000029802322388e-01 -2.511993408203125000e+00
-2.000000029802322388e-01 4.853192329406738281e+00
1.000000000000000000e+00 -3.489730834960937500e+00
6.000000238418579102e-01 3.102496385574340820e+00
-8.000000119209289551e-01 2.769625902175903320e+00
-1.200000047683715820e+00 9.921798706054687500e-01
7.999984622001647949e-01 -2.160298109054565430e+00
8.000000119209289551e-01 4.434844970703125000e+00
-2.000000029802322388e-01 2.221698045730590820e+00
4.000000059604644775e-01 6.211377143859863281e+00
1.399999976158142090e+00 -7.275817990303039551e-01
-6.000000238418579102e-01 1.735617041587829590e+00
-2.000000029802322388e-01 3.027355909347534180e+00
-3.000000000000000000e+00 2.316528260707855225e-01
1.000000000000000000e+00 -2.325671434402465820e+00
-8.000000119209289551e-01 1.976605176925659180e+00
-8.000000119209289551e-01 -8.064947128295898438e+00
6.199999809265136719e+00 6.891174614429473877e-02
-1.000000000000000000e+00 4.224804878234863281e+00
-6.000000238418579102e-01 5.598132133483886719e+00
-8.000000119209289551e-01 -3.175116062164306641e+00
6.000000238418579102e-01 5.769302368164062500e+00
-6.000000238418579102e-01 -3.482125759124755859e+00
-6.000000238418579102e-01 -4.286801338195800781e+00
4.000000059604644775e-01 -2.874993801116943359e+00
2.000000029802322388e-01 -2.325244188308715820e+00
-2.000000029802322388e-01 1.869630455970764160e+00
0.000000000000000000e+00 -3.115112304687500000e+00
-2.000000029802322388e-01 1.924380540847778320e+00
6.000015139579772949e-01 -2.847909450531005859e+00
1.799999952316284180e+00 -6.222594976425170898e-01
0.000000000000000000e+00 3.660348415374755859e+00
2.000000029802322388e-01 2.395973205566406250e+00
2.799998521804809570e+00 5.882873386144638062e-02
3.200000047683715820e+00 7.365173101425170898e-01
6.000000238418579102e-01 4.722006320953369141e+00
-2.000000029802322388e-01 3.190448045730590820e+00
-4.000000059604644775e-01 3.151031494140625000e+00
-8.000000119209289551e-01 2.876330614089965820e+00
8.000000119209289551e-01 -1.389071702957153320e+00
-1.399999976158142090e+00 8.792587518692016602e-01
8.000015020370483398e-01 2.848861694335937500e+00
2.400000095367431641e+00 -8.190155029296875000e-02
-1.000000000000000000e+00 3.414648532867431641e+00
-2.000000029802322388e-01 4.018816947937011719e+00
-4.000000059604644775e-01 -5.658833503723144531e+00
1.399999976158142090e+00 -6.719818115234375000e-01
-8.000000119209289551e-01 2.202014207839965820e+00
-6.000000238418579102e-01 1.401559472084045410e+00
-2.200000047683715820e+00 -1.556579619646072388e-01
-8.000000119209289551e-01 5.737036228179931641e+00
-2.000000000000000000e+00 8.184814453125000000e-02
4.000000059604644775e-01 -3.477526903152465820e+00
2.000000029802322388e-01 3.403286695480346680e+00
8.000000119209289551e-01 4.824713230133056641e+00
-2.000000029802322388e-01 2.014099121093750000e+00
2.000000029802322388e-01 -3.013062953948974609e+00
0.000000000000000000e+00 3.772512912750244141e+00
-2.000000029802322388e-01 -3.032359361648559570e+00
-2.000000029802322388e-01 4.687469482421875000e+00
6.000000238418579102e-01 -3.468856811523437500e+00
0.000000000000000000e+00 2.475680589675903320e+00
2.400000095367431641e+00 -8.117797970771789551e-01
6.000000238418579102e-01 3.178393602371215820e+00
0.000000000000000000e+00 3.226611375808715820e+00
2.000000029802322388e-01 -2.576400756835937500e+00
3.000000000000000000e+00 8.348388969898223877e-02
2.000000029802322388e-01 3.590867519378662109e+00
4.000000059604644775e-01 -3.895944118499755859e+00
0.000000000000000000e+00 6.233523368835449219e+00
0.000000000000000000e+00 -2.328044176101684570e+00
3.200000047683715820e+00 -9.951476752758026123e-02
-2.200000047683715820e+00 9.094268679618835449e-01
-8.000000119209289551e-01 -3.394525051116943359e+00
-8.000000119209289551e-01 -5.978777885437011719e+00
0.000000000000000000e+00 2.207571506500244141e+00
4.000000059604644775e-01 3.093682765960693359e+00
-8.000000119209289551e-01 -3.399749755859375000e+00
-2.000000029802322388e-01 -2.542477369308471680e+00
-2.000000029802322388e-01 5.001617431640625000e+00
-4.000000059604644775e-01 2.663342237472534180e+00
-4.000000059604644775e-01 -2.800509691238403320e+00
2.000000029802322388e-01 2.732110500335693359e+00
8.000000119209289551e-01 -4.448962211608886719e+00
-4.000000059604644775e-01 2.353003025054931641e+00
-6.000000238418579102e-01 3.423861742019653320e+00
-8.000000119209289551e-01 3.059756517410278320e+00
1.199998497962951660e+00 -2.854148864746093750e+00
8.000000119209289551e-01 3.426487684249877930e+00
6.000000238418579102e-01 3.136973619461059570e+00
8.000000119209289551e-01 3.025024414062500000e+00
1.000000000000000000e+00 -2.311593532562255859e+00
2.000000000000000000e+00 -3.945083618164062500e-01
-3.000000000000000000e+00 -5.893554538488388062e-02
-3.400000095367431641e+00 3.133178651332855225e-01
-3.400000095367431641e+00 -2.235534638166427612e-01
-3.799999952316284180e+00 -1.467254608869552612e-01
-6.000000238418579102e-01 -4.935183525085449219e+00
-2.000000029802322388e-01 -3.201785326004028320e+00
4.000000059604644775e-01 -3.261193752288818359e+00
1.799999952316284180e+00 -2.855621278285980225e-01
1.600000023841857910e+00 -8.118774294853210449e-01
4.000000059604644775e-01 2.645562648773193359e+00
1.399999976158142090e+00 -7.056701779365539551e-01
1.600000023841857910e+00 -6.118347048759460449e-01
-2.200000047683715820e+00 3.528503477573394775e-01
-1.799999952316284180e+00 7.085815668106079102e-01
-2.000000000000000000e+00 2.683593630790710449e-01
-8.000000119209289551e-01 -6.104418754577636719e+00
-4.000000059604644775e-01 -3.535006761550903320e+00
2.200000047683715820e+00 -5.871551632881164551e-01
-8.000000119209289551e-01 1.592236280441284180e+00
-1.000000000000000000e+00 3.754595994949340820e+00
6.000000238418579102e-01 -4.458743095397949219e+00
4.000000059604644775e-01 -3.655050754547119141e+00
4.000000059604644775e-01 -2.277334690093994141e+00
-2.000000029802322388e-01 1.934936523437500000e+00
-8.000000119209289551e-01 2.098245143890380859e+00
-2.599999904632568359e+00 -6.439208984375000000e-02
-1.799999952316284180e+00 2.413665801286697388e-01
0.000000000000000000e+00 -3.095646619796752930e+00
0.000000000000000000e+00 -2.347415208816528320e+00
6.000000238418579102e-01 -2.097155809402465820e+00
0.000000000000000000e+00 -2.175372362136840820e+00
-8.000000119209289551e-01 3.005633592605590820e+00
-2.000000029802322388e-01 -3.501654148101806641e+00
8.000000119209289551e-01 -1.960595726966857910e+00
-4.000000059604644775e-01 2.933801174163818359e+00
-4.000000059604644775e-01 -2.472503662109375000e+00
4.400000095367431641e+00 3.454589843750000000e-02
2.000000029802322388e-01 6.491375923156738281e+00
2.000000029802322388e-01 -2.263696193695068359e+00
2.000000029802322388e-01 -2.505126953125000000e+00
-2.000000029802322388e-01 1.866107225418090820e+00
-2.000000029802322388e-01 -2.287869215011596680e+00
1.799999952316284180e+00 -7.904235720634460449e-01
0.000000000000000000e+00 2.582086086273193359e+00
4.000000059604644775e-01 2.721200466156005859e+00
-2.000000029802322388e-01 1.933551073074340820e+00
-8.000000119209289551e-01 1.385156273841857910e+00
-1.600000023841857910e+00 6.169677972793579102e-01
-8.000015020370483398e-01 3.163842678070068359e+00
-5.999984741210937500e-01 -4.472064018249511719e+00
2.000000029802322388e-01 3.315891981124877930e+00
9.999984502792358398e-01 -5.352385044097900391e+00
2.000000029802322388e-01 2.679339647293090820e+00
8.000000119209289551e-01 -1.233169555664062500e+00
2.000000029802322388e-01 4.329022407531738281e+00
0.000000000000000000e+00 2.298855543136596680e+00
2.000000029802322388e-01 -2.159384250640869141e+00
-4.000000059604644775e-01 1.736724853515625000e+00
3.599999904632568359e+00 6.593490839004516602e-01
4.800000190734863281e+00 3.624435365200042725e-01
7.800001621246337891e+00 3.973587155342102051e-01
3.799999952316284180e+00 2.587112486362457275e-01
-8.000000119209289551e-01 5.811808586120605469e+00
-4.000000059604644775e-01 8.520330429077148438e+00
-4.000000059604644775e-01 3.797122240066528320e+00
-4.000000059604644775e-01 -6.117025852203369141e+00
-8.000000119209289551e-01 -5.742765903472900391e+00
-8.000015020370483398e-01 1.290425062179565430e+00
8.000000119209289551e-01 -1.606332421302795410e+00
-8.000000119209289551e-01 2.979055881500244141e+00
0.000000000000000000e+00 2.514382839202880859e+00
8.000000119209289551e-01 -2.571902513504028320e+00
2.000000029802322388e-01 5.120577812194824219e+00
4.000000059604644775e-01 2.925173997879028320e+00
2.000000029802322388e-01 -4.382339477539062500e+00
4.000000059604644775e-01 2.813049316406250000e+00
2.000000029802322388e-01 -2.252362012863159180e+00
0.000000000000000000e+00 3.536022901535034180e+00
8.000000119209289551e-01 4.086071968078613281e+00
-1.000000000000000000e+00 1.128482103347778320e+00
-6.000000238418579102e-01 -3.210458278656005859e+00
6.000000238418579102e-01 -2.616574048995971680e+00
8.000000119209289551e-01 -1.829400658607482910e+00
0.000000000000000000e+00 2.371316432952880859e+00
2.000000029802322388e-01 -2.402236938476562500e+00
-2.000000029802322388e-01 2.374688625335693359e+00
6.000015139579772949e-01 4.767521858215332031e+00
-6.000015139579772949e-01 -3.160882472991943359e+00
-4.000000059604644775e-01 3.053140163421630859e+00
-4.000000059604644775e-01 1.963908433914184570e+00
0.000000000000000000e+00 -3.146080017089843750e+00
-2.000000029802322388e-01 2.077625989913940430e+00
1.799999952316284180e+00 -2.977951169013977051e-01
1.600000023841857910e+00 -4.855560362339019775e-01
-8.000000119209289551e-01 1.246646165847778320e+00
-4.000000059604644775e-01 4.721219062805175781e+00
-8.000000119209289551e-01 2.945956468582153320e+00
-6.000000238418579102e-01 2.649124145507812500e+00
-2.599999904632568359e+00 2.401977479457855225e-01
0.000000000000000000e+00 -3.273965358734130859e+00
-2.000000029802322388e-01 -2.227166652679443359e+00
-6.000015139579772949e-01 -3.035513401031494141e+00
1.000000000000000000e+00 -4.842939853668212891e+00
-4.000000059604644775e-01 2.489019870758056641e+00
-2.400000095367431641e+00 4.083053469657897949e-01
-2.000000029802322388e-01 -2.502172946929931641e+00
2.000001430511474609e+00 -5.397308468818664551e-01
5.800001621246337891e+00 3.322448581457138062e-02
-2.000000029802322388e-01 3.501562595367431641e+00
0.000000000000000000e+00 -3.165035963058471680e+00
-1.000000000000000000e+00 2.506649732589721680e+00
2.000000029802322388e-01 -2.828845262527465820e+00
-2.000000029802322388e-01 1.804609656333923340e+00
-6.000015139579772949e-01 1.882382154464721680e+00
-8.000000119209289551e-01 1.626791357994079590e+00
6.000000238418579102e-01 -1.675326585769653320e+00
2.000000000000000000e+00 -7.488678097724914551e-01
-6.000015139579772949e-01 4.797576904296875000e+00
2.600001573562622070e+00 -2.238464355468750000e-02
3.000000000000000000e+00 2.744201719760894775e-01
1.000000000000000000e+00 -1.282659888267517090e+00
4.000000059604644775e-01 4.958489894866943359e+00
2.000000029802322388e-01 3.989300489425659180e+00
0.000000000000000000e+00 2.239239454269409180e+00
4.000000059604644775e-01 -1.926696777343750000e+00
-4.000000059604644775e-01 2.003363132476806641e+00
6.000000238418579102e-01 -2.620166063308715820e+00
1.000000000000000000e+00 -1.555905103683471680e+00
1.000000000000000000e+00 -1.403713941574096680e+00
6.000000238418579102e-01 -4.601769924163818359e+00
0.000000000000000000e+00 4.505099296569824219e+00
1.000000000000000000e+00 -3.050552368164062500e+00
8.000000119209289551e-01 -2.685848951339721680e+00
2.000000029802322388e-01 2.852949619293212891e+00
2.000000029802322388e-01 4.421002388000488281e+00
2.000000029802322388e-01 2.593185424804687500e+00
-3.400000095367431641e+00 -7.134612798690795898e-01
-8.000000119209289551e-01 1.860537767410278320e+00
5.800000190734863281e+00 -8.406677246093750000e-01
1.000000000000000000e+00 -2.487365722656250000e+00
4.000000059604644775e-01 -6.394845485687255859e+00
0.000000000000000000e+00 4.963360786437988281e+00
-2.000000029802322388e-01 -2.216775417327880859e+00
0.000000000000000000e+00 1.000525856018066406e+01
-1.000000000000000000e+00 1.243075609207153320e+00
1.399999976158142090e+00 -9.926147460937500000e-01
0.000000000000000000e+00 -5.761544704437255859e+00
-8.000000119209289551e-01 -5.245343208312988281e+00
-4.000000059604644775e-01 4.835409641265869141e+00
2.000000029802322388e-01 -3.523699998855590820e+00
2.000000029802322388e-01 -2.161979675292968750e+00
-2.000000029802322388e-01 3.289781093597412109e+00
7.999984622001647949e-01 -1.681434631347656250e+00
0.000000000000000000e+00 2.501055955886840820e+00
2.000015228986740112e-01 3.510897874832153320e+00
0.000000000000000000e+00 -2.058009386062622070e+00
6.199998378753662109e+00 -8.817977905273437500e-01
-2.000000029802322388e-01 6.485571384429931641e+00
-2.000000029802322388e-01 3.382949829101562500e+00
-6.000000238418579102e-01 -3.214575290679931641e+00
-2.000000029802322388e-01 3.438681125640869141e+00
2.000000029802322388e-01 -3.541484117507934570e+00
-4.000000059604644775e-01 2.058956861495971680e+00
-6.000000238418579102e-01 4.257852077484130859e+00
-1.999984681606292725e-01 3.654858350753784180e+00
6.000000238418579102e-01 4.451762199401855469e+00
-6.000000238418579102e-01 2.477771043777465820e+00
-2.000000029802322388e-01 5.316870212554931641e+00
8.000000119209289551e-01 -4.379837036132812500e+00
1.000000000000000000e+00 -2.911157131195068359e+00
-3.799999952316284180e+00 -4.300201535224914551e-01
-4.000000000000000000e+00 6.419585943222045898e-01
-3.400000095367431641e+00 3.696166872978210449e-01
0.000000000000000000e+00 -2.596935987472534180e+00
-8.000000119209289551e-01 -3.705526828765869141e+00
4.000000059604644775e-01 2.917196750640869141e+00
4.000000059604644775e-01 -3.225421190261840820e+00
4.000000059604644775e-01 -3.407800197601318359e+00
-6.000000238418579102e-01 2.169415235519409180e+00
-4.000000059604644775e-01 4.559771537780761719e+00
-4.000000059604644775e-01 3.468670606613159180e+00
-4.000000059604644775e-01 -4.231423854827880859e+00
2.000001430511474609e+00 -2.144012451171875000e-01
-1.000000000000000000e+00 3.906599521636962891e+00
-8.000000119209289551e-01 3.774771213531494141e+00
-4.000000059604644775e-01 1.794015526771545410e+00
8.000000119209289551e-01 2.918209791183471680e+00
0.000000000000000000e+00 -5.098306179046630859e+00
-4.000000059604644775e-01 3.599301099777221680e+00
-8.000000119209289551e-01 1.949075341224670410e+00
2.200000047683715820e+00 -7.304779291152954102e-01
1.000000000000000000e+00 -1.689456224441528320e+00
8.000000119209289551e-01 -1.843295335769653320e+00
0.000000000000000000e+00 -2.224224805831909180e+00
0.000000000000000000e+00 2.201953172683715820e+00
6.000000238418579102e-01 4.621139526367187500e+00
2.000000029802322388e-01 -2.018313646316528320e+00
6.000000238418579102e-01 -1.242636108398437500e+01
-6.000000238418579102e-01 3.398358106613159180e+00
-2.200000047683715820e+00 3.235992491245269775e-01
-2.000000029802322388e-01 2.830950975418090820e+00
-2.000000029802322388e-01 3.006518602371215820e+00
-6.000000238418579102e-01 1.960827589035034180e+00
-1.000000000000000000e+00 4.960394382476806641e+00
1.000000000000000000e+00 -2.364944458007812500e+00
8.000000119209289551e-01 -2.251809597015380859e+00
0.000000000000000000e+00 2.331234693527221680e+00
-3.200000047683715820e+00 -1.667694151401519775e-01
-2.000000000000000000e+00 9.145447015762329102e-01
0.000000000000000000e+00 -6.837005615234375000e+00
2.000000029802322388e-01 3.271298170089721680e+00
-2.000000029802322388e-01 3.424288988113403320e+00
-2.000000029802322388e-01 3.232824802398681641e+00
-2.000000029802322388e-01 2.014160156250000000e+00
-1.000000000000000000e+00 2.224597215652465820e+00
0.000000000000000000e+00 2.231689453125000000e+00
0.000000000000000000e+00 -7.337310791015625000e+00
-6.000000238418579102e-01 5.082849025726318359e+00
-2.000000029802322388e-01 1.873718261718750000e+00
8.000000119209289551e-01 -1.968554735183715820e+00
-2.000000029802322388e-01 -3.555874586105346680e+00
-1.000000000000000000e+00 2.510318040847778320e+00
-4.000000059604644775e-01 2.850643873214721680e+00
8.000000119209289551e-01 -1.515106201171875000e+00
-1.000000000000000000e+00 1.259182691574096680e+00
6.000000238418579102e-01 3.593868970870971680e+00
8.000000119209289551e-01 -2.785342454910278320e+00
4.000000059604644775e-01 -2.349771022796630859e+00
2.000000029802322388e-01 6.965380668640136719e+00
-1.000000000000000000e+00 1.333386182785034180e+00
-2.000000029802322388e-01 3.251824855804443359e+00
-4.000000059604644775e-01 -3.348644971847534180e+00
0.000000000000000000e+00 -4.773282051086425781e+00
-4.000000059604644775e-01 -2.988302707672119141e+00
-8.000000119209289551e-01 3.312817335128784180e+00
-2.000000029802322388e-01 -7.107629299163818359e+00
0.000000000000000000e+00 3.642178297042846680e+00
-8.000000119209289551e-01 1.364651441574096680e+00
-6.000000238418579102e-01 -2.995068311691284180e+00
8.000000119209289551e-01 -1.473739624023437500e+00
2.599999904632568359e+00 1.867706328630447388e-01
-8.000000119209289551e-01 2.174069166183471680e+00
-2.000000029802322388e-01 -2.265326023101806641e+00
-1.000000000000000000e+00 2.732543945312500000e+00
-8.000000119209289551e-01 -2.930209398269653320e+00
4.000000059604644775e-01 -1.672039747238159180e+00
-2.400000095367431641e+00 8.204437494277954102e-01
4.000000059604644775e-01 2.530714225769042969e+01
1.200000047683715820e+00 -9.531280398368835449e-01
2.400000095367431641e+00 -5.120117068290710449e-01
2.200000047683715820e+00 -2.524566650390625000e-01
-1.399999976158142090e+00 7.657287716865539551e-01
-8.000000119209289551e-01 -4.714691162109375000e+00
-1.000000000000000000e+00 1.413995385169982910e+00
-4.000000059604644775e-01 -3.807373046875000000e+00
2.000000029802322388e-01 -5.890344142913818359e+00
8.000000119209289551e-01 -5.219708442687988281e+00
0.000000000000000000e+00 3.058221340179443359e+00
-4.000000059604644775e-01 1.738415479660034180e+00
-4.000000059604644775e-01 3.315936326980590820e+00
-5.999984741210937500e-01 1.695211768150329590e+00
-6.000000238418579102e-01 -3.428372144699096680e+00
2.000000000000000000e+00 -6.220077276229858398e-01
6.000000238418579102e-01 3.906176805496215820e+00
6.000000238418579102e-01 -1.493557691574096680e+00
-1.000000000000000000e+00 4.018777370452880859e+00
0.000000000000000000e+00 -3.096093654632568359e+00
-4.000000059604644775e-01 -2.934844970703125000e+00
-4.000000059604644775e-01 -3.977624416351318359e+00
-1.399999976158142090e+00 9.968536496162414551e-01
-1.399999976158142090e+00 8.124297857284545898e-01
-3.599999904632568359e+00 6.349029541015625000e-01
-3.599999904632568359e+00 -4.802673459053039551e-01
-3.400000095367431641e+00 -8.720306158065795898e-01
-1.000000000000000000e+00 1.795309424400329590e+00
1.799999952316284180e+00 -4.539733827114105225e-01
6.000000238418579102e-01 -2.618350267410278320e+00
-2.000000029802322388e-01 5.505593776702880859e+00
-4.000000059604644775e-01 -4.344320774078369141e+00
-4.000000059604644775e-01 -4.368716239929199219e+00
8.000000119209289551e-01 4.648063659667968750e+00
2.000000029802322388e-01 3.459088087081909180e+00
-8.000000119209289551e-01 -3.142925977706909180e+00
-6.000000238418579102e-01 -3.284492492675781250e+00
-6.000000238418579102e-01 -2.693594455718994141e+00
2.599999904632568359e+00 -3.770431578159332275e-01
-8.000000119209289551e-01 3.129356384277343750e+00
-4.000000059604644775e-01 5.185967922210693359e+00
-4.000000059604644775e-01 -3.211180210113525391e+00
-6.000000238418579102e-01 3.012027025222778320e+00
1.000000000000000000e+00 -3.686340332031250000e+00
-1.200000047683715820e+00 8.820571899414062500e-01
-6.000000238418579102e-01 3.002127170562744141e+00
-6.000000238418579102e-01 -3.066757202148437500e+00
2.200000047683715820e+00 -7.452575564384460449e-01
2.000000029802322388e-01 -3.029701232910156250e+00
1.399999976158142090e+00 -8.920974731445312500e-01
2.000000029802322388e-01 3.380407810211181641e+00
-6.000000238418579102e-01 -3.351882934570312500e+00
-8.000000119209289551e-01 5.317492485046386719e+00
-2.000000029802322388e-01 -2.634644985198974609e+00
2.799999952316284180e+00 -4.978820681571960449e-01
-4.000000059604644775e-01 2.838713169097900391e+00
-6.000000238418579102e-01 6.020857334136962891e+00
2.000000029802322388e-01 4.099040031433105469e+00
0.000000000000000000e+00 2.757571458816528320e+00
2.000000029802322388e-01 -3.917370557785034180e+00
0.000000000000000000e+00 -2.481558322906494141e+00
0.000000000000000000e+00 -2.177615404129028320e+00
4.000000059604644775e-01 4.030618190765380859e+00
8.000000119209289551e-01 3.179244995117187500e+00
6.000000238418579102e-01 2.985308885574340820e+00
-2.000000029802322388e-01 2.293633937835693359e+00
-1.399999976158142090e+00 8.690307736396789551e-01
1.000000000000000000e+00 -1.655725121498107910e+00
6.000000238418579102e-01 -1.473626732826232910e+00
3.200000047683715820e+00 7.347534298896789551e-01
2.200000047683715820e+00 -6.733154058456420898e-01
-4.000000000000000000e+00 5.351745486259460449e-01
-2.000000000000000000e+00 6.545287966728210449e-01
-2.200000047683715820e+00 -1.750854551792144775e-01
-2.200000047683715820e+00 7.375854253768920898e-01
-2.599999904632568359e+00 -5.617431402206420898e-01
-3.400000095367431641e+00 -7.025207281112670898e-01
-9.999984502792358398e-01 -4.315136909484863281e+00
-1.799999952316284180e+00 3.400711119174957275e-01
-2.000000029802322388e-01 2.274440050125122070e+00
-2.000000029802322388e-01 2.704522609710693359e+00
0.000000000000000000e+00 -4.997839450836181641e+00
-8.000000119209289551e-01 2.455513000488281250e+00
-6.000000238418579102e-01 1.846492052078247070e+00
1.799999952316284180e+00 -2.632385194301605225e-01
1.600000023841857910e+00 -8.750457763671875000e-01
0.000000000000000000e+00 8.183624267578125000e+00
-8.000000119209289551e-01 -5.247477531433105469e+00
0.000000000000000000e+00 4.972093105316162109e+00
2.000000029802322388e-01 -2.258642673492431641e+00
-6.000015139579772949e-01 -3.732836961746215820e+00
-8.000000119209289551e-01 1.414320349693298340e+00
-1.000000000000000000e+00 3.002032518386840820e+00
8.000000119209289551e-01 -1.708119153976440430e+00
1.200000047683715820e+00 -9.685989618301391602e-01
-2.000000029802322388e-01 3.931173801422119141e+00
0.000000000000000000e+00 3.225775241851806641e+00
-2.000000029802322388e-01 1.979962110519409180e+00
-2.000000029802322388e-01 -3.962417602539062500e+00
0.000000000000000000e+00 -2.187478542327880859e+00
2.400000095367431641e+00 6.120300292968750000e-02
2.599999904632568359e+00 -1.349212676286697388e-01
-6.000000238418579102e-01 1.605523705482482910e+00
-1.000000000000000000e+00 5.626660346984863281e+00
-6.000000238418579102e-01 3.028033494949340820e+00
-2.000000029802322388e-01 -3.640289306640625000e+00
-2.000000029802322388e-01 1.849252343177795410e+00
2.000000029802322388e-01 2.375586032867431641e+00
0.000000000000000000e+00 -2.412536621093750000e+00
2.000000029802322388e-01 -2.315408229827880859e+00
4.000000059604644775e-01 3.145037889480590820e+00
-4.000000059604644775e-01 5.575360298156738281e+00
-4.000000059604644775e-01 3.612075805664062500e+00
-6.000000238418579102e-01 1.420236229896545410e+00
1.000000000000000000e+00 -6.137951850891113281e+00
-8.000000119209289551e-01 3.202087402343750000e+00
-2.000000029802322388e-01 -2.483804225921630859e+00
0.000000000000000000e+00 -2.624001979827880859e+00
0.000000000000000000e+00 3.153167724609375000e+00
2.000000029802322388e-01 -3.336181640625000000e+00
2.000000029802322388e-01 -2.442240953445434570e+00
6.000000238418579102e-01 2.822619676589965820e+00
-2.000000029802322388e-01 2.667448520660400391e+00
-6.000000238418579102e-01 4.193377494812011719e+00
-2.000000029802322388e-01 4.135439872741699219e+00
-4.000000059604644775e-01 -2.771633863449096680e+00
2.200000047683715820e+00 -9.233642816543579102e-01
-8.000000119209289551e-01 -2.911480665206909180e+00
-9.999984502792358398e-01 4.697537422180175781e+00
1.799998521804809570e+00 -4.410781860351562500e-01
3.200000047683715820e+00 -8.321990966796875000e-01
0.000000000000000000e+00 2.857412815093994141e+00
-6.000000238418579102e-01 1.545471191406250000e+00
-4.000000059604644775e-01 -2.532952785491943359e+00
1.000000000000000000e+00 -2.010485887527465820e+00
-6.000000238418579102e-01 -3.602383375167846680e+00
0.000000000000000000e+00 -4.433557033538818359e+00
1.000000000000000000e+00 -2.791290283203125000e+00
-2.000000000000000000e+00 1.687927171587944031e-02
2.000000029802322388e-01 -1.987005591392517090e+00
-4.000000059604644775e-01 -7.490588188171386719e+00
-1.000000000000000000e+00 2.130807399749755859e+00
1.000000000000000000e+00 -2.431616306304931641e+00
8.000000119209289551e-01 -2.569973707199096680e+00
6.000000238418579102e-01 3.894799709320068359e+00
0.000000000000000000e+00 -2.910998582839965820e+00
4.000000059604644775e-01 4.131451606750488281e+00
4.000000059604644775e-01 2.545031785964965820e+00
0.000000000000000000e+00 -4.202767848968505859e+00
-1.000000000000000000e+00 4.331109523773193359e+00
0.000000000000000000e+00 -2.536651611328125000e+00
-3.999984860420227051e-01 2.530029296875000000e+00
-4.000000059604644775e-01 1.861128211021423340e+00
-4.000000059604644775e-01 -4.553988456726074219e+00
0.000000000000000000e+00 -2.495143175125122070e+00
-3.999984860420227051e-01 3.722511291503906250e+00
0.000000000000000000e+00 -2.289749145507812500e+00
-8.000000119209289551e-01 -3.905920505523681641e+00
1.599998474121093750e+00 -5.467666387557983398e-01
2.000000000000000000e+00 -5.773467943072319031e-02
-4.000000059604644775e-01 1.732031226158142090e+00
-8.000000119209289551e-01 3.713931322097778320e+00
-6.000000238418579102e-01 4.314688205718994141e+00
2.000000029802322388e-01 -3.498040676116943359e+00
0.000000000000000000e+00 -4.159747123718261719e+00
2.000000029802322388e-01 2.851551771163940430e+00
-6.000000238418579102e-01 1.858804345130920410e+00
-1.000000000000000000e+00 2.269387722015380859e+00
-6.000015139579772949e-01 4.170135498046875000e+00
0.000000000000000000e+00 3.726644992828369141e+00
6.000000238418579102e-01 -3.347749233245849609e+00
0.000000000000000000e+00 -3.616659641265869141e+00
4.000000059604644775e-01 3.595767259597778320e+00
6.000000238418579102e-01 -2.897006273269653320e+00
2.000000000000000000e+00 -3.954986631870269775e-01
-2.000000029802322388e-01 2.913497924804687500e+00
8.000000119209289551e-01 3.024090528488159180e+00
-1.200000047683715820e+00 9.284057617187500000e-01
-8.000000119209289551e-01 1.703247070312500000e+00
-8.000000119209289551e-01 -3.268463134765625000e+00
-4.000000059604644775e-01 -5.214804172515869141e+00
-6.000000238418579102e-01 3.688894748687744141e+00
-2.000000029802322388e-01 -3.514135837554931641e+00
-8.000000119209289551e-01 3.127960205078125000e+00
-4.000000059604644775e-01 4.019198417663574219e+00
-4.000000059604644775e-01 -5.324584960937500000e+00
-4.000000059604644775e-01 -2.495697021484375000e+00
2.000000029802322388e-01 -3.073202610015869141e+00
-2.000000029802322388e-01 2.045788526535034180e+00
-2.000000029802322388e-01 -2.300872802734375000e+00
-3.200000047683715820e+00 -1.776855438947677612e-01
-2.000000029802322388e-01 -2.429406642913818359e+00
-6.000000238418579102e-01 -7.181933403015136719e+00
-1.000000000000000000e+00 1.778399705886840820e+00
-8.000000119209289551e-01 1.335800170898437500e+00
-4.000000059604644775e-01 1.705892920494079590e+00
8.000000119209289551e-01 -1.679948449134826660e+00
0.000000000000000000e+00 2.063348293304443359e+00
-2.000000029802322388e-01 1.833685278892517090e+00
8.000000119209289551e-01 3.664241075515747070e+00
-6.000000238418579102e-01 2.699508666992187500e+00
-2.000000029802322388e-01 -2.723150730133056641e+00
0.000000000000000000e+00 -2.740283250808715820e+00
-2.000000029802322388e-01 2.136903285980224609e+00
6.000000238418579102e-01 -4.452642917633056641e+00
2.400000095367431641e+00 -7.737304568290710449e-01
2.000000029802322388e-01 6.146759033203125000e+00
3.999984860420227051e-01 2.532794237136840820e+00
2.000000029802322388e-01 -5.059292793273925781e+00
2.000000029802322388e-01 2.412719726562500000e+00
3.399998426437377930e+00 -4.266387820243835449e-01
4.000000059604644775e-01 4.277151584625244141e+00
-6.000000238418579102e-01 4.585900783538818359e+00
-1.000000000000000000e+00 4.013409614562988281e+00
8.000000119209289551e-01 -3.927719116210937500e+00
1.399999976158142090e+00 -7.319244146347045898e-01
6.000000238418579102e-01 4.790307521820068359e+00
-8.000000119209289551e-01 4.776840209960937500e+00
2.000000029802322388e-01 5.022531032562255859e+00
4.000000059604644775e-01 4.544577121734619141e+00
-2.000000029802322388e-01 -4.233288764953613281e+00
-2.000000029802322388e-01 -2.455151319503784180e+00
1.000000000000000000e+00 -2.094735622406005859e+00
1.000000000000000000e+00 -2.626748561859130859e+00
2.000000029802322388e-01 4.692418098449707031e+00
4.000000059604644775e-01 3.512439012527465820e+00
-4.000000059604644775e-01 2.067565917968750000e+00
-1.600000023841857910e+00 8.702728152275085449e-01
6.000000238418579102e-01 -1.790245056152343750e+00
1.000000000000000000e+00 -1.536201477050781250e+00
2.000000029802322388e-01 2.698686122894287109e+00
-8.000000119209289551e-01 2.988043308258056641e+00
0.000000000000000000e+00 -2.925842285156250000e+00
1.000000000000000000e+00 -5.070693969726562500e+00
5.999984741210937500e-01 -2.756024122238159180e+00
-8.000000119209289551e-01 2.803176879882812500e+00
-6.000000238418579102e-01 2.290966749191284180e+00
4.000000059604644775e-01 -2.776522874832153320e+00
0.000000000000000000e+00 3.556213378906250000e+00
-7.999984622001647949e-01 -3.360333204269409180e+00
2.000000029802322388e-01 -1.978668212890625000e+00
-6.000000238418579102e-01 2.141180515289306641e+00
-4.000000059604644775e-01 -2.614981174468994141e+00
-2.000000029802322388e-01 1.885513305664062500e+00
-4.000000059604644775e-01 3.552317857742309570e+00
4.000000059604644775e-01 -3.955320835113525391e+00
4.000000059604644775e-01 3.150997877120971680e+00
1.000000000000000000e+00 -2.959315538406372070e+00
8.000000119209289551e-01 -1.729188561439514160e+00
-8.000000119209289551e-01 1.921672105789184570e+00
-6.000000238418579102e-01 2.540847778320312500e+00
-4.000000059604644775e-01 -3.626130580902099609e+00
6.000000238418579102e-01 5.468102931976318359e+00
4.000000059604644775e-01 -3.904440402984619141e+00
1.600000023841857910e+00 -9.989761114120483398e-01
1.600000023841857910e+00 -4.343048036098480225e-01
-2.000000029802322388e-01 -4.613555908203125000e+00
0.000000000000000000e+00 5.874304294586181641e+00
-8.000000119209289551e-01 -3.525768995285034180e+00
-8.000000119209289551e-01 1.254009962081909180e+00
-8.000000119209289551e-01 -2.868243455886840820e+00
-1.600000023841857910e+00 7.984405755996704102e-01
-8.000000119209289551e-01 4.002105712890625000e+00
-8.000000119209289551e-01 -5.546731472015380859e+00
-8.000000119209289551e-01 -2.904110670089721680e+00
-8.000000119209289551e-01 -3.291693210601806641e+00
-2.400000095367431641e+00 2.677978575229644775e-01
1.000000000000000000e+00 -1.894693017005920410e+00
-6.000000238418579102e-01 1.409866333007812500e+00
-6.000000238418579102e-01 1.604040503501892090e+00
-8.000000119209289551e-01 1.420574903488159180e+00
-4.000000059604644775e-01 -2.423306226730346680e+00
2.000000029802322388e-01 -3.008644104003906250e+00
9.999984502792358398e-01 -1.035374402999877930e+00
1.000000000000000000e+00 -1.481404066085815430e+00
-6.000000238418579102e-01 2.457232713699340820e+00
0.000000000000000000e+00 3.191055297851562500e+00
-2.599999904632568359e+00 3.355956971645355225e-01
-4.000000059604644775e-01 -4.397906303405761719e+00
6.000000238418579102e-01 2.642532348632812500e+00
2.000000029802322388e-01 -5.027145385742187500e+00
-6.000000238418579102e-01 4.014569282531738281e+00
-6.000000238418579102e-01 1.745288133621215820e+00
-2.200000047683715820e+00 6.767669916152954102e-01
-2.000000029802322388e-01 -2.296978712081909180e+00
2.000000029802322388e-01 3.470188856124877930e+00
2.000000029802322388e-01 3.715637207031250000e+00
4.000000059604644775e-01 -2.075346469879150391e+00
1.000000000000000000e+00 -1.409021019935607910e+00
-6.000000238418579102e-01 3.592391967773437500e+00
2.000000000000000000e+00 -9.352661371231079102e-01
1.599998474121093750e+00 -9.031707644462585449e-01
1.399999976158142090e+00 -6.233291625976562500e-01
2.000000029802322388e-01 2.946398973464965820e+00
-4.000000059604644775e-01 1.947869896888732910e+00
-3.799999952316284180e+00 -2.491012513637542725e-01
1.399999976158142090e+00 -8.116546869277954102e-01
-2.000000029802322388e-01 -4.512442111968994141e+00
0.000000000000000000e+00 3.853099107742309570e+00
2.199998378753662109e+00 -1.737365722656250000e-01
0.000000000000000000e+00 -4.767074584960937500e+00
0.000000000000000000e+00 5.070259094238281250e+00
1.799998521804809570e+00 -6.922577023506164551e-01
0.000000000000000000e+00 -3.707069396972656250e+00
-9.999984502792358398e-01 2.474365234375000000e+00
-2.000000029802322388e-01 3.583822727203369141e+00
2.000000029802322388e-01 4.183453559875488281e+00
6.000000238418579102e-01 2.693533420562744141e+00
-4.000000059604644775e-01 -3.367651462554931641e+00
-1.000000000000000000e+00 1.699542284011840820e+00
2.000000000000000000e+00 -9.768447875976562500e-01
4.000000059604644775e-01 -2.148199558258056641e+00
1.399998426437377930e+00 -3.385437011718750000e+00
1.600000023841857910e+00 -2.001472473144531250e+00
3.599999904632568359e+00 8.195663690567016602e-01
-1.119999980926513672e+01 -1.699371337890625000e-01
8.000000119209289551e-01 -1.691723585128784180e+00
-8.000000119209289551e-01 -2.977668762207031250e+00
1.000000000000000000e+00 -1.784690856933593750e+00
6.000000238418579102e-01 -1.873121619224548340e+00
-2.000000000000000000e+00 6.586944460868835449e-01
5.799998283386230469e+00 -7.555541992187500000e-01
-4.199999809265136719e+00 -1.928237974643707275e-01
-4.000000059604644775e-01 -2.593840122222900391e+00
-4.000000059604644775e-01 3.336459398269653320e+00
-6.000000238418579102e-01 -3.006564378738403320e+00
2.200000047683715820e+00 -5.010864138603210449e-01
4.000000059604644775e-01 4.450509548187255859e+00
2.000000029802322388e-01 -2.666888475418090820e+00
-8.000000119209289551e-01 2.141335964202880859e+00
-6.000000238418579102e-01 3.469912767410278320e+00
0.000000000000000000e+00 2.509133815765380859e+00
-8.000000119209289551e-01 -3.252929687500000000e+00
-2.000000029802322388e-01 4.473080635070800781e+00
8.000000119209289551e-01 -2.311837673187255859e+00
2.000000029802322388e-01 2.945547580718994141e+00
-4.000000059604644775e-01 -7.709881782531738281e+00
-6.000000238418579102e-01 -4.639103889465332031e+00
-2.000000029802322388e-01 -2.556869506835937500e+00
-4.000000059604644775e-01 4.534666538238525391e+00
-5.999984741210937500e-01 1.813006639480590820e+00
6.000000238418579102e-01 -2.665339708328247070e+00
-5.400000095367431641e+00 -2.367523163557052612e-01
2.599999904632568359e+00 -8.103362917900085449e-01
0.000000000000000000e+00 3.059597730636596680e+00
6.000000238418579102e-01 -3.675164699554443359e+00
6.000015139579772949e-01 3.218655347824096680e+00
6.599999904632568359e+00 4.305282533168792725e-01
5.000000000000000000e+00 8.096786737442016602e-01
-3.599999904632568359e+00 -1.644165068864822388e-01
-4.199999809265136719e+00 1.314788758754730225e-01
-4.199999809265136719e+00 2.503570616245269775e-01
5.400000095367431641e+00 -4.759399294853210449e-01
-2.000000029802322388e-01 5.600173950195312500e+00
-3.799999952316284180e+00 5.655029416084289551e-01
6.000000238418579102e-01 -3.568457126617431641e+00
3.599999904632568359e+00 -4.573181271553039551e-01
2.000000029802322388e-01 -3.782275438308715820e+00
0.000000000000000000e+00 -3.623461961746215820e+00
3.000000000000000000e+00 7.312927246093750000e-01
-4.000000059604644775e-01 4.393527030944824219e+00
-4.000000059604644775e-01 5.236694335937500000e+00
-1.000000000000000000e+00 2.635928392410278320e+00
-4.000000059604644775e-01 -3.948001146316528320e+00
4.000000059604644775e-01 -1.845474243164062500e+00
-4.000000059604644775e-01 1.788385033607482910e+00
4.000000059604644775e-01 2.442620754241943359e+00
7.999998569488525391e+00 6.354095339775085449e-01
-8.000000119209289551e-01 -4.178672790527343750e+00
-4.000000059604644775e-01 2.096823215484619141e+00
8.000000119209289551e-01 3.364508152008056641e+00


==> figures/data/p_r_ega/R-EGA_EP_idiab.dat <==
1.866666674613952637e+00 -1.689601659774780273e+00
-1.133333325386047363e+00 1.097237110137939453e+00
-4.000000059604644775e-01 -3.053232729434967041e-01
-5.333333611488342285e-01 -2.940587401390075684e-01
1.466666698455810547e+00 -1.374453783035278320e+00
-2.666669189929962158e-01 -2.156784087419509888e-01
-2.133333444595336914e+00 1.122756958007812500e+00
1.200000047683715820e+00 -1.117017149925231934e+00
6.000000238418579102e-01 -9.732788205146789551e-01
-3.333333432674407959e-01 8.333689719438552856e-02
-6.666669249534606934e-01 8.763626217842102051e-01
1.333335936069488525e-01 2.618123292922973633e-01
1.666666626930236816e+00 -1.753470897674560547e+00
-7.333333492279052734e-01 8.201233148574829102e-01
-8.000000119209289551e-01 -4.680318236351013184e-01
-5.666666626930236816e-01 -4.807912111282348633e-01
-4.333330690860748291e-01 -2.482604933902621269e-03
-4.000000059604644775e-01 -3.398096859455108643e-01
-6.000000238418579102e-01 -4.830510318279266357e-01
-3.333333432674407959e-01 6.792109012603759766e-01
-4.666664004325866699e-01 2.113088034093379974e-02
1.066666722297668457e+00 -2.469032287597656250e+00
-6.666666865348815918e-01 -1.558432459831237793e+00
-5.333333611488342285e-01 -3.883275389671325684e-01
-6.666666865348815918e-01 5.652654170989990234e-01
-5.333330631256103516e-01 -2.355875670909881592e-01
-6.666692346334457397e-02 -9.777308106422424316e-01
-3.333333432674407959e-01 5.645090714097023010e-02
-1.333333373069763184e+00 2.712153196334838867e+00
1.733333349227905273e+00 -1.970313549041748047e+00
-1.299999952316284180e+00 2.449732542037963867e+00
-1.866667151451110840e+00 6.176818609237670898e-01
-5.999994874000549316e-01 -1.108186364173889160e+00
8.000000119209289551e-01 -1.272562593221664429e-01
1.066666722297668457e+00 -1.976012110710144043e+00
-1.033332824707031250e+00 1.181588768959045410e+00
1.200000047683715820e+00 -1.515213012695312500e+00
-1.333333373069763184e+00 1.255081176757812500e+00
-1.266666650772094727e+00 1.104962110519409180e+00
-1.733333349227905273e+00 2.078329563140869141e+00
-1.633333325386047363e+00 2.091702222824096680e+00
1.200000047683715820e+00 -1.753586888313293457e+00
1.799999952316284180e+00 -1.150845289230346680e+00
-1.666666626930236816e+00 2.076912403106689453e+00
1.066666722297668457e+00 -1.025409936904907227e+00
1.400001049041748047e+00 -1.232580542564392090e+00
-1.666666626930236816e+00 2.517391920089721680e+00
-1.133333325386047363e+00 1.428149461746215820e+00
1.266666650772094727e+00 -1.844436645507812500e+00
1.666666626930236816e+00 -1.452588915824890137e+00
1.799999952316284180e+00 -1.294561743736267090e+00
1.333333373069763184e+00 -1.119888305664062500e+00
1.133333325386047363e+00 -2.353993654251098633e+00
1.333333373069763184e+00 -1.197396874427795410e+00
-9.999994635581970215e-01 -8.689956665039062500e-01
-1.333338469266891479e-01 -2.258239686489105225e-01
-1.066666722297668457e+00 1.131540417671203613e+00
-4.000000059604644775e-01 -2.524271607398986816e-01
-2.666661441326141357e-01 -1.351786255836486816e-01
1.333333373069763184e+00 -1.123612523078918457e+00
-9.999994635581970215e-01 -3.609064817428588867e-01
-3.333335816860198975e-01 -5.155634284019470215e-01
-6.666640937328338623e-02 -7.060974240303039551e-01
-1.299999952316284180e+00 -1.884272813796997070e+00
-2.000000029802322388e-01 -8.414769768714904785e-01
1.333333402872085571e-01 4.384267032146453857e-01
-2.666671872138977051e-01 1.929377168416976929e-01
-1.333328187465667725e-01 -1.317036896944046021e-01
2.000000029802322388e-01 -6.517282873392105103e-02
6.000000238418579102e-01 1.436818391084671021e-01
1.200000047683715820e+00 -1.556597948074340820e+00
-1.633333325386047363e+00 1.669359326362609863e+00
-1.033333301544189453e+00 1.501772046089172363e+00
-8.666661381721496582e-01 -1.274075865745544434e+00
-9.333333373069763184e-01 -1.175348877906799316e+00
5.999997258186340332e-01 -3.486973941326141357e-01
-1.266666650772094727e+00 1.893988013267517090e+00
1.466666698455810547e+00 -2.808959007263183594e+00
1.733333349227905273e+00 -1.106641650199890137e+00
-2.000005096197128296e-01 2.792002446949481964e-02
-1.999994963407516479e-01 -4.184773936867713928e-02
-1.333333402872085571e-01 -3.087875247001647949e-01
-6.000000238418579102e-01 3.570856750011444092e-01
3.333282470703125000e-02 1.288101226091384888e-01
1.133333325386047363e+00 -1.366223096847534180e+00
3.333282470703125000e-02 7.498138546943664551e-01
1.533333301544189453e+00 -2.475663185119628906e+00
-8.666666746139526367e-01 -1.541742980480194092e-01
-1.333333373069763184e+00 2.257336378097534180e+00
-1.166666626930236816e+00 2.929492235183715820e+00
1.200000047683715820e+00 -1.105413794517517090e+00
-1.200000047683715820e+00 1.405665040016174316e+00
-3.666661679744720459e-01 7.120005041360855103e-02
-4.333338439464569092e-01 3.550496399402618408e-01
-7.333328127861022949e-01 -8.667994141578674316e-01
3.333333507180213928e-02 -1.113449111580848694e-01
-5.333333611488342285e-01 -8.412551879882812500e-01
-1.133333325386047363e+00 2.069326877593994141e+00
-1.666666626930236816e+00 1.642085790634155273e+00
2.133333444595336914e+00 -2.350070238113403320e+00
1.133333325386047363e+00 -1.681927442550659180e+00
-3.000000000000000000e+00 1.307348608970642090e+00
-1.266666650772094727e+00 2.292448997497558594e+00
1.333333373069763184e+00 -2.471891164779663086e+00
-2.666666805744171143e-01 3.964060544967651367e-01
-1.200000047683715820e+00 1.684947729110717773e+00
-4.000000059604644775e-01 -8.028971403837203979e-02
-3.333333432674407959e-01 -1.209243759512901306e-01
-7.666666507720947266e-01 2.972315549850463867e-01
1.133333325386047363e+00 -1.564869165420532227e+00
-1.200000047683715820e+00 2.688865184783935547e+00
1.666666626930236816e+00 -1.479060888290405273e+00
-1.433333277702331543e+00 1.008327245712280273e+00
-1.600000023841857910e+00 1.350846409797668457e+00
1.866666674613952637e+00 -1.802060961723327637e+00
-1.266666650772094727e+00 2.703287839889526367e+00
1.333333373069763184e+00 -1.170717835426330566e+00
1.066666722297668457e+00 -1.948331713676452637e+00
-6.000000238418579102e-01 -7.799723148345947266e-01
-3.333333432674407959e-01 -6.239975094795227051e-01
-1.066666722297668457e+00 2.728465795516967773e+00
-1.066666722297668457e+00 2.477756261825561523e+00
-1.133333325386047363e+00 1.166919946670532227e+00
-1.466666698455810547e+00 1.902984619140625000e+00
-2.666666805744171143e-01 -2.679957151412963867e-01
-2.000000029802322388e-01 -3.650446534156799316e-01
-3.333333432674407959e-01 -1.290557831525802612e-01
-6.000005006790161133e-01 -5.645604729652404785e-01
-3.333333432674407959e-01 -8.910369873046875000e-01
-1.999994963407516479e-01 -3.202174007892608643e-01
-4.000000059604644775e-01 -1.648162901401519775e-01
1.333328187465667725e-01 8.846598267555236816e-01
-6.000000238418579102e-01 -7.295415401458740234e-01
-4.666666686534881592e-01 -5.027236938476562500e-01
-6.666717678308486938e-02 -1.907292753458023071e-01
3.233333349227905273e+00 -2.600642919540405273e+00
-6.666666865348815918e-01 -1.233181238174438477e+00
-9.666661620140075684e-01 -8.004170656204223633e-01
-3.666666746139526367e-01 -1.460243225097656250e+00
-4.000005125999450684e-01 -6.109700798988342285e-01
6.666717678308486938e-02 6.947835441678762436e-03
-1.033333301544189453e+00 1.401213526725769043e+00
2.533333301544189453e+00 -1.023915648460388184e+00
1.266666650772094727e+00 -1.107412219047546387e+00
-2.733333349227905273e+00 1.446127295494079590e+00
-1.399999976158142090e+00 4.349522113800048828e+00
-1.066666722297668457e+00 1.367761254310607910e+00
-4.666671752929687500e-01 -2.046961486339569092e-01
-6.666615605354309082e-02 2.985941618680953979e-02
1.200000047683715820e+00 -1.795968651771545410e+00
-1.066666722297668457e+00 2.263943433761596680e+00
-2.099999904632568359e+00 3.300380468368530273e+00
2.133333444595336914e+00 -1.325949072837829590e+00
-2.066666603088378906e+00 3.214808225631713867e+00
-1.233333349227905273e+00 2.411799192428588867e+00
-1.066666722297668457e+00 1.725532054901123047e+00
2.099999904632568359e+00 -1.214618921279907227e+00
2.599999904632568359e+00 -1.117491602897644043e+00
-1.433333277702331543e+00 2.170539379119873047e+00
-2.933333396911621094e+00 1.175581812858581543e+00
-2.066666603088378906e+00 1.693969726562500000e+00
-1.666666626930236816e+00 2.846396923065185547e+00
1.033333301544189453e+00 -2.399502515792846680e+00
-1.066666722297668457e+00 1.034301757812500000e+00
-1.733333349227905273e+00 1.333437085151672363e+00
-7.333338260650634766e-01 -7.137766480445861816e-01
-4.000000059604644775e-01 -7.444249391555786133e-01
-2.666661441326141357e-01 -4.051004946231842041e-01
-6.666717678308486938e-02 2.942759096622467041e-01
-1.266666650772094727e+00 4.034225463867187500e+00
2.533333301544189453e+00 -2.008880615234375000e+00
1.566666722297668457e+00 -1.413129687309265137e+00
-1.533333301544189453e+00 1.165687084197998047e+00
1.200000047683715820e+00 -1.415471434593200684e+00
-1.200000047683715820e+00 2.047404050827026367e+00
3.733333349227905273e+00 -2.501196384429931641e+00
-1.600000023841857910e+00 4.115155220031738281e+00
1.399999976158142090e+00 -1.886753320693969727e+00
-1.266666650772094727e+00 2.169217824935913086e+00
-1.066666126251220703e+00 1.106186985969543457e+00
2.533333301544189453e+00 -1.288536548614501953e+00
-1.533333301544189453e+00 1.102806568145751953e+00
1.799999952316284180e+00 -1.324382543563842773e+00
-1.866666674613952637e+00 2.984268188476562500e+00
-1.533333301544189453e+00 1.183151245117187500e+00
1.100000023841857910e+00 -1.734706640243530273e+00
-5.333333611488342285e-01 -5.108220577239990234e-01
-2.666666805744171143e-01 -4.790858030319213867e-01
-1.433333277702331543e+00 1.329239964485168457e+00
3.200000047683715820e+00 -1.455292820930480957e+00
2.333333253860473633e+00 -7.921586036682128906e+00
-1.866666674613952637e+00 1.789817333221435547e+00
-1.066666722297668457e+00 1.176301121711730957e+00
-2.666666805744171143e-01 1.385788023471832275e-01
-1.333333402872085571e-01 -1.682815551757812500e-01
1.999994963407516479e-01 -3.017517030239105225e-01
-9.333333373069763184e-01 4.683426022529602051e-01
-2.666666805744171143e-01 -5.872360467910766602e-01
2.033332824707031250e+00 -1.222129821777343750e+00
5.133332729339599609e+00 -1.438474059104919434e+00
-3.333333432674407959e-01 8.864329338073730469e+00
-1.466666698455810547e+00 4.102602958679199219e+00
-2.400000095367431641e+00 1.225260376930236816e+00
-1.066666722297668457e+00 3.031976222991943359e+00
-1.799999952316284180e+00 1.031094312667846680e+00
-1.066666722297668457e+00 1.542957544326782227e+00
-2.000000000000000000e+00 1.204919457435607910e+00
-1.533333301544189453e+00 1.075939893722534180e+00
-3.466666698455810547e+00 1.131750464439392090e+00
3.733333349227905273e+00 -1.205520439147949219e+01
-2.000000000000000000e+00 2.896708250045776367e+00
-1.533333301544189453e+00 1.131510376930236816e+00
-1.200000047683715820e+00 1.942704319953918457e+00
-1.266666650772094727e+00 -9.591827392578125000e-01
3.566667079925537109e+00 -1.460668921470642090e+00
4.633333206176757812e+00 -2.146708250045776367e+00
-1.200000047683715820e+00 2.459906101226806641e+00
-1.200000047683715820e+00 2.293987989425659180e+00
3.200000047683715820e+00 -1.207352757453918457e+00
5.466666698455810547e+00 -1.973622679710388184e+00
-2.266666650772094727e+00 4.689615726470947266e+00
-2.400000095367431641e+00 2.976332664489746094e+00
-1.066666722297668457e+00 1.429518580436706543e+00
1.466667175292968750e+00 -1.523612499237060547e+00
1.066666722297668457e+00 -2.514550209045410156e+00
1.600000023841857910e+00 -2.462557077407836914e+00
-1.466666698455810547e+00 1.262928247451782227e+00
1.333333373069763184e+00 -1.379972815513610840e+00
1.399999976158142090e+00 -1.299090623855590820e+00
-1.799999952316284180e+00 2.206268310546875000e+00
-1.666666626930236816e+00 1.619455456733703613e+00
3.266666650772094727e+00 -2.464305639266967773e+00
1.200000047683715820e+00 -1.280170679092407227e+00
-3.333333432674407959e-01 -8.821228146553039551e-01
-1.666661649942398071e-01 -2.263961732387542725e-01
-2.666666805744171143e-01 -1.219640076160430908e-01
3.333282470703125000e-02 -6.883849948644638062e-02
-1.600000023841857910e+00 2.217036008834838867e+00
-2.000000029802322388e-01 -1.033203154802322388e-01
-1.444442719221115112e-01 -2.491424530744552612e-01
1.766666650772094727e+00 -1.101752758026123047e+00
1.533333301544189453e+00 -1.251672387123107910e+00
-1.133333325386047363e+00 1.228493213653564453e+00
1.133333325386047363e+00 -1.295932054519653320e+00
1.399999976158142090e+00 -1.179636597633361816e+00
1.100000023841857910e+00 -1.370215892791748047e+00
-1.299999952316284180e+00 4.183523654937744141e+00
-1.333333373069763184e+00 1.803002953529357910e+00
1.066666722297668457e+00 -2.055725574493408203e+00
-1.133333325386047363e+00 1.171476244926452637e+00
-1.166666626930236816e+00 1.142773389816284180e+00
-1.133333325386047363e+00 1.044560790061950684e+00
-1.133333325386047363e+00 1.284048438072204590e+00
1.066666722297668457e+00 -1.360897779464721680e+00
2.133333444595336914e+00 -1.070746898651123047e+00
1.833333373069763184e+00 -1.176828026771545410e+00
-4.000000059604644775e-01 -2.404398620128631592e-01
-6.666666865348815918e-01 6.463943719863891602e-01
1.533333301544189453e+00 -1.555326819419860840e+00
-1.466666698455810547e+00 1.039860010147094727e+00
4.666666686534881592e-01 -9.279876947402954102e-01
-4.000005125999450684e-01 -1.228818774223327637e+00
-3.333330750465393066e-01 -2.243784517049789429e-01
-1.333335936069488525e-01 1.082321181893348694e-01
-1.133333325386047363e+00 1.028521776199340820e+00
-1.133333802223205566e+00 -1.609946727752685547e+00
-5.999994874000549316e-01 -1.618301868438720703e+00
-2.000005096197128296e-01 -5.687886476516723633e-01
1.133333802223205566e+00 -1.131443262100219727e+00
-2.066666603088378906e+00 1.337861657142639160e+00
-1.333333373069763184e+00 2.068489551544189453e+00
1.399999976158142090e+00 -1.756010890007019043e+00
-4.666666686534881592e-01 -5.169901251792907715e-01
-1.333333373069763184e+00 6.318901538848876953e+00
1.666666626930236816e+00 -1.420965552330017090e+00
1.600000023841857910e+00 -2.674829006195068359e+00
-1.933333277702331543e+00 1.333290576934814453e+00
-5.333328247070312500e-01 9.516906924545764923e-03
0.000000000000000000e+00 -3.172775208950042725e-01
0.000000000000000000e+00 -1.033426914364099503e-02
0.000000000000000000e+00 -3.673655167222023010e-02
6.666666865348815918e-01 -1.912231370806694031e-02
-7.333338260650634766e-01 -1.732162535190582275e-01
-4.000000059604644775e-01 -2.661870419979095459e-01
1.333332777023315430e+00 -1.128360986709594727e+00
-1.066666722297668457e+00 2.868755102157592773e+00
-1.266666650772094727e+00 1.264137744903564453e+00
1.066666722297668457e+00 -2.027507543563842773e+00
1.533333301544189453e+00 -1.769732117652893066e+00
1.266666650772094727e+00 -1.224040269851684570e+00
1.333333373069763184e+00 -1.224916577339172363e+00
1.933333277702331543e+00 -2.379403114318847656e+00
1.666666626930236816e+00 -1.093294739723205566e+00
-1.133333325386047363e+00 3.540302515029907227e+00
1.266665697097778320e+00 -3.889352321624755859e+00
-1.600000023841857910e+00 1.091563940048217773e+00
-1.333332300186157227e+00 1.480785131454467773e+00
-6.666667014360427856e-02 -1.886983215808868408e-01
-1.600000023841857910e+00 2.457112550735473633e+00
1.333333373069763184e+00 -1.238294482231140137e+00
1.000000476837158203e+00 -5.747588872909545898e-01
-5.333333611488342285e-01 -6.209060549736022949e-01
-1.066666722297668457e+00 2.914162158966064453e+00
-1.333333373069763184e+00 1.949808716773986816e+00
2.133333444595336914e+00 -1.737203001976013184e+00
-1.066662549972534180e+00 1.416868090629577637e+00
1.266666650772094727e+00 -1.350724339485168457e+00
1.133333802223205566e+00 -1.105440258979797363e+00
1.866667151451110840e+00 -1.310307860374450684e+00
-1.466666698455810547e+00 2.992182493209838867e+00
1.066666722297668457e+00 -1.058785557746887207e+00
1.200000047683715820e+00 -1.502993822097778320e+00
-1.200000047683715820e+00 1.767034888267517090e+00
1.333332777023315430e+00 -1.499233961105346680e+00
-1.333333373069763184e+00 1.284560084342956543e+00
-2.199999094009399414e+00 2.002927541732788086e+00
-6.000005006790161133e-01 1.882334351539611816e-01
-1.200000047683715820e+00 1.547134399414062500e+00
1.066666698455810547e+01 -9.740397334098815918e-01
-1.066666722297668457e+00 2.207351207733154297e+00


==> figures/data/p_r_ega/R-EGA_EP_ohio.dat <==
3.200000047683715820e+00 -4.106665134429931641e+00
3.000000000000000000e+00 -1.248428344726562500e+00
1.200000047683715820e+00 -1.046844482421875000e+00
1.399999976158142090e+00 -1.811758399009704590e+00
-1.799999952316284180e+00 2.139465332031250000e+00
-1.799999952316284180e+00 1.401757836341857910e+00
-1.600000023841857910e+00 1.502355933189392090e+00
2.000000029802322388e-01 -4.592804014682769775e-01
1.399999976158142090e+00 -1.836984276771545410e+00
1.399999976158142090e+00 -1.963769555091857910e+00
-1.000001549720764160e+00 -8.123108148574829102e-01
-7.999984622001647949e-01 -1.140481591224670410e+00
-6.000000238418579102e-01 -1.112146019935607910e+00
-2.000000029802322388e-01 -1.145492553710937500e+00
-8.000015020370483398e-01 -4.275116026401519775e-01
-5.999984741210937500e-01 -1.136398315429687500e-01
1.200000047683715820e+00 -3.393273830413818359e+00
1.399999976158142090e+00 -4.153192043304443359e+00
1.799999952316284180e+00 -1.229183912277221680e+00
2.599999904632568359e+00 -1.132501244544982910e+00
1.200000047683715820e+00 -2.041436672210693359e+00
-2.200000047683715820e+00 2.788256883621215820e+00
-1.799999952316284180e+00 2.562976121902465820e+00
1.799999952316284180e+00 -2.494662523269653320e+00
-6.000000238418579102e-01 -4.762481749057769775e-01
-4.000000059604644775e-01 -7.750137448310852051e-01
-4.000015258789062500e-01 -1.894927918910980225e-01
-3.999984860420227051e-01 -5.848342776298522949e-01
-4.000000059604644775e-01 -2.516723573207855225e-01
6.000015139579772949e-01 2.546661496162414551e-01
-2.000000000000000000e+00 2.136383056640625000e-01
6.000015139579772949e-01 2.867805480957031250e+00
1.399999976158142090e+00 -5.438201904296875000e+00
-1.200000047683715820e+00 1.512445092201232910e+00
2.200000047683715820e+00 -1.389794945716857910e+00
3.400000095367431641e+00 -3.678674221038818359e+00
2.599999904632568359e+00 -2.009936571121215820e+00
-2.000000000000000000e+00 1.322277784347534180e+00
-3.000000000000000000e+00 3.814990282058715820e+00
-4.000000000000000000e+00 3.297656297683715820e+00
-3.400000095367431641e+00 4.607800483703613281e+00
-1.200000047683715820e+00 3.207031250000000000e+00
-1.200001478195190430e+00 1.254470795392990112e-01
-1.399998426437377930e+00 -2.135766506195068359e+00
-1.000001549720764160e+00 -6.751144528388977051e-01
0.000000000000000000e+00 -1.965072602033615112e-01
1.200001478195190430e+00 1.451905846595764160e+00
1.600000023841857910e+00 -1.880798339843750000e+00
1.399999976158142090e+00 -4.135339260101318359e+00
1.200000047683715820e+00 -1.357357740402221680e+00
-2.400000095367431641e+00 2.479971408843994141e+00
1.200000047683715820e+00 -3.212326049804687500e+00
-1.200000047683715820e+00 1.013134717941284180e+00
-2.599999904632568359e+00 1.484719872474670410e+00
1.200000047683715820e+00 -4.095526218414306641e+00
1.200000047683715820e+00 -1.731918334960937500e+00
-2.400000095367431641e+00 1.347131371498107910e+00
-3.599999904632568359e+00 1.837243676185607910e+00
2.200000047683715820e+00 -3.804882764816284180e+00
-1.600000023841857910e+00 3.028027296066284180e+00
1.600000023841857910e+00 -2.134722948074340820e+00
-1.799999952316284180e+00 3.777966260910034180e+00
-2.200000047683715820e+00 1.629046678543090820e+00
-1.600000023841857910e+00 3.395123243331909180e+00
-1.799999952316284180e+00 1.562322974205017090e+00
-4.000000059604644775e-01 -2.120483398437500000e+00
-1.600000023841857910e+00 3.472503662109375000e+00
-2.000000000000000000e+00 1.030162620544433594e+01
-2.599999904632568359e+00 7.660098075866699219e+00
-2.599999904632568359e+00 4.628210544586181641e+00
-1.200000047683715820e+00 -5.431381225585937500e+00
-4.000000059604644775e-01 1.798156738281250000e+00
-2.000000029802322388e-01 -5.547236442565917969e+00
-1.600000023841857910e+00 2.904839992523193359e+00
1.600000023841857910e+00 -3.281103610992431641e+00
-1.039999961853027344e+01 4.112564086914062500e+00
1.200000047683715820e+00 -1.715576171875000000e+00
2.599999904632568359e+00 -8.001455307006835938e+00
5.800000190734863281e+00 -2.561877489089965820e+00
-1.399999976158142090e+00 2.522360324859619141e+00
-1.200000047683715820e+00 3.683035373687744141e+00
1.200000047683715820e+00 -1.533204674720764160e+00
1.600000023841857910e+00 -1.452239990234375000e+00
2.599999904632568359e+00 -2.743794202804565430e+00
-1.399999976158142090e+00 4.671984672546386719e+00
-1.200000047683715820e+00 1.879302978515625000e+00
1.200000047683715820e+00 -1.270422339439392090e+00
-5.000000000000000000e+00 2.480023145675659180e+00
-1.799999952316284180e+00 3.591882228851318359e+00
4.000015258789062500e-01 1.753219604492187500e+00
2.400000095367431641e+00 -1.764123558998107910e+00
2.799999952316284180e+00 -3.405737400054931641e+00
-1.200000047683715820e+00 1.518447875976562500e+00
1.399999976158142090e+00 -1.034768700599670410e+00
-2.200000047683715820e+00 2.107980251312255859e+00
2.400000095367431641e+00 -2.269412279129028320e+00
-1.399999976158142090e+00 2.192129611968994141e+00
1.200000047683715820e+00 -1.838937401771545410e+00
-1.200000047683715820e+00 1.062219262123107910e+00
2.599999904632568359e+00 -1.259481787681579590e+00
2.799999952316284180e+00 -1.429513573646545410e+00
-6.199999809265136719e+00 3.397979736328125000e+00
-1.399999976158142090e+00 1.343872070312500000e+00
-1.799999952316284180e+00 6.512988090515136719e+00
-3.200000047683715820e+00 3.064724683761596680e+00
2.000000000000000000e+00 -2.348684787750244141e+00
2.200000047683715820e+00 -4.434910774230957031e+00
-3.799999952316284180e+00 5.298843383789062500e+00
-4.000000000000000000e+00 2.324491977691650391e+00
3.400000095367431641e+00 -1.839697241783142090e+00
1.399999976158142090e+00 -1.625640869140625000e+00
2.000000000000000000e+00 -1.528739929199218750e+00
1.799999952316284180e+00 -5.184527397155761719e+00
-5.400000095367431641e+00 2.974481105804443359e+00
8.199999809265136719e+00 -9.753649711608886719e+00
9.600000381469726562e+00 -5.442459106445312500e+00
6.599999904632568359e+00 -2.974014282226562500e+00
4.199999809265136719e+00 -3.486300706863403320e+00
2.400000095367431641e+00 -3.518054246902465820e+00
-2.599999904632568359e+00 9.652832031250000000e+00
-1.799999952316284180e+00 1.657489061355590820e+00
-5.000000000000000000e+00 1.473162889480590820e+00
1.600000023841857910e+00 -4.112844944000244141e+00
-4.199999809265136719e+00 3.885839939117431641e+00
-6.800000190734863281e+00 3.425735473632812500e+00
-1.799999952316284180e+00 2.857214450836181641e+00
1.799999952316284180e+00 -1.131726026535034180e+00
3.400000095367431641e+00 -7.299108982086181641e+00
2.799999952316284180e+00 -5.886917114257812500e+00
1.600000023841857910e+00 -1.696655273437500000e+00
1.799999952316284180e+00 -2.769845485687255859e+00
-1.200000047683715820e+00 4.566922187805175781e+00
-3.200000047683715820e+00 3.010488986968994141e+00
-3.599999904632568359e+00 5.600579738616943359e+00
2.599999904632568359e+00 -8.391116142272949219e+00
2.799999952316284180e+00 -3.237210035324096680e+00
-6.400000095367431641e+00 1.006046104431152344e+01
-2.400000095367431641e+00 3.212820529937744141e+00
-1.399999976158142090e+00 2.509478807449340820e+00
3.599999904632568359e+00 3.767877101898193359e+00
1.219999980926513672e+01 -1.586736774444580078e+01
8.600000381469726562e+00 -5.751315116882324219e+00
7.199999809265136719e+00 -4.157485961914062500e+00
3.400000095367431641e+00 -4.365778923034667969e+00
-1.399999976158142090e+00 -3.420796155929565430e+00
1.000000000000000000e+00 4.849389553070068359e+00
-9.399999618530273438e+00 8.995244979858398438e+00
-5.800000190734863281e+00 7.511291503906250000e+00
-3.000000000000000000e+00 5.303619384765625000e+00
1.060000038146972656e+01 -4.020178318023681641e+00
1.060000038146972656e+01 -2.250659227371215820e+00
5.400000095367431641e+00 -1.249762535095214844e+01
1.200000047683715820e+00 -6.586194038391113281e+00
-2.000000029802322388e-01 -3.683093309402465820e+00
1.000000000000000000e+00 -2.584671020507812500e+00
-1.799999952316284180e+00 8.709762573242187500e+00
1.200000047683715820e+00 -2.190240383148193359e+00
-5.800000190734863281e+00 6.624798774719238281e+00
-5.199999809265136719e+00 4.738433837890625000e+00
-2.400000095367431641e+00 -2.376159727573394775e-01
-6.000000238418579102e-01 2.246539354324340820e+00
0.000000000000000000e+00 2.261904954910278320e+00
0.000000000000000000e+00 2.322891205549240112e-01
0.000000000000000000e+00 -1.610363721847534180e+00
1.200000047683715820e+00 -1.505708336830139160e+00
2.399998426437377930e+00 -2.238899230957031250e+00
-3.000000000000000000e+00 5.906466484069824219e+00
-2.599999904632568359e+00 1.706411719322204590e+00
-4.000000059604644775e-01 1.565242052078247070e+00
-2.000000029802322388e-01 2.095825225114822388e-01
-2.000000029802322388e-01 -4.031372070312500000e-01
1.600000023841857910e+00 -2.658233642578125000e+00
1.799999952316284180e+00 -5.083663940429687500e+00
-2.200000047683715820e+00 2.222070217132568359e+00
3.200000047683715820e+00 -1.240283250808715820e+00
3.400000095367431641e+00 -3.385070800781250000e+00
3.599999904632568359e+00 -1.016058325767517090e+00
1.399999976158142090e+00 -3.302752733230590820e+00
1.399999976158142090e+00 -2.250451564788818359e+00
-3.200000047683715820e+00 2.077612400054931641e+00
-3.000000000000000000e+00 1.896228075027465820e+00
-1.600000023841857910e+00 1.354187011718750000e+00
1.200000047683715820e+00 -3.146060228347778320e+00
1.200000047683715820e+00 -4.812823295593261719e+00
-1.799999952316284180e+00 6.670634269714355469e+00
-1.200000047683715820e+00 8.300256729125976562e+00
-1.399999976158142090e+00 1.376045227050781250e+00
-1.200000047683715820e+00 -6.832977533340454102e-01
-1.000000000000000000e+00 -1.094381690025329590e+00
-8.000000119209289551e-01 -1.129692077636718750e+00
-4.000000059604644775e-01 -1.007438659667968750e+00
-4.000015258789062500e-01 -1.140724182128906250e+00
-3.999984860420227051e-01 -6.744537353515625000e-01
2.000000029802322388e-01 4.092315733432769775e-01
4.000000059604644775e-01 -2.044570893049240112e-01
0.000000000000000000e+00 -1.447860747575759888e-01
2.000000029802322388e-01 8.205413818359375000e-02
1.399999976158142090e+00 -1.228762340545654297e+01
2.200000047683715820e+00 -1.588662743568420410e+00
3.200000047683715820e+00 -1.002142310142517090e+00
3.200000047683715820e+00 -1.203793287277221680e+00
3.599999904632568359e+00 -7.047516107559204102e-01
1.799999952316284180e+00 1.208404526114463806e-01
-1.600000023841857910e+00 2.262689113616943359e+00
1.600000023841857910e+00 -2.812893629074096680e+00
4.199999809265136719e+00 -7.283022880554199219e+00
-5.000000000000000000e+00 1.185171484947204590e+00
1.399999976158142090e+00 -3.202502489089965820e+00
1.399999976158142090e+00 -2.742169141769409180e+00
1.399999976158142090e+00 -1.103616356849670410e+00
-2.000000000000000000e+00 1.833383202552795410e+00
-1.399999976158142090e+00 1.699673414230346680e+00
-2.000000000000000000e+00 1.415716528892517090e+00
6.000000238418579102e-01 -1.135585069656372070e+00
-6.000000238418579102e-01 1.541259735822677612e-01
-2.000015228986740112e-01 3.402526974678039551e-01
0.000000000000000000e+00 2.065696716308593750e+00
4.000015258789062500e-01 -8.602493405342102051e-01
2.200001478195190430e+00 -1.182357788085937500e+00
1.200001478195190430e+00 -1.642196655273437500e+00
1.799999952316284180e+00 -1.055758714675903320e+00
4.199999809265136719e+00 -2.822988986968994141e+00
1.799999952316284180e+00 -1.399881005287170410e+00
1.200000047683715820e+00 -4.445419311523437500e+00
-1.200000047683715820e+00 4.943850517272949219e+00
-1.200000047683715820e+00 1.827606201171875000e+00
-6.000000000000000000e+00 1.718731641769409180e+00
2.200000047683715820e+00 -1.203361511230468750e+00
-1.799999952316284180e+00 7.591626167297363281e+00
-1.600000023841857910e+00 4.879278659820556641e+00
-2.200000047683715820e+00 3.131799221038818359e+00
-2.000000000000000000e+00 3.842800855636596680e+00
-2.400000095367431641e+00 1.581121802330017090e+00
1.400003075599670410e+00 -2.116413831710815430e+00
2.000000000000000000e+00 -2.784941196441650391e+00
1.200000047683715820e+00 -3.656292676925659180e+00
-1.799999952316284180e+00 4.032257080078125000e+00
3.599999904632568359e+00 -2.591662645339965820e+00
1.799999952316284180e+00 -2.087072849273681641e+00
1.200000047683715820e+00 -3.226953029632568359e+00
1.799999952316284180e+00 -1.364978075027465820e+00
-1.399999976158142090e+00 1.668890357017517090e+00
1.200001478195190430e+00 -4.479867458343505859e+00
1.399999976158142090e+00 -3.200262546539306641e+00
1.399999976158142090e+00 -4.640106201171875000e+00
1.400003075599670410e+00 -1.001846313476562500e+00
-1.200000047683715820e+00 1.161822557449340820e+00
1.200000047683715820e+00 -2.086682081222534180e+00
-2.000000000000000000e+00 2.752636671066284180e+00
1.200000047683715820e+00 -4.186172485351562500e+00
1.399999976158142090e+00 -1.051986694335937500e+00
-1.200000047683715820e+00 3.724249362945556641e+00
1.799999952316284180e+00 -4.478295803070068359e+00
-1.399999976158142090e+00 2.122503757476806641e+00
-2.000000000000000000e+00 1.431341528892517090e+00
-2.200000047683715820e+00 4.784286499023437500e+00
-2.599999904632568359e+00 1.209164381027221680e+00
-1.200000047683715820e+00 3.022222995758056641e+00
-1.599998474121093750e+00 4.033139228820800781e+00
-1.200000047683715820e+00 2.424404859542846680e+00
1.600000023841857910e+00 -2.289593458175659180e+00
2.000000000000000000e+00 -1.860368371009826660e+00
2.000001430511474609e+00 -2.201924085617065430e+00
-1.200000047683715820e+00 3.950988769531250000e+00
1.799999952316284180e+00 -3.164581298828125000e+00
5.599999904632568359e+00 -1.932025194168090820e+00
1.200000047683715820e+00 -4.809216499328613281e+00
1.600000023841857910e+00 -2.825518846511840820e+00
-2.000000000000000000e+00 2.680377244949340820e+00
-1.600000023841857910e+00 4.796288967132568359e+00
1.200000047683715820e+00 -3.113043308258056641e+00
1.600000023841857910e+00 -1.564581274986267090e+00
-1.600000023841857910e+00 1.797326683998107910e+00
1.200000047683715820e+00 -1.316101074218750000e+00
-1.600000023841857910e+00 2.239044189453125000e+00
-1.200000047683715820e+00 1.274478197097778320e+00
-4.599999904632568359e+00 2.543377637863159180e+00
1.200000047683715820e+00 -1.541775465011596680e+00
2.400000095367431641e+00 -1.582037329673767090e+00
3.400000095367431641e+00 -2.248901367187500000e+00
-1.800001502037048340e+00 1.682839989662170410e+00
-1.600001573562622070e+00 1.105151414871215820e+00
-9.999984502792358398e-01 -5.248260498046875000e-01
0.000000000000000000e+00 -1.554765343666076660e+00
2.000000000000000000e+00 -1.037214636802673340e+00
4.800000190734863281e+00 -6.002478122711181641e+00
2.599999904632568359e+00 -6.189187526702880859e+00
8.000000119209289551e-01 2.509674131870269775e-01
4.199999809265136719e+00 -3.720001220703125000e+00
5.199999809265136719e+00 -2.409643650054931641e+00
-1.600000023841857910e+00 1.183128070831298828e+01
4.400000095367431641e+00 -1.141253709793090820e+00
1.600000023841857910e+00 -3.907305955886840820e+00
1.200000047683715820e+00 -5.949685573577880859e+00
-1.799999952316284180e+00 1.648458838462829590e+00
-3.999998569488525391e+00 1.196238899230957031e+01
1.200000047683715820e+00 -2.287750244140625000e+00
1.399999976158142090e+00 -1.489892601966857910e+00
1.800001502037048340e+00 -6.108090400695800781e+00
1.399999976158142090e+00 -1.628491163253784180e+00
1.399999976158142090e+00 -1.013270616531372070e+00
-2.000000029802322388e-01 5.038589239120483398e-01
0.000000000000000000e+00 -1.994354277849197388e-01
0.000000000000000000e+00 -2.235565148293972015e-02
2.000000029802322388e-01 -1.068847626447677612e-01
0.000000000000000000e+00 2.425918579101562500e-01
-5.999984741210937500e-01 -1.497283875942230225e-01
2.000000029802322388e-01 2.589141726493835449e-01
4.000000059604644775e-01 -3.205261379480361938e-02
2.000000029802322388e-01 4.469009339809417725e-01
2.600001573562622070e+00 -8.297195434570312500e+00
1.799998521804809570e+00 -5.409573554992675781e+00
-2.800001621246337891e+00 1.949792504310607910e+00
-2.000000000000000000e+00 2.229983568191528320e+00
-2.000000000000000000e+00 5.120745658874511719e+00
-1.399999976158142090e+00 -8.949707150459289551e-01
-1.399999976158142090e+00 -6.443219184875488281e+00
-1.200001478195190430e+00 -2.630500793457031250e+00
-7.999984622001647949e-01 1.026887702941894531e+01
1.200000047683715820e+00 -9.689867973327636719e+00
-1.200000047683715820e+00 6.685376167297363281e+00
-2.799999952316284180e+00 2.900414943695068359e+00
-2.000000000000000000e+00 1.356402635574340820e+00
-1.200000047683715820e+00 1.621685743331909180e+00
-6.000000238418579102e-01 3.062216281890869141e+00
-1.999984681606292725e-01 -2.990505933761596680e+00
-1.399999976158142090e+00 1.576672315597534180e+00
-1.799999952316284180e+00 4.372964382171630859e+00
2.000000000000000000e+00 -2.668478488922119141e+00
-3.400000095367431641e+00 2.663873195648193359e+00
-1.600000023841857910e+00 1.212924242019653320e+00
-1.200000047683715820e+00 1.133990526199340820e+00
1.399999976158142090e+00 -2.774035692214965820e+00
1.399999976158142090e+00 -1.933209180831909180e+00
-1.600000023841857910e+00 1.949352979660034180e+00
-2.200000047683715820e+00 1.334606885910034180e+00
-2.599999904632568359e+00 1.371398925781250000e+00
-3.400000095367431641e+00 2.340112209320068359e+00
-6.000000238418579102e-01 2.351086378097534180e+00
-4.000015258789062500e-01 4.544296264648437500e-01
-2.000000029802322388e-01 -4.579467698931694031e-02
-2.000015228986740112e-01 4.091389656066894531e+00
1.799999952316284180e+00 -2.655296325683593750e+00
1.399999976158142090e+00 -1.095342993736267090e+00
2.599999904632568359e+00 -3.007986545562744141e+00
1.399999976158142090e+00 -3.369015455245971680e+00
-1.399999976158142090e+00 1.574325561523437500e+00
-1.600000023841857910e+00 2.589684963226318359e+00
1.799999952316284180e+00 -5.845633029937744141e+00
1.399999976158142090e+00 -5.735388278961181641e+00
1.200000047683715820e+00 -2.234344482421875000e+00
-1.600000023841857910e+00 2.408444166183471680e+00
1.200000047683715820e+00 -1.519433617591857910e+00
2.200000047683715820e+00 -1.852334618568420410e+00
3.000000000000000000e+00 -4.124517917633056641e+00
-1.200000047683715820e+00 1.795330762863159180e+00
-1.000001549720764160e+00 2.226483106613159180e+00
1.799999952316284180e+00 -1.865811109542846680e+00
-1.600000023841857910e+00 2.973236083984375000e+00
-2.599999904632568359e+00 1.417553663253784180e+00
-2.000000000000000000e+00 1.658880591392517090e+00
-1.399999976158142090e+00 1.677859544754028320e+00
2.200000047683715820e+00 -1.747006177902221680e+00
-4.599999904632568359e+00 1.122222915291786194e-01
1.200000047683715820e+00 -1.133891344070434570e+00
1.599998474121093750e+00 -4.304534912109375000e+00
-1.199998497962951660e+00 1.881529211997985840e+00
1.599998474121093750e+00 -1.130470275878906250e+00
2.200000047683715820e+00 -1.471093773841857910e+00
1.399999976158142090e+00 -1.703500390052795410e+00
1.799999952316284180e+00 -2.347448825836181641e+00
-2.000000000000000000e+00 1.589852929115295410e+00
1.600000023841857910e+00 -1.287927269935607910e+00
-2.400000095367431641e+00 7.507046699523925781e+00
-1.399999976158142090e+00 1.051696777343750000e+00
-1.399999976158142090e+00 8.238515853881835938e+00
2.400000095367431641e+00 -3.414508104324340820e+00
1.399999976158142090e+00 -1.493188500404357910e+00
-1.600000023841857910e+00 2.207473754882812500e+00
1.399999976158142090e+00 -1.052334547042846680e+00
-1.200000047683715820e+00 1.294155836105346680e+00
-1.200000047683715820e+00 1.405923485755920410e+00
-1.799999952316284180e+00 2.617349147796630859e+00
1.399999976158142090e+00 -1.373970031738281250e+00
-1.600001573562622070e+00 3.240097045898437500e+00
1.200001478195190430e+00 -1.452337622642517090e+00
3.200000047683715820e+00 -1.547363281250000000e+00
-2.799999952316284180e+00 1.141314744949340820e+00
2.200000047683715820e+00 -2.038146972656250000e+00
-1.399999976158142090e+00 2.256524562835693359e+00
-3.000000000000000000e+00 2.330151319503784180e+00
-2.799999952316284180e+00 6.132403373718261719e+00
-5.000000000000000000e+00 1.535888671875000000e+00
-3.000001430511474609e+00 4.114044189453125000e+00
1.000001549720764160e+00 -1.811825513839721680e+00
1.799998521804809570e+00 -1.517814636230468750e+00
-1.200000047683715820e+00 -7.627364993095397949e-01
-6.000000238418579102e-01 1.730297803878784180e+00
-3.400001525878906250e+00 1.686608910560607910e+00
-2.000000000000000000e+00 4.367797851562500000e+00
3.000000000000000000e+00 -3.728408813476562500e+00
3.000000000000000000e+00 -2.056658983230590820e+00
2.599999904632568359e+00 -1.678302049636840820e+00
-2.799999952316284180e+00 2.741021633148193359e+00
-3.000000000000000000e+00 2.187835693359375000e+00
-1.600000023841857910e+00 2.309930324554443359e+00
-2.799999952316284180e+00 1.994335889816284180e+00
2.000000000000000000e+00 -7.093102931976318359e+00
-3.799999952316284180e+00 9.323608398437500000e+00
-1.200000047683715820e+00 1.670282006263732910e+00
4.800000190734863281e+00 -1.747821092605590820e+00
-1.600000023841857910e+00 1.254107713699340820e+00
-4.000000059604644775e-01 -1.922317445278167725e-01
-4.000000059604644775e-01 -6.399108767509460449e-01
-6.000000238418579102e-01 1.397216767072677612e-01
2.000000029802322388e-01 -1.189132705330848694e-01
1.599998474121093750e+00 -1.279834032058715820e+00
1.600000023841857910e+00 -1.320848107337951660e+00
1.200000047683715820e+00 -1.970970153808593750e+00
-1.200000047683715820e+00 2.419912815093994141e+00
-1.399999976158142090e+00 2.462753295898437500e+00
-2.400000095367431641e+00 1.949166893959045410e+00
-2.200001478195190430e+00 1.272399902343750000e+00
2.000000029802322388e-01 -1.789810210466384888e-01
1.200000047683715820e+00 -2.036747694015502930e+00
3.599999904632568359e+00 -1.346929907798767090e+00
2.799999952316284180e+00 -2.551867723464965820e+00
2.200000047683715820e+00 -1.336840867996215820e+00
1.399999976158142090e+00 -1.117608666419982910e+00
-2.200000047683715820e+00 3.407897949218750000e+00
1.200000047683715820e+00 -1.061218261718750000e+00
1.600000023841857910e+00 -1.054513573646545410e+00
-7.999984622001647949e-01 -5.787658505141735077e-03
-1.200001478195190430e+00 7.712097465991973877e-02
2.000000029802322388e-01 -9.973450005054473877e-02
6.000015139579772949e-01 2.161788940429687500e-01
7.999984622001647949e-01 -6.329559087753295898e-01
1.000001549720764160e+00 -1.505390882492065430e+00
-4.000000059604644775e-01 1.914367638528347015e-02
-4.000000059604644775e-01 -1.940155029296875000e-01
-2.000000029802322388e-01 -2.027389556169509888e-01
0.000000000000000000e+00 4.966262876987457275e-01
-4.000000059604644775e-01 -3.332428038120269775e-01
-5.999984741210937500e-01 -2.085678130388259888e-01
5.999984741210937500e-01 9.803771972656250000e-03
1.799999952316284180e+00 -2.176492214202880859e+00
1.399999976158142090e+00 -1.712895154953002930e+00
-1.200000047683715820e+00 3.191653490066528320e+00
5.000000000000000000e+00 -1.243402123451232910e+00
3.000000000000000000e+00 -2.153613328933715820e+00
-2.599999904632568359e+00 1.373280906677246094e+01
4.000000000000000000e+00 -7.915557861328125000e+00
3.000000000000000000e+00 -4.058276176452636719e+00
1.799999952316284180e+00 -2.627825975418090820e+00
-1.799999952316284180e+00 8.411153793334960938e+00
1.600000023841857910e+00 -4.013299465179443359e+00
1.399999976158142090e+00 -2.211285352706909180e+00
-1.200000047683715820e+00 2.052789211273193359e+00
-2.799999952316284180e+00 1.780627489089965820e+00
-1.200000047683715820e+00 1.136529564857482910e+00
-2.599999904632568359e+00 3.637762546539306641e+00
-1.799999952316284180e+00 2.053656101226806641e+00
-1.399999976158142090e+00 3.339642286300659180e+00
-1.200000047683715820e+00 6.653405666351318359e+00
1.200000047683715820e+00 -3.609112501144409180e+00
-1.400001525878906250e+00 1.676574707031250000e+00
-1.399999976158142090e+00 1.191165208816528320e+00
-1.200000047683715820e+00 4.964860439300537109e+00
-7.999984622001647949e-01 -5.478535652160644531e+00
-6.000015139579772949e-01 -3.795498609542846680e+00
0.000000000000000000e+00 -1.006411790847778320e+00
-2.000000029802322388e-01 -7.295272946357727051e-01
0.000000000000000000e+00 -1.903900206089019775e-01
2.000000029802322388e-01 -5.164383053779602051e-01
0.000000000000000000e+00 -2.238296568393707275e-01
0.000000000000000000e+00 -2.950195372104644775e-01
2.000000029802322388e-01 3.697677552700042725e-01
-1.200000047683715820e+00 1.868241906166076660e+00
1.200000047683715820e+00 -6.144751071929931641e+00
1.399999976158142090e+00 -2.240060329437255859e+00
3.200000047683715820e+00 -5.267962455749511719e+00
-1.600000023841857910e+00 1.775808691978454590e+00
-2.400001525878906250e+00 1.530102491378784180e+00
-1.399998426437377930e+00 2.270349025726318359e+00
-1.200000047683715820e+00 -2.620651125907897949e-01
-7.999984622001647949e-01 -9.245620965957641602e-01
-4.000000059604644775e-01 -3.422637879848480225e-01
-2.000015228986740112e-01 6.355727910995483398e-01
-4.000000059604644775e-01 -8.047485351562500000e-02
-4.000000059604644775e-01 -1.599807739257812500e-01
-2.000000029802322388e-01 -1.532867401838302612e-01
0.000000000000000000e+00 -1.274734437465667725e-01
-2.000000029802322388e-01 -1.175216659903526306e-01
-2.000000029802322388e-01 -4.286376833915710449e-01
-2.000000029802322388e-01 4.217193722724914551e-01
0.000000000000000000e+00 -6.268081665039062500e-01
-1.999984681606292725e-01 1.332778930664062500e-01
-2.000000029802322388e-01 1.547973603010177612e-01
2.000000029802322388e-01 -2.491897642612457275e-01
1.200000047683715820e+00 -3.429955959320068359e+00
2.000000000000000000e+00 -1.227565050125122070e+00
-8.000000119209289551e-01 -9.662872552871704102e-01
-4.000000059604644775e-01 -4.147369265556335449e-01
-4.000000059604644775e-01 -1.597889661788940430e+00
-4.000000059604644775e-01 -7.787780761718750000e-01
2.200001478195190430e+00 -1.902825951576232910e+00
2.000000000000000000e+00 -1.231369018554687500e+00
3.400000095367431641e+00 -1.024743676185607910e+00
1.399999976158142090e+00 -6.485290527343750000e-01
-1.600000023841857910e+00 1.081655311584472656e+01
-1.200000047683715820e+00 6.023956298828125000e+00
-2.000000000000000000e+00 1.171179175376892090e+00
-3.400000095367431641e+00 1.021365404129028320e+00
-4.000000000000000000e+00 3.196899414062500000e+00
-8.000000119209289551e-01 -2.462576389312744141e+00
1.600000023841857910e+00 -1.052471876144409180e+00
2.599999904632568359e+00 -1.472027540206909180e+00
-1.800001502037048340e+00 -7.215270996093750000e-01
-9.999984502792358398e-01 -1.673858612775802612e-01
-2.000000029802322388e-01 -4.569885134696960449e-01
7.999984622001647949e-01 -1.928434729576110840e+00
-2.000000000000000000e+00 1.202188134193420410e+00
-1.600000023841857910e+00 3.558706760406494141e+00
4.199999809265136719e+00 -1.458492994308471680e+00
-1.799999952316284180e+00 5.777221679687500000e+00
-1.600000023841857910e+00 1.305963158607482910e+00
1.600001573562622070e+00 -1.401455640792846680e+00
1.800001502037048340e+00 -2.462571620941162109e+00
-1.399999976158142090e+00 1.840370178222656250e+00
-4.000000059604644775e-01 7.831603884696960449e-01
-4.000000059604644775e-01 3.269104063510894775e-01
0.000000000000000000e+00 1.516952514648437500e+00
-2.000000029802322388e-01 -1.578552246093750000e+00
-1.999984681606292725e-01 -1.165127515792846680e+00
-6.000015139579772949e-01 -6.379776000976562500e-01
-4.000000059604644775e-01 1.631515473127365112e-01
2.000000029802322388e-01 5.088806152343750000e-03
1.399999976158142090e+00 -1.681935071945190430e+00
-1.200000047683715820e+00 3.802148342132568359e+00
-1.799999952316284180e+00 2.386346340179443359e+00
-2.000000029802322388e-01 2.412506043910980225e-01
-2.000000029802322388e-01 -5.632110834121704102e-01
-2.000000029802322388e-01 2.563903927803039551e-01
-2.000000029802322388e-01 -6.226150393486022949e-01
-2.000000029802322388e-01 -1.918289214372634888e-01
-2.000000029802322388e-01 -2.428085356950759888e-01
-2.000000029802322388e-01 2.963455319404602051e-01
0.000000000000000000e+00 -3.309478610754013062e-02
-2.000000029802322388e-01 -1.519729644060134888e-01
0.000000000000000000e+00 -3.609634339809417725e-01
0.000000000000000000e+00 -3.733917176723480225e-01
-2.400001525878906250e+00 -3.790298402309417725e-01
1.600000023841857910e+00 -4.688935756683349609e+00
1.600000023841857910e+00 -4.314877510070800781e+00
-1.200000047683715820e+00 1.123608350753784180e+00
2.000000029802322388e-01 8.056594729423522949e-01
-2.000000029802322388e-01 1.157585430145263672e+01
0.000000000000000000e+00 -2.522372484207153320e+00
-4.000000059604644775e-01 -4.704254269599914551e-01
-4.000000059604644775e-01 -1.644247412681579590e+00
-2.000000029802322388e-01 -8.518707156181335449e-01
0.000000000000000000e+00 5.295654535293579102e-01
8.000000119209289551e-01 -2.365386933088302612e-01
2.400000095367431641e+00 -1.039031982421875000e+00
2.400000095367431641e+00 -1.637676954269409180e+00
3.400000095367431641e+00 -1.115713477134704590e+00
-1.399999976158142090e+00 1.228463768959045410e+00
-2.400000095367431641e+00 2.925454616546630859e+00
-1.799999952316284180e+00 6.738684177398681641e+00
4.000000059604644775e-01 6.076478481292724609e+00
2.000000029802322388e-01 -2.710217237472534180e+00
-2.000000029802322388e-01 -2.047018527984619141e+00
2.599999904632568359e+00 -2.336132764816284180e+00
-1.399999976158142090e+00 -6.055206060409545898e-01
-1.199998497962951660e+00 -1.790394544601440430e+00
-8.000015020370483398e-01 -7.957458496093750000e-03
-8.000000119209289551e-01 -3.165954649448394775e-01
4.000000059604644775e-01 -1.433273315429687500e+00
1.399999976158142090e+00 -1.321899414062500000e+00
-1.399999976158142090e+00 6.326110839843750000e+00
-1.799999952316284180e+00 2.755844116210937500e+00
-4.000000059604644775e-01 -1.545654237270355225e-01
-4.000000059604644775e-01 -9.537200629711151123e-02
-4.000000059604644775e-01 -5.519058108329772949e-01
3.799999952316284180e+00 -5.688165187835693359e+00
1.600000023841857910e+00 -1.459909081459045410e+00
1.200000047683715820e+00 -4.809362888336181641e+00
1.200000047683715820e+00 -1.812017798423767090e+00
-1.200000047683715820e+00 1.470330834388732910e+00
1.399999976158142090e+00 -3.286804199218750000e+00
-3.000000000000000000e+00 6.510205268859863281e+00
-2.400000095367431641e+00 1.799893140792846680e+00
-2.000000000000000000e+00 1.007461547851562500e+00
-9.999984502792358398e-01 -6.785873174667358398e-01
-2.000000029802322388e-01 -4.496231079101562500e-01
-3.200000047683715820e+00 1.389907836914062500e+00
1.799999952316284180e+00 -2.209423780441284180e+00
-1.600000023841857910e+00 1.074365258216857910e+00
-1.799999952316284180e+00 5.016470432281494141e+00
-1.200000047683715820e+00 7.618438720703125000e+00
1.200000047683715820e+00 -5.416159152984619141e+00
1.799999952316284180e+00 -2.657174587249755859e+00
1.200000047683715820e+00 -1.591128587722778320e+00
2.000000000000000000e+00 -1.060153245925903320e+00
2.400000095367431641e+00 -1.002760291099548340e+00
4.400000095367431641e+00 -1.800878882408142090e+00
-3.400000095367431641e+00 1.398797631263732910e+00
-1.200001478195190430e+00 -8.239685297012329102e-01
2.000015228986740112e-01 -1.251876831054687500e+00
0.000000000000000000e+00 -1.018354773521423340e+00
-2.000015228986740112e-01 -1.338180541992187500e+00
1.000001549720764160e+00 -2.638514757156372070e+00
-4.000000059604644775e-01 1.912510633468627930e+00
0.000000000000000000e+00 -1.158557176589965820e+00
-2.000000029802322388e-01 -8.506134152412414551e-01
-2.000000029802322388e-01 -1.070678681135177612e-01
0.000000000000000000e+00 1.774276793003082275e-01
0.000000000000000000e+00 -1.154479943215847015e-02
0.000000000000000000e+00 4.162429869174957275e-01
0.000000000000000000e+00 2.214172333478927612e-01
-2.000000029802322388e-01 4.752151370048522949e-01
-4.000015258789062500e-01 5.602264404296875000e-02
-5.999984741210937500e-01 -1.325927674770355225e-01
-2.000000029802322388e-01 -6.503875851631164551e-01
1.200000047683715820e+00 -2.005831956863403320e+00
1.799999952316284180e+00 -2.081973314285278320e+00
1.399999976158142090e+00 -3.268652439117431641e+00
2.599999904632568359e+00 -2.952554225921630859e+00
-1.200000047683715820e+00 2.456402540206909180e+00
-2.799999952316284180e+00 3.722424268722534180e+00
-1.399999976158142090e+00 3.346954345703125000e+00
-1.200000047683715820e+00 1.361080884933471680e+00
1.600000023841857910e+00 -1.520063757896423340e+00
2.799999952316284180e+00 -2.270178318023681641e+00
1.600000023841857910e+00 -3.401561021804809570e+00
1.200000047683715820e+00 -2.318508863449096680e+00
3.000000000000000000e+00 -1.341314673423767090e+00
-1.200000047683715820e+00 1.817806959152221680e+00
-1.799999952316284180e+00 5.210168361663818359e+00
-2.000000000000000000e+00 3.101586818695068359e+00
2.000000000000000000e+00 -4.127807617187500000e+00
2.200000047683715820e+00 -1.504425048828125000e+00
1.799999952316284180e+00 -2.190374851226806641e+00
-1.200000047683715820e+00 1.170230150222778320e+00
-2.400000095367431641e+00 1.920840501785278320e+00
1.200000047683715820e+00 -1.426428198814392090e+00
-1.399999976158142090e+00 1.229989647865295410e+00
1.600000023841857910e+00 -1.385137915611267090e+00
-1.399999976158142090e+00 2.832244873046875000e+00
-1.200000047683715820e+00 2.270190477371215820e+00
1.200000047683715820e+00 -2.182473659515380859e+00
2.000000000000000000e+00 -3.194372653961181641e+00
-1.200000047683715820e+00 4.630999565124511719e+00
1.200000047683715820e+00 -2.547808885574340820e+00
-1.799999952316284180e+00 3.069848537445068359e+00
-2.799999952316284180e+00 1.260974168777465820e+00
-1.799999952316284180e+00 2.742694139480590820e+00
1.399999976158142090e+00 -5.361895561218261719e+00
1.399999976158142090e+00 -4.643981933593750000e+00
1.399999976158142090e+00 -1.139450073242187500e+00
2.000000000000000000e+00 -1.379806518554687500e+00
1.799999952316284180e+00 -1.572921752929687500e+00
3.200000047683715820e+00 -7.746130466461181641e+00
2.400000095367431641e+00 -2.084350585937500000e+00
1.600000023841857910e+00 -1.276019334793090820e+00
-1.399999976158142090e+00 1.851886034011840820e+00
-1.200000047683715820e+00 2.295129299163818359e+00
-3.400000095367431641e+00 1.432827711105346680e+00
-1.200000047683715820e+00 1.736563086509704590e+00
1.200000047683715820e+00 -1.062350511550903320e+00
1.399999976158142090e+00 -1.956112623214721680e+00
-1.799999952316284180e+00 1.731094360351562500e+00
-1.200000047683715820e+00 1.360992431640625000e+00
2.400000095367431641e+00 -1.279058814048767090e+00
2.599999904632568359e+00 -3.186508178710937500e+00
2.400000095367431641e+00 -2.736944675445556641e+00
-1.200000047683715820e+00 1.984997510910034180e+00
-1.600000023841857910e+00 4.406280517578125000e+00
-1.399999976158142090e+00 3.383999586105346680e+00
2.000000000000000000e+00 -2.368478298187255859e+00
2.200000047683715820e+00 -1.529895067214965820e+00
-1.399999976158142090e+00 1.244485497474670410e+00
-8.000000119209289551e-01 -1.114157080650329590e+00
-4.000000059604644775e-01 -4.065017700195312500e-01
-4.000000059604644775e-01 -9.575042873620986938e-02
2.599999904632568359e+00 -1.092224121093750000e+00
-1.399999976158142090e+00 3.363102674484252930e+00
-1.200000047683715820e+00 4.694808959960937500e+00
-1.200000047683715820e+00 1.218548536300659180e+00
2.000000000000000000e+00 -1.447525024414062500e+00
-6.000000238418579102e-01 -6.154693365097045898e-01
-6.000000238418579102e-01 -7.782257199287414551e-01
1.399999976158142090e+00 -3.735925197601318359e+00
-1.799999952316284180e+00 4.394165039062500000e+00
-2.799999952316284180e+00 3.837792873382568359e+00
-2.000000000000000000e+00 2.547506809234619141e+00
-1.600000023841857910e+00 1.097830176353454590e+00
-2.000000000000000000e+00 3.617095947265625000e-02
4.000000059604644775e-01 1.043159484863281250e+00
8.000000119209289551e-01 -1.318969763815402985e-02
1.399999976158142090e+00 -2.144343614578247070e+00
2.400000095367431641e+00 -1.531713843345642090e+00
1.200000047683715820e+00 -2.134179592132568359e+00
-1.399999976158142090e+00 1.105129957199096680e+00
-3.400000095367431641e+00 1.161724805831909180e+00
2.200000047683715820e+00 -1.715695142745971680e+00
-1.399999976158142090e+00 7.644543647766113281e+00
1.600000023841857910e+00 -8.240521430969238281e+00
-4.000000059604644775e-01 8.918762207031250000e-02
1.600000023841857910e+00 -1.216973900794982910e+00
1.799999952316284180e+00 -2.489037990570068359e+00
-1.399999976158142090e+00 -4.954986646771430969e-02
-1.600000023841857910e+00 -6.433212161064147949e-01
-1.000000000000000000e+00 -1.213905334472656250e+00
-6.000000238418579102e-01 -7.518097162246704102e-01
1.999984681606292725e-01 -6.806961297988891602e-01
0.000000000000000000e+00 -9.500686526298522949e-01
4.599999904632568359e+00 -1.461653113365173340e+00
-1.200000047683715820e+00 4.476199150085449219e+00
1.200000047683715820e+00 -5.563650608062744141e+00
1.399999976158142090e+00 -1.211419105529785156e+01
-1.200000047683715820e+00 1.960629224777221680e+00
-1.399999976158142090e+00 3.120367527008056641e+00
-1.799999952316284180e+00 1.081417798995971680e+00
-1.799999952316284180e+00 2.982174634933471680e+00
1.200000047683715820e+00 -1.356753587722778320e+00
2.200000047683715820e+00 -1.316654920578002930e+00
-1.399999976158142090e+00 1.388484239578247070e+00
1.600001573562622070e+00 -1.053965806961059570e+00
-1.200000047683715820e+00 3.050628662109375000e+00
-1.399999976158142090e+00 1.677526831626892090e+00
1.200000047683715820e+00 -1.697927832603454590e+00
1.200000047683715820e+00 -1.098072767257690430e+00
1.200000047683715820e+00 -2.186305284500122070e+00
-1.600000023841857910e+00 1.036999464035034180e+00
1.799999952316284180e+00 -1.493072509765625000e+00
2.400000095367431641e+00 -3.503289699554443359e+00
-1.799999952316284180e+00 3.645599365234375000e+00
-2.000000000000000000e+00 1.846209764480590820e+00
-1.399999976158142090e+00 3.060638427734375000e+00
1.399999976158142090e+00 -2.902038574218750000e+00
3.200000047683715820e+00 -4.697384834289550781e+00
1.399999976158142090e+00 -3.243737697601318359e+00
-6.000000238418579102e-01 2.258911170065402985e-02
-1.399999976158142090e+00 5.457684516906738281e+00
-2.000000000000000000e+00 3.329235792160034180e+00
1.799999952316284180e+00 -3.664923191070556641e+00
-2.200000047683715820e+00 4.145181179046630859e+00
1.200000047683715820e+00 -2.091174364089965820e+00
-1.399999976158142090e+00 1.636877417564392090e+00
-3.200000047683715820e+00 1.043102979660034180e+00
-3.200000047683715820e+00 3.340429782867431641e+00
-5.400000095367431641e+00 -2.025100708007812500e+00
2.000000000000000000e+00 -2.133383274078369141e+00
2.799999952316284180e+00 -2.212887525558471680e+00
2.799999952316284180e+00 -1.707382202148437500e+00
1.399999976158142090e+00 -1.676290869712829590e+00
1.799999952316284180e+00 -3.499343872070312500e+00
1.399999976158142090e+00 -1.591961622238159180e+00
6.000000238418579102e-01 -3.028628587722778320e+00
-2.200000047683715820e+00 1.263650536537170410e+00
-1.200000047683715820e+00 1.834304809570312500e+00
4.199999809265136719e+00 -1.865075707435607910e+00
1.200000047683715820e+00 -4.297894477844238281e+00
2.799999952316284180e+00 -6.429974555969238281e+00
-4.000000000000000000e+00 3.196582078933715820e+00
-2.799999952316284180e+00 5.218188285827636719e+00
-2.799999952316284180e+00 1.947009325027465820e+00
-5.800000190734863281e+00 2.826873779296875000e+00
-3.599999904632568359e+00 1.177484154701232910e+00
1.200000047683715820e+00 -1.204052686691284180e+00
1.200000047683715820e+00 -2.844702243804931641e+00
-2.000000000000000000e+00 5.452343940734863281e+00
-4.000000000000000000e+00 5.460601806640625000e+00
3.799999952316284180e+00 -2.421227931976318359e+00
1.799999952316284180e+00 -3.409210205078125000e+00
-1.399999976158142090e+00 2.199340820312500000e+00
2.599998474121093750e+00 -4.576870918273925781e+00
1.200001478195190430e+00 -1.574935913085937500e+00
1.399999976158142090e+00 -1.321075439453125000e+00
5.400000095367431641e+00 -6.205346584320068359e+00
-1.200000047683715820e+00 2.121283054351806641e+00
-2.000000000000000000e+00 1.533203125000000000e+00
-1.399999976158142090e+00 5.135260105133056641e+00
-1.600000023841857910e+00 3.031454563140869141e+00
-1.200000047683715820e+00 2.341079711914062500e+00
1.399999976158142090e+00 -1.038131713867187500e+00
2.400000095367431641e+00 -1.708352684974670410e+00
-1.799999952316284180e+00 3.968557834625244141e+00
2.400000095367431641e+00 -1.787133812904357910e+00
1.799999952316284180e+00 -1.227822899818420410e+00
1.600000023841857910e+00 -4.404830932617187500e+00
-1.399999976158142090e+00 1.139590501785278320e+00
-2.400000095367431641e+00 1.692950487136840820e+00
1.200000047683715820e+00 -3.652758836746215820e+00
-4.000000000000000000e+00 1.733746290206909180e+00
-4.400000095367431641e+00 1.951055884361267090e+00
-3.000000000000000000e+00 1.225476026535034180e+00
1.600000023841857910e+00 -1.332945227622985840e+00
1.799998521804809570e+00 -1.471908569335937500e+00
1.800001502037048340e+00 -1.859584093093872070e+00
-2.999998569488525391e+00 1.528622388839721680e+00
1.399999976158142090e+00 -1.421188354492187500e+00
2.000000000000000000e+00 -2.850070238113403320e+00
-1.399999976158142090e+00 5.438073635101318359e+00
-2.000000000000000000e+00 1.959667921066284180e+00
-2.000000000000000000e+00 1.481112718582153320e+00
2.000000000000000000e+00 -3.219473361968994141e+00
2.200000047683715820e+00 -1.022994995117187500e+00
-1.399999976158142090e+00 2.323071241378784180e+00
-1.200000047683715820e+00 2.396963596343994141e+00
-2.200000047683715820e+00 6.211062431335449219e+00
1.399999976158142090e+00 -4.430371284484863281e+00
-1.200000047683715820e+00 1.206997632980346680e+00
1.799999952316284180e+00 -2.848339796066284180e+00
1.799999952316284180e+00 -1.474649071693420410e+00
-1.200000047683715820e+00 1.374871850013732910e+00
-1.200000047683715820e+00 1.357443213462829590e+00
1.600001573562622070e+00 -1.338063001632690430e+00
2.000001430511474609e+00 -2.689434766769409180e+00
1.200000047683715820e+00 -4.206768989562988281e+00
1.999984681606292725e-01 1.096435561776161194e-01
1.200000047683715820e+00 -1.368275403976440430e+00
1.200000047683715820e+00 -1.103262305259704590e+00
1.799999952316284180e+00 -3.206854343414306641e+00
2.200000047683715820e+00 -4.931982517242431641e+00
-1.200000047683715820e+00 4.063699245452880859e+00
-1.799999952316284180e+00 3.034323215484619141e+00
-2.000000000000000000e+00 1.634768724441528320e+00
1.000001549720764160e+00 -1.507394433021545410e+00
2.400000095367431641e+00 -1.560655236244201660e+00
3.000000000000000000e+00 -2.697955369949340820e+00
1.600000023841857910e+00 -3.910186767578125000e+00
1.200000047683715820e+00 -1.335705518722534180e+00
-1.600000023841857910e+00 3.486315965652465820e+00
-2.000000000000000000e+00 1.157092332839965820e+00
2.200000047683715820e+00 -1.141027808189392090e+00
-1.600000023841857910e+00 2.855468750000000000e+00
-1.799999952316284180e+00 4.313415527343750000e+00
-2.200000047683715820e+00 1.073019385337829590e+00
-1.600000023841857910e+00 2.987359523773193359e+00
2.200000047683715820e+00 -2.460528612136840820e+00
2.000000000000000000e+00 -2.178619384765625000e+00
1.200000047683715820e+00 -1.158077955245971680e+00
-2.799999952316284180e+00 2.368621826171875000e+00
-1.200000047683715820e+00 1.079510450363159180e+00
-2.000000000000000000e+00 1.057400465011596680e+00
-1.200000047683715820e+00 1.200784325599670410e+00
-1.399999976158142090e+00 1.234280347824096680e+00
-1.799999952316284180e+00 2.383960008621215820e+00
-4.000015258789062500e-01 2.429809607565402985e-02
-4.000000059604644775e-01 -5.924652218818664551e-01
-4.000015258789062500e-01 -3.304733335971832275e-01
-1.999984681606292725e-01 -4.741210862994194031e-02
-4.000000059604644775e-01 -1.513153016567230225e-01
-4.000015258789062500e-01 -1.507629454135894775e-01
-1.999984681606292725e-01 -1.784606873989105225e-01
-4.000000059604644775e-01 -1.643020659685134888e-01
-2.000000029802322388e-01 -1.612762510776519775e-01
-2.000000029802322388e-01 8.682250976562500000e-02
3.200000047683715820e+00 -1.769561767578125000e+00
-1.200000047683715820e+00 1.044116258621215820e+00
-1.799999952316284180e+00 1.566802978515625000e+00
-2.599999904632568359e+00 2.695480346679687500e+00
-8.000000119209289551e-01 -2.565689086914062500e-01
-4.000000059604644775e-01 -5.141280889511108398e-01
-4.000000059604644775e-01 -6.652816534042358398e-01
-2.000000029802322388e-01 -5.122680589556694031e-02
-4.000015258789062500e-01 7.329101860523223877e-02
0.000000000000000000e+00 -1.001205444335937500e-01
-1.200001478195190430e+00 2.526348829269409180e+00
-1.399999976158142090e+00 1.375177025794982910e+00
1.599998474121093750e+00 -2.886869907379150391e+00
1.200001478195190430e+00 -1.262194871902465820e+00
1.200000047683715820e+00 -1.773736596107482910e+00
-2.599999904632568359e+00 1.099493384361267090e+00
1.799999952316284180e+00 -3.285937547683715820e+00
2.200000047683715820e+00 -1.905865430831909180e+00
1.200000047683715820e+00 -1.289611816406250000e+00
-1.200000047683715820e+00 4.169034004211425781e+00
-2.599999904632568359e+00 1.292382836341857910e+00
5.800000190734863281e+00 -1.550128221511840820e+00
-1.200000047683715820e+00 1.175085425376892090e+00
2.200000047683715820e+00 -2.204287767410278320e+00
1.799999952316284180e+00 -3.803961277008056641e+00
-2.000000000000000000e+00 3.152947902679443359e+00
-1.200000047683715820e+00 1.301330566406250000e+00
-2.000000000000000000e+00 1.142709374427795410e+00
-1.200000047683715820e+00 1.381283521652221680e+00
-1.600001573562622070e+00 -1.658493041992187500e+00
-8.000000119209289551e-01 -2.199760437011718750e+00
-7.999984622001647949e-01 -1.325186133384704590e+00
-8.000000119209289551e-01 -1.271736145019531250e+00
-3.999984860420227051e-01 2.367924451828002930e+00
1.600000023841857910e+00 -1.863223314285278320e+00
1.200000047683715820e+00 -2.163566589355468750e+00
-2.000000000000000000e+00 1.391244530677795410e+00
-1.000000000000000000e+00 1.229145765304565430e+00
-3.999984860420227051e-01 2.177505493164062500e-01
3.999984860420227051e-01 -2.160084486007690430e+00
-1.200000047683715820e+00 1.171470642089843750e+00
-1.600000023841857910e+00 1.147769212722778320e+00
2.000000000000000000e+00 -4.970431327819824219e+00
1.399999976158142090e+00 -1.022058129310607910e+00
1.200000047683715820e+00 -2.485507249832153320e+00
-2.200000047683715820e+00 1.438583374023437500e+00
-1.200000047683715820e+00 1.340628027915954590e+00
-1.200000047683715820e+00 2.380435228347778320e+00
-1.799999952316284180e+00 1.120825171470642090e+00
-2.799999952316284180e+00 2.020629882812500000e+00
-2.200000047683715820e+00 1.686740159988403320e+00
1.200000047683715820e+00 -1.064077734947204590e+00
1.600000023841857910e+00 -1.627372741699218750e+00
1.600000023841857910e+00 -2.988258361816406250e+00
2.200000047683715820e+00 -1.130429029464721680e+00
-1.399999976158142090e+00 2.791235446929931641e+00
8.000000119209289551e-01 -2.630691528320312500e-01
1.200000047683715820e+00 1.572297692298889160e+00
6.000000238418579102e-01 -1.838267564773559570e+00
0.000000000000000000e+00 -3.329254090785980225e-01
1.200000047683715820e+00 -3.751281738281250000e+00
-2.000000000000000000e+00 3.764675855636596680e+00
-1.399999976158142090e+00 2.760723829269409180e+00
-1.399999976158142090e+00 1.060787916183471680e+00
-1.600000023841857910e+00 1.301705956459045410e+00
-1.600000023841857910e+00 1.539596557617187500e+00
1.200000047683715820e+00 -1.562936425209045410e+00
1.200000047683715820e+00 -1.589660644531250000e+00
-1.200000047683715820e+00 1.117367506027221680e+00
1.200000047683715820e+00 -1.387673974037170410e+00
-2.000000000000000000e+00 1.841638207435607910e+00
-1.399999976158142090e+00 1.005999803543090820e+00
-2.400000095367431641e+00 2.231619358062744141e+00
-4.199999809265136719e+00 1.097735643386840820e+00
-6.000000238418579102e-01 4.440338015556335449e-01
-1.200000047683715820e+00 9.314715385437011719e+00
1.200000047683715820e+00 -1.117980957031250000e+00
1.200000047683715820e+00 -3.088729858398437500e+00
3.200000047683715820e+00 -2.207726955413818359e+00
3.400000095367431641e+00 -1.783770799636840820e+00
1.399999976158142090e+00 -1.617944359779357910e+00
-2.799999952316284180e+00 5.192090034484863281e+00
-2.200000047683715820e+00 6.047943115234375000e+00
-3.000000000000000000e+00 1.103887915611267090e+00
-2.200000047683715820e+00 2.663153171539306641e+00
-1.200000047683715820e+00 3.260824680328369141e+00
1.799999952316284180e+00 -1.053384423255920410e+00
1.200000047683715820e+00 -1.046572923660278320e+00
-2.000000029802322388e-01 3.181869387626647949e-01
0.000000000000000000e+00 -1.663192808628082275e-01
-2.000000029802322388e-01 3.271637111902236938e-02
0.000000000000000000e+00 -4.242248460650444031e-02
-2.000000029802322388e-01 -2.685150206089019775e-01
0.000000000000000000e+00 -1.247283965349197388e-01
-2.000000029802322388e-01 -1.308822631835937500e-01
0.000000000000000000e+00 1.698852479457855225e-01
0.000000000000000000e+00 -2.383605986833572388e-01
-2.000015228986740112e-01 1.965759247541427612e-01
0.000000000000000000e+00 -2.589355409145355225e-01
2.000015228986740112e-01 2.008026093244552612e-01
0.000000000000000000e+00 -2.603759765625000000e-01
0.000000000000000000e+00 1.967773437500000000e-01
-2.599999904632568359e+00 5.117184638977050781e+00
1.600000023841857910e+00 -2.709744215011596680e+00
1.399999976158142090e+00 -4.097279548645019531e+00
1.200000047683715820e+00 -1.973837256431579590e+00
2.000000000000000000e+00 -1.069055199623107910e+00
-1.399999976158142090e+00 2.288479566574096680e+00
-3.799999952316284180e+00 -1.819976866245269775e-01
-2.200000047683715820e+00 -4.390939235687255859e+00
-1.000000000000000000e+00 -3.684121608734130859e+00
-1.999984681606292725e-01 -8.225064277648925781e+00
-2.200000047683715820e+00 7.870635986328125000e+00
-1.200000047683715820e+00 -2.836845397949218750e+00
-9.999984502792358398e-01 1.648159742355346680e+00
-8.000015020370483398e-01 -3.396849155426025391e+00
-8.000000119209289551e-01 -3.413581848144531250e+00
-8.000000119209289551e-01 -2.070515394210815430e+00
-8.000000119209289551e-01 2.840728759765625000e-01
-7.999984622001647949e-01 2.134826630353927612e-01
0.000000000000000000e+00 -3.943756222724914551e-01
0.000000000000000000e+00 2.163670301437377930e+00
1.799999952316284180e+00 -5.274450778961181641e+00
-1.399999976158142090e+00 2.017382860183715820e+00
2.799999952316284180e+00 -1.102229356765747070e+00
-1.600000023841857910e+00 1.811642408370971680e+00
1.600000023841857910e+00 -1.148358106613159180e+00
1.600000023841857910e+00 -1.793350219726562500e+00
2.000000000000000000e+00 -1.322531104087829590e+00
1.799999952316284180e+00 -4.369421482086181641e+00
1.200000047683715820e+00 -2.503106594085693359e+00
-1.799999952316284180e+00 1.394766211509704590e+00
-8.000015020370483398e-01 -1.406941175460815430e+00
-1.999984681606292725e-01 4.435378909111022949e-01
-8.000015020370483398e-01 -5.306609869003295898e-01
-8.000000119209289551e-01 -6.025558710098266602e-01
-1.999984681606292725e-01 1.582473814487457275e-01
5.999984741210937500e-01 -3.438110277056694031e-02
1.200000047683715820e+00 -3.694442749023437500e+00
-1.200000047683715820e+00 2.116723537445068359e+00
1.399999976158142090e+00 -2.294558763504028320e+00
1.399999976158142090e+00 -2.495269775390625000e+00
-2.400000095367431641e+00 1.635543823242187500e+00
-1.600000023841857910e+00 2.649708509445190430e+00
-1.399999976158142090e+00 3.783035278320312500e+00
1.200000047683715820e+00 -1.237687706947326660e+00
-2.200000047683715820e+00 1.293887376785278320e+00
1.600000023841857910e+00 -2.279168605804443359e+00
-1.200000047683715820e+00 1.007461547851562500e+00
-4.000015258789062500e-01 5.357208102941513062e-02
2.000015228986740112e-01 1.001464873552322388e-01
-2.000015228986740112e-01 -7.245605587959289551e-01
-4.000000059604644775e-01 -9.299224615097045898e-01
-1.999984681606292725e-01 -1.352035552263259888e-01
-2.000015228986740112e-01 3.156890720129013062e-02
0.000000000000000000e+00 -2.784866392612457275e-01
0.000000000000000000e+00 5.000579953193664551e-01
-1.799999952316284180e+00 4.933465480804443359e+00
-6.000000238418579102e-01 -1.211276292800903320e+00
1.999984681606292725e-01 -1.277206420898437500e+00
-1.000000000000000000e+00 -2.187553405761718750e+00
-4.000000059604644775e-01 -2.805339097976684570e+00
1.999984681606292725e-01 -2.451422214508056641e+00
0.000000000000000000e+00 -1.272918701171875000e+00
1.600000023841857910e+00 -1.062908887863159180e+00
-1.600000023841857910e+00 2.348822116851806641e+00
1.399999976158142090e+00 -1.709672570228576660e+00
1.399999976158142090e+00 -1.168203711509704590e+00
1.200000047683715820e+00 -2.101141452789306641e+00
-7.400000095367431641e+00 1.182034254074096680e+00
-1.399999976158142090e+00 4.825232028961181641e+00
1.200000047683715820e+00 -1.474847435951232910e+00
-1.399999976158142090e+00 2.120568752288818359e+00
-1.200000047683715820e+00 1.277813673019409180e+00
-2.000000029802322388e-01 -3.883010745048522949e-01
-2.000000000000000000e+00 2.086712598800659180e+00
2.000000029802322388e-01 6.823455691337585449e-01
-2.000000000000000000e+00 3.950897216796875000e+00
1.200000047683715820e+00 -1.008960008621215820e+00
-1.200000047683715820e+00 1.440408349037170410e+00
4.400000095367431641e+00 -1.546759009361267090e+00
-6.000000238418579102e-01 -1.438613831996917725e-01
-6.000000238418579102e-01 -2.830337584018707275e-01
-4.000000059604644775e-01 -5.926040410995483398e-01
-6.000000238418579102e-01 -1.892761290073394775e-01
-6.000000238418579102e-01 6.657104492187500000e-01
-4.000000059604644775e-01 -1.775219678878784180e+00
1.200000047683715820e+00 -1.968920946121215820e+00
-1.399999976158142090e+00 1.785305738449096680e+00
2.000000000000000000e+00 -2.578619480133056641e+00
1.399999976158142090e+00 -1.381820678710937500e+00
-1.600000023841857910e+00 3.025674343109130859e+00
1.200000047683715820e+00 -1.034027099609375000e+00
-1.200000047683715820e+00 6.038378715515136719e+00
-4.000000059604644775e-01 -2.273666411638259888e-01
0.000000000000000000e+00 -3.638275265693664551e-01
3.000003099441528320e+00 -1.199996948242187500e+00
1.600000023841857910e+00 -1.590731859207153320e+00
-4.000000059604644775e-01 -4.592758119106292725e-01
-4.000000059604644775e-01 -2.408782988786697388e-01
1.199996948242187500e+00 -5.095893859863281250e+00
1.000001549720764160e+00 -2.983404636383056641e+00
-1.399999976158142090e+00 1.075665235519409180e+00
-1.399999976158142090e+00 -1.019607543945312500e+00
-1.000000000000000000e+00 -1.623054504394531250e+00
-8.000000119209289551e-01 -2.100350856781005859e+00
-1.000000000000000000e+00 -1.412303209304809570e+00
-4.000000059604644775e-01 -2.383961439132690430e+00
1.799999952316284180e+00 -1.463491797447204590e+00
1.399999976158142090e+00 -1.550180077552795410e+00
-1.399999976158142090e+00 1.164150953292846680e+00
1.399999976158142090e+00 -1.172323584556579590e+00
1.200003027915954590e+00 -1.539392113685607910e+00
2.399996995925903320e+00 -1.081390380859375000e+00
-1.200000047683715820e+00 4.473950386047363281e+00
1.399999976158142090e+00 -1.158642530441284180e+00
1.600000023841857910e+00 -1.932458519935607910e+00
-3.799999952316284180e+00 1.756845116615295410e+00
1.599998474121093750e+00 -1.822659254074096680e+00
-1.200000047683715820e+00 1.320837378501892090e+00
-1.800001502037048340e+00 3.662330627441406250e+00
1.200000047683715820e+00 -2.357128858566284180e+00
-4.199999809265136719e+00 1.732434034347534180e+00
-1.200000047683715820e+00 2.680938720703125000e+00
1.200000047683715820e+00 -1.805187940597534180e+00
-1.399999976158142090e+00 4.092544555664062500e+00
3.600001573562622070e+00 -4.696766853332519531e+00
5.400000095367431641e+00 -1.257144212722778320e+00
-1.199996948242187500e+00 1.929656982421875000e+00
-1.800003051757812500e+00 7.186266899108886719e+00
1.399999976158142090e+00 -2.479180812835693359e+00
-1.399999976158142090e+00 2.492359876632690430e+00
1.200000047683715820e+00 -1.174983263015747070e+00
1.399999976158142090e+00 -1.300315856933593750e+00
7.400000095367431641e+00 -1.288233995437622070e+00
1.200003027915954590e+00 -4.446789741516113281e+00
1.200000047683715820e+00 -2.087426662445068359e+00
1.399999976158142090e+00 -1.337972998619079590e+00
-1.200000047683715820e+00 6.371255397796630859e+00
-1.399999976158142090e+00 1.784622192382812500e+00
2.400000095367431641e+00 -1.108016967773437500e+00
2.799999952316284180e+00 -2.629672288894653320e+00
2.400000095367431641e+00 -2.076812744140625000e+00
3.000000000000000000e+00 -1.281164526939392090e+00
1.200001478195190430e+00 -1.146067857742309570e+00
-1.600000023841857910e+00 3.152137756347656250e+00
-1.399999976158142090e+00 1.653176903724670410e+00
-1.600000023841857910e+00 2.160652160644531250e+00
-1.200000047683715820e+00 2.083194017410278320e+00
-2.400000095367431641e+00 -2.107757627964019775e-01
-1.799999952316284180e+00 4.053497314453125000e-01
-1.200000047683715820e+00 1.316392540931701660e+00
-4.000000059604644775e-01 2.287814378738403320e+00
1.799999952316284180e+00 -2.822006225585937500e+00
-6.000000238418579102e-01 -1.847055077552795410e+00
1.999998450279235840e+00 -1.159779310226440430e+00
4.599999904632568359e+00 -2.043833971023559570e+00
2.200000047683715820e+00 -1.370811462402343750e+00
-1.200000047683715820e+00 3.354586839675903320e+00
2.000000000000000000e+00 -2.608926296234130859e+00
1.799999952316284180e+00 -3.006587266921997070e+00
3.599999904632568359e+00 -1.733564734458923340e+00
-1.399999976158142090e+00 1.108828783035278320e+00
0.000000000000000000e+00 1.604208350181579590e+00
0.000000000000000000e+00 1.302726745605468750e+00
0.000000000000000000e+00 1.034846544265747070e+00
2.000000029802322388e-01 6.068878248333930969e-02
0.000000000000000000e+00 -5.903396606445312500e-01
-2.000000029802322388e-01 -5.221374630928039551e-01
0.000000000000000000e+00 -8.395813107490539551e-01
0.000000000000000000e+00 -9.667785763740539551e-01
-2.000000029802322388e-01 -1.324600279331207275e-01
-8.000000119209289551e-01 -5.006149411201477051e-01
-7.999984622001647949e-01 -9.485626220703125000e-02
-2.000000029802322388e-01 -9.194946289062500000e-02
2.200001478195190430e+00 -1.025729417800903320e+00
-1.200000047683715820e+00 2.348980665206909180e+00
2.000000000000000000e+00 -1.170462012290954590e+00
2.400000095367431641e+00 -2.568922519683837891e+00
2.200000047683715820e+00 -1.606004357337951660e+00
-1.600000023841857910e+00 1.000912427902221680e+00
-2.000000000000000000e+00 2.007992506027221680e+00
-1.200000047683715820e+00 2.049719333648681641e+00
1.200000047683715820e+00 -1.957193017005920410e+00
1.200000047683715820e+00 -1.117407202720642090e+00
-2.200000047683715820e+00 1.199206590652465820e+00
-1.600000023841857910e+00 1.378259301185607910e+00
-1.399999976158142090e+00 2.461264133453369141e+00
1.799999952316284180e+00 -1.001878380775451660e+00
1.600000023841857910e+00 -1.099696397781372070e+00
1.799999952316284180e+00 -1.699606299400329590e+00
1.200000047683715820e+00 -1.423539757728576660e+00
1.600000023841857910e+00 -2.449822902679443359e+00
-1.600000023841857910e+00 1.483787536621093750e+00
-1.200000047683715820e+00 1.206280469894409180e+00
-1.399999976158142090e+00 1.483697533607482910e+00
-1.600000023841857910e+00 1.196264624595642090e+00
-2.599999904632568359e+00 1.983373999595642090e+00
1.600000023841857910e+00 -3.735394239425659180e+00
1.399999976158142090e+00 -2.433006286621093750e+00
-1.200000047683715820e+00 1.590933203697204590e+00
1.200000047683715820e+00 -1.772216796875000000e+00
1.399999976158142090e+00 -2.640023708343505859e+00
1.399999976158142090e+00 -2.153344631195068359e+00
1.399999976158142090e+00 -1.522959947586059570e+00
-1.600000023841857910e+00 1.006063818931579590e+00
-2.200000047683715820e+00 2.433999538421630859e+00
-1.200000047683715820e+00 4.927981376647949219e+00
-2.000000000000000000e+00 3.152923583984375000e+00
1.200000047683715820e+00 -1.646017432212829590e+00
1.799999952316284180e+00 -3.114523410797119141e+00
1.600000023841857910e+00 -3.171115159988403320e+00
-3.200000047683715820e+00 9.042773246765136719e+00
-1.200000047683715820e+00 9.488408088684082031e+00
1.200000047683715820e+00 -1.991046190261840820e+00
-2.400000095367431641e+00 1.920466661453247070e+00
-3.199998378753662109e+00 -2.258839368820190430e+00
-1.799999952316284180e+00 -3.817469835281372070e+00
0.000000000000000000e+00 5.059480190277099609e+00
6.000000238418579102e-01 6.038720607757568359e+00
2.000000000000000000e+00 -3.656115770339965820e+00
1.000001549720764160e+00 -1.811102271080017090e+00
-1.000000000000000000e+00 4.779060363769531250e+00
-6.000015139579772949e-01 1.256851196289062500e+00
0.000000000000000000e+00 -8.182754516601562500e-01
0.000000000000000000e+00 -1.340776085853576660e+00
-7.999984622001647949e-01 -1.082017540931701660e+00
-8.000000119209289551e-01 -1.439237952232360840e+00
-1.399999976158142090e+00 1.653436303138732910e+00
1.200000047683715820e+00 -2.238598585128784180e+00
-1.200000047683715820e+00 1.150683641433715820e+00
-1.200000047683715820e+00 6.488512992858886719e+00
-1.200000047683715820e+00 1.878967285156250000e+00
2.000000000000000000e+00 -2.738841295242309570e+00
-1.200000047683715820e+00 4.815478324890136719e+00
1.600000023841857910e+00 -2.227249145507812500e+00
1.200000047683715820e+00 -1.776412963867187500e+00
-4.000000059604644775e-01 -1.012941002845764160e+00
-1.200000047683715820e+00 1.642947435379028320e+00
-2.599999904632568359e+00 1.449713110923767090e+00
-1.799999952316284180e+00 3.188793897628784180e+00
-1.799999952316284180e+00 4.193002223968505859e+00
-1.799999952316284180e+00 1.558404564857482910e+00
-1.799999952316284180e+00 1.154531836509704590e+00
-2.000000000000000000e+00 2.787513732910156250e+00
-1.600000023841857910e+00 1.335443139076232910e+00
2.000000029802322388e-01 1.948136925697326660e+00
2.199998378753662109e+00 -2.158593654632568359e+00
-2.000000000000000000e+00 2.187028408050537109e+00
-2.000000000000000000e+00 4.014512538909912109e+00
-6.000000238418579102e-01 1.813795447349548340e+00
1.799999952316284180e+00 -2.220043897628784180e+00
1.399999976158142090e+00 -1.958770751953125000e+00
1.600000023841857910e+00 -2.991671800613403320e+00
-2.000000000000000000e+00 1.032608032226562500e+00
-1.200000047683715820e+00 7.012710571289062500e-01
-1.400001525878906250e+00 7.102203369140625000e-01
0.000000000000000000e+00 2.162789821624755859e+00
4.000015258789062500e-01 -1.129182457923889160e+00
2.000000000000000000e+00 -1.232282996177673340e+00
1.399999976158142090e+00 -2.304847717285156250e+00
1.399999976158142090e+00 -2.151126146316528320e+00
1.399999976158142090e+00 -2.475732326507568359e+00
-1.200000047683715820e+00 1.045153856277465820e+00
-1.399999976158142090e+00 3.998477220535278320e+00
-1.399999976158142090e+00 1.989154100418090820e+00
2.400000095367431641e+00 -3.362994432449340820e+00
1.200000047683715820e+00 -1.592642188072204590e+00
-1.399999976158142090e+00 3.414750576019287109e+00
-7.999984622001647949e-01 -1.345077514648437500e+00
-6.000015139579772949e-01 -2.785461544990539551e-01
-1.399999976158142090e+00 1.401336669921875000e+00
-1.200000047683715820e+00 2.127114772796630859e+00
-6.000000238418579102e-01 3.022114515304565430e+00
-4.000015258789062500e-01 -1.559143066406250000e-01
1.200001478195190430e+00 -2.826791286468505859e+00
2.599999904632568359e+00 -4.674654960632324219e+00
1.600000023841857910e+00 -1.420108079910278320e+00
-1.200000047683715820e+00 1.826046705245971680e+00
-1.200000047683715820e+00 2.081802368164062500e+00
1.200000047683715820e+00 -1.601895093917846680e+00
1.600000023841857910e+00 -1.881710767745971680e+00
1.399999976158142090e+00 -2.842932224273681641e+00
-1.200000047683715820e+00 1.472781419754028320e+00
-2.400000095367431641e+00 3.720898389816284180e+00
-2.200000047683715820e+00 3.538693189620971680e+00
-1.399999976158142090e+00 1.210501384735107422e+01
1.200000047683715820e+00 -1.621368408203125000e+00
2.000000000000000000e+00 -1.365026831626892090e+00
1.200000047683715820e+00 -2.975146532058715820e+00
-2.799999952316284180e+00 5.907159328460693359e+00
-1.799999952316284180e+00 7.186877250671386719e+00
1.600000023841857910e+00 -2.387054443359375000e+00
-1.399999976158142090e+00 1.608715772628784180e+00
-6.000000238418579102e-01 -1.350956678390502930e+00
-2.000000029802322388e-01 -1.584892272949218750e+00
4.000000059604644775e-01 -8.612991571426391602e-01
-3.400000095367431641e+00 4.312710762023925781e+00
-1.600000023841857910e+00 1.442434668540954590e+00
3.000000000000000000e+00 -1.398980736732482910e+00
1.399999976158142090e+00 -8.421719551086425781e+00
-6.000000238418579102e-01 -4.161743223667144775e-01
-2.000000029802322388e-01 -1.393707245588302612e-01
6.000015139579772949e-01 1.450439393520355225e-01
7.999984622001647949e-01 2.526402235031127930e+00
-4.000000059604644775e-01 -3.337646424770355225e-01
0.000000000000000000e+00 -9.295974969863891602e-01
-2.000000029802322388e-01 3.682006895542144775e-01
-2.000000029802322388e-01 2.302688658237457275e-01
0.000000000000000000e+00 -3.676864504814147949e-01
0.000000000000000000e+00 -3.976074159145355225e-01
-6.000000238418579102e-01 4.656982608139514923e-03
-4.000000059604644775e-01 -2.554733157157897949e-01
-2.000000029802322388e-01 1.725494414567947388e-01
-4.000000059604644775e-01 -6.629959344863891602e-01
-2.000000029802322388e-01 -8.435745239257812500e-01
-4.000000059604644775e-01 8.717727661132812500e-01
-2.000000029802322388e-01 2.298904359340667725e-01
0.000000000000000000e+00 -1.688903868198394775e-01
-1.999984681606292725e-01 -3.041030764579772949e-01
0.000000000000000000e+00 -2.832260131835937500e-01
-2.000000029802322388e-01 -3.569946289062500000e-01
0.000000000000000000e+00 -4.374542087316513062e-02
6.000000238418579102e-01 1.042892485857009888e-01
3.400000095367431641e+00 -2.078570604324340820e+00
-1.600000023841857910e+00 3.004925489425659180e+00
1.399999976158142090e+00 -1.692446947097778320e+00
1.200000047683715820e+00 -1.037086486816406250e+00
-1.399999976158142090e+00 2.930157423019409180e+00
1.200000047683715820e+00 -1.242465257644653320e+00
1.399999976158142090e+00 -1.136132836341857910e+00
2.200000047683715820e+00 -1.304540991783142090e+00
-1.799999952316284180e+00 5.682446479797363281e+00
1.200000047683715820e+00 -1.578830003738403320e+00
-2.000000000000000000e+00 3.017501831054687500e+00
-1.600000023841857910e+00 4.452948093414306641e+00
1.200000047683715820e+00 -2.526953220367431641e+00
-1.399999976158142090e+00 1.141049146652221680e+00
-1.200000047683715820e+00 1.587231397628784180e+00
-8.000015020370483398e-01 -8.889511227607727051e-01
0.000000000000000000e+00 -1.261901855468750000e-02
-4.000000059604644775e-01 -2.221571445465087891e+00
-6.000000238418579102e-01 -1.762800574302673340e+00
-4.000000059604644775e-01 -4.962463378906250000e-01
-6.000000238418579102e-01 9.698943793773651123e-02
-4.000000059604644775e-01 -3.541976809501647949e-01
8.000000119209289551e-01 -6.552520990371704102e-01
-8.000000119209289551e-01 -1.010589580982923508e-02
-2.400000095367431641e+00 9.672668576240539551e-01
-6.000000238418579102e-01 -1.754486113786697388e-01
9.999984502792358398e-01 5.334625393152236938e-02
-1.200000047683715820e+00 1.051553368568420410e+00
-1.399999976158142090e+00 1.418038964271545410e+00
-2.400000095367431641e+00 1.989282250404357910e+00
2.000000000000000000e+00 -1.295175194740295410e+00
1.399999976158142090e+00 -1.966381788253784180e+00
-1.200000047683715820e+00 1.392193555831909180e+00
1.200000047683715820e+00 -1.064880371093750000e+00
-1.799999952316284180e+00 2.025567531585693359e+00
1.200000047683715820e+00 -2.215757846832275391e+00
-1.200000047683715820e+00 1.046025037765502930e+00
1.200000047683715820e+00 -3.125849962234497070e+00
-1.200000047683715820e+00 1.944259643554687500e+00
1.399999976158142090e+00 -1.093260169029235840e+00
1.399999976158142090e+00 -1.148623704910278320e+00
1.200000047683715820e+00 -2.195950269699096680e+00
-1.399999976158142090e+00 1.030253648757934570e+00
-3.000000000000000000e+00 3.444845676422119141e+00
1.799999952316284180e+00 -6.748217582702636719e+00
-1.200000047683715820e+00 1.149177265167236328e+01
-2.200000047683715820e+00 3.268515110015869141e+00
1.600000023841857910e+00 -1.485800147056579590e+00
-1.200000047683715820e+00 1.516470313072204590e+00
-1.600000023841857910e+00 5.326776027679443359e+00
-1.200000047683715820e+00 8.228631973266601562e+00
2.400000095367431641e+00 -5.665643215179443359e+00
-1.200000047683715820e+00 3.880779981613159180e+00
-1.399999976158142090e+00 6.133230686187744141e+00
1.200000047683715820e+00 -1.148345947265625000e+00
2.599999904632568359e+00 -1.013922095298767090e+00
-1.600000023841857910e+00 3.266128540039062500e+00
2.200000047683715820e+00 -2.037103176116943359e+00
4.599999904632568359e+00 -1.370263695716857910e+00
1.399999976158142090e+00 -2.531463623046875000e+00
2.200000047683715820e+00 -3.074804782867431641e+00
2.000000000000000000e+00 -3.619589328765869141e+00
1.799999952316284180e+00 -3.408718824386596680e+00
1.600000023841857910e+00 -1.077212572097778320e+00
-1.600000023841857910e+00 2.150976657867431641e+00
-1.200000047683715820e+00 1.719393968582153320e+00
-2.200000047683715820e+00 1.112918138504028320e+00
2.599999904632568359e+00 -1.337011694908142090e+00
-1.200000047683715820e+00 2.344628810882568359e+00
1.600000023841857910e+00 -1.266415357589721680e+00
-1.600000023841857910e+00 3.506399631500244141e+00
-1.200000047683715820e+00 1.480633497238159180e+00
2.599999904632568359e+00 -3.078378200531005859e+00
-1.200000047683715820e+00 1.970813035964965820e+00
-1.399999976158142090e+00 1.253826856613159180e+00
-1.200000047683715820e+00 7.499835014343261719e+00
-1.799999952316284180e+00 1.443652391433715820e+00
-1.399999976158142090e+00 2.046423435211181641e+00
1.799999952316284180e+00 -1.391931176185607910e+00
1.200000047683715820e+00 -2.505661010742187500e+00
-1.200000047683715820e+00 1.156964063644409180e+00
1.399999976158142090e+00 -1.967440843582153320e+00
1.399999976158142090e+00 -1.043762207031250000e+00
-1.399999976158142090e+00 1.804394483566284180e+00
-1.600000023841857910e+00 1.315896630287170410e+00
2.400000095367431641e+00 -2.124409437179565430e+00
1.799999952316284180e+00 -1.887355089187622070e+00
-1.399999976158142090e+00 2.749948024749755859e+00
1.600000023841857910e+00 -1.298553466796875000e+00
1.200000047683715820e+00 -1.385427832603454590e+00
1.600000023841857910e+00 -1.510772705078125000e+00
-1.200000047683715820e+00 2.108410596847534180e+00
-1.600000023841857910e+00 1.430206298828125000e+00
-1.799999952316284180e+00 1.247973680496215820e+00
1.600001573562622070e+00 -1.585604906082153320e+00
-1.400001525878906250e+00 1.725700378417968750e+00
-1.799999952316284180e+00 2.892913818359375000e+00
-1.799998521804809570e+00 1.965278625488281250e+00
-2.000000000000000000e+00 3.511703610420227051e-01
-3.999984860420227051e-01 3.787109255790710449e-01
-8.000015020370483398e-01 6.707321405410766602e-01
-1.000000000000000000e+00 -2.424604892730712891e+00
-2.000000029802322388e-01 -1.033859252929687500e+00
1.399999976158142090e+00 -1.153399705886840820e+00
1.799999952316284180e+00 -1.799691796302795410e+00
-1.200000047683715820e+00 1.371696472167968750e+00
2.599999904632568359e+00 -1.206973314285278320e+00
2.000000000000000000e+00 -2.081057786941528320e+00
2.000000000000000000e+00 -2.434765577316284180e+00
2.000000000000000000e+00 -1.059074687957763672e+01
-4.000030457973480225e-01 6.577132940292358398e-01
-4.000000000000000000e+00 -3.580825924873352051e-01
2.000000029802322388e-01 3.004730343818664551e-01
-3.999984860420227051e-01 8.040863275527954102e-01
1.999984681606292725e-01 -2.605682313442230225e-01
-1.200000047683715820e+00 1.337274193763732910e+00
-6.000015139579772949e-01 -1.729617357254028320e+00
-1.200000047683715820e+00 1.568353295326232910e+00
-1.200000047683715820e+00 4.510681152343750000e+00
-2.200000047683715820e+00 1.888784766197204590e+00
2.000000000000000000e+00 -1.569656372070312500e+00
1.799999952316284180e+00 -3.725836277008056641e+00
4.199999809265136719e+00 -2.911758422851562500e+00
1.399999976158142090e+00 -5.537436008453369141e+00
-1.399999976158142090e+00 5.350811958312988281e+00
-1.799999952316284180e+00 1.560302734375000000e+00
1.399999976158142090e+00 -1.808764696121215820e+00
-2.200000047683715820e+00 -1.274078339338302612e-01
0.000000000000000000e+00 6.775207817554473877e-02
4.000015258789062500e-01 1.832289099693298340e+00
3.999984860420227051e-01 8.079833984375000000e-01
2.000000000000000000e+00 -1.796765089035034180e+00
2.400000095367431641e+00 -1.260272264480590820e+00
1.799999952316284180e+00 -2.595962524414062500e+00
1.200000047683715820e+00 -2.562060594558715820e+00
-1.799999952316284180e+00 1.513140916824340820e+00
-1.399999976158142090e+00 1.214825391769409180e+00
1.200000047683715820e+00 -2.665417432785034180e+00
-2.000000000000000000e+00 1.600888013839721680e+00
1.200000047683715820e+00 -1.301824927330017090e+00
2.599999904632568359e+00 -1.394848585128784180e+00
2.000000000000000000e+00 -3.707620143890380859e+00
2.000000000000000000e+00 -1.053689599037170410e+00
-1.200000047683715820e+00 3.029541015625000000e+00
-1.400001525878906250e+00 2.170382738113403320e+00
-8.000015020370483398e-01 -7.266296148300170898e-01
-3.999984860420227051e-01 7.840393185615539551e-01
-6.000015139579772949e-01 -5.014251470565795898e-01
-8.000015020370483398e-01 2.171777248382568359e+00
1.000001549720764160e+00 -1.102795362472534180e+00
-2.000000029802322388e-01 1.059262037277221680e+00
6.000015139579772949e-01 4.745544433593750000e+00
1.399998426437377930e+00 -3.215316772460937500e+00
-1.000001549720764160e+00 1.375437974929809570e+00
4.000030457973480225e-01 2.315184116363525391e+00
-2.000000029802322388e-01 -6.201614141464233398e-01
-8.000015020370483398e-01 -2.173107862472534180e+00
8.000000119209289551e-01 2.790676832199096680e+00
1.200000047683715820e+00 -1.208099365234375000e+00
1.200000047683715820e+00 -1.915606737136840820e+00
1.200000047683715820e+00 -1.948706030845642090e+00
-1.600000023841857910e+00 1.491464257240295410e+00
1.200000047683715820e+00 -1.873672485351562500e+00
-1.799999952316284180e+00 3.100704908370971680e+00
-1.399999976158142090e+00 1.058560132980346680e+00
-1.399999976158142090e+00 3.656152248382568359e+00
-1.799999952316284180e+00 2.558401584625244141e+00
-1.600000023841857910e+00 1.010726928710937500e+00
1.200000047683715820e+00 -1.004833936691284180e+00
1.200000047683715820e+00 -1.866558790206909180e+00
1.399999976158142090e+00 -2.640658617019653320e+00
1.799999952316284180e+00 -2.715463161468505859e+00
-6.000000238418579102e-01 -6.706573367118835449e-01
2.000000000000000000e+00 -4.833999633789062500e+00
-2.000000029802322388e-01 -2.115387022495269775e-01
-2.000000029802322388e-01 -1.132873520255088806e-01
0.000000000000000000e+00 -1.688171327114105225e-01
2.000000029802322388e-01 -5.194717645645141602e-01
1.399999976158142090e+00 -1.427615404129028320e+00
3.200000047683715820e+00 -7.802676200866699219e+00
-1.399999976158142090e+00 3.726174831390380859e+00
2.200000047683715820e+00 -2.338256835937500000e+00
2.000000000000000000e+00 -2.584216356277465820e+00
1.200000047683715820e+00 -1.245172142982482910e+00
3.000000000000000000e+00 -2.163946628570556641e+00
-1.200000047683715820e+00 3.100897312164306641e+00
1.200000047683715820e+00 -1.562353491783142090e+00
-1.399999976158142090e+00 1.298196434974670410e+00
-2.000000000000000000e+00 3.391165256500244141e+00
-1.799999952316284180e+00 2.316308498382568359e+00
1.399999976158142090e+00 -1.692971825599670410e+00
1.399999976158142090e+00 -1.892343163490295410e+00
1.600000023841857910e+00 -1.763681054115295410e+00
1.200000047683715820e+00 -1.686184644699096680e+00
-1.399999976158142090e+00 2.413372755050659180e+00
-1.399999976158142090e+00 1.008218407630920410e+00
1.399999976158142090e+00 -1.488064527511596680e+00
4.199999809265136719e+00 -6.352142333984375000e+00
-1.799999952316284180e+00 2.555590867996215820e+00
-2.000000000000000000e+00 1.450524926185607910e+00
1.200000047683715820e+00 -1.698577880859375000e+00
1.399999976158142090e+00 -3.744769334793090820e+00
-2.000000000000000000e+00 2.159240722656250000e+00
1.200000047683715820e+00 -1.457635521888732910e+00
1.200000047683715820e+00 -4.639883518218994141e+00
1.799999952316284180e+00 -1.137481689453125000e+00
-2.599999904632568359e+00 4.642370700836181641e+00
1.799999952316284180e+00 -3.644097805023193359e+00
-1.200000047683715820e+00 6.477240085601806641e+00
2.599998474121093750e+00 -2.036186218261718750e+00
-2.000000000000000000e+00 3.548432826995849609e+00
-3.000000000000000000e+00 2.712295532226562500e+00
-1.200000047683715820e+00 1.477429151535034180e+00
-1.399999976158142090e+00 1.931274414062500000e+00
1.799999952316284180e+00 -1.624200463294982910e+00
1.399999976158142090e+00 -1.544772386550903320e+00
3.400000095367431641e+00 -2.947851657867431641e+00
-1.200000047683715820e+00 2.673758029937744141e+00
-1.600000023841857910e+00 1.966772437095642090e+00
-2.200000047683715820e+00 1.876879930496215820e+00
-4.000000059604644775e-01 8.728896975517272949e-01
2.000000029802322388e-01 -6.323974728584289551e-01
4.000030457973480225e-01 -8.069793581962585449e-01
-4.800000190734863281e+00 3.883480787277221680e+00
-2.400000095367431641e+00 2.289059400558471680e+00
-2.000000000000000000e+00 1.938623070716857910e+00
1.200000047683715820e+00 -2.063220262527465820e+00
1.600000023841857910e+00 -1.185845971107482910e+00
-4.000000000000000000e+00 2.643215894699096680e+00
-1.200000047683715820e+00 3.114291429519653320e+00
-2.000000000000000000e+00 1.778729200363159180e+00
1.200000047683715820e+00 -1.339813232421875000e+00
-1.799999952316284180e+00 2.048943996429443359e+00
1.399999976158142090e+00 -1.280023217201232910e+00
1.600000023841857910e+00 -1.206103563308715820e+00
1.200000047683715820e+00 -1.627981543540954590e+00
-1.399999976158142090e+00 1.565683007240295410e+00
-1.200000047683715820e+00 2.810003757476806641e+00
-1.399999976158142090e+00 1.855853319168090820e+00
1.799999952316284180e+00 -7.450315952301025391e+00
-2.200000047683715820e+00 1.567346215248107910e+00
-1.799999952316284180e+00 1.128201246261596680e+00
1.600000023841857910e+00 -1.003240942955017090e+00
3.000000000000000000e+00 -1.123645067214965820e+00
-1.399999976158142090e+00 2.155581712722778320e+00
1.200000047683715820e+00 -1.215222120285034180e+00
1.200000047683715820e+00 -1.253704786300659180e+00
1.200000047683715820e+00 -1.245709180831909180e+00
-1.399999976158142090e+00 2.372882127761840820e+00
-1.399999976158142090e+00 2.156069993972778320e+00
1.600000023841857910e+00 -1.125228881835937500e+00
1.200000047683715820e+00 -2.644442796707153320e+00
1.799999952316284180e+00 -1.631848096847534180e+00
2.000000000000000000e+00 -1.884115576744079590e+00
-3.799999952316284180e+00 5.599041938781738281e+00
-3.400000095367431641e+00 2.722012281417846680e+00
1.600000023841857910e+00 -4.296078681945800781e+00
-1.399999976158142090e+00 4.651507377624511719e+00
-3.000000000000000000e+00 1.075704932212829590e+00
-1.399999976158142090e+00 -2.242865085601806641e+00
1.399999976158142090e+00 -1.998565673828125000e+00
3.399998426437377930e+00 -6.166468620300292969e+00
6.200001716613769531e+00 -2.688644409179687500e+00
4.199999809265136719e+00 -2.907347202301025391e+00
2.400000095367431641e+00 -3.238389492034912109e+00
6.000000238418579102e-01 1.730996727943420410e+00
-8.000000000000000000e+00 9.352925300598144531e+00
-9.399999618530273438e+00 8.837092399597167969e+00
-4.800000190734863281e+00 4.473684787750244141e+00
-1.799999952316284180e+00 9.387207031250000000e-02
-1.000003099441528320e+00 -1.320175170898437500e+00
1.200001478195190430e+00 -1.628134131431579590e+00
2.800001621246337891e+00 -1.169710826873779297e+01
5.599999904632568359e+00 -4.211637973785400391e+00
-3.799999952316284180e+00 2.524316310882568359e+00
-7.000000000000000000e+00 1.522427320480346680e+00
3.200000047683715820e+00 -5.920158386230468750e+00
2.000000000000000000e+00 -1.744256615638732910e+00
-7.800000190734863281e+00 1.976855516433715820e+00
-6.000000000000000000e+00 3.750054836273193359e+00
-2.000000000000000000e+00 4.659185886383056641e+00
3.599999904632568359e+00 -2.709255933761596680e+00
3.000000000000000000e+00 -7.598263740539550781e+00
2.200000047683715820e+00 -6.738708496093750000e+00
-2.599999904632568359e+00 9.183198928833007812e+00
1.799999952316284180e+00 -2.544323682785034180e+00
2.000000000000000000e+00 -1.168359398841857910e+00
1.799999952316284180e+00 -4.028738498687744141e+00
-1.399999976158142090e+00 4.976432800292968750e+00
-4.000000000000000000e+00 1.872604370117187500e+00
-1.200000047683715820e+00 1.766036987304687500e+00
-1.200000047683715820e+00 2.034631252288818359e+00
3.400000095367431641e+00 -3.929992675781250000e+00
1.799999952316284180e+00 -4.633651733398437500e+00
-1.600000023841857910e+00 1.123873949050903320e+00
-1.399999976158142090e+00 1.089239478111267090e+00
1.399999976158142090e+00 -1.512347459793090820e+00
1.799999952316284180e+00 -2.056652784347534180e+00
1.600000023841857910e+00 -1.742398023605346680e+00
1.399999976158142090e+00 -3.117605686187744141e+00
1.399999976158142090e+00 -1.440988183021545410e+00
-1.200000047683715820e+00 1.074145555496215820e+00
-1.799999952316284180e+00 1.600530982017517090e+00
1.200000047683715820e+00 -1.230108618736267090e+00
-1.200000047683715820e+00 1.096371412277221680e+00
-1.799999952316284180e+00 1.648782372474670410e+00
6.400000095367431641e+00 -1.780825853347778320e+00
1.600000023841857910e+00 -2.913070678710937500e+00
1.600000023841857910e+00 -2.659509181976318359e+00
-1.399999976158142090e+00 1.059149146080017090e+00
-1.200000047683715820e+00 2.354897975921630859e+00
1.399999976158142090e+00 -2.655752658843994141e+00
1.600000023841857910e+00 -2.088128566741943359e+00
2.200000047683715820e+00 -2.061364650726318359e+00
1.399999976158142090e+00 -2.277865648269653320e+00
1.399999976158142090e+00 -1.589955091476440430e+00
1.200000047683715820e+00 -1.852819800376892090e+00
1.200000047683715820e+00 -2.455899000167846680e+00
-1.200000047683715820e+00 2.663861036300659180e+00
-2.799999952316284180e+00 3.079663038253784180e+00
-1.399999976158142090e+00 1.703253149986267090e+00
-1.200000047683715820e+00 2.545642137527465820e+00
1.200000047683715820e+00 -2.145269870758056641e+00
1.799999952316284180e+00 -1.015084862709045410e+00
1.600000023841857910e+00 -1.714927673339843750e+00
-3.599999904632568359e+00 2.522390842437744141e+00
-1.600000023841857910e+00 1.370535254478454590e+00
1.600000023841857910e+00 -1.214050292968750000e+00
1.600000023841857910e+00 -1.050805687904357910e+00
2.200000047683715820e+00 -1.819668531417846680e+00
2.200000047683715820e+00 -2.880160570144653320e+00
-1.200000047683715820e+00 1.730017066001892090e+00
-1.200000047683715820e+00 1.250744581222534180e+00
1.399999976158142090e+00 -1.033972144126892090e+00
1.600000023841857910e+00 -1.024340867996215820e+00
1.799999952316284180e+00 -5.266571044921875000e+00
1.799999952316284180e+00 -2.094207763671875000e+00
1.399999976158142090e+00 -3.732086181640625000e+00
-1.200000047683715820e+00 1.270861864089965820e+00
1.200000047683715820e+00 -1.551852464675903320e+00
1.200000047683715820e+00 -2.313861131668090820e+00
-1.200000047683715820e+00 1.613796949386596680e+00
-1.199996948242187500e+00 1.157510399818420410e+00
-3.400001525878906250e+00 1.693341016769409180e+00
1.600000023841857910e+00 -1.355770826339721680e+00
1.400001525878906250e+00 -1.513404846191406250e+00
-1.200000047683715820e+00 1.595813035964965820e+00
-1.799999952316284180e+00 2.383477687835693359e+00
-1.200000047683715820e+00 1.185641527175903320e+00
1.200000047683715820e+00 -2.857049465179443359e+00
-1.399999976158142090e+00 2.339977979660034180e+00
1.200000047683715820e+00 -1.749450683593750000e+00
2.000000000000000000e+00 -1.390759229660034180e+00
-2.200000047683715820e+00 1.335839867591857910e+00
-1.799999952316284180e+00 1.110772728919982910e+00
-1.399999976158142090e+00 1.400329589843750000e+00
1.799999952316284180e+00 -1.113582420349121094e+01
4.199999809265136719e+00 -2.401416063308715820e+00
3.000000000000000000e+00 -3.126507520675659180e+00
1.399999976158142090e+00 3.549285829067230225e-01
-2.400000095367431641e+00 1.732412695884704590e+00
-4.400000095367431641e+00 3.105532884597778320e+00
-2.599999904632568359e+00 5.703201293945312500e+00
-1.200000047683715820e+00 4.758337497711181641e+00
2.200000047683715820e+00 -8.286428451538085938e+00
-2.000000000000000000e+00 2.496832370758056641e+00
-2.200000047683715820e+00 4.009332180023193359e+00
1.200000047683715820e+00 -3.416845798492431641e+00
1.600000023841857910e+00 -1.603347778320312500e+00
2.400000095367431641e+00 -4.849417209625244141e+00
-1.200000047683715820e+00 4.317346096038818359e+00
-1.399999976158142090e+00 1.267120361328125000e+00
-1.200000047683715820e+00 1.102764844894409180e+00
4.199999809265136719e+00 -2.993508815765380859e+00
8.000000119209289551e-01 1.014044165611267090e+00
1.799999952316284180e+00 -1.119781494140625000e+00
-1.200000047683715820e+00 2.986206054687500000e+00
2.200000047683715820e+00 -2.692993164062500000e+00
1.200000047683715820e+00 -1.910668969154357910e+00
1.799999952316284180e+00 -4.822599887847900391e+00
3.000000000000000000e+00 -2.295382738113403320e+00
3.200000047683715820e+00 -3.340576171875000000e+00
-1.200000047683715820e+00 1.068185448646545410e+00
-3.799999952316284180e+00 1.672793626785278320e+00
-7.000000000000000000e+00 1.843426465988159180e+00
-1.200000047683715820e+00 1.198825120925903320e+00
2.200000047683715820e+00 -5.199380397796630859e+00
3.399998426437377930e+00 -4.269953727722167969e+00
1.600000023841857910e+00 -2.362008571624755859e+00
-2.000000000000000000e+00 3.368045091629028320e+00
-2.799999952316284180e+00 1.066394090652465820e+00
-3.800001621246337891e+00 -1.281036436557769775e-01
-1.999984681606292725e-01 -5.556427240371704102e-01
-2.000000029802322388e-01 -4.787689149379730225e-01
3.999984860420227051e-01 -4.010772705078125000e-02
1.000000000000000000e+00 1.000256299972534180e+00
1.200000047683715820e+00 -2.014767408370971680e+00
2.400000095367431641e+00 -7.017822265625000000e+00
2.799998521804809570e+00 -1.503958106040954590e+00
2.400000095367431641e+00 -1.831840515136718750e+00
-1.799999952316284180e+00 1.028024315834045410e+00
1.200000047683715820e+00 -2.213128566741943359e+00
1.200000047683715820e+00 -3.151297092437744141e+00
1.200000047683715820e+00 -1.920474290847778320e+00
1.600000023841857910e+00 -2.078042507171630859e+00
1.399999976158142090e+00 -2.250274658203125000e+00
-1.200000047683715820e+00 2.804388523101806641e+00
-1.600000023841857910e+00 1.862551927566528320e+00
-1.399999976158142090e+00 2.368011474609375000e+00
-1.799999952316284180e+00 1.323309302330017090e+00
-2.200000047683715820e+00 1.972155809402465820e+00
-3.599999904632568359e+00 1.500225782394409180e+00
-6.000000238418579102e-01 -1.012872338294982910e+00
-4.000000059604644775e-01 -1.162583947181701660e+00
-8.000000119209289551e-01 1.212199449539184570e+00
-2.000000029802322388e-01 1.176870703697204590e+00
8.000000119209289551e-01 -9.265594482421875000e-01
4.000000000000000000e+00 -2.767539978027343750e+00
-1.200000047683715820e+00 3.323141574859619141e+00
2.000000000000000000e+00 -1.853356957435607910e+00
1.200000047683715820e+00 -3.326083421707153320e+00
-1.399999976158142090e+00 1.192932128906250000e+00
1.399999976158142090e+00 -1.127279639244079590e+00
1.200001478195190430e+00 -1.999392747879028320e+00
-1.600001573562622070e+00 1.322256445884704590e+00
1.399999976158142090e+00 -3.315975904464721680e+00
1.600000023841857910e+00 -1.479379296302795410e+00
-3.400000095367431641e+00 2.175769090652465820e+00
-1.200000047683715820e+00 2.053088426589965820e+00
1.600000023841857910e+00 -2.802160739898681641e+00
1.399999976158142090e+00 -3.912506103515625000e+00
2.200000047683715820e+00 -1.869345068931579590e+00
-1.399999976158142090e+00 3.111578464508056641e+00
1.200000047683715820e+00 -1.143600463867187500e+00
2.599999904632568359e+00 -2.000006198883056641e+00
2.200000047683715820e+00 -2.065707445144653320e+00
1.200000047683715820e+00 -1.378652930259704590e+00
-1.200000047683715820e+00 1.454705834388732910e+00
-1.000001549720764160e+00 -2.216276645660400391e+00
2.000000029802322388e-01 -3.006481885910034180e+00
-8.000000119209289551e-01 -1.213298082351684570e+00
0.000000000000000000e+00 -8.877700567245483398e-01
1.399998426437377930e+00 -3.196685791015625000e+00
1.600000023841857910e+00 -1.105844140052795410e+00
-1.399999976158142090e+00 3.018044948577880859e+00
2.000000000000000000e+00 -1.250189185142517090e+00
2.400000095367431641e+00 -1.115432739257812500e+00
-1.600000023841857910e+00 2.226974487304687500e+00
-1.200000047683715820e+00 1.842227220535278320e+00
2.200000047683715820e+00 -4.337982177734375000e+00
2.000000000000000000e+00 -1.226107835769653320e+00
1.600000023841857910e+00 -1.795718431472778320e+00
1.399999976158142090e+00 -1.514935255050659180e+00
1.599998474121093750e+00 -1.333369493484497070e+00
1.399999976158142090e+00 -1.383859276771545410e+00
-1.200000047683715820e+00 5.413214206695556641e+00
2.000000000000000000e+00 -1.028717041015625000e+00
2.000000000000000000e+00 -1.082824707031250000e+00
-2.200000047683715820e+00 1.529953002929687500e+00
-7.599999904632568359e+00 1.001455664634704590e+00
-1.799999952316284180e+00 2.214279174804687500e+00
2.799999952316284180e+00 -1.519686937332153320e+00
1.399999976158142090e+00 -1.029644727706909180e+00
-1.200000047683715820e+00 3.917129516601562500e+00
2.000000000000000000e+00 -1.116680860519409180e+00
-1.600000023841857910e+00 1.743746995925903320e+00
-1.600000023841857910e+00 2.659603834152221680e+00
-3.000000000000000000e+00 1.090954542160034180e+00
5.000000000000000000e+00 -6.599637031555175781e+00
3.599999904632568359e+00 -7.408968925476074219e+00
-3.400000095367431641e+00 1.268173980712890625e+01
-3.200000047683715820e+00 7.432208061218261719e+00
6.400000095367431641e+00 -1.621133446693420410e+00
-1.399999976158142090e+00 4.108842372894287109e+00
-1.799999952316284180e+00 1.441626548767089844e+01
-2.400001525878906250e+00 -9.091674685478210449e-01
8.000015020370483398e-01 -9.316681027412414551e-01
1.799999952316284180e+00 -1.189685106277465820e+00
2.599998474121093750e+00 -6.885891914367675781e+00
2.000000000000000000e+00 -1.950180053710937500e+00
1.399999976158142090e+00 -3.432165622711181641e+00
-7.400000095367431641e+00 6.741425991058349609e+00
-4.400001525878906250e+00 2.454006910324096680e+00
-3.199998378753662109e+00 -2.687756299972534180e+00
-1.399999976158142090e+00 2.491963148117065430e+00
1.799999952316284180e+00 6.668504238128662109e+00
7.999984622001647949e-01 -6.106933593750000000e+00
2.000000029802322388e-01 -7.913464546203613281e+00
1.399999976158142090e+00 -3.814057826995849609e+00
5.200001716613769531e+00 -1.089443922042846680e+00
2.799999952316284180e+00 -2.443727016448974609e+00
-1.600000023841857910e+00 1.361764550209045410e+00
5.599999904632568359e+00 -1.917477369308471680e+00
5.199999809265136719e+00 -2.137072801589965820e+00
3.599999904632568359e+00 -2.648884534835815430e+00
2.200000047683715820e+00 -3.046345472335815430e+00
-3.799999952316284180e+00 1.182307720184326172e+01
4.000000000000000000e+00 -8.198605537414550781e+00
3.000000000000000000e+00 -1.268490552902221680e+00
1.200000047683715820e+00 2.761169373989105225e-01
2.000000000000000000e+00 -1.291558861732482910e+00
2.000000000000000000e+00 -6.958209037780761719e+00
1.399999976158142090e+00 -1.653692603111267090e+00
2.400000095367431641e+00 -2.037918090820312500e+00
1.399999976158142090e+00 -1.040203809738159180e+00
1.600000023841857910e+00 -1.331417798995971680e+00
-1.200000047683715820e+00 1.457025170326232910e+00
-2.200000047683715820e+00 4.584527492523193359e+00
-2.599999904632568359e+00 1.441650390625000000e+00
-2.599999904632568359e+00 1.740063428878784180e+00
-9.999984502792358398e-01 2.024536207318305969e-02
-1.399999976158142090e+00 2.500265598297119141e+00
-1.600000023841857910e+00 1.214859008789062500e+00
-1.200000047683715820e+00 1.994119286537170410e+00
-1.200000047683715820e+00 1.639797925949096680e+00
1.399999976158142090e+00 -1.068215966224670410e+00
-1.600000023841857910e+00 1.331329345703125000e+00
-2.000000000000000000e+00 1.930166602134704590e+00
1.399999976158142090e+00 -1.600845336914062500e+00
-2.000000000000000000e+00 2.002957105636596680e+00
1.799999952316284180e+00 -1.421313524246215820e+00
1.200000047683715820e+00 -5.499402046203613281e+00
-2.400000095367431641e+00 2.149548292160034180e+00
-1.799999952316284180e+00 3.154598951339721680e+00
-1.600000023841857910e+00 1.304318189620971680e+00
3.200000047683715820e+00 -5.363122463226318359e+00
-1.600000023841857910e+00 2.235745191574096680e+00
-1.799999952316284180e+00 4.109189033508300781e+00
-1.200000047683715820e+00 2.319934129714965820e+00
-1.600000023841857910e+00 1.613421678543090820e+00
-2.999998569488525391e+00 1.883285492658615112e-01
-4.000000059604644775e-01 9.163009524345397949e-01
-2.000015228986740112e-01 -4.215637147426605225e-01
8.000015020370483398e-01 -9.202911257743835449e-01
1.799999952316284180e+00 -4.903918266296386719e+00
2.000000000000000000e+00 -1.915069580078125000e+00
-1.200000047683715820e+00 1.035253882408142090e+00
-5.999984741210937500e-01 9.852600097656250000e-02
-9.999984502792358398e-01 -1.761022925376892090e+00
1.799999952316284180e+00 -2.664993286132812500e+00
2.000000000000000000e+00 -1.053631544113159180e+00
-2.000000000000000000e+00 1.356976270675659180e+00
1.600000023841857910e+00 -3.689770460128784180e+00
2.400000095367431641e+00 -1.212573289871215820e+00
-1.200000047683715820e+00 1.860073804855346680e+00
-8.000015020370483398e-01 2.232638597488403320e+00
-6.000000238418579102e-01 1.909164488315582275e-01
-5.999984741210937500e-01 -1.190022230148315430e+00
-2.000000029802322388e-01 -9.971023797988891602e-01
-1.799999952316284180e+00 1.703054785728454590e+00
-1.200000047683715820e+00 4.210843086242675781e+00
-4.800000190734863281e+00 1.110476684570312500e+01
-1.200000047683715820e+00 2.737744092941284180e+00
1.200000047683715820e+00 -1.082629442214965820e+00
1.799999952316284180e+00 -1.526054382324218750e+00
3.200000047683715820e+00 -1.700485229492187500e+00
-3.000000000000000000e+00 2.287631273269653320e+00
1.399999976158142090e+00 -1.576251268386840820e+00
-5.199999809265136719e+00 5.754504203796386719e+00
-6.000000000000000000e+00 2.013116359710693359e+00
-2.599999904632568359e+00 1.573785424232482910e+00
5.800000190734863281e+00 -2.532840013504028320e+00
4.599999904632568359e+00 -1.033636474609375000e+01
1.799999952316284180e+00 -2.765130519866943359e+00
-3.000000000000000000e+00 3.945593357086181641e+00
2.000000000000000000e+00 -4.791905403137207031e+00
1.600000023841857910e+00 -1.210391283035278320e+00
3.400000095367431641e+00 -1.293527245521545410e+00
-3.000000000000000000e+00 4.910607814788818359e+00
-4.000000000000000000e+00 2.210717678070068359e+00
-1.600000023841857910e+00 3.803271532058715820e+00
3.599999904632568359e+00 -2.359783887863159180e+00
-2.200000047683715820e+00 4.307024955749511719e+00
-2.799999952316284180e+00 6.650347709655761719e+00
-3.599999904632568359e+00 4.807202339172363281e+00
-4.000000000000000000e+00 3.998974561691284180e+00
-3.799999952316284180e+00 1.803674340248107910e+00
-1.200000047683715820e+00 3.301556348800659180e+00
-1.399999976158142090e+00 1.530645728111267090e+00
-1.600000023841857910e+00 1.987841844558715820e+00
1.399999976158142090e+00 -1.083834886550903320e+00
-1.399999976158142090e+00 1.638272047042846680e+00
-1.399999976158142090e+00 4.749252319335937500e+00
4.599999904632568359e+00 -1.149304151535034180e+00
-3.000000000000000000e+00 1.865454077720642090e+00
-1.600000023841857910e+00 4.172320365905761719e+00
-1.600000023841857910e+00 1.166720628738403320e+00
-2.400000095367431641e+00 2.927738904953002930e+00
-1.200000047683715820e+00 1.222006201744079590e+00
-1.600000023841857910e+00 1.546061754226684570e+00
-1.399998426437377930e+00 1.902313157916069031e-02
-1.200001478195190430e+00 -2.622726440429687500e+00
-9.999984502792358398e-01 -3.373687744140625000e+00
-6.000000238418579102e-01 -2.292738437652587891e+00
-2.599999904632568359e+00 2.228393554687500000e+00
-1.399999976158142090e+00 1.580737352371215820e+00
2.200000047683715820e+00 -2.351876735687255859e+00
2.200000047683715820e+00 -1.581205725669860840e+00
1.600000023841857910e+00 -1.000930786132812500e+00
-2.599999904632568359e+00 1.062142968177795410e+00
1.799999952316284180e+00 -1.659773230552673340e+00
1.200000047683715820e+00 -2.009457349777221680e+00
2.599999904632568359e+00 -4.448007106781005859e+00
1.799999952316284180e+00 -2.698181152343750000e+00
-1.600000023841857910e+00 1.432022094726562500e+00
1.399999976158142090e+00 -9.411911010742187500e+00
-1.799999952316284180e+00 8.273892402648925781e+00
-1.799999952316284180e+00 2.601351976394653320e+00
-1.200000047683715820e+00 1.532330274581909180e+00
2.200000047683715820e+00 -2.070681810379028320e+00
2.000000000000000000e+00 -2.568679809570312500e+00
-2.000000000000000000e+00 2.644430637359619141e+00
-1.399999976158142090e+00 4.755041599273681641e+00
-8.000000119209289551e-01 -1.841601610183715820e+00
-8.000000119209289551e-01 -1.069303870201110840e+00
0.000000000000000000e+00 -1.774821519851684570e+00
1.799999952316284180e+00 -1.808314561843872070e+00
2.000000000000000000e+00 -2.130017042160034180e+00
1.600000023841857910e+00 -5.522351264953613281e+00
-1.799999952316284180e+00 1.985345482826232910e+00
-1.399999976158142090e+00 3.086947679519653320e+00
-1.200000047683715820e+00 1.658976793289184570e+00
-2.000000029802322388e-01 -1.135418653488159180e+00
0.000000000000000000e+00 7.755264043807983398e-01
-2.000000029802322388e-01 -2.547438144683837891e+00
-1.200000047683715820e+00 2.204489231109619141e+00
-3.599999904632568359e+00 1.185061693191528320e+00
1.200000047683715820e+00 -9.336855888366699219e+00
-1.799999952316284180e+00 6.101529121398925781e+00
-2.000000000000000000e+00 1.582510352134704590e+00
-2.599999904632568359e+00 5.587152004241943359e+00
-2.400000095367431641e+00 3.830715894699096680e+00
-2.400000095367431641e+00 1.013366699218750000e+00
-4.000000059604644775e-01 -4.238082766532897949e-01
0.000000000000000000e+00 3.131867885589599609e+00
0.000000000000000000e+00 -1.003814697265625000e+00
-2.000000029802322388e-01 -6.494277715682983398e-01
0.000000000000000000e+00 -4.172927737236022949e-01
2.799999952316284180e+00 -2.440562486648559570e+00
-1.200000047683715820e+00 1.937988281250000000e+00
-2.400000095367431641e+00 1.640072584152221680e+00
-3.799999952316284180e+00 1.187945604324340820e+00
-3.400000095367431641e+00 1.027828931808471680e+00
-2.200000047683715820e+00 2.629678249359130859e+00
-1.600000023841857910e+00 -2.576040744781494141e+00
-8.000000119209289551e-01 1.054473876953125000e+00
-4.000000059604644775e-01 -1.188436865806579590e+00
-4.000000059604644775e-01 -1.907649278640747070e+00
6.000000238418579102e-01 4.945663511753082275e-01
-2.000000029802322388e-01 5.616485476493835449e-01
-8.000000119209289551e-01 1.454101502895355225e-01
0.000000000000000000e+00 3.457092344760894775e-01
0.000000000000000000e+00 -1.847956895828247070e+00
0.000000000000000000e+00 9.751189947128295898e-01
2.000000000000000000e+00 -1.766128540039062500e+00
2.799999952316284180e+00 -1.200802564620971680e+00
-1.399999976158142090e+00 1.625830054283142090e+00
-1.399999976158142090e+00 1.192083716392517090e+00
2.200000047683715820e+00 -1.668153405189514160e+00
-1.200000047683715820e+00 1.055374145507812500e+00
1.399999976158142090e+00 -1.389709472656250000e+00
1.799999952316284180e+00 -1.027389526367187500e+00
-3.000000000000000000e+00 1.419754028320312500e+00
-1.200000047683715820e+00 1.167721509933471680e+00
-1.399999976158142090e+00 1.124601721763610840e+00
1.799999952316284180e+00 -1.483726501464843750e+00
-1.200000047683715820e+00 4.030747890472412109e+00
-3.000000000000000000e+00 2.378868103027343750e+00
1.600000023841857910e+00 -1.540502905845642090e+00
-1.399999976158142090e+00 4.118144035339355469e+00
-1.600000023841857910e+00 5.455481052398681641e+00
1.200000047683715820e+00 -4.316691398620605469e+00
1.799999952316284180e+00 -1.565560936927795410e+00
-1.200000047683715820e+00 1.329333543777465820e+00
-1.600000023841857910e+00 4.434847831726074219e+00
-2.400000095367431641e+00 5.179138183593750000e+00
3.400000095367431641e+00 -6.045095920562744141e+00
4.599999904632568359e+00 -1.013391399383544922e+01
-1.399999976158142090e+00 -4.831140041351318359e+00
-5.800000190734863281e+00 7.982199192047119141e+00
1.399999976158142090e+00 -2.636206150054931641e+00
-3.799999952316284180e+00 5.982415676116943359e+00
2.799999952316284180e+00 -1.135931372642517090e+00
4.000000000000000000e+00 -1.471258831024169922e+01
3.799999952316284180e+00 -5.591174125671386719e+00
1.000000000000000000e+00 -9.608795046806335449e-01
-2.799999952316284180e+00 1.124127149581909180e+00
-3.599999904632568359e+00 3.470834255218505859e+00
-4.000000000000000000e+00 6.402844429016113281e+00
-3.000000000000000000e+00 4.036010742187500000e+00
3.799999952316284180e+00 -1.095265150070190430e+00
6.000000000000000000e+00 -2.428738355636596680e+00
2.799999952316284180e+00 -1.057819080352783203e+01
-3.599999904632568359e+00 -3.087452650070190430e+00
-8.600000381469726562e+00 8.206161499023437500e+00
-5.000000000000000000e+00 1.348240089416503906e+01
-2.599999904632568359e+00 8.318097114562988281e+00
3.799999952316284180e+00 -4.809674263000488281e+00
-5.599999904632568359e+00 2.322891235351562500e+00
-2.000000000000000000e+00 6.801269531250000000e+00
-3.000000000000000000e+00 4.005914211273193359e+00
-1.200000047683715820e+00 1.603146314620971680e+00
-1.200000047683715820e+00 9.184835433959960938e+00
3.000000000000000000e+00 -1.214259386062622070e+00
5.199999809265136719e+00 -2.432777404785156250e+00
1.799999952316284180e+00 -1.559777855873107910e+00
-1.200000047683715820e+00 7.613110542297363281e+00
-3.000000000000000000e+00 1.587570190429687500e+00
-2.799999952316284180e+00 1.120327711105346680e+00
-2.200000047683715820e+00 -1.177838087081909180e+00
-1.000000000000000000e+00 2.009048461914062500e-01
-1.000000000000000000e+00 1.139001488685607910e+00
-4.000000059604644775e-01 -4.801895141601562500e+00
-4.000000059604644775e-01 -4.093786716461181641e+00
4.000000059604644775e-01 -1.956805467605590820e+00
-2.000000029802322388e-01 4.683654785156250000e+00
-8.000000119209289551e-01 2.898809909820556641e+00
-8.000000119209289551e-01 -6.795654296875000000e-01
-1.399999976158142090e+00 6.452438235282897949e-01
4.000000059604644775e-01 7.241455316543579102e-01
6.000000238418579102e-01 -2.701690793037414551e-01
-4.000000059604644775e-01 -1.597477674484252930e+00
0.000000000000000000e+00 -9.476135373115539551e-01
6.000000238418579102e-01 1.332366943359375000e+00
-4.000000059604644775e-01 4.838806092739105225e-01
1.200000047683715820e+00 -1.476078748703002930e+00
1.200000047683715820e+00 -3.548243761062622070e+00
1.600000023841857910e+00 -3.252252101898193359e+00
-1.399999976158142090e+00 3.429831027984619141e+00
1.799999952316284180e+00 1.886270165443420410e+00
-1.200000047683715820e+00 2.021447658538818359e+00
-2.599999904632568359e+00 1.649047851562500000e+00
6.000000238418579102e-01 9.751586616039276123e-02
1.399999976158142090e+00 9.101562201976776123e-02
1.600000023841857910e+00 9.273681789636611938e-02
1.399999976158142090e+00 8.551025390625000000e-02
1.200000047683715820e+00 -4.081893157958984375e+01
-1.200000047683715820e+00 2.926788330078125000e+00
1.200000047683715820e+00 -1.407306194305419922e+01
-1.200000047683715820e+00 1.520147681236267090e+00
-1.200000047683715820e+00 2.346759080886840820e+00
-1.399999976158142090e+00 1.673236131668090820e+00
-2.000000029802322388e-01 3.203454494476318359e+00
1.200000047683715820e+00 -1.064878821372985840e+00
1.399999976158142090e+00 -6.677610874176025391e+00
-1.200000047683715820e+00 1.168371558189392090e+00
-1.799999952316284180e+00 1.648577928543090820e+00
-1.399999976158142090e+00 -1.043017625808715820e+00
-1.000000000000000000e+00 -1.198031663894653320e+00
-1.200000047683715820e+00 -1.435794115066528320e+00
-1.000000000000000000e+00 -1.609020948410034180e+00
-6.000015139579772949e-01 -1.706428527832031250e+00
8.000015020370483398e-01 -1.426895141601562500e+00
1.399999976158142090e+00 -2.489997863769531250e+00
1.399999976158142090e+00 -1.948403954505920410e+00
1.200000047683715820e+00 -1.114898681640625000e+00
1.200000047683715820e+00 -1.744526624679565430e+00
1.399999976158142090e+00 -1.326663255691528320e+00
-1.399999976158142090e+00 1.096652269363403320e+00
1.399999976158142090e+00 -1.854473829269409180e+00
1.399999976158142090e+00 -3.806153774261474609e+00
-2.400000095367431641e+00 1.182296752929687500e+00
-4.000000059604644775e-01 -8.625076413154602051e-01
1.200000047683715820e+00 -2.692634582519531250e+00
-4.000000059604644775e-01 2.852172777056694031e-02
-2.000000029802322388e-01 3.671264648437500000e-02
-8.000000119209289551e-01 -2.902267575263977051e-01
-8.000000119209289551e-01 3.940216004848480225e-01
-4.000015258789062500e-01 3.412823438644409180e+00
1.399999976158142090e+00 -3.906012058258056641e+00
-2.599999904632568359e+00 1.298168897628784180e+00
-1.600000023841857910e+00 1.063366651535034180e+00
2.599999904632568359e+00 -1.112406969070434570e+00
-1.399999976158142090e+00 -1.326345801353454590e+00
-1.000000000000000000e+00 5.587219238281250000e+00
-8.000015020370483398e-01 4.727160453796386719e+00
-1.999984681606292725e-01 -9.161741256713867188e+00
0.000000000000000000e+00 -3.317558288574218750e+00
-2.000000029802322388e-01 -2.199868679046630859e+00
-2.000015228986740112e-01 -1.902294874191284180e+00
-7.999984622001647949e-01 3.679489195346832275e-01
0.000000000000000000e+00 1.912605285644531250e+00
0.000000000000000000e+00 2.081192016601562500e+00
-4.000000059604644775e-01 -1.210612535476684570e+00
-2.000015228986740112e-01 -8.131912350654602051e-01
-3.999984860420227051e-01 -6.841567754745483398e-01
-4.000000059604644775e-01 -1.642921447753906250e+00
0.000000000000000000e+00 1.365692168474197388e-01
7.999984622001647949e-01 1.532962083816528320e+00
2.200000047683715820e+00 -3.491821289062500000e+00
-1.200000047683715820e+00 1.658862352371215820e+00
-4.599999904632568359e+00 3.027929782867431641e+00
-4.199999809265136719e+00 3.280566453933715820e+00
-3.599999904632568359e+00 2.297302246093750000e+00
-4.000000000000000000e+00 1.932266235351562500e+00
-2.799998521804809570e+00 -2.796240329742431641e+00
-2.000000000000000000e+00 -2.819869995117187500e+00
-1.200001478195190430e+00 -1.230938673019409180e+00
-1.399999976158142090e+00 -2.863624572753906250e+00
-7.999984622001647949e-01 -3.717471361160278320e+00
0.000000000000000000e+00 4.765686094760894775e-01
0.000000000000000000e+00 5.098419189453125000e-01
0.000000000000000000e+00 1.030859351158142090e+00
0.000000000000000000e+00 3.549133241176605225e-01
2.000000029802322388e-01 3.520158290863037109e+00
-2.000015228986740112e-01 1.636770606040954590e+00
-2.400000095367431641e+00 1.002166748046875000e+00
1.200000047683715820e+00 -2.918887376785278320e+00
1.600000023841857910e+00 -2.205047607421875000e+00
-2.000000000000000000e+00 1.228289842605590820e+00
-1.799999952316284180e+00 2.624114990234375000e+00
1.399999976158142090e+00 -1.424407958984375000e+00
-1.399999976158142090e+00 1.854669213294982910e+00
-2.000015228986740112e-01 2.643377780914306641e+00
2.000015228986740112e-01 5.209960788488388062e-02
6.000000238418579102e-01 -6.729278713464736938e-02
-1.999984681606292725e-01 1.104348778724670410e+00
8.000000119209289551e-01 -5.883056521415710449e-01
2.000000000000000000e+00 -1.975003004074096680e+00
-1.199998497962951660e+00 1.530770897865295410e+00
-6.000000238418579102e-01 -4.976440370082855225e-01
-1.000000000000000000e+00 -5.992917060852050781e+00
-8.000000119209289551e-01 -2.607952833175659180e+00
-8.000015020370483398e-01 -1.967243909835815430e+00
-7.999984622001647949e-01 -1.543351769447326660e+00
1.200000047683715820e+00 -4.237390041351318359e+00
-1.200000047683715820e+00 1.801181077957153320e+00
1.200000047683715820e+00 -3.454220533370971680e+00
-8.000015020370483398e-01 1.983962953090667725e-01
-6.000000238418579102e-01 -8.959274291992187500e-01
-7.999984622001647949e-01 -1.072361707687377930e+00
-6.000015139579772949e-01 -1.094714403152465820e+00
-1.999984681606292725e-01 -8.455826044082641602e-01
1.600000023841857910e+00 -1.128305625915527344e+01
1.999998450279235840e+00 -4.052006721496582031e+00
2.400000095367431641e+00 -1.404501318931579590e+00
-1.399999976158142090e+00 1.658709764480590820e+00
-1.600000023841857910e+00 -1.464111357927322388e-01
-8.000015020370483398e-01 -1.007531762123107910e+00
4.400000095367431641e+00 -1.141626000404357910e+00
1.799999952316284180e+00 -1.248498558998107910e+00
-2.200000047683715820e+00 1.696081519126892090e+00
1.399999976158142090e+00 -3.413237094879150391e+00
-1.399999976158142090e+00 1.995947241783142090e+00
-1.599998474121093750e+00 -5.625320672988891602e-01
-1.600000023841857910e+00 -2.418746948242187500e-01
-1.800001502037048340e+00 -1.260844469070434570e+00
1.200000047683715820e+00 -1.956524610519409180e+00
3.200000047683715820e+00 -3.970913648605346680e+00
-1.200000047683715820e+00 1.579772949218750000e+00
1.399999976158142090e+00 -1.388723731040954590e+00
-1.399999976158142090e+00 1.311373949050903320e+00
1.799999952316284180e+00 -3.400595188140869141e+00
-1.399999976158142090e+00 4.366775512695312500e+00
3.400000095367431641e+00 -6.356661796569824219e+00
2.200000047683715820e+00 -2.758688449859619141e+00
1.399999976158142090e+00 -3.996064662933349609e+00
-1.600000023841857910e+00 5.202807426452636719e+00
3.799999952316284180e+00 -1.232870459556579590e+00
2.799999952316284180e+00 -3.243533372879028320e+00
-5.800000190734863281e+00 3.101675510406494141e+00
-8.800000190734863281e+00 -6.070105075836181641e+00
-4.199998378753662109e+00 5.122436285018920898e-01
-1.000000000000000000e+00 7.086144924163818359e+00
1.060000038146972656e+01 -1.477871417999267578e+01
5.599999904632568359e+00 -4.042726039886474609e+00
1.399999976158142090e+00 -2.649920701980590820e+00
-1.200000047683715820e+00 2.298544406890869141e+00
-2.000015228986740112e-01 3.115431308746337891e+00
-1.999984681606292725e-01 3.695288181304931641e+00
1.999984681606292725e-01 2.359402418136596680e+00
-1.000000000000000000e+00 3.971786499023437500e-01
-1.999984681606292725e-01 -7.419260978698730469e+00
6.000000238418579102e-01 -1.772560119628906250e+00
-7.999984622001647949e-01 1.167993187904357910e+00
-8.000000119209289551e-01 -1.183581590652465820e+00
-8.000000119209289551e-01 8.858795464038848877e-02
6.000015139579772949e-01 2.757821559906005859e+00
0.000000000000000000e+00 1.384918242692947388e-01
3.999984860420227051e-01 -9.242141842842102051e-01
-1.200000047683715820e+00 2.048712253570556641e+00
-1.799999952316284180e+00 3.330383300781250000e+00
-2.400000095367431641e+00 1.821374535560607910e+00
-2.599999904632568359e+00 1.479495286941528320e+00
1.200000047683715820e+00 -1.822354078292846680e+00
1.600001573562622070e+00 -1.222088575363159180e+00
-2.200000047683715820e+00 1.081826806068420410e+00
1.399999976158142090e+00 -1.128503441810607910e+00
1.399999976158142090e+00 -1.544665575027465820e+00
-1.799999952316284180e+00 2.030889987945556641e+00
-1.600000023841857910e+00 1.753717064857482910e+00
2.000000000000000000e+00 -3.756213426589965820e+00
2.200000047683715820e+00 -2.002738952636718750e+00
-1.200000047683715820e+00 2.787904262542724609e+00
-3.400000095367431641e+00 4.260941982269287109e+00
-1.799999952316284180e+00 5.246016025543212891e+00
2.200000047683715820e+00 -1.032231712341308594e+01
2.599999904632568359e+00 -1.323583960533142090e+00
1.399999976158142090e+00 -3.838903903961181641e+00
-2.000000000000000000e+00 3.280682325363159180e+00
-2.000000000000000000e+00 3.647750854492187500e+00
1.399999976158142090e+00 -1.748620629310607910e+00
-1.200000047683715820e+00 6.191351413726806641e+00
-8.000015020370483398e-01 -1.331976294517517090e+00
-2.399998426437377930e+00 3.550010681152343750e+00
-1.600000023841857910e+00 7.788055539131164551e-01
1.200000047683715820e+00 -5.746840000152587891e+00
1.799999952316284180e+00 -2.870365858078002930e+00
-8.000000000000000000e+00 6.208745002746582031e+00
-7.199999809265136719e+00 5.081848144531250000e+00
-2.000000000000000000e+00 2.618353366851806641e+00
-1.199998497962951660e+00 -2.251193284988403320e+00
-1.600000023841857910e+00 -2.007351636886596680e+00
-4.000000059604644775e-01 -1.824612379074096680e+00
4.000000059604644775e-01 -6.676222324371337891e+00
-6.000015139579772949e-01 -3.529450893402099609e+00
3.199998378753662109e+00 -3.731407165527343750e+00
2.400000095367431641e+00 -2.595675706863403320e+00
-1.200000047683715820e+00 6.071374416351318359e+00
-1.200000047683715820e+00 1.842864990234375000e+00
-2.400000095367431641e+00 1.015551805496215820e+00
-1.200000047683715820e+00 5.300100803375244141e+00
-2.200000047683715820e+00 1.724639892578125000e+00
-2.199998378753662109e+00 -1.038238555192947388e-01
4.000000059604644775e-01 1.015440344810485840e+00
7.999984622001647949e-01 7.301498651504516602e-01
1.200001478195190430e+00 5.495188713073730469e+00
1.399998426437377930e+00 -1.749400377273559570e+00
1.399999976158142090e+00 -4.056935310363769531e+00
1.200000047683715820e+00 -1.732977271080017090e+00
1.200000047683715820e+00 -1.559634447097778320e+00
1.200000047683715820e+00 -1.178466796875000000e+00
1.399999976158142090e+00 -1.442687988281250000e+00
-2.400000095367431641e+00 2.167706251144409180e+00
-2.599999904632568359e+00 1.770642042160034180e+00
2.200000047683715820e+00 -2.762011766433715820e+00
1.399999976158142090e+00 -1.364245653152465820e+00
1.799999952316284180e+00 -2.484017848968505859e+00
-1.399999976158142090e+00 1.590962171554565430e+00
-6.000000238418579102e-01 2.803192101418972015e-02
0.000000000000000000e+00 1.057830810546875000e+00
1.200000047683715820e+00 -2.162811279296875000e+00
1.200000047683715820e+00 -1.621218919754028320e+00
-4.000000059604644775e-01 -1.956619322299957275e-01
-1.399999976158142090e+00 4.680328369140625000e+00
-1.799999952316284180e+00 4.617413520812988281e+00
-6.000000238418579102e-01 -1.096038818359375000e-01
-6.000000238418579102e-01 9.360138177871704102e-01
0.000000000000000000e+00 -8.706542849540710449e-01
-1.200000047683715820e+00 5.259469509124755859e+00
-1.200000047683715820e+00 2.367584228515625000e+00
-8.000000119209289551e-01 -1.252537488937377930e+00
-8.000000119209289551e-01 -1.839872717857360840e+00
1.999984681606292725e-01 -4.160919040441513062e-02
8.000015020370483398e-01 -8.600310981273651123e-02
0.000000000000000000e+00 -3.049978733062744141e+00
1.200001478195190430e+00 -1.466352820396423340e+00
1.399998426437377930e+00 -1.381797790527343750e+00
1.200000047683715820e+00 -4.131309509277343750e+00
-1.000001549720764160e+00 3.575634717941284180e+00
1.999984681606292725e-01 8.579403877258300781e+00
0.000000000000000000e+00 -2.292623996734619141e+00
2.000015228986740112e-01 -1.039395093917846680e+00
2.000000029802322388e-01 4.692810177803039551e-01
0.000000000000000000e+00 -1.227624535560607910e+00
2.000000029802322388e-01 -3.524154722690582275e-01
6.000000238418579102e-01 3.233551084995269775e-01
0.000000000000000000e+00 -1.683395355939865112e-01
-2.000000029802322388e-01 2.655517458915710449e-01
0.000000000000000000e+00 1.144927963614463806e-01
2.000000029802322388e-01 -3.381927609443664551e-01
-2.000000029802322388e-01 1.589599549770355225e-01
2.000000029802322388e-01 9.919311404228210449e-01
0.000000000000000000e+00 -5.161865353584289551e-01
0.000000000000000000e+00 -7.300018072128295898e-01
-2.000000029802322388e-01 -2.027191221714019775e-01
-2.000000029802322388e-01 -7.005141973495483398e-01
0.000000000000000000e+00 3.912078738212585449e-01
1.000000000000000000e+00 -9.369812011718750000e-01
1.399999976158142090e+00 -4.695672512054443359e+00
-2.400000095367431641e+00 1.072351098060607910e+00
-1.200000047683715820e+00 1.256195068359375000e+00
-1.600000023841857910e+00 3.085257053375244141e+00
-1.799999952316284180e+00 5.634188652038574219e+00
2.000000000000000000e+00 -1.044213891029357910e+00
2.400000095367431641e+00 -1.267575025558471680e+00
3.799999952316284180e+00 -2.497231960296630859e+00
2.599999904632568359e+00 -1.032339453697204590e+00
-1.200000047683715820e+00 3.322088718414306641e+00
1.399999976158142090e+00 -3.395217895507812500e+00
-3.200000047683715820e+00 4.357409477233886719e+00
0.000000000000000000e+00 2.114898711442947388e-01
1.999984681606292725e-01 1.123352050781250000e-01
-1.999984681606292725e-01 8.453063666820526123e-02
4.000000059604644775e-01 1.480896025896072388e-01
6.000000238418579102e-01 6.689878940582275391e+00
1.200000047683715820e+00 -1.551510572433471680e+00
-1.200000047683715820e+00 2.057998657226562500e+00
-1.200000047683715820e+00 1.151721239089965820e+00
-1.799999952316284180e+00 1.141372680664062500e+00
-2.000000000000000000e+00 1.353100538253784180e+00
-2.000000000000000000e+00 1.278430223464965820e+00
-6.000000238418579102e-01 -9.579101800918579102e-01
-6.000015139579772949e-01 -6.063491702079772949e-01
-7.999984622001647949e-01 -6.548172235488891602e-01
-6.000000238418579102e-01 -6.045120358467102051e-01
1.399999976158142090e+00 -1.202334642410278320e+00
1.799999952316284180e+00 -6.016528129577636719e+00
-1.200000047683715820e+00 1.169512987136840820e+00
-1.399999976158142090e+00 1.012509107589721680e+00
-1.600000023841857910e+00 2.241442918777465820e+00
1.200001478195190430e+00 -6.653531074523925781e+00
1.600000023841857910e+00 -2.395410060882568359e+00
1.600000023841857910e+00 -1.382888793945312500e+00
2.000000000000000000e+00 -1.877096533775329590e+00
2.799999952316284180e+00 -1.424380540847778320e+00
-3.999984860420227051e-01 7.930129766464233398e-01
1.600000023841857910e+00 -2.069573879241943359e+00
3.199998378753662109e+00 -1.716316223144531250e+00
2.000000000000000000e+00 -1.003131151199340820e+00
-1.200000047683715820e+00 2.726449489593505859e+00
-1.399999976158142090e+00 1.396548509597778320e+00
-1.600000023841857910e+00 1.532846093177795410e+00
-6.000000238418579102e-01 2.047181606292724609e+00
2.000000029802322388e-01 -4.163711667060852051e-01
0.000000000000000000e+00 -1.109548926353454590e+00
-4.000000059604644775e-01 -1.754237413406372070e+00
-2.000015228986740112e-01 -3.194991946220397949e-01
-2.000000029802322388e-01 1.882609605789184570e+00
0.000000000000000000e+00 1.037643402814865112e-01
-2.000000029802322388e-01 7.475005984306335449e-01
-1.200000047683715820e+00 1.118286132812500000e+00
1.600001573562622070e+00 -1.847805738449096680e+00
1.399999976158142090e+00 -1.476097106933593750e+00
1.399999976158142090e+00 -2.684545993804931641e+00
1.600000023841857910e+00 -2.627066135406494141e+00
-1.200000047683715820e+00 2.413046360015869141e+00
-1.600000023841857910e+00 1.068975806236267090e+00
1.200000047683715820e+00 -2.374792575836181641e+00
-4.000000059604644775e-01 2.276660203933715820e+00
2.000000029802322388e-01 4.838786125183105469e+00
1.999984681606292725e-01 6.712249517440795898e-01
2.000015228986740112e-01 6.682342290878295898e-01
-4.000000059604644775e-01 6.518691778182983398e-01
-2.000000029802322388e-01 4.849945008754730225e-01
2.000000029802322388e-01 4.320205748081207275e-01
0.000000000000000000e+00 -4.233703762292861938e-02
1.999984681606292725e-01 3.808990418910980225e-01
2.000015228986740112e-01 2.557128965854644775e-01
1.999984681606292725e-01 -9.487243890762329102e-01
4.000015258789062500e-01 -2.479904145002365112e-01
6.000000238418579102e-01 3.852310180664062500e-01
7.999984622001647949e-01 -7.644653320312500000e-02
8.000015020370483398e-01 4.065246582031250000e-01
-2.000000029802322388e-01 9.451767206192016602e-01
1.200001478195190430e+00 -1.803100585937500000e+00
2.000001430511474609e+00 -2.730612277984619141e+00
-5.400002956390380859e+00 3.311572313308715820e+00
5.000001430511474609e+00 -2.390176296234130859e+00
1.600000023841857910e+00 -4.543658256530761719e+00
2.799999952316284180e+00 -6.172686576843261719e+00
-1.600000023841857910e+00 5.948781013488769531e+00
-2.200000047683715820e+00 4.974771022796630859e+00
-4.800000190734863281e+00 1.522752404212951660e+00
-1.799999952316284180e+00 1.859553575515747070e+00
2.000000000000000000e+00 -4.336134433746337891e+00
1.200000047683715820e+00 -4.796682834625244141e+00
1.600000023841857910e+00 -1.438052415847778320e+00
1.200000047683715820e+00 -2.343911647796630859e+00
-1.799999952316284180e+00 1.273191809654235840e+00
-1.400001525878906250e+00 2.746905565261840820e+00
2.000000029802322388e-01 2.589843869209289551e-01
2.799999952316284180e+00 -1.586292982101440430e+00
1.399999976158142090e+00 -1.110539197921752930e+00
1.600001573562622070e+00 -1.757305860519409180e+00
2.000000000000000000e+00 -3.102966308593750000e+00
1.800001502037048340e+00 -2.252392530441284180e+00
1.800001502037048340e+00 -1.314871191978454590e+00
1.399999976158142090e+00 -1.262414574623107910e+00
-6.000000238418579102e-01 2.844741940498352051e-01
-2.000000029802322388e-01 1.516815125942230225e-01
-6.000000238418579102e-01 -1.327163726091384888e-01
0.000000000000000000e+00 3.099777102470397949e-01
-2.000015228986740112e-01 -2.281204164028167725e-01
-4.000000059604644775e-01 -3.726959228515625000e-01
0.000000000000000000e+00 1.675831556320190430e+00
0.000000000000000000e+00 2.319323778152465820e+00
0.000000000000000000e+00 2.754852175712585449e-01
0.000000000000000000e+00 -6.662597507238388062e-02
0.000000000000000000e+00 -3.887557983398437500e-01
2.000000029802322388e-01 -2.209793031215667725e-01
2.000000029802322388e-01 -1.941558867692947388e-01
2.000000029802322388e-01 -1.158325225114822388e-01
0.000000000000000000e+00 -8.453063666820526123e-02
-4.000000059604644775e-01 -7.414855808019638062e-02
-4.000000059604644775e-01 -8.343200385570526123e-02
-1.600000023841857910e+00 1.279043555259704590e+00
-6.000000238418579102e-01 2.741928100585937500e-01
2.400000095367431641e+00 -1.928266882896423340e+00
2.400000095367431641e+00 -1.702268958091735840e+00
-1.000001549720764160e+00 1.296167016029357910e+00
-4.000000059604644775e-01 -2.435958832502365112e-01
0.000000000000000000e+00 2.820828199386596680e+00
1.799998521804809570e+00 -1.144046068191528320e+00
1.200000047683715820e+00 -2.551353454589843750e+00
1.200001478195190430e+00 -1.557229638099670410e+00
1.200000047683715820e+00 -2.028151035308837891e+00
-1.399999976158142090e+00 3.174990892410278320e+00
-1.799999952316284180e+00 1.694244384765625000e+00
-3.400000095367431641e+00 1.969616651535034180e+00
-6.199999809265136719e+00 1.847082495689392090e+00
-3.200000047683715820e+00 2.982962131500244141e+00
-1.399999976158142090e+00 4.082849025726318359e+00
-3.400000095367431641e+00 2.564517259597778320e+00
-6.000000238418579102e-01 1.680288672447204590e+00
0.000000000000000000e+00 7.485839724540710449e-01
-2.000000029802322388e-01 -1.811517357826232910e+00
-8.000000119209289551e-01 3.178451538085937500e+00
9.999984502792358398e-01 8.634948730468750000e-02
2.400000095367431641e+00 -2.153289794921875000e+00
3.000000000000000000e+00 -1.555984497070312500e+00
-1.399999976158142090e+00 7.993331909179687500e+00
-3.599999904632568359e+00 4.694680690765380859e+00
-2.000000000000000000e+00 1.983316063880920410e+00
-1.199998497962951660e+00 2.484870910644531250e+00
1.600001573562622070e+00 -2.281784057617187500e+00
-1.600000023841857910e+00 9.425928115844726562e+00
1.200000047683715820e+00 -4.055529594421386719e+00
2.200000047683715820e+00 -1.104281663894653320e+00
1.399999976158142090e+00 -3.255499362945556641e+00
3.000000000000000000e+00 -3.727746486663818359e+00
-2.000000000000000000e+00 4.077874660491943359e+00
-1.799999952316284180e+00 2.764257907867431641e+00
1.399999976158142090e+00 -3.244601488113403320e+00
1.600001573562622070e+00 -3.789746046066284180e+00
-1.600000023841857910e+00 1.609365820884704590e+00
-1.200000047683715820e+00 2.131664991378784180e+00
-1.399999976158142090e+00 1.397357225418090820e+00
-1.799999952316284180e+00 1.357788085937500000e+00
3.000000000000000000e+00 -4.280630588531494141e+00
-1.600000023841857910e+00 1.599047899246215820e+00
2.200000047683715820e+00 -1.907928466796875000e+00
1.200000047683715820e+00 -1.918637037277221680e+00
1.799999952316284180e+00 -1.883355736732482910e+00
-3.599999904632568359e+00 1.528790235519409180e+00
2.599999904632568359e+00 -1.520794630050659180e+00
1.399999976158142090e+00 -2.320779323577880859e+00
2.200000047683715820e+00 -1.775607347488403320e+00
1.200000047683715820e+00 -1.903509497642517090e+00
-1.399999976158142090e+00 3.154168605804443359e+00
-1.600000023841857910e+00 5.785376071929931641e+00
-1.200000047683715820e+00 1.012155175209045410e+00
-1.200000047683715820e+00 2.120278835296630859e+00
1.600000023841857910e+00 -1.247012376785278320e+00
1.399999976158142090e+00 -1.074252367019653320e+00
1.600000023841857910e+00 -1.216076612472534180e+00
1.799999952316284180e+00 -1.408154249191284180e+00
1.200000047683715820e+00 -1.753436326980590820e+00
1.600000023841857910e+00 -7.991105556488037109e+00
-2.400000095367431641e+00 1.220315575599670410e+00
2.000000000000000000e+00 -2.824508666992187500e+00
-1.399999976158142090e+00 4.757214546203613281e+00
1.200000047683715820e+00 -1.001042127609252930e+00
-1.600000023841857910e+00 1.783596754074096680e+00
-1.799999952316284180e+00 1.245751976966857910e+00
1.200000047683715820e+00 -1.971435546875000000e+00
1.200000047683715820e+00 -2.144931077957153320e+00
2.000000000000000000e+00 -2.905462741851806641e+00
-1.799999952316284180e+00 3.201473951339721680e+00
-1.799999952316284180e+00 1.662756323814392090e+00
2.000000029802322388e-01 1.045034766197204590e+00
2.000000029802322388e-01 1.087408423423767090e+00
0.000000000000000000e+00 3.297290086746215820e+00
6.000000238418579102e-01 -9.817199707031250000e-01
4.000000059604644775e-01 1.848922729492187500e+00
1.200000047683715820e+00 -1.474917650222778320e+00
-1.799999952316284180e+00 1.312170386314392090e+00
-1.399999976158142090e+00 1.095407128334045410e+00
2.000000000000000000e+00 -1.816467285156250000e+00
1.600000023841857910e+00 -1.469122290611267090e+00
1.799999952316284180e+00 -2.448544263839721680e+00
1.200000047683715820e+00 -1.990557909011840820e+00
2.000000000000000000e+00 -1.249957323074340820e+00
-1.399999976158142090e+00 1.707843065261840820e+00
1.200000047683715820e+00 -1.299781799316406250e+00
2.000000000000000000e+00 -1.025750756263732910e+00
3.400000095367431641e+00 -2.669854640960693359e+00
-6.000000238418579102e-01 -9.181045293807983398e-01
-8.000000119209289551e-01 -6.103637814521789551e-01
0.000000000000000000e+00 6.324386596679687500e-01
2.400000095367431641e+00 -2.394525051116943359e+00
1.200000047683715820e+00 -1.214007616043090820e+00
-2.000000000000000000e+00 1.610687255859375000e+00
1.600000023841857910e+00 -1.470156908035278320e+00
-1.200000047683715820e+00 -2.231311082839965820e+00
-6.000000238418579102e-01 -1.081620812416076660e+00
-1.200000047683715820e+00 2.205969333648681641e+00
2.000000029802322388e-01 2.654858350753784180e+00
-1.200000047683715820e+00 3.676007032394409180e+00
-1.399999976158142090e+00 4.004889011383056641e+00
-3.000000000000000000e+00 1.366192579269409180e+00
-2.000000000000000000e+00 3.322261095046997070e+00
-1.399999976158142090e+00 2.096798658370971680e+00
-1.399999976158142090e+00 1.938485741615295410e+00
-1.799998521804809570e+00 -3.401187181472778320e+00
-6.000000238418579102e-01 -1.261956810951232910e+00
2.000000029802322388e-01 -6.419769525527954102e-01
-2.000000029802322388e-01 -1.273556470870971680e+00
1.599998474121093750e+00 -2.451719760894775391e+00
1.600000023841857910e+00 -2.008841037750244141e+00
3.200000047683715820e+00 -1.691500902175903320e+00
1.200000047683715820e+00 -1.250189185142517090e+00
1.399999976158142090e+00 -2.234063625335693359e+00
2.599999904632568359e+00 -1.275219678878784180e+00
-1.200000047683715820e+00 2.287005662918090820e+00
-1.399999976158142090e+00 3.160121202468872070e+00
-1.200000047683715820e+00 2.103298902511596680e+00
-2.400000095367431641e+00 1.538658142089843750e+00
-1.200000047683715820e+00 -1.709095716476440430e+00
-8.000000119209289551e-01 -1.424037218093872070e+00
-2.000000029802322388e-01 -2.567883253097534180e+00
-8.000015020370483398e-01 -1.313487291336059570e+00
2.599999904632568359e+00 -1.338607788085937500e+00
2.400000095367431641e+00 -1.661596655845642090e+00
-2.000000000000000000e+00 2.473693847656250000e+00
-3.000000000000000000e+00 2.040362596511840820e+00
-6.000000238418579102e-01 -3.545059263706207275e-01
2.000000029802322388e-01 -2.821069240570068359e+00
2.000015228986740112e-01 -1.024093627929687500e+00
4.000000059604644775e-01 -6.748504638671875000e-01
8.000000119209289551e-01 1.050682067871093750e+00
1.799998521804809570e+00 -1.780596971511840820e+00
1.399999976158142090e+00 -2.063333034515380859e+00
-1.799999952316284180e+00 1.039724707603454590e+00
2.400000095367431641e+00 -1.246211290359497070e+00
2.000000000000000000e+00 -1.496362328529357910e+00
1.600000023841857910e+00 -4.490676879882812500e+00
-1.399999976158142090e+00 2.310418605804443359e+00
3.000000000000000000e+00 -1.585989356040954590e+00
3.000000000000000000e+00 -1.466806054115295410e+00
-2.599999904632568359e+00 2.783534288406372070e+00
-1.399999976158142090e+00 1.256962537765502930e+00
0.000000000000000000e+00 3.468493700027465820e+00
1.399998426437377930e+00 -1.486874341964721680e+00
-4.199998378753662109e+00 3.298806667327880859e+00
2.000000000000000000e+00 -2.997048854827880859e+00
2.000000000000000000e+00 -3.031990051269531250e+00
1.200000047683715820e+00 -5.982592582702636719e+00
-1.399999976158142090e+00 1.590325951576232910e+00
1.200000047683715820e+00 -4.432696342468261719e+00
-4.400000095367431641e+00 4.247308254241943359e+00
1.200000047683715820e+00 -2.848509311676025391e+00
3.400000095367431641e+00 -1.727308630943298340e+00
-1.799999952316284180e+00 6.112338066101074219e+00
-2.400000095367431641e+00 1.266796827316284180e+00
-2.200000047683715820e+00 2.625360012054443359e+00
-1.600000023841857910e+00 1.132821679115295410e+00
1.600000023841857910e+00 -6.158715724945068359e+00
-3.200000047683715820e+00 3.546166896820068359e+00
-2.400000095367431641e+00 1.939764380455017090e+00
1.200000047683715820e+00 -3.698138475418090820e+00
-1.200000047683715820e+00 1.351782202720642090e+00
-1.200000047683715820e+00 2.713821411132812500e+00
-1.200000047683715820e+00 1.616610765457153320e+00
1.200000047683715820e+00 -2.652798414230346680e+00
-1.200000047683715820e+00 1.249029517173767090e+00
2.000000000000000000e+00 -1.118545532226562500e+00
-1.600000023841857910e+00 4.456170558929443359e+00
-3.599998474121093750e+00 -2.987518347799777985e-02
2.400000095367431641e+00 -2.095367431640625000e+00
-1.200000047683715820e+00 1.301699876785278320e+00
1.799999952316284180e+00 -3.911721706390380859e+00
2.400000095367431641e+00 -1.679919481277465820e+00
-3.000000000000000000e+00 1.948013305664062500e+00
-2.200000047683715820e+00 1.027624487876892090e+00
4.199999809265136719e+00 -3.770410060882568359e+00
-3.999998569488525391e+00 1.452587842941284180e+00
-4.600001335144042969e+00 4.608782768249511719e+00
1.799999952316284180e+00 -2.974041700363159180e+00
1.399998426437377930e+00 -1.068266272544860840e+00
-1.200000047683715820e+00 1.030277967453002930e+00
-2.200000047683715820e+00 1.261440992355346680e+00
-1.400001525878906250e+00 1.624038696289062500e+00
1.200000047683715820e+00 -1.361692786216735840e+00
-1.399999976158142090e+00 1.666699171066284180e+00
1.799999952316284180e+00 -1.776242017745971680e+00
-1.799999952316284180e+00 1.101503014564514160e+00
-1.400001525878906250e+00 2.220254421234130859e+00
2.000000000000000000e+00 -1.907885789871215820e+00
4.599999904632568359e+00 -2.399203538894653320e+00
-2.200003147125244141e+00 3.922424316406250000e+00
-6.800000190734863281e+00 4.366113185882568359e+00
-5.599999904632568359e+00 2.563485622406005859e+00
-5.800000190734863281e+00 1.362530469894409180e+00
-3.400000095367431641e+00 2.350933790206909180e+00
-1.199998497962951660e+00 2.301757812500000000e+00
1.799999952316284180e+00 -2.691076755523681641e+00
-1.599998474121093750e+00 1.051272630691528320e+00
1.799999952316284180e+00 -3.220567226409912109e+00
3.600001573562622070e+00 -1.273765563964843750e+00
3.199998378753662109e+00 -1.138917565345764160e+00
3.000000000000000000e+00 -2.564624071121215820e+00
-1.600000023841857910e+00 3.757675170898437500e+00
1.399999976158142090e+00 -2.579537868499755859e+00
-2.799999952316284180e+00 1.491339087486267090e+00
4.000000000000000000e+00 -1.198617577552795410e+00
2.200000047683715820e+00 -4.737359523773193359e+00
1.399999976158142090e+00 -2.781805515289306641e+00
-3.599999904632568359e+00 1.018646240234375000e+00
-2.599999904632568359e+00 2.020370483398437500e+00
3.000000000000000000e+00 -3.210151672363281250e+00
-1.399999976158142090e+00 2.361523389816284180e+00
1.400001525878906250e+00 -1.075450181961059570e+00
1.200001478195190430e+00 -1.879930138587951660e+00
4.400000095367431641e+00 -2.098663330078125000e+00
-2.999998569488525391e+00 1.030525207519531250e+00
-2.000000000000000000e+00 1.961358666419982910e+00
2.599999904632568359e+00 -3.264906406402587891e+00
3.199998378753662109e+00 -2.081733703613281250e+00
-3.599999904632568359e+00 4.279160976409912109e+00
-1.799999952316284180e+00 3.044302463531494141e+00
3.199998378753662109e+00 -3.614181518554687500e+00
1.799999952316284180e+00 -3.443756103515625000e+00
-3.799998521804809570e+00 -1.311660706996917725e-01
1.399999976158142090e+00 -2.591346740722656250e+00
-6.000000238418579102e-01 -8.180847018957138062e-02
-8.000000119209289551e-01 -4.171600341796875000e-01
-1.600000023841857910e+00 6.311523318290710449e-01
8.000015020370483398e-01 -1.258346587419509888e-01
4.000000059604644775e-01 -2.671920657157897949e-01
0.000000000000000000e+00 -1.606903076171875000e-01
-2.000000029802322388e-01 2.559750318527221680e+00
4.800000190734863281e+00 -2.319039821624755859e+00
-5.599998474121093750e+00 4.984719753265380859e+00
-1.799999952316284180e+00 7.125061035156250000e+00
7.999984622001647949e-01 8.847744941711425781e+00
1.399999976158142090e+00 1.879946947097778320e+00
1.600000023841857910e+00 -1.529881858825683594e+01
1.600000023841857910e+00 -1.504931688308715820e+00
1.600000023841857910e+00 -2.318081617355346680e+00
1.200000047683715820e+00 -1.413552880287170410e+00
-2.000000000000000000e+00 1.367025732994079590e+00
-1.600000023841857910e+00 1.042767286300659180e+00
-1.999998450279235840e+00 -8.210830688476562500e-01
-1.000001549720764160e+00 -6.195815801620483398e-01
4.000015258789062500e-01 9.390868991613388062e-02
2.000000029802322388e-01 2.333602905273437500e-01
0.000000000000000000e+00 -2.006652802228927612e-01
-8.000000119209289551e-01 5.939025804400444031e-02
1.000003099441528320e+00 -1.599255323410034180e+00
1.200000047683715820e+00 -2.707263231277465820e+00
1.200000047683715820e+00 -2.192602634429931641e+00
-1.200000047683715820e+00 1.005249023437500000e+00
-1.200000047683715820e+00 2.238626003265380859e+00
-1.600000023841857910e+00 1.670294165611267090e+00
3.200000047683715820e+00 -2.003083705902099609e+00
4.199999809265136719e+00 -1.432205200195312500e+00
-2.599999904632568359e+00 2.354104518890380859e+00
-5.599999904632568359e+00 1.161254882812500000e+00
3.599999904632568359e+00 -1.337115526199340820e+00
1.799999952316284180e+00 -6.749212741851806641e+00
-1.600000023841857910e+00 1.115963697433471680e+00
1.600000023841857910e+00 -2.750298976898193359e+00
-5.599998474121093750e+00 3.175370693206787109e+00
-3.800001621246337891e+00 1.986354112625122070e+00
5.599999904632568359e+00 -4.431838989257812500e+00
3.000000000000000000e+00 -3.125624179840087891e+00
-5.000000000000000000e+00 1.280752539634704590e+00
-1.399999976158142090e+00 1.865196228027343750e+00
2.000000000000000000e+00 -2.630900621414184570e+00
3.200000047683715820e+00 -2.760171413421630859e+00
-1.399999976158142090e+00 2.833975315093994141e+00
-2.599999904632568359e+00 6.429306030273437500e+00
1.799999952316284180e+00 -3.738308668136596680e+00
-1.200000047683715820e+00 1.923707604408264160e+00
-1.200000047683715820e+00 1.064669847488403320e+00
1.399999976158142090e+00 -4.441009521484375000e+00
-2.000000000000000000e+00 3.290473937988281250e+00
1.799998521804809570e+00 -1.105230689048767090e+00
-2.200000047683715820e+00 1.388758897781372070e+00
-6.000000238418579102e-01 -3.213729858398437500e-01
-1.000000000000000000e+00 -2.396072447299957275e-01
1.000000000000000000e+00 -2.334991395473480225e-01
-6.000000238418579102e-01 -2.261291444301605225e-01
-4.199999809265136719e+00 3.204516601562500000e+01
1.200000047683715820e+00 -1.549362182617187500e+00
1.200003027915954590e+00 -1.030566453933715820e+00
-2.599999904632568359e+00 1.953247070312500000e+00
-1.000000000000000000e+00 -9.562988579273223877e-02
-1.399998426437377930e+00 8.438415825366973877e-02
4.000000059604644775e-01 -8.307830691337585449e-01
1.999984681606292725e-01 -1.285836815834045410e+00
-8.000015020370483398e-01 -7.285766303539276123e-02
3.400000095367431641e+00 -3.280122280120849609e+00
-1.600000023841857910e+00 2.829605102539062500e+00
-3.400000095367431641e+00 4.759961128234863281e+00
-4.199999809265136719e+00 3.720843553543090820e+00
1.200000047683715820e+00 -3.920800685882568359e+00
1.200000047683715820e+00 -1.157397508621215820e+00
-1.399999976158142090e+00 4.942919731140136719e+00
-1.000000000000000000e+00 6.062484979629516602e-01
-5.999984741210937500e-01 -6.439574956893920898e-01
-1.799999952316284180e+00 5.603607296943664551e-01
1.200000047683715820e+00 -2.260519504547119141e+00
1.799999952316284180e+00 -1.360498070716857910e+00
-1.799999952316284180e+00 3.353613376617431641e+00
1.200000047683715820e+00 -5.927755832672119141e+00
-1.799999952316284180e+00 5.220822334289550781e+00
-1.799999952316284180e+00 2.785092115402221680e+00
-3.000000000000000000e+00 1.048956274986267090e+00
-1.399998426437377930e+00 1.091842651367187500e+00
1.600000023841857910e+00 -1.088858008384704590e+00
1.200000047683715820e+00 -3.705113172531127930e+00
1.399999976158142090e+00 -2.056149244308471680e+00
1.399999976158142090e+00 -1.171139478683471680e+00
1.799999952316284180e+00 -1.551327466964721680e+00
2.200000047683715820e+00 -1.412634253501892090e+00
-1.200000047683715820e+00 2.749493360519409180e+00
-1.399999976158142090e+00 2.141183376312255859e+00
2.799999952316284180e+00 -3.067877292633056641e+00
3.799999952316284180e+00 -1.880703687667846680e+00
2.599999904632568359e+00 -1.412152051925659180e+00
1.200000047683715820e+00 -8.597732543945312500e+00
-6.000000000000000000e+00 4.058602809906005859e+00
1.399999976158142090e+00 -1.223977684974670410e+00
2.599999904632568359e+00 -7.104428291320800781e+00
1.200000047683715820e+00 -2.489941358566284180e+00
-1.399999976158142090e+00 1.872116088867187500e+00
-2.599999904632568359e+00 2.120098829269409180e+00
-2.400000095367431641e+00 2.847607374191284180e+00
1.200000047683715820e+00 -1.061239600181579590e+00
-1.200000047683715820e+00 1.719903588294982910e+00
-1.200000047683715820e+00 2.452905178070068359e+00
-1.600000023841857910e+00 1.566223144531250000e+00
1.200000047683715820e+00 -1.038421630859375000e+00
-1.799999952316284180e+00 1.463278174400329590e+00
-1.199996948242187500e+00 4.431881904602050781e+00
-2.200000047683715820e+00 1.009771704673767090e+00
1.800003051757812500e+00 -1.420233130455017090e+00
-1.200000047683715820e+00 5.353231906890869141e+00
-1.399999976158142090e+00 1.711242675781250000e+00
1.399999976158142090e+00 -1.040463209152221680e+00
1.399999976158142090e+00 -1.179269433021545410e+00
-3.400000095367431641e+00 2.752523899078369141e+00
1.399999976158142090e+00 -4.607406616210937500e+00
-4.599999904632568359e+00 3.545501708984375000e+00
1.200000047683715820e+00 -1.376269578933715820e+00
1.200000047683715820e+00 -1.932977318763732910e+00
2.599999904632568359e+00 -2.835281372070312500e+00
1.600000023841857910e+00 -1.924230933189392090e+00
-1.200000047683715820e+00 2.253814697265625000e+00
-1.200000047683715820e+00 3.855200290679931641e+00
-1.200000047683715820e+00 1.870220899581909180e+00
2.599999904632568359e+00 -3.884052991867065430e+00
1.600000023841857910e+00 -2.088284254074096680e+00
-1.200000047683715820e+00 1.695678710937500000e+00
2.200000047683715820e+00 -2.438848972320556641e+00
1.799999952316284180e+00 -3.536801099777221680e+00
-1.200000047683715820e+00 1.015039086341857910e+00
2.400001525878906250e+00 -1.376708984375000000e+00
1.600000023841857910e+00 -2.111541748046875000e+00
1.600000023841857910e+00 -2.570243835449218750e+00
-1.799999952316284180e+00 1.516641259193420410e+00
-1.200000047683715820e+00 2.856686353683471680e+00
-1.200000047683715820e+00 1.128823876380920410e+00
-1.399999976158142090e+00 2.729815721511840820e+00
-1.200000047683715820e+00 2.157211303710937500e+00
-1.200000047683715820e+00 1.803537011146545410e+00
-1.199998497962951660e+00 -1.477508544921875000e-01
-4.000015258789062500e-01 -3.221527040004730225e-01
-6.000000238418579102e-01 -2.731063961982727051e-01
4.000000059604644775e-01 -5.335708856582641602e-01
4.000015258789062500e-01 -3.225662112236022949e-01
-4.000015258789062500e-01 -1.716873198747634888e-01
1.000001549720764160e+00 -2.031707763671875000e-02
2.200000047683715820e+00 -1.060140967369079590e+00
-1.600000023841857910e+00 1.724392652511596680e+00
-1.799999952316284180e+00 2.567162990570068359e+00
1.200000047683715820e+00 -1.722564697265625000e+00
-1.799999952316284180e+00 1.933642625808715820e+00
-4.000000000000000000e+00 2.941741943359375000e+00
1.399999976158142090e+00 -2.768112182617187500e+00
1.399999976158142090e+00 -1.551612854003906250e+00
-5.999984741210937500e-01 4.566497728228569031e-02
0.000000000000000000e+00 1.210926771163940430e+00
2.000000029802322388e-01 -1.141882300376892090e+00
1.999984681606292725e-01 -6.167373657226562500e-01
2.000000029802322388e-01 -1.156494170427322388e-01
8.000015020370483398e-01 1.575622558593750000e-01
2.000000029802322388e-01 1.706909239292144775e-01
4.000000059604644775e-01 1.262222230434417725e-01
2.000000029802322388e-01 3.516387939453125000e-02
-1.799999952316284180e+00 1.846682786941528320e+00
-2.400000095367431641e+00 2.481027126312255859e+00
-1.600000023841857910e+00 1.088699340820312500e+01
4.400000095367431641e+00 -3.857647657394409180e+00
5.400000095367431641e+00 -1.905099511146545410e+00
2.200000047683715820e+00 -1.798278808593750000e+00
1.399999976158142090e+00 -1.579800367355346680e+00
-1.200000047683715820e+00 1.763229370117187500e+00
-1.399999976158142090e+00 2.681494235992431641e+00
-1.200000047683715820e+00 1.267523169517517090e+00
-1.399999976158142090e+00 2.033923387527465820e+00
1.399999976158142090e+00 -1.184878587722778320e+00
1.600000023841857910e+00 -3.439755201339721680e+00
1.799999952316284180e+00 -1.096142530441284180e+00
-1.200000047683715820e+00 1.077297925949096680e+00
1.200000047683715820e+00 -5.076074123382568359e+00
1.399999976158142090e+00 -1.336093187332153320e+00
-1.399999976158142090e+00 2.143969774246215820e+00
1.399999976158142090e+00 -1.635916113853454590e+00
1.399999976158142090e+00 -2.237481594085693359e+00
1.600000023841857910e+00 -1.242556810379028320e+00
-2.200000047683715820e+00 3.081552028656005859e+00
2.400000095367431641e+00 -1.188354492187500000e+00
-2.799999952316284180e+00 2.808737277984619141e+00
-2.799999952316284180e+00 1.214981079101562500e+00
-1.799999952316284180e+00 1.197460889816284180e+00
1.200000047683715820e+00 -7.116604804992675781e+00
-1.200000047683715820e+00 6.025469779968261719e+00
-1.200000047683715820e+00 1.529650926589965820e+00
1.200000047683715820e+00 -2.358541965484619141e+00
-2.000000000000000000e+00 1.405206322669982910e+00
1.200000047683715820e+00 -2.483438014984130859e+00
1.199998497962951660e+00 -1.540711998939514160e+00
3.200000047683715820e+00 -1.504879713058471680e+00
1.200000047683715820e+00 -1.725167870521545410e+00
2.000000000000000000e+00 -3.172271728515625000e+00
1.200000047683715820e+00 -1.689886450767517090e+00
-1.200000047683715820e+00 2.903036594390869141e+00
1.200000047683715820e+00 -1.256803870201110840e+00
-1.799999952316284180e+00 3.013879299163818359e+00
-2.400000095367431641e+00 3.050207614898681641e+00
1.600000023841857910e+00 -1.830285668373107910e+00
-1.399999976158142090e+00 2.187515258789062500e+00
1.600000023841857910e+00 -1.861114501953125000e+00
-2.400000095367431641e+00 2.447643995285034180e+00
1.600000023841857910e+00 -1.476553320884704590e+00
1.799999952316284180e+00 -2.524359226226806641e+00
2.200000047683715820e+00 -5.165887355804443359e+00
-1.200000047683715820e+00 2.809896945953369141e+00
-1.600000023841857910e+00 1.128616333007812500e+00
-1.600000023841857910e+00 2.200152635574340820e+00
-2.000000000000000000e+00 1.105688452720642090e+00
1.399999976158142090e+00 -4.422619819641113281e+00
2.200000047683715820e+00 -1.825366258621215820e+00
1.000001549720764160e+00 -1.629701256752014160e+00
1.799999952316284180e+00 -1.143096923828125000e+00
-1.399999976158142090e+00 1.659198045730590820e+00
-1.600000023841857910e+00 1.639788866043090820e+00
-2.599999904632568359e+00 2.199285984039306641e+00
-1.200000047683715820e+00 2.524151563644409180e+00
1.200000047683715820e+00 -1.898849487304687500e+00
1.200000047683715820e+00 -2.800634860992431641e+00
-2.599999904632568359e+00 3.000006198883056641e+00
-1.399999976158142090e+00 1.380654931068420410e+00
-1.200000047683715820e+00 1.393786668777465820e+00
3.400000095367431641e+00 -1.487664818763732910e+00
-1.200000047683715820e+00 2.402819871902465820e+00
-1.799999952316284180e+00 1.174829125404357910e+00
-2.400000095367431641e+00 1.510824561119079590e+00
-2.000000000000000000e+00 1.049386620521545410e+00
1.799999952316284180e+00 -1.041004896163940430e+00
2.400000095367431641e+00 -1.021194458007812500e+00
-6.199999809265136719e+00 1.003790259361267090e+00
-2.200000047683715820e+00 1.051605224609375000e+00
-1.399999976158142090e+00 1.327111840248107910e+00
3.200000047683715820e+00 -1.680715918540954590e+00
1.200000047683715820e+00 -1.120129346847534180e+00
-1.399999976158142090e+00 1.499661207199096680e+00
-1.200000047683715820e+00 2.192581176757812500e+00
1.200000047683715820e+00 -1.750204443931579590e+00
1.200000047683715820e+00 -1.249905347824096680e+00
-2.400000095367431641e+00 1.141000390052795410e+00
-1.399999976158142090e+00 -2.430175840854644775e-01
2.000000029802322388e-01 -3.855895996093750000e-01
2.200000047683715820e+00 -1.629815697669982910e+00
-2.000000000000000000e+00 1.822778344154357910e+00
1.200000047683715820e+00 -2.223510742187500000e+00
-3.200000047683715820e+00 1.228683471679687500e+00
1.399999976158142090e+00 -2.681646823883056641e+00
-1.200000047683715820e+00 1.365264892578125000e+00
-1.600000023841857910e+00 1.095532178878784180e+00
1.799999952316284180e+00 -1.823919653892517090e+00
1.200000047683715820e+00 -1.493441820144653320e+00
-1.399999976158142090e+00 1.145199537277221680e+00
2.799999952316284180e+00 -1.031887769699096680e+00
-1.200000047683715820e+00 1.522662401199340820e+00
1.600000023841857910e+00 -2.332708835601806641e+00
-2.400000095367431641e+00 1.401428222656250000e+00
3.000000000000000000e+00 -1.383068799972534180e+00
-3.599999904632568359e+00 1.758966088294982910e+00
1.799999952316284180e+00 -3.509036302566528320e+00
1.399998426437377930e+00 -1.732423424720764160e+00
1.399999976158142090e+00 -4.777102470397949219e+00
1.799999952316284180e+00 -3.994586229324340820e+00
-3.400000095367431641e+00 3.131161451339721680e+00
1.799999952316284180e+00 -5.078689575195312500e+00
-7.400000095367431641e+00 5.157885551452636719e+00
-6.199999809265136719e+00 4.230004787445068359e+00
-4.000000000000000000e+00 2.125634670257568359e+00
6.600001335144042969e+00 -2.253805637359619141e+00
6.800000190734863281e+00 -4.692266941070556641e+00
5.599999904632568359e+00 -1.296271705627441406e+01
2.799999952316284180e+00 -3.307084560394287109e+00
-8.800000190734863281e+00 9.509576797485351562e+00
-5.000000000000000000e+00 7.957824707031250000e+00
-1.600001573562622070e+00 6.831335544586181641e+00
1.200000047683715820e+00 1.316137671470642090e+00
4.400001525878906250e+00 -2.032135581970214844e+01
4.199999809265136719e+00 -6.156546115875244141e+00
-5.400000095367431641e+00 4.610449314117431641e+00
2.000000000000000000e+00 -2.031466722488403320e+00
-3.400000095367431641e+00 1.766635179519653320e+00
-3.599999904632568359e+00 -3.090911805629730225e-01
-2.000000000000000000e+00 4.679412841796875000e-01
-8.000015020370483398e-01 -1.174783349037170410e+00
-8.000000119209289551e-01 -6.163604736328125000e+00
-7.999984622001647949e-01 -2.844688415527343750e+00
-2.000000029802322388e-01 -2.932728528976440430e+00
7.999984622001647949e-01 -1.043322801589965820e+00
2.000000029802322388e-01 9.114669561386108398e-01
-2.000000029802322388e-01 1.670898437500000000e+00
1.200000047683715820e+00 -2.588670253753662109e+00
-2.800001621246337891e+00 1.214659094810485840e+00
-5.400000095367431641e+00 -1.735343933105468750e+00
-3.999984860420227051e-01 1.509368866682052612e-01
1.399998426437377930e+00 6.460571289062500000e-01
0.000000000000000000e+00 -1.834085106849670410e+00
2.400000095367431641e+00 -3.323558092117309570e+00
1.399999976158142090e+00 -3.006240844726562500e+00
-2.400000095367431641e+00 1.442390441894531250e+00
3.599999904632568359e+00 -2.027004957199096680e+00
-3.800001621246337891e+00 2.229783535003662109e+00
5.000000000000000000e+00 -1.042605304718017578e+01
-4.400000095367431641e+00 1.189630150794982910e+00
-1.399999976158142090e+00 3.988688707351684570e+00
-2.000000029802322388e-01 8.653134346008300781e+00
2.000000029802322388e-01 4.658938407897949219e+00
0.000000000000000000e+00 -8.996981620788574219e+00
-7.999984622001647949e-01 -6.829258918762207031e+00
7.999984622001647949e-01 -1.778852820396423340e+00
2.000000029802322388e-01 3.971405029296875000e-01
-6.000000238418579102e-01 4.445327818393707275e-01
-1.999984681606292725e-01 2.104858458042144775e-01
1.799998521804809570e+00 -2.458114624023437500e-01
1.600000023841857910e+00 -1.695434570312500000e+00
1.600000023841857910e+00 -1.472482323646545410e+00
-4.199999809265136719e+00 4.580282688140869141e+00
3.799999952316284180e+00 -1.833446311950683594e+01
-1.600000023841857910e+00 3.835201978683471680e+00
-2.200000047683715820e+00 3.087588548660278320e+00
-1.200000047683715820e+00 -2.515904188156127930e+00
-6.000000238418579102e-01 -2.793745517730712891e+00
-2.000000029802322388e-01 -1.790077209472656250e+00
-2.000000029802322388e-01 -9.858139157295227051e-01
1.799999952316284180e+00 -1.689082384109497070e+00
3.200000047683715820e+00 -4.328402519226074219e+00
-1.399999976158142090e+00 1.220275878906250000e+00
3.599999904632568359e+00 -1.316717505455017090e+00
2.200000047683715820e+00 -3.514614820480346680e+00
1.200000047683715820e+00 -3.067828416824340820e+00
-2.400000095367431641e+00 3.685067653656005859e+00
-2.200000047683715820e+00 2.619830369949340820e+00
1.399999976158142090e+00 -1.049621582031250000e+00
1.200000047683715820e+00 -4.144155979156494141e+00
-4.800000190734863281e+00 2.552096605300903320e+00
-1.399999976158142090e+00 2.072760105133056641e+00
1.799999952316284180e+00 -1.385316491127014160e+00
1.799999952316284180e+00 -2.066818237304687500e+00
2.200000047683715820e+00 -1.433013916015625000e+00
1.799999952316284180e+00 -1.908499121665954590e+00
-1.799999952316284180e+00 1.804205298423767090e+00
-1.399999976158142090e+00 1.192126512527465820e+00
2.200000047683715820e+00 -1.519418358802795410e+00
1.200000047683715820e+00 -1.404669165611267090e+00
-1.200000047683715820e+00 3.281600952148437500e+00
-2.200000047683715820e+00 3.994973659515380859e+00
-2.599999904632568359e+00 1.598956346511840820e+00
1.000001549720764160e+00 -1.753411889076232910e+00
1.599998474121093750e+00 -1.491162061691284180e+00
2.000001430511474609e+00 -1.096472144126892090e+00
-1.200000047683715820e+00 1.845086693763732910e+00
1.200000047683715820e+00 -1.277774095535278320e+00
-1.200000047683715820e+00 2.587390184402465820e+00
1.399999976158142090e+00 -2.715750217437744141e+00
-1.399999976158142090e+00 1.054675340652465820e+00
-1.200000047683715820e+00 5.916787624359130859e+00
-2.400000095367431641e+00 6.706606864929199219e+00
-2.000000000000000000e+00 1.879019141197204590e+00
1.399999976158142090e+00 -1.084365844726562500e+00
-2.200000047683715820e+00 1.876812696456909180e+00
-1.799999952316284180e+00 3.438458204269409180e+00
3.599999904632568359e+00 -1.284143090248107910e+00
2.400000095367431641e+00 -1.141976952552795410e+00
1.600000023841857910e+00 -1.359371900558471680e+00
1.200000047683715820e+00 -1.104562401771545410e+00
-1.200000047683715820e+00 1.096267700195312500e+00
2.400000095367431641e+00 -3.775764465332031250e+00
1.399999976158142090e+00 -4.946810722351074219e+00
1.200000047683715820e+00 -1.286026000976562500e+00
1.600000023841857910e+00 -2.729702711105346680e+00
2.200000047683715820e+00 -2.482925415039062500e+00
1.799999952316284180e+00 -1.397464036941528320e+00
-1.600000023841857910e+00 1.231372117996215820e+00
1.600000023841857910e+00 -3.199163913726806641e+00
-1.000001549720764160e+00 1.402261376380920410e+00
-2.799999952316284180e+00 2.807104587554931641e+00
-2.000000000000000000e+00 2.797149658203125000e+00
2.400000095367431641e+00 -1.810046434402465820e+00
-1.200000047683715820e+00 1.243823289871215820e+00
1.600000023841857910e+00 -6.719088554382324219e+00
-1.799999952316284180e+00 1.776916503906250000e+00
2.599999904632568359e+00 -2.261929273605346680e+00
1.600000023841857910e+00 -4.725155830383300781e+00
-2.000000000000000000e+00 3.448251247406005859e+00
-2.799999952316284180e+00 2.959161281585693359e+00
-2.799999952316284180e+00 2.299490451812744141e+00
1.200000047683715820e+00 -1.822341918945312500e+00
2.000000000000000000e+00 -1.978781104087829590e+00
2.400000095367431641e+00 -1.312818884849548340e+00
1.200000047683715820e+00 -1.419287085533142090e+00
1.600000023841857910e+00 -2.160018920898437500e+00
1.399999976158142090e+00 -1.645565748214721680e+00
-1.799999952316284180e+00 1.242535352706909180e+00
-1.600000023841857910e+00 1.282244920730590820e+00
-1.200000047683715820e+00 2.378503322601318359e+00
2.200000047683715820e+00 -1.245597839355468750e+00
1.200000047683715820e+00 -4.300741672515869141e+00
1.399999976158142090e+00 -2.344116210937500000e+00
-1.399999976158142090e+00 2.058978319168090820e+00
-2.200000047683715820e+00 2.524075269699096680e+00
-1.399999976158142090e+00 7.968933105468750000e+00
-1.399999976158142090e+00 1.409283399581909180e+00
-1.799999952316284180e+00 1.560717821121215820e+00
-1.399999976158142090e+00 1.002426147460937500e+00
2.000000000000000000e+00 -2.912332057952880859e+00
-1.200000047683715820e+00 4.747632026672363281e+00
0.000000000000000000e+00 -1.450057923793792725e-01
-2.200000047683715820e+00 2.150351142883300781e+01
1.799999952316284180e+00 -1.227053880691528320e+00
2.200000047683715820e+00 -1.035592675209045410e+00
-1.399999976158142090e+00 2.353302001953125000e+00
-1.799999952316284180e+00 2.367709398269653320e+00
-1.600000023841857910e+00 1.140010070800781250e+01
1.600000023841857910e+00 -1.297726392745971680e+00
2.000000000000000000e+00 -2.786642551422119141e+00
3.799999952316284180e+00 -1.273132324218750000e+00
6.400000095367431641e+00 -1.358062744140625000e+00
-1.600000023841857910e+00 2.577380418777465820e+00
-1.399999976158142090e+00 2.207595825195312500e+00
6.599999904632568359e+00 -1.007899761199951172e+01
-2.400000095367431641e+00 4.662365913391113281e+00
3.000000000000000000e+00 -3.719906568527221680e+00
-2.239999961853027344e+01 8.904296875000000000e+00
-1.799999952316284180e+00 7.451281547546386719e+00
-2.000000000000000000e+00 3.556378126144409180e+00
6.199999809265136719e+00 -3.507470607757568359e+00
5.199999809265136719e+00 -2.139984130859375000e+00
-1.799999952316284180e+00 1.408197045326232910e+00
2.400000095367431641e+00 -2.311798095703125000e+00
2.000000000000000000e+00 -4.105331420898437500e+00
-1.200000047683715820e+00 3.620461940765380859e+00
-5.199999809265136719e+00 1.494802832603454590e+00
-3.800001621246337891e+00 3.187814235687255859e+00
-3.399998426437377930e+00 1.575378477573394775e-01
-3.400001525878906250e+00 -3.359835863113403320e+00
0.000000000000000000e+00 -1.183383226394653320e+00
1.200001478195190430e+00 -2.005545139312744141e+00
4.000000059604644775e-01 -3.045806884765625000e+00
4.000000059604644775e-01 -3.615260362625122070e+00
1.199998497962951660e+00 -2.900974988937377930e+00
3.000001430511474609e+00 -1.419348120689392090e+00
4.000000000000000000e+00 4.613470554351806641e+00
-2.400000095367431641e+00 2.728039503097534180e+00
3.200000047683715820e+00 -1.579772949218750000e+00
4.400000095367431641e+00 -1.676324486732482910e+00
-1.200000047683715820e+00 1.713806152343750000e+00
-1.399999976158142090e+00 3.756652832031250000e+00
-1.399999976158142090e+00 1.238201856613159180e+00
1.799999952316284180e+00 -1.211538672447204590e+00
-5.999984741210937500e-01 -2.950515747070312500e-01
-8.000015020370483398e-01 -3.464752137660980225e-01
2.000015228986740112e-01 3.686828538775444031e-02
6.000000238418579102e-01 4.717224240303039551e-01
0.000000000000000000e+00 -5.183105468750000000e-01
1.399999976158142090e+00 -2.058779954910278320e+00
-2.200000047683715820e+00 3.516894578933715820e+00
-3.599999904632568359e+00 1.588662743568420410e+00
1.799999952316284180e+00 -2.409152269363403320e+00
-1.200000047683715820e+00 2.582229614257812500e+00
-3.799999952316284180e+00 1.406579613685607910e+00
-1.399999976158142090e+00 1.078015089035034180e+00
-4.199999809265136719e+00 1.202221632003784180e+00
1.399999976158142090e+00 -4.036242485046386719e+00
1.799999952316284180e+00 -1.063137769699096680e+00
-1.799999952316284180e+00 2.258798122406005859e+00
-3.000000000000000000e+00 2.513967990875244141e+00
1.600000023841857910e+00 -1.403268456459045410e+00
1.200000047683715820e+00 -2.489822387695312500e+00
1.399999976158142090e+00 -2.519894361495971680e+00
-1.600000023841857910e+00 1.552029371261596680e+00
-1.799999952316284180e+00 1.354595899581909180e+00
1.200000047683715820e+00 -2.269747972488403320e+00
1.000001549720764160e+00 -1.247821092605590820e+00
-1.399999976158142090e+00 1.055374145507812500e+00
-2.000000000000000000e+00 1.216900587081909180e+00
-1.200000047683715820e+00 1.672085523605346680e+00
1.200000047683715820e+00 -1.773950219154357910e+00
1.399999976158142090e+00 -1.626794457435607910e+00
1.200000047683715820e+00 -1.619305372238159180e+00
-3.200000047683715820e+00 2.282855272293090820e+00
-2.200000047683715820e+00 1.891363501548767090e+00
2.000000000000000000e+00 -4.094164848327636719e+00
2.400000095367431641e+00 -1.241204857826232910e+00
-2.799999952316284180e+00 1.382379174232482910e+00
-3.000000000000000000e+00 3.096472263336181641e+00
-2.599999904632568359e+00 2.282092332839965820e+00
1.200000047683715820e+00 -1.281671166419982910e+00
2.000000000000000000e+00 -1.687084913253784180e+00
2.400000095367431641e+00 -1.324649095535278320e+00
-1.399999976158142090e+00 1.771871924400329590e+00
1.200000047683715820e+00 -2.595971584320068359e+00
-1.399999976158142090e+00 1.127578735351562500e+00
1.200000047683715820e+00 -1.828695654869079590e+00
-1.200000047683715820e+00 1.112869262695312500e+00
1.200000047683715820e+00 -1.606170654296875000e+00
-7.199999809265136719e+00 1.434948682785034180e+00
-3.999984860420227051e-01 -6.239029169082641602e-01
-1.999984681606292725e-01 -6.221008487045764923e-03
-8.000015020370483398e-01 -3.904296755790710449e-01
-3.999984860420227051e-01 -1.838302612304687500e-01
-4.000000059604644775e-01 -1.663467437028884888e-01
5.999984741210937500e-01 3.767166137695312500e-01
6.000000238418579102e-01 -7.721404731273651123e-02
1.399999976158142090e+00 -2.668719530105590820e+00
4.199999809265136719e+00 -1.423922777175903320e+00
-1.399999976158142090e+00 6.386456489562988281e+00
-2.200000047683715820e+00 1.282760620117187500e+00
2.799999952316284180e+00 -2.944348096847534180e+00
3.200000047683715820e+00 -2.517675876617431641e+00
1.600000023841857910e+00 -1.876818895339965820e+00
-1.200000047683715820e+00 2.969635009765625000e+00
-1.200000047683715820e+00 3.147701978683471680e+00
-1.000001549720764160e+00 3.081015110015869141e+00
3.200000047683715820e+00 -1.707708716392517090e+00
1.600000023841857910e+00 -1.952600121498107910e+00
2.000000000000000000e+00 -1.829553246498107910e+00
-2.200000047683715820e+00 1.107653856277465820e+00
-8.000000119209289551e-01 -4.162292480468750000e-01
-1.000000000000000000e+00 -1.110510230064392090e+00
-8.000000119209289551e-01 -8.874405026435852051e-01
-5.999984741210937500e-01 -7.188476324081420898e-01
-6.000015139579772949e-01 -3.335830569267272949e-01
-6.000000238418579102e-01 -1.285980194807052612e-01
-4.000000059604644775e-01 -4.850204586982727051e-01
-4.000000059604644775e-01 -5.488357543945312500e-01
-4.000000059604644775e-01 -2.558318972587585449e-01
-4.000000059604644775e-01 -1.469665467739105225e-01
-2.000000029802322388e-01 -2.264236509799957275e-01
-1.999984681606292725e-01 -2.270309478044509888e-01
0.000000000000000000e+00 -6.444855034351348877e-02
0.000000000000000000e+00 -1.172012314200401306e-01
0.000000000000000000e+00 -1.289962828159332275e-01
0.000000000000000000e+00 -1.256988495588302612e-01
0.000000000000000000e+00 1.449737511575222015e-02
0.000000000000000000e+00 -3.898467868566513062e-02
0.000000000000000000e+00 8.147430419921875000e-02
0.000000000000000000e+00 3.073425218462944031e-02
3.999984860420227051e-01 1.566009595990180969e-02
1.200000047683715820e+00 -3.400170803070068359e+00
2.400000095367431641e+00 -2.317465305328369141e+00
3.400000095367431641e+00 -2.979208469390869141e+00
-2.200000047683715820e+00 1.710910081863403320e+00
-3.000000000000000000e+00 1.495233178138732910e+00
1.399999976158142090e+00 -3.699374437332153320e+00
1.799999952316284180e+00 -3.239871263504028320e+00
1.799999952316284180e+00 -3.240460157394409180e+00
2.000000000000000000e+00 -2.216473340988159180e+00
-2.400000095367431641e+00 1.776327490806579590e+00
-1.600000023841857910e+00 3.989712476730346680e+00
-1.600000023841857910e+00 1.874868750572204590e+00
1.199998497962951660e+00 -1.296463012695312500e+00
1.399998426437377930e+00 -1.135749816894531250e+00
-1.200000047683715820e+00 1.849531531333923340e+00
-1.799999952316284180e+00 1.252839684486389160e+00
-1.799999952316284180e+00 3.850445508956909180e+00
-2.400000095367431641e+00 4.059100151062011719e+00
-2.200000047683715820e+00 1.960635423660278320e+00
-1.000000000000000000e+00 -1.734591722488403320e+00
-1.000000000000000000e+00 -3.965716600418090820e+00
1.600000023841857910e+00 -3.959533691406250000e+00
3.599999904632568359e+00 -2.701425075531005859e+00
1.799999952316284180e+00 -2.243090867996215820e+00
1.799999952316284180e+00 -1.010354638099670410e+00
3.000000000000000000e+00 -1.256973266601562500e+00
-1.799999952316284180e+00 2.179553270339965820e+00
-2.200000047683715820e+00 2.272857666015625000e+00
-2.000000000000000000e+00 2.420587062835693359e+00
-1.200000047683715820e+00 1.646304368972778320e+00
-1.399999976158142090e+00 1.326864600181579590e+00
-1.600000023841857910e+00 2.491711378097534180e+00
-1.399999976158142090e+00 2.437864780426025391e+00
-6.000000238418579102e-01 2.671342372894287109e+00
4.799998283386230469e+00 -3.061767578125000000e+00
1.399999976158142090e+00 -1.799884080886840820e+00
-1.399999976158142090e+00 1.650796532630920410e+00
2.400000095367431641e+00 -1.755606055259704590e+00
-1.200000047683715820e+00 2.401400804519653320e+00
-1.799999952316284180e+00 1.165350317955017090e+00
1.200000047683715820e+00 -1.309471130371093750e+00
-1.200000047683715820e+00 1.600448608398437500e+00
1.799999952316284180e+00 -3.099646091461181641e+00
1.599998474121093750e+00 -1.887307763099670410e+00
3.199998378753662109e+00 -1.605802893638610840e+00
3.799999952316284180e+00 -1.753622412681579590e+00
-2.799999952316284180e+00 3.053411960601806641e+00
-1.799999952316284180e+00 3.344299316406250000e+00
2.599999904632568359e+00 -7.331420898437500000e+00
2.400000095367431641e+00 -1.332168579101562500e+00
-1.000000000000000000e+00 -4.221200466156005859e+00
1.399999976158142090e+00 -2.900686740875244141e+00
3.399998426437377930e+00 -1.644543409347534180e+00
-1.200000047683715820e+00 4.076858520507812500e+00
1.799998521804809570e+00 -1.478768944740295410e+00
-1.799999952316284180e+00 1.102233886718750000e+00
1.600000023841857910e+00 -1.552951097488403320e+00
1.799999952316284180e+00 -1.342529296875000000e+00
1.399998426437377930e+00 -2.066209316253662109e+00
1.399999976158142090e+00 -2.900022983551025391e+00
1.199998497962951660e+00 -1.231408715248107910e+00
2.599999904632568359e+00 -1.327169775962829590e+00
-1.799998521804809570e+00 2.885319471359252930e+00
-6.000000238418579102e-01 -6.811859011650085449e-01
1.600000023841857910e+00 -2.589682102203369141e+00
-1.600000023841857910e+00 1.618185400962829590e+00
-1.399999976158142090e+00 2.271917819976806641e+00
-1.199998497962951660e+00 2.069082736968994141e+00
1.000001549720764160e+00 -1.250295996665954590e+00
-1.200000047683715820e+00 1.424261450767517090e+00
-1.200000047683715820e+00 2.372702121734619141e+00
-3.000000000000000000e+00 2.994055271148681641e+00
-1.399998426437377930e+00 1.097277879714965820e+00
-1.400001525878906250e+00 2.065405368804931641e+00
-1.399999976158142090e+00 3.478183031082153320e+00
1.199998497962951660e+00 -1.699356079101562500e+00
-1.199998497962951660e+00 1.128196716308593750e+00
-8.000000119209289551e-01 7.931991815567016602e-01
-7.999984622001647949e-01 -1.098939538002014160e+00
5.999969244003295898e-01 -5.433593988418579102e-01
1.399999976158142090e+00 -7.777844429016113281e+00
-1.600000023841857910e+00 1.986688256263732910e+00
-1.399999976158142090e+00 1.457968115806579590e+00
-1.200000047683715820e+00 1.536199927330017090e+00
2.000000000000000000e+00 -4.118742465972900391e+00
-1.200001478195190430e+00 1.247656226158142090e+00
2.000000000000000000e+00 -2.678794860839843750e+00
-1.399999976158142090e+00 2.119995117187500000e+00
-1.399999976158142090e+00 2.713049411773681641e+00
-1.799999952316284180e+00 3.112466335296630859e+00
1.200000047683715820e+00 -1.144639611244201660e+00
1.399999976158142090e+00 -1.227853417396545410e+00
1.399999976158142090e+00 -1.131636023521423340e+00
-1.399999976158142090e+00 1.604107618331909180e+00
1.200000047683715820e+00 -2.969766139984130859e+00
2.000000000000000000e+00 -1.256390333175659180e+00
2.599999904632568359e+00 -1.859458923339843750e+00
-2.200000047683715820e+00 1.230972290039062500e+00
-1.200000047683715820e+00 2.046386718750000000e+00
-1.200000047683715820e+00 1.851516723632812500e+00
-1.200000047683715820e+00 1.429934740066528320e+00
-1.200000047683715820e+00 1.322381615638732910e+00
-1.399999976158142090e+00 1.469711303710937500e+00
2.000000000000000000e+00 -1.949285864830017090e+00
-1.599998474121093750e+00 2.429180860519409180e+00
1.799999952316284180e+00 -2.544766187667846680e+00
-1.399999976158142090e+00 3.688793897628784180e+00
1.400001525878906250e+00 -1.791705369949340820e+00
1.399998426437377930e+00 -1.890615820884704590e+00
1.200000047683715820e+00 -1.126702904701232910e+00
-1.799999952316284180e+00 3.170782566070556641e+00
1.200000047683715820e+00 -1.022787451744079590e+00
2.799999952316284180e+00 -2.595260620117187500e+00
-1.399999976158142090e+00 6.437362670898437500e+00
2.200000047683715820e+00 -2.106604099273681641e+00
-1.200000047683715820e+00 2.939474582672119141e+00
1.600000023841857910e+00 -1.993075609207153320e+00
1.399999976158142090e+00 -2.873324632644653320e+00
-1.200000047683715820e+00 2.676583766937255859e+00
-1.200000047683715820e+00 3.054815769195556641e+00
1.600000023841857910e+00 -1.410455346107482910e+00
1.200000047683715820e+00 -3.711416721343994141e+00
2.200000047683715820e+00 -1.280749559402465820e+00
1.799999952316284180e+00 -3.755486965179443359e+00
1.200000047683715820e+00 -1.110293626785278320e+00
-1.399999976158142090e+00 2.114474534988403320e+00
-1.200000047683715820e+00 1.456658959388732910e+00
-2.000000000000000000e+00 1.879199266433715820e+00
1.799999952316284180e+00 -4.824826240539550781e+00
2.200000047683715820e+00 -2.281237840652465820e+00
1.600000023841857910e+00 -1.766577124595642090e+00
-1.799999952316284180e+00 3.416848659515380859e+00
-3.000000000000000000e+00 2.300442457199096680e+00
1.399999976158142090e+00 -2.573876857757568359e+00
-1.399999976158142090e+00 1.036639451980590820e+00
-1.799999952316284180e+00 2.138452053070068359e+00
2.000000000000000000e+00 -2.994378566741943359e+00
1.200000047683715820e+00 -3.908712863922119141e+00
-1.399999976158142090e+00 1.272113084793090820e+00
1.200000047683715820e+00 -1.450885057449340820e+00
-1.200000047683715820e+00 1.165878295898437500e+00
-1.200000047683715820e+00 1.090408325195312500e+00
-1.200000047683715820e+00 1.843688964843750000e+00
-1.399999976158142090e+00 2.223034286499023438e+01
-1.000001549720764160e+00 1.339471459388732910e+00
-6.000000238418579102e-01 -6.468414068222045898e-01
3.199998378753662109e+00 -4.264364719390869141e+00
2.200000047683715820e+00 -1.013407945632934570e+00
-1.600000023841857910e+00 1.691192626953125000e+00
-2.400000095367431641e+00 1.617233276367187500e+00
-2.799999952316284180e+00 3.378164768218994141e+00
-2.599999904632568359e+00 1.552471876144409180e+00
1.600001573562622070e+00 -2.887467861175537109e+00
2.000000000000000000e+00 -2.130288600921630859e+00
2.200000047683715820e+00 -2.275369167327880859e+00
2.000000000000000000e+00 -1.731213331222534180e+00
1.799999952316284180e+00 -2.914709568023681641e+00
-1.200000047683715820e+00 2.271890163421630859e+00
-1.399999976158142090e+00 2.746963500976562500e+00
2.799999952316284180e+00 -2.082403659820556641e+00
2.000000000000000000e+00 -1.723297119140625000e+00
2.200000047683715820e+00 -1.578854322433471680e+00
-1.399999976158142090e+00 3.874063014984130859e+00
-2.000000000000000000e+00 1.897140502929687500e+00
-1.399999976158142090e+00 2.997741699218750000e+00
1.799999952316284180e+00 -1.480731248855590820e+00
2.000000000000000000e+00 -1.815890550613403320e+00
2.000000000000000000e+00 -1.121932983398437500e+00
-1.600000023841857910e+00 2.370724439620971680e+00
-2.000000000000000000e+00 2.638497829437255859e+00
-2.200000047683715820e+00 1.925680518150329590e+00
-2.400000095367431641e+00 1.889147996902465820e+00
-1.200000047683715820e+00 1.632028222084045410e+00
1.200000047683715820e+00 -1.416467308998107910e+00
-1.200000047683715820e+00 1.501513719558715820e+00
1.399999976158142090e+00 -2.021365404129028320e+00
1.200000047683715820e+00 -1.011505126953125000e+00
-1.399999976158142090e+00 1.595068335533142090e+00
-1.200000047683715820e+00 1.323352098464965820e+00
1.799999952316284180e+00 -1.730255126953125000e+00
4.400000095367431641e+00 -2.069107055664062500e+00
-2.799999952316284180e+00 1.036944627761840820e+00
-1.200000047683715820e+00 1.509347558021545410e+00
3.000000000000000000e+00 -2.512109279632568359e+00
-1.200000047683715820e+00 1.992901563644409180e+00
-2.200000047683715820e+00 1.787500023841857910e+00
-2.599999904632568359e+00 1.418585181236267090e+00
-3.799999952316284180e+00 3.715081691741943359e+00
-1.799999952316284180e+00 -4.318390041589736938e-02
-4.000000059604644775e-01 -5.811340212821960449e-01
-2.000000029802322388e-01 1.759188890457153320e+00
2.000000029802322388e-01 -5.297880649566650391e+00
-1.399999976158142090e+00 7.971542477607727051e-01
0.000000000000000000e+00 4.134042263031005859e+00
4.000000059604644775e-01 3.895819187164306641e+00
2.200000047683715820e+00 -2.148352146148681641e+00
1.399999976158142090e+00 -1.446316480636596680e+00
1.399999976158142090e+00 -4.381002902984619141e+00
-1.200000047683715820e+00 2.615100145339965820e+00
-1.600000023841857910e+00 1.049237012863159180e+00
-1.200000047683715820e+00 2.284460544586181641e+00
1.400001525878906250e+00 -4.340341091156005859e+00
2.600001573562622070e+00 -4.994515895843505859e+00
2.799999952316284180e+00 -2.094589233398437500e+00
2.599999904632568359e+00 -3.225991725921630859e+00
-2.000000000000000000e+00 1.661303758621215820e+00
-2.000000029802322388e-01 4.433054924011230469e+00
-2.000000029802322388e-01 -1.860528588294982910e+00
-2.000000029802322388e-01 1.053305029869079590e+00
0.000000000000000000e+00 -2.061688184738159180e+00
1.799999952316284180e+00 -1.255285620689392090e+00
0.000000000000000000e+00 -4.314514100551605225e-01
6.000015139579772949e-01 -6.978515386581420898e-01
8.000000119209289551e-01 -7.339782714843750000e-01
1.200000047683715820e+00 -7.396545410156250000e-01
1.799999952316284180e+00 -3.530698394775390625e+01
1.399999976158142090e+00 -4.117407321929931641e+00
-1.200000047683715820e+00 3.232391357421875000e+00
-1.399999976158142090e+00 1.500128149986267090e+00
-2.600003004074096680e+00 3.300195217132568359e+00
1.799999952316284180e+00 -1.460943579673767090e+00
1.399999976158142090e+00 -1.469371080398559570e+00
-4.000000059604644775e-01 1.582633972167968750e+00
4.000000059604644775e-01 -4.506255984306335449e-01
7.999984622001647949e-01 4.912017822265625000e+00
1.799999952316284180e+00 -3.463359117507934570e+00
1.399998426437377930e+00 -2.957484483718872070e+00
-1.399999976158142090e+00 2.688435316085815430e+00
1.399999976158142090e+00 -1.019140601158142090e+00
1.000001549720764160e+00 -3.267854213714599609e+00
2.799999952316284180e+00 -1.428375244140625000e+00
-3.000000000000000000e+00 4.345416069030761719e+00
-1.200000047683715820e+00 2.069949388504028320e+00
1.200000047683715820e+00 -1.045849561691284180e+00
-1.399999976158142090e+00 4.111315727233886719e+00
-1.799999952316284180e+00 4.423480033874511719e+00
-1.200000047683715820e+00 3.381109714508056641e+00
1.200000047683715820e+00 -2.221780300140380859e+00
-1.200000047683715820e+00 1.643988013267517090e+00
-1.200000047683715820e+00 1.064672827720642090e+00
2.599999904632568359e+00 -1.831173658370971680e+00
1.000001549720764160e+00 -1.197412133216857910e+00
1.200000047683715820e+00 -1.066363573074340820e+00
3.000000000000000000e+00 -1.070758104324340820e+00
-1.200000047683715820e+00 1.231820702552795410e+00
-2.599999904632568359e+00 1.073785424232482910e+00
-3.200000047683715820e+00 1.743396043777465820e+00
-2.600001573562622070e+00 3.406854152679443359e+00
-1.399998426437377930e+00 2.048913478851318359e+00
-1.200000047683715820e+00 -4.868672370910644531e+00
-4.000000059604644775e-01 6.697448492050170898e-01
4.000000059604644775e-01 -2.743362486362457275e-01
3.999984860420227051e-01 -1.250245690345764160e+00
2.000000029802322388e-01 4.679190158843994141e+00
1.200000047683715820e+00 -1.642005920410156250e+00
1.000001549720764160e+00 -3.030813694000244141e+00
2.600003004074096680e+00 -2.826306104660034180e+00
1.200000047683715820e+00 -2.296105861663818359e+00
1.399999976158142090e+00 -1.022488355636596680e+00
1.200001478195190430e+00 -1.931829810142517090e+00
1.600001573562622070e+00 -3.808543443679809570e+00
-1.200000047683715820e+00 4.320925712585449219e+00
-1.200001478195190430e+00 3.782031297683715820e+00
1.399999976158142090e+00 -2.935136318206787109e+00
1.799999952316284180e+00 -1.207887291908264160e+00
1.600000023841857910e+00 -1.302458167076110840e+00
-3.000000000000000000e+00 1.663659691810607910e+00
-1.200000047683715820e+00 1.021090745925903320e+00
1.000001549720764160e+00 -1.244007825851440430e+00
-3.000000000000000000e+00 2.789355516433715820e+00
-4.599999904632568359e+00 5.984616279602050781e+00
-3.799999952316284180e+00 1.880865454673767090e+00
-1.600000023841857910e+00 -2.422854661941528320e+00
-8.000000119209289551e-01 -4.170651435852050781e+00
-6.000000238418579102e-01 -6.227247714996337891e+00
-2.000000029802322388e-01 -6.405558586120605469e+00
4.000000059604644775e-01 -3.047499179840087891e+00
2.000000000000000000e+00 -4.170546054840087891e+00
-1.200000047683715820e+00 1.416116356849670410e+00
2.400000095367431641e+00 -1.031625390052795410e+00
2.400000095367431641e+00 -1.708583116531372070e+00
3.000003099441528320e+00 -3.013957262039184570e+00
1.399999976158142090e+00 -2.150225877761840820e+00
-1.600000023841857910e+00 -2.979126013815402985e-02
7.999984622001647949e-01 -2.830001711845397949e-01
3.400000095367431641e+00 -3.858129978179931641e+00
3.199998378753662109e+00 -1.938815355300903320e+00
-1.399999976158142090e+00 1.210971117019653320e+00
1.199998497962951660e+00 -2.545988559722900391e+00
2.000001430511474609e+00 -1.834704637527465820e+00
2.000000000000000000e+00 -2.853051662445068359e+00
2.200001478195190430e+00 -3.817507982254028320e+00
1.799999952316284180e+00 -1.731713891029357910e+00
-1.200000047683715820e+00 1.282040357589721680e+00
-1.200000047683715820e+00 1.990441918373107910e+00
-2.000000000000000000e+00 1.763455152511596680e+00
1.200000047683715820e+00 -2.739872694015502930e+00
1.200000047683715820e+00 -1.854098558425903320e+00
1.000001549720764160e+00 -1.443853735923767090e+00
-1.200000047683715820e+00 3.387243747711181641e+00
-1.400001525878906250e+00 2.201623439788818359e+00
-1.200000047683715820e+00 -1.693066358566284180e+00
-1.600000023841857910e+00 -1.465379357337951660e+00
-4.000000059604644775e-01 -1.669804334640502930e+00
7.999984622001647949e-01 -1.600814819335937500e+00
2.599998474121093750e+00 -1.392422437667846680e+00
-1.399999976158142090e+00 2.174304246902465820e+00
-1.799999952316284180e+00 1.606964111328125000e+00
-1.600000023841857910e+00 6.267938137054443359e+00
1.600000023841857910e+00 -1.033825635910034180e+00
-2.000000000000000000e+00 1.482876539230346680e+00
1.799999952316284180e+00 -5.673108100891113281e+00
-1.399999976158142090e+00 1.688464403152465820e+00
2.599999904632568359e+00 -1.275933861732482910e+00
2.599999904632568359e+00 -1.553184509277343750e+00
-1.200000047683715820e+00 1.250811815261840820e+00
-6.400000095367431641e+00 1.837774634361267090e+00
1.200000047683715820e+00 -1.862972974777221680e+00
1.200000047683715820e+00 -1.032162427902221680e+00
1.200000047683715820e+00 -1.693447828292846680e+00
1.200000047683715820e+00 -3.829760789871215820e+00
1.799999952316284180e+00 -4.611846923828125000e+00
-1.399999976158142090e+00 5.232495307922363281e+00
-1.600000023841857910e+00 5.826062202453613281e+00
-1.399999976158142090e+00 1.365008592605590820e+00
-1.799999952316284180e+00 1.290206909179687500e+00
-1.600000023841857910e+00 1.045330762863159180e+00
-1.399998426437377930e+00 2.778778076171875000e+00
-6.000000238418579102e-01 4.211181640625000000e+00
0.000000000000000000e+00 -4.495762825012207031e+00
1.199998497962951660e+00 -1.575199842453002930e+00
2.000001430511474609e+00 -1.726554870605468750e+00
2.599999904632568359e+00 -1.646035790443420410e+00
2.799999952316284180e+00 -2.998965501785278320e+00
2.599999904632568359e+00 -3.090701341629028320e+00
-2.200000047683715820e+00 1.578753709793090820e+00
-2.400000095367431641e+00 2.438446044921875000e+00
-2.799999952316284180e+00 1.535125732421875000e+00
-1.799999952316284180e+00 1.229042053222656250e+00
-1.200000047683715820e+00 5.694170951843261719e+00
1.600000023841857910e+00 -1.140968322753906250e+00
2.200000047683715820e+00 -1.504214525222778320e+00
-3.000000000000000000e+00 1.160830736160278320e+00
-3.200000047683715820e+00 2.405703783035278320e+00
-2.599999904632568359e+00 6.382290840148925781e+00
-2.799999952316284180e+00 1.754800438880920410e+00
-1.200000047683715820e+00 3.731671094894409180e+00
-1.200000047683715820e+00 1.113391160964965820e+00
1.399999976158142090e+00 -1.546810865402221680e+00
-1.200000047683715820e+00 1.906860351562500000e+00
-4.800000190734863281e+00 1.632977247238159180e+00
-4.800000190734863281e+00 1.221087694168090820e+00
1.399998426437377930e+00 -1.189222693443298340e+00
2.400000095367431641e+00 -1.705723524093627930e+00
1.200000047683715820e+00 -2.071032762527465820e+00
1.399999976158142090e+00 -2.916818141937255859e+00
-4.000015258789062500e-01 -8.767303228378295898e-01
-2.000000029802322388e-01 -4.318527281284332275e-01
4.000000059604644775e-01 6.210327264852821827e-04
-8.000000119209289551e-01 -4.189758375287055969e-02
0.000000000000000000e+00 -4.094146788120269775e-01
-8.000000119209289551e-01 1.193801879882812500e+00
-8.000000119209289551e-01 -1.371653795242309570e+00
0.000000000000000000e+00 9.551025629043579102e-01
-1.999984681606292725e-01 2.176608324050903320e+00
-4.000015258789062500e-01 -2.083782911300659180e+00
-5.999984741210937500e-01 -7.787582278251647949e-01
-8.000015020370483398e-01 -7.719345092773437500e-01
2.000015228986740112e-01 -6.415985226631164551e-01
7.999984622001647949e-01 6.462005376815795898e-01
4.000000059604644775e-01 1.140151992440223694e-01
-4.000015258789062500e-01 4.334136843681335449e-01
-5.999984741210937500e-01 1.888897657394409180e+00
0.000000000000000000e+00 4.276489317417144775e-01
3.999984860420227051e-01 1.799609422683715820e+00
1.600000023841857910e+00 -2.050584316253662109e+00
2.599999904632568359e+00 -1.062281847000122070e+00
-1.600000023841857910e+00 2.943511962890625000e+00
-8.000015020370483398e-01 -1.962318420410156250e+00
1.600000023841857910e+00 -1.321032762527465820e+00
3.000000000000000000e+00 -2.076675415039062500e+00
-1.200000047683715820e+00 3.980194091796875000e+00
-1.799999952316284180e+00 1.116189599037170410e+00
-1.200000047683715820e+00 2.472418308258056641e+00
1.200000047683715820e+00 -4.250298976898193359e+00
1.600000023841857910e+00 -3.059429883956909180e+00
-1.200000047683715820e+00 1.936721801757812500e+00
-1.799999952316284180e+00 1.589639306068420410e+00
1.399999976158142090e+00 -2.428466796875000000e+00
-1.399999976158142090e+00 1.376959204673767090e+00
-1.399999976158142090e+00 1.424636840820312500e+00
-2.400000095367431641e+00 1.661422729492187500e+00
-4.599999904632568359e+00 1.354327440261840820e+00
1.399999976158142090e+00 -1.561038255691528320e+00
2.599999904632568359e+00 -1.109831213951110840e+00
-2.400001525878906250e+00 7.384430170059204102e-01
-1.000000000000000000e+00 -1.405355811119079590e+00
2.000015228986740112e-01 -5.745428562164306641e+00
-2.000015228986740112e-01 -3.444693088531494141e+00
-4.000000059604644775e-01 -1.429588317871093750e+00
0.000000000000000000e+00 -1.216027855873107910e+00
6.000015139579772949e-01 -2.061584442853927612e-01
-2.000000000000000000e+00 1.306082129478454590e+00
-1.999998450279235840e+00 1.311135888099670410e+00
1.200000047683715820e+00 -1.736239671707153320e+00
-1.200001478195190430e+00 2.541946411132812500e+00
1.200000047683715820e+00 -5.076933383941650391e+00
-1.399999976158142090e+00 4.614541530609130859e+00
-1.799998521804809570e+00 3.359263658523559570e+00
-1.800001502037048340e+00 1.431993126869201660e+00
-1.600000023841857910e+00 -4.423522949218750000e-02
-1.200000047683715820e+00 -3.815959215164184570e+00
-1.199998497962951660e+00 -2.237260341644287109e+00
3.999984860420227051e-01 -1.841149926185607910e+00
6.000000238418579102e-01 -1.482014417648315430e+00
6.000015139579772949e-01 -1.051557898521423340e+00
-2.000015228986740112e-01 -6.590393185615539551e-01
0.000000000000000000e+00 1.540890455245971680e+00
2.000015228986740112e-01 2.425013780593872070e+00
1.999984681606292725e-01 1.124609351158142090e+00
-1.000000000000000000e+00 1.605554223060607910e+00
-1.799998521804809570e+00 1.370361298322677612e-01
-1.200001478195190430e+00 -4.320129454135894775e-01
2.000015228986740112e-01 -1.146504163742065430e+00
6.000000238418579102e-01 -4.330673217773437500e-01
-2.000015228986740112e-01 -2.779632508754730225e-01
6.000015139579772949e-01 -1.715360999107360840e+00
7.999984622001647949e-01 -1.469175696372985840e+00
-1.400001525878906250e+00 1.468075513839721680e+00
-8.000000119209289551e-01 -1.679017663002014160e+00
-6.000000238418579102e-01 -1.805458068847656250e+00
-6.000000238418579102e-01 -8.325363397598266602e-01
-1.999998450279235840e+00 1.475802659988403320e+00
-2.200001478195190430e+00 3.530242919921875000e+00
-1.600000023841857910e+00 -1.949215650558471680e+00
-5.999984741210937500e-01 -1.648016333580017090e+00
0.000000000000000000e+00 -1.329721093177795410e+00
3.999984860420227051e-01 -2.193418979644775391e+00
-3.999984860420227051e-01 -1.354872107505798340e+00
0.000000000000000000e+00 5.668192863464355469e+00
9.999984502792358398e-01 1.080703735351562500e-01
4.000015258789062500e-01 -7.490066289901733398e-01
-3.600001573562622070e+00 1.031800866127014160e+00
-2.400000095367431641e+00 2.065902650356292725e-01
-5.999984741210937500e-01 8.061681747436523438e+00
0.000000000000000000e+00 5.604049682617187500e+00
0.000000000000000000e+00 -6.773202419281005859e+00
0.000000000000000000e+00 -5.216031074523925781e+00
0.000000000000000000e+00 -3.191403150558471680e+00
0.000000000000000000e+00 -2.106617689132690430e+00
0.000000000000000000e+00 -1.045353651046752930e+00
0.000000000000000000e+00 6.793716549873352051e-01
0.000000000000000000e+00 1.324253797531127930e+00
0.000000000000000000e+00 1.026657104492187500e+00
0.000000000000000000e+00 6.569702029228210449e-01
0.000000000000000000e+00 3.012451231479644775e-01
0.000000000000000000e+00 -1.081237755715847015e-02
0.000000000000000000e+00 -2.338699400424957275e-01
0.000000000000000000e+00 -3.471679687500000000e-01
0.000000000000000000e+00 -3.828979432582855225e-01
-5.800000190734863281e+00 1.412197828292846680e+00
-3.799998521804809570e+00 1.456305408477783203e+01
4.599999904632568359e+00 -1.030591773986816406e+01
2.599999904632568359e+00 -6.402279853820800781e+00
-3.400000095367431641e+00 2.795370578765869141e+00
-4.199999809265136719e+00 7.479223728179931641e+00
-4.399998664855957031e+00 2.639010667800903320e+00
-3.800001621246337891e+00 -8.256322860717773438e+00
-2.999998569488525391e+00 -2.892317295074462891e+00
-8.000000119209289551e-01 -2.318038940429687500e-01
0.000000000000000000e+00 -2.161929368972778320e+00
0.000000000000000000e+00 -2.696121215820312500e+00
0.000000000000000000e+00 -2.716152906417846680e+00
0.000000000000000000e+00 3.273268222808837891e+00
0.000000000000000000e+00 -7.429855465888977051e-01
0.000000000000000000e+00 2.119149684906005859e+00
0.000000000000000000e+00 7.520019412040710449e-01
0.000000000000000000e+00 9.075683355331420898e-01
1.399999976158142090e+00 4.521484300494194031e-02
1.799999952316284180e+00 -3.326599121093750000e+00
-1.200000047683715820e+00 5.148635864257812500e+00
-1.399999976158142090e+00 3.129986524581909180e+00
3.000000000000000000e+00 -3.263024806976318359e+00
3.799999952316284180e+00 -5.023251533508300781e+00
-6.400000095367431641e+00 3.766024827957153320e+00
-5.800000190734863281e+00 3.944580078125000000e+00
-4.800000190734863281e+00 1.831414818763732910e+00
-3.200000047683715820e+00 1.987237572669982910e+00
5.599999904632568359e+00 -4.190937995910644531e+00
1.600000023841857910e+00 -3.338691711425781250e+00
-5.000001430511474609e+00 -9.576507806777954102e-01
-2.799998521804809570e+00 7.249862670898437500e+00
-2.400000095367431641e+00 9.260030746459960938e+00
2.799999952316284180e+00 -2.275970458984375000e+00
1.600000023841857910e+00 -1.808740258216857910e+00
2.599999904632568359e+00 -2.570303440093994141e+00
-1.799999952316284180e+00 1.343148827552795410e+00
-1.399999976158142090e+00 1.068042039871215820e+00
-6.000000238418579102e-01 4.511138796806335449e-01
-2.000000029802322388e-01 3.015565395355224609e+00
-4.000000059604644775e-01 -1.745185852050781250e+00
1.600000023841857910e+00 -1.170292615890502930e+00
-1.200000047683715820e+00 1.306643724441528320e+00
-1.200000047683715820e+00 1.400372266769409180e+00
-2.000000000000000000e+00 1.816250562667846680e+00
-3.599999904632568359e+00 1.532476782798767090e+00
-1.200000047683715820e+00 1.337600708007812500e+00
-1.399999976158142090e+00 1.872735619544982910e+00
-1.399998426437377930e+00 -3.572720289230346680e+00
-6.000000238418579102e-01 -2.902520656585693359e+00
-4.000000059604644775e-01 -2.493710279464721680e+00
1.599998474121093750e+00 4.296493530273437500e+00
1.600000023841857910e+00 -1.527209520339965820e+00
1.200000047683715820e+00 -4.139968872070312500e+00
2.000000000000000000e+00 -1.390939354896545410e+00
1.799999952316284180e+00 -1.268109083175659180e+00
2.400000095367431641e+00 -1.000781297683715820e+00
-2.400000095367431641e+00 1.527618408203125000e+00
-1.399999976158142090e+00 3.343817234039306641e+00
1.799999952316284180e+00 -3.643521070480346680e+00
2.799999952316284180e+00 -1.393212914466857910e+00
-1.200000047683715820e+00 3.532299757003784180e+00
-1.399999976158142090e+00 2.213821411132812500e+00
2.800001621246337891e+00 -1.644235253334045410e+00
4.800000190734863281e+00 -1.686788916587829590e+00
-1.799999952316284180e+00 4.647576808929443359e+00
-1.399999976158142090e+00 2.052575588226318359e+00
1.200000047683715820e+00 -2.472097873687744141e+00
-1.200000047683715820e+00 3.063330173492431641e+00
2.000000000000000000e+00 -1.665484666824340820e+00
-1.200000047683715820e+00 1.243371605873107910e+00
1.600000023841857910e+00 -2.382125854492187500e+00
1.399999976158142090e+00 -1.143856763839721680e+00
-1.200000047683715820e+00 3.441867113113403320e+00
-2.000000000000000000e+00 1.305151343345642090e+00
-2.599999904632568359e+00 1.290939331054687500e+00
1.399999976158142090e+00 -1.665908813476562500e+00
1.600000023841857910e+00 -1.718655347824096680e+00
-2.000000000000000000e+00 1.077807664871215820e+00
-1.200000047683715820e+00 1.346670508384704590e+00
-2.000000029802322388e-01 -2.818222045898437500e-01
6.000000238418579102e-01 1.016535997390747070e+00
-2.000015228986740112e-01 3.244343519210815430e+00
-4.000000059604644775e-01 -8.973434567451477051e-01
0.000000000000000000e+00 -2.524125576019287109e+00
-3.999984860420227051e-01 -6.463424563407897949e-01
0.000000000000000000e+00 6.364547610282897949e-01
-6.000000238418579102e-01 -2.522979676723480225e-01
-1.600001573562622070e+00 2.644500732421875000e-01
-3.999984860420227051e-01 -4.373184144496917725e-01
3.999984860420227051e-01 4.932312071323394775e-01
-8.000000119209289551e-01 -6.061538457870483398e-01
4.000015258789062500e-01 4.380447268486022949e-01
7.999984622001647949e-01 -9.374389648437500000e-01
3.599999904632568359e+00 -1.106848120689392090e+00
-1.200000047683715820e+00 1.375642418861389160e+00
-6.000015139579772949e-01 -3.067230284214019775e-01
4.000000059604644775e-01 3.146911561489105225e-01
3.799999952316284180e+00 -3.549762010574340820e+00
3.000000000000000000e+00 -1.908175706863403320e+00
-1.399999976158142090e+00 5.315927028656005859e+00
-2.400000095367431641e+00 3.189614772796630859e+00
1.399999976158142090e+00 -4.289019584655761719e+00
1.600000023841857910e+00 -6.030828952789306641e+00
-2.400000095367431641e+00 2.842303514480590820e+00
-2.400000095367431641e+00 2.585766553878784180e+00
-2.200000047683715820e+00 3.621386766433715820e+00
2.799999952316284180e+00 -4.195078849792480469e+00
1.600000023841857910e+00 -2.304800510406494141e+00
-1.600000023841857910e+00 3.402740478515625000e+00
-1.799999952316284180e+00 1.455676317214965820e+00
-3.000000000000000000e+00 1.327395677566528320e+00
4.599999904632568359e+00 -1.487060546875000000e+00
3.799999952316284180e+00 -3.795538425445556641e+00
1.799999952316284180e+00 -2.210290431976318359e+00
-1.399999976158142090e+00 4.044403135776519775e-01
-2.200000047683715820e+00 3.554815769195556641e+00
-3.799999952316284180e+00 2.179080247879028320e+00
-2.799999952316284180e+00 1.700921654701232910e+00
-1.200000047683715820e+00 1.224505662918090820e+00
1.600000023841857910e+00 -3.193556308746337891e+00
-1.399999976158142090e+00 3.075051784515380859e+00
2.599999904632568359e+00 -1.231280565261840820e+00
-2.200000047683715820e+00 1.357748389244079590e+00
-2.000000000000000000e+00 2.250070095062255859e+00
-2.799999952316284180e+00 -2.268066443502902985e-02
-8.000000119209289551e-01 -1.388615369796752930e+00
6.000000238418579102e-01 -7.549057006835937500e-01
5.000001430511474609e+00 -1.828196763992309570e+00
-2.400000095367431641e+00 1.115438818931579590e+00
2.000000000000000000e+00 -3.443459987640380859e+00
1.799999952316284180e+00 -1.744857788085937500e+00
1.799999952316284180e+00 -2.032708644866943359e+00
1.600000023841857910e+00 -1.034533739089965820e+00
-1.200000047683715820e+00 3.662408351898193359e+00
-1.600000023841857910e+00 3.735003709793090820e+00
-1.399999976158142090e+00 3.270089626312255859e+00
-2.200000047683715820e+00 3.103161573410034180e+00
-2.599999904632568359e+00 1.375500440597534180e+00
1.200000047683715820e+00 -2.950921535491943359e+00
2.000000000000000000e+00 -1.552868604660034180e+00
2.200000047683715820e+00 -2.721243381500244141e+00
1.600000023841857910e+00 -1.176896691322326660e+00
1.600000023841857910e+00 -1.790742516517639160e+00
-2.400000095367431641e+00 1.913345336914062500e+00
-1.600000023841857910e+00 1.868280053138732910e+00
1.399999976158142090e+00 -1.448532104492187500e+00
1.200000047683715820e+00 -1.950482130050659180e+00
-1.600000023841857910e+00 1.537393212318420410e+00
1.000001549720764160e+00 -1.279873609542846680e+00
-3.999984860420227051e-01 -1.932098418474197388e-01
-4.000015258789062500e-01 -7.320434451103210449e-01
-1.999984681606292725e-01 -3.176086544990539551e-01
-2.000000029802322388e-01 -4.419403076171875000e-01
-2.000000029802322388e-01 2.269744873046875000e-02
2.200000047683715820e+00 -1.305920362472534180e+00
-5.999984741210937500e-01 -3.119735717773437500e-01
0.000000000000000000e+00 -6.913925409317016602e-01
-8.000000119209289551e-01 -1.005210876464843750e+00
-1.200001478195190430e+00 6.258758306503295898e-01
8.000000119209289551e-01 -4.071545600891113281e+00
1.200001478195190430e+00 -1.865460157394409180e+00
2.799999952316284180e+00 -2.631399631500244141e+00
-2.400000095367431641e+00 4.841574192047119141e+00
-3.200000047683715820e+00 2.877838134765625000e+00
-2.400000095367431641e+00 2.503839015960693359e+00
-1.200000047683715820e+00 1.506195068359375000e+00
1.200000047683715820e+00 -3.678955078125000000e+00
2.599999904632568359e+00 -3.724354505538940430e+00
2.400000095367431641e+00 -1.348875403404235840e+00
-1.399999976158142090e+00 2.472836256027221680e+00
-3.999984860420227051e-01 -6.036453247070312500e-01
-2.000000029802322388e-01 -1.207458496093750000e+00
-8.000000119209289551e-01 -6.343414187431335449e-01
-6.000000238418579102e-01 -1.361770629882812500e-01
4.000000059604644775e-01 -3.323822021484375000e-01
1.399999976158142090e+00 -1.903207421302795410e+00
1.600000023841857910e+00 -1.174252271652221680e+00
-1.200000047683715820e+00 3.699035644531250000e+00
-1.399999976158142090e+00 1.417175292968750000e+00
-1.799999952316284180e+00 1.050022840499877930e+00
1.600000023841857910e+00 -2.851556301116943359e+00
3.200000047683715820e+00 -1.173269629478454590e+00
1.200000047683715820e+00 -2.021063327789306641e+00
-1.799999952316284180e+00 1.336557030677795410e+00
1.200000047683715820e+00 -2.374209642410278320e+00
-2.200000047683715820e+00 5.387387275695800781e+00
1.200000047683715820e+00 -1.895953416824340820e+00
-1.200000047683715820e+00 1.449880957603454590e+00
2.000000000000000000e+00 -1.299914598464965820e+00
-1.200000047683715820e+00 1.743887305259704590e+00
-1.600000023841857910e+00 3.698623657226562500e+00
-1.399999976158142090e+00 3.089498996734619141e+00
-1.200000047683715820e+00 1.289028882980346680e+00
1.200000047683715820e+00 -1.630116224288940430e+00
-1.399999976158142090e+00 2.460049390792846680e+00
1.600000023841857910e+00 -5.362118721008300781e+00
-1.799999952316284180e+00 4.722930908203125000e+00
-2.400000095367431641e+00 1.519039869308471680e+00
-1.600000023841857910e+00 4.062362670898437500e+00
-2.599999904632568359e+00 2.900198459625244141e+00
1.399999976158142090e+00 -1.994522094726562500e+00
1.600000023841857910e+00 -4.341532707214355469e+00
1.399999976158142090e+00 -3.448284864425659180e+00
1.200000047683715820e+00 -2.273068189620971680e+00
-2.599999904632568359e+00 3.816442966461181641e+00
-4.199999809265136719e+00 2.230273485183715820e+00
-2.400000095367431641e+00 -4.056076049804687500e+00
-1.400001525878906250e+00 -3.692095994949340820e+00
-5.999984741210937500e-01 -3.016623020172119141e+00
2.000000029802322388e-01 -2.247329711914062500e+00
2.000000000000000000e+00 -1.327180504798889160e+00
2.999998569488525391e+00 -1.234005689620971680e+00
1.799999952316284180e+00 -2.370431423187255859e+00
-1.399999976158142090e+00 5.249017238616943359e+00
2.799999952316284180e+00 -5.452044486999511719e+00
2.000000000000000000e+00 -8.639780044555664062e+00
-1.600000023841857910e+00 2.082031250000000000e+00
-3.000000000000000000e+00 2.955981492996215820e+00
-3.200000047683715820e+00 3.890893459320068359e+00
-2.799999952316284180e+00 2.294082641601562500e+00
-2.400000095367431641e+00 2.601385593414306641e+00
-2.000001430511474609e+00 -4.811476230621337891e+00
-1.600000023841857910e+00 1.598535180091857910e+00
-1.600000023841857910e+00 1.542276024818420410e+00
-2.200000047683715820e+00 1.678118944168090820e+00
2.400000095367431641e+00 -1.619131445884704590e+00
4.199999809265136719e+00 -3.574911594390869141e+00
4.000000000000000000e+00 -9.255554199218750000e+00
-1.200000047683715820e+00 7.196478366851806641e+00
-3.400000095367431641e+00 3.561199903488159180e+00
-4.199999809265136719e+00 3.219686985015869141e+00
-2.000000000000000000e+00 2.327557325363159180e+00
-4.000000000000000000e+00 5.229153633117675781e+00
1.399999976158142090e+00 -1.608270287513732910e+00
2.400000095367431641e+00 -7.016055107116699219e+00
2.400000095367431641e+00 -2.597769260406494141e+00
-2.799999952316284180e+00 1.229483008384704590e+00
-1.200000047683715820e+00 1.013702392578125000e+00
-4.400000095367431641e+00 1.001373291015625000e+00
-2.400000095367431641e+00 2.612731933593750000e+00
-8.000000119209289551e-01 1.551203966140747070e+00
1.200000047683715820e+00 -7.083209037780761719e+00
-1.600000023841857910e+00 2.674871921539306641e+00
-1.799999952316284180e+00 3.717767238616943359e+00
2.200000047683715820e+00 -4.800286769866943359e+00
2.200000047683715820e+00 -2.094497680664062500e+00
-2.200000047683715820e+00 1.397613525390625000e+00
-2.200000047683715820e+00 2.243399143218994141e+00
-3.200000047683715820e+00 2.038000583648681641e+00
2.799999952316284180e+00 -2.208657741546630859e+00
-2.000000000000000000e+00 2.895107984542846680e+00
4.599999904632568359e+00 -5.835754394531250000e+00
-3.799999952316284180e+00 4.132960319519042969e+00
-2.000001430511474609e+00 2.919912815093994141e+00
2.599999904632568359e+00 -9.476239204406738281e+00
-1.600001573562622070e+00 4.045222282409667969e+00
2.400000095367431641e+00 -8.167654037475585938e+00
4.199999809265136719e+00 -1.658813476562500000e+00
-1.600000023841857910e+00 3.033485412597656250e+00
2.599999904632568359e+00 -3.333245754241943359e+00
-1.200000047683715820e+00 6.513647556304931641e+00
-1.200000047683715820e+00 2.663189649581909180e+00
2.200000047683715820e+00 -3.980529785156250000e+00
2.799999952316284180e+00 -3.688650608062744141e+00
-1.799999952316284180e+00 3.602062940597534180e+00
-4.000000000000000000e+00 3.462820529937744141e+00
2.599999904632568359e+00 -1.102078199386596680e+00
1.399999976158142090e+00 -1.413476586341857910e+00
-2.799999952316284180e+00 7.296368598937988281e+00
-2.000000000000000000e+00 2.279391527175903320e+00
3.400000095367431641e+00 -5.795754909515380859e+00
-1.600000023841857910e+00 4.904341220855712891e+00
-5.400000095367431641e+00 4.576361179351806641e+00
-3.599999904632568359e+00 2.915405273437500000e+00
-3.000000000000000000e+00 2.952307224273681641e+00
1.000001549720764160e+00 -5.775723457336425781e+00
3.599999904632568359e+00 -1.491960167884826660e+00
-5.000000000000000000e+00 3.301760911941528320e+00
-2.799999952316284180e+00 6.666689872741699219e+00
-1.399999976158142090e+00 1.548754930496215820e+00
1.399999976158142090e+00 -1.527000427246093750e+00
-1.399999976158142090e+00 4.865719795227050781e+00
-5.400000095367431641e+00 3.733450412750244141e+00
-4.400000095367431641e+00 3.829144239425659180e+00
4.400000095367431641e+00 -6.836044311523437500e+00
2.599999904632568359e+00 -3.762545824050903320e+00
-1.600000023841857910e+00 2.740121364593505859e+00
1.600000023841857910e+00 -3.039953708648681641e+00
-1.200000047683715820e+00 1.885952711105346680e+00
-3.200000047683715820e+00 4.366833686828613281e+00
-2.400000095367431641e+00 4.117419242858886719e+00
2.200000047683715820e+00 -1.792129516601562500e+00
4.800000190734863281e+00 -2.697033643722534180e+00
3.799999952316284180e+00 -2.016581773757934570e+00
2.200000047683715820e+00 -2.755734205245971680e+00
-1.399999976158142090e+00 3.153036594390869141e+00
-1.399999976158142090e+00 2.102542161941528320e+00
-2.799999952316284180e+00 1.240057349205017090e+00
1.399998426437377930e+00 -2.154544115066528320e+00
-2.400000095367431641e+00 2.953787326812744141e+00
1.200000047683715820e+00 -2.531951904296875000e+00
1.600000023841857910e+00 -5.415290832519531250e+00
-1.399999976158142090e+00 3.486306667327880859e+00
2.599999904632568359e+00 -2.339695692062377930e+00
-4.400000095367431641e+00 7.841433525085449219e+00
6.599999904632568359e+00 -1.825128197669982910e+00
2.000000000000000000e+00 -2.562451124191284180e+00
2.000000000000000000e+00 -2.934509277343750000e+00
3.799999952316284180e+00 -1.973184227943420410e+00
-5.400000095367431641e+00 1.483038306236267090e+00
-4.599999904632568359e+00 1.833798170089721680e+00
2.400000095367431641e+00 -7.497464179992675781e+00
5.800000190734863281e+00 -2.752951145172119141e+00
-4.800000190734863281e+00 1.490246534347534180e+00
-4.599999904632568359e+00 7.107717990875244141e+00
-1.399999976158142090e+00 1.615267992019653320e+00
1.200000047683715820e+00 -2.169122219085693359e+00
-3.000000000000000000e+00 1.054974317550659180e+00
1.600000023841857910e+00 -2.302474975585937500e+00
1.600000023841857910e+00 -6.461959838867187500e+00
3.400000095367431641e+00 -3.579489231109619141e+00
1.600000023841857910e+00 -3.015234470367431641e+00
-6.800000190734863281e+00 4.127685546875000000e+00
-1.200000047683715820e+00 1.652981519699096680e+00
2.599999904632568359e+00 -2.016172885894775391e+00
-1.399999976158142090e+00 1.437899827957153320e+00
6.400000095367431641e+00 -1.145689368247985840e+00
3.000000000000000000e+00 -5.238459587097167969e+00
3.200000047683715820e+00 -4.000409126281738281e+00
-1.200000047683715820e+00 5.762649536132812500e+00
-3.400000095367431641e+00 4.116851806640625000e+00
-2.200000047683715820e+00 4.501360893249511719e+00
-1.399999976158142090e+00 2.329013109207153320e+00
1.799999952316284180e+00 -1.423506140708923340e+00
8.199999809265136719e+00 7.253503322601318359e+00
-1.799999952316284180e+00 -5.123025417327880859e+00
-6.400000095367431641e+00 7.304846286773681641e+00
-3.799999952316284180e+00 3.505245923995971680e+00
-2.599999904632568359e+00 6.092547416687011719e+00
1.399999976158142090e+00 -2.632467746734619141e+00
-1.399999976158142090e+00 1.329571485519409180e+00
-1.200000047683715820e+00 1.647647142410278320e+00
2.200001478195190430e+00 -1.588154554367065430e+00
1.600000023841857910e+00 -1.024729967117309570e+00
-1.200000047683715820e+00 1.037673950195312500e+00
1.799999952316284180e+00 -3.184792995452880859e+00
1.600000023841857910e+00 -1.927203416824340820e+00
1.799999952316284180e+00 -1.904162645339965820e+00
-1.399999976158142090e+00 1.679067969322204590e+00
1.200000047683715820e+00 -1.001583814620971680e+00
-1.799999952316284180e+00 1.837551832199096680e+00
-2.200000047683715820e+00 2.849792480468750000e+00
-1.600000023841857910e+00 3.562646389007568359e+00
-1.600000023841857910e+00 1.823596239089965820e+00
-1.399999976158142090e+00 3.811804294586181641e+00
-9.999984502792358398e-01 -1.009678602218627930e+00
-4.000015258789062500e-01 -8.370453119277954102e-01
-6.000000238418579102e-01 -8.013366460800170898e-01
-1.999984681606292725e-01 -1.581253111362457275e-01
-8.000015020370483398e-01 -6.054458618164062500e-01
2.000000029802322388e-01 -3.949676454067230225e-01
1.200001478195190430e+00 -1.114085435867309570e+00
1.799999952316284180e+00 -3.007550001144409180e+00
1.600000023841857910e+00 -2.917330980300903320e+00
-1.600000023841857910e+00 1.314279198646545410e+00
-2.799999952316284180e+00 2.170593261718750000e+00
-2.599999904632568359e+00 1.168698072433471680e+00
2.000000000000000000e+00 -1.031689405441284180e+00
1.399999976158142090e+00 -1.049365282058715820e+00
-1.399999976158142090e+00 5.255355834960937500e+00
-6.000015139579772949e-01 -1.365948438644409180e+00
-4.000000059604644775e-01 -6.815704107284545898e-01
0.000000000000000000e+00 -3.219146654009819031e-02
8.000015020370483398e-01 9.077224731445312500e-01
1.799999952316284180e+00 -1.690126061439514160e+00
2.599999904632568359e+00 -3.521946668624877930e+00
-1.399999976158142090e+00 5.910302639007568359e+00
1.600000023841857910e+00 -6.419457912445068359e+00
1.600000023841857910e+00 -2.635491847991943359e+00
1.600000023841857910e+00 -3.804162502288818359e+00
-1.399999976158142090e+00 3.979168653488159180e+00
-2.599999904632568359e+00 3.847808837890625000e+00
-1.200000047683715820e+00 2.411691188812255859e+00
-6.000000238418579102e-01 2.677078247070312500e-01
-7.999984622001647949e-01 1.248193383216857910e+00
-6.000015139579772949e-01 -4.239181578159332275e-01
1.200001478195190430e+00 -1.139492750167846680e+00
2.799999952316284180e+00 -3.817188978195190430e+00
2.000001430511474609e+00 -7.224938869476318359e+00
2.000001430511474609e+00 -3.066689968109130859e+00
1.600000023841857910e+00 -3.768069505691528320e+00
2.000000000000000000e+00 -3.131710767745971680e+00
1.600000023841857910e+00 -3.811560153961181641e+00
-6.000015139579772949e-01 -1.349137902259826660e+00
-7.999984622001647949e-01 3.551971316337585449e-01
-6.000015139579772949e-01 -9.030669927597045898e-01
-6.000000238418579102e-01 -8.115844726562500000e-01
-5.999984741210937500e-01 -2.087672472000122070e+00
-8.000015020370483398e-01 -3.267257809638977051e-01
-8.000000119209289551e-01 -1.429580748081207275e-01
1.799999952316284180e+00 -4.948735237121582031e+00
-2.200000047683715820e+00 2.271996974945068359e+00
-1.600000023841857910e+00 6.099728584289550781e+00
-1.200000047683715820e+00 3.656213283538818359e+00
1.600000023841857910e+00 -2.038571119308471680e+00
-1.000001549720764160e+00 -5.000793337821960449e-01
-5.999984741210937500e-01 -1.927105665206909180e+00
0.000000000000000000e+00 -1.868457078933715820e+00
1.999998450279235840e+00 -5.362996101379394531e+00
1.399999976158142090e+00 -3.457218885421752930e+00
1.200000047683715820e+00 -2.165328979492187500e+00
2.000000000000000000e+00 -1.203149437904357910e+00
2.200000047683715820e+00 -1.432470679283142090e+00
-1.399999976158142090e+00 5.969598293304443359e+00
1.600000023841857910e+00 -4.175079345703125000e+00
-1.799999952316284180e+00 2.773028612136840820e+00
-1.600000023841857910e+00 -1.605386376380920410e+00
0.000000000000000000e+00 -2.742919921875000000e+00
6.000000238418579102e-01 -1.324256896972656250e+00
0.000000000000000000e+00 -2.421958923339843750e+00
1.200000047683715820e+00 -1.134283423423767090e+00
1.600000023841857910e+00 -2.121060132980346680e+00
-1.200000047683715820e+00 1.233212232589721680e+00
-1.799999952316284180e+00 -1.073719739913940430e+00
-1.200000047683715820e+00 -2.045158386230468750e+00
-8.000000119209289551e-01 -1.532932996749877930e+00
-1.399999976158142090e+00 5.736939907073974609e+00
-7.999984622001647949e-01 -1.664161682128906250e+00
-4.000015258789062500e-01 6.148681789636611938e-02
-4.000000059604644775e-01 -5.406738519668579102e-01
-1.200000047683715820e+00 -3.656509518623352051e-01
-9.999984502792358398e-01 -8.557189702987670898e-01
-9.999984502792358398e-01 -6.459029912948608398e-01
-8.000015020370483398e-01 8.676452934741973877e-02
-2.000000029802322388e-01 -1.880706846714019775e-01
2.200000047683715820e+00 -1.814645409584045410e+00
-2.000000000000000000e+00 1.115325927734375000e+00
-1.399999976158142090e+00 1.379598975181579590e+00
-1.200000047683715820e+00 1.939297437667846680e+00
-1.000000000000000000e+00 9.161102175712585449e-01
0.000000000000000000e+00 -7.881301641464233398e-01
-2.000000029802322388e-01 -1.623846411705017090e+00
6.000015139579772949e-01 1.437377929687500000e-02
1.399998426437377930e+00 -1.200106859207153320e+00
1.399999976158142090e+00 -1.778671264648437500e+00
-1.799999952316284180e+00 3.092288255691528320e+00
-1.200000047683715820e+00 1.315924048423767090e+00
-2.000000000000000000e+00 2.117739915847778320e+00
-1.000001549720764160e+00 -1.490074157714843750e+00
-1.200000047683715820e+00 -8.840942382812500000e-01
-6.000000238418579102e-01 -1.471893340349197388e-01
-2.000000029802322388e-01 -7.798751592636108398e-01
0.000000000000000000e+00 -9.566451907157897949e-01
1.000000000000000000e+00 2.616629123687744141e+00
1.399999976158142090e+00 1.132359266281127930e+00
-2.800001621246337891e+00 2.356907606124877930e+00
-8.000015020370483398e-01 -1.789991736412048340e+00
-2.000000029802322388e-01 -3.528785705566406250e+00
-6.000000238418579102e-01 4.382476955652236938e-02
6.000000238418579102e-01 5.109710618853569031e-02
3.000000000000000000e+00 -1.305537462234497070e+00
1.600000023841857910e+00 -1.677261352539062500e+00
1.600000023841857910e+00 -3.855923414230346680e+00
1.200000047683715820e+00 -3.449064731597900391e+00
2.599999904632568359e+00 -2.207101345062255859e+00
2.200000047683715820e+00 -2.400054931640625000e+00
-2.200000047683715820e+00 2.752273559570312500e+00
-2.000000000000000000e+00 2.033081054687500000e+00
2.000000000000000000e+00 -1.915277123451232910e+00
-2.200000047683715820e+00 1.531237840652465820e+00
-3.200000047683715820e+00 2.394753932952880859e+00
-2.200000047683715820e+00 3.501690626144409180e+00
-2.200000047683715820e+00 4.993569850921630859e+00
1.600000023841857910e+00 -2.222917079925537109e+00
2.200000047683715820e+00 -2.202528476715087891e+00
1.799998521804809570e+00 -1.950389146804809570e+00
3.399998426437377930e+00 -2.007746934890747070e+00
3.000000000000000000e+00 -3.732238769531250000e+00
2.799999952316284180e+00 -1.631387352943420410e+00
-1.799999952316284180e+00 4.209322929382324219e+00
-1.799999952316284180e+00 3.010726928710937500e+00
1.600000023841857910e+00 -1.947245836257934570e+00
2.200000047683715820e+00 -2.539207458496093750e+00
1.200000047683715820e+00 -1.020127892494201660e+00
-2.400000095367431641e+00 5.890767097473144531e+00
1.399999976158142090e+00 -1.522033691406250000e+00
2.199998378753662109e+00 -4.808013916015625000e+00
2.200000047683715820e+00 -1.345295667648315430e+00
-1.399999976158142090e+00 1.864540100097656250e+00
-1.200000047683715820e+00 1.881887793540954590e+00
-1.600000023841857910e+00 1.555981397628784180e+00
1.399999976158142090e+00 -1.801510572433471680e+00
1.200000047683715820e+00 -1.156607031822204590e+00
1.200000047683715820e+00 -1.228793382644653320e+00
-1.200000047683715820e+00 4.672332763671875000e+00
-1.600000023841857910e+00 3.032275438308715820e+00
1.200000047683715820e+00 -4.351794242858886719e+00
2.599999904632568359e+00 -2.432452440261840820e+00
1.200000047683715820e+00 -1.562338232994079590e+00
1.600000023841857910e+00 -4.103402614593505859e+00
1.200000047683715820e+00 -1.572598218917846680e+00
1.200000047683715820e+00 -1.428204298019409180e+00
1.399999976158142090e+00 -1.829165697097778320e+00
1.399999976158142090e+00 -2.228799343109130859e+00
1.799999952316284180e+00 -1.060150146484375000e+00
-2.000000000000000000e+00 4.710320949554443359e+00
2.599999904632568359e+00 -2.692129611968994141e+00
-1.200000047683715820e+00 1.637973070144653320e+00
-2.000000000000000000e+00 2.891024827957153320e+00
-1.399999976158142090e+00 1.943133592605590820e+00
-3.000000000000000000e+00 3.059136867523193359e+00
-1.399999976158142090e+00 -5.160250663757324219e+00
8.000000119209289551e-01 1.081390380859375000e-01
6.000000238418579102e-01 1.112579330801963806e-01
1.600000023841857910e+00 1.078018173575401306e-01
8.000000119209289551e-01 1.715240478515625000e-01
-2.200000047683715820e+00 1.238989233970642090e+00
-2.200000047683715820e+00 1.761175513267517090e+00
-1.200000047683715820e+00 2.717980861663818359e+00
-2.000000000000000000e+00 2.567517042160034180e+00
-1.799999952316284180e+00 2.063925266265869141e+00
-1.200000047683715820e+00 1.146371483802795410e+00
8.000000119209289551e-01 -6.329559087753295898e-01
3.000000000000000000e+00 -3.479447841644287109e+00
2.000000000000000000e+00 -3.523957729339599609e+00
1.399999976158142090e+00 -4.245312690734863281e+00
-1.600000023841857910e+00 1.475350975990295410e+00
-2.599999904632568359e+00 1.535415649414062500e+00
-1.799999952316284180e+00 2.004229784011840820e+00
-1.399999976158142090e+00 3.611245632171630859e+00
1.000001549720764160e+00 -1.845690965652465820e+00
-1.200000047683715820e+00 3.537528991699218750e+00
-6.000000238418579102e-01 -3.429358005523681641e+00
1.200000047683715820e+00 -1.103389024734497070e+00
-8.000000119209289551e-01 6.455740451812744141e+00
0.000000000000000000e+00 -4.014801084995269775e-01
-2.000000029802322388e-01 3.099595546722412109e+00
1.399999976158142090e+00 -2.096655368804931641e+00
1.399999976158142090e+00 -1.279949903488159180e+00
-2.599998474121093750e+00 4.021725654602050781e+00
-1.600000023841857910e+00 1.531295776367187500e+00
1.200000047683715820e+00 -2.518215894699096680e+00
2.200000047683715820e+00 -2.320445299148559570e+00
1.399999976158142090e+00 -2.334710597991943359e+00
2.999998569488525391e+00 -1.312416076660156250e+00
2.599999904632568359e+00 -1.296052575111389160e+00
1.200000047683715820e+00 -1.848144531250000000e+00
1.200000047683715820e+00 -9.040698051452636719e+00
-2.200000047683715820e+00 1.337426781654357910e+00
-1.200000047683715820e+00 1.411199927330017090e+00
-2.599999904632568359e+00 1.017944335937500000e+00
-2.400000095367431641e+00 1.064215064048767090e+00
-1.200000047683715820e+00 2.151544094085693359e+00
-1.600000023841857910e+00 1.404055833816528320e+00
-4.000000059604644775e-01 -1.052265882492065430e+00
4.000000059604644775e-01 1.783865332603454590e+00
4.000000059604644775e-01 3.153122067451477051e-01
2.799999952316284180e+00 -1.144113183021545410e+00
-1.200000047683715820e+00 4.128567695617675781e+00
-1.600000023841857910e+00 1.817211866378784180e+00
1.200000047683715820e+00 -1.089535474777221680e+00
3.199998378753662109e+00 -1.311998009681701660e+00
2.000000000000000000e+00 -2.824356079101562500e+00
-2.199998378753662109e+00 3.351217746734619141e+00
-1.399999976158142090e+00 3.315155029296875000e+00
-1.200001478195190430e+00 2.637793064117431641e+00
-1.000000000000000000e+00 -3.693031311035156250e+00
2.000000029802322388e-01 -2.596229553222656250e+00
-6.000000238418579102e-01 -9.987304806709289551e-01
-2.000000029802322388e-01 -1.575910925865173340e+00
0.000000000000000000e+00 2.629754543304443359e+00
4.000000059604644775e-01 2.669860720634460449e-01
4.000000059604644775e-01 1.927201867103576660e+00
-1.600000023841857910e+00 2.467962741851806641e+00
-2.000000000000000000e+00 2.617779493331909180e+00
-1.600000023841857910e+00 2.276220798492431641e+00
1.399999976158142090e+00 -1.635815382003784180e+00
-3.599999904632568359e+00 1.436843872070312500e+00
1.800001502037048340e+00 -1.279870629310607910e+00
1.399999976158142090e+00 -2.423834323883056641e+00
1.200000047683715820e+00 -1.314270019531250000e+00
1.399999976158142090e+00 -2.222686767578125000e+00
1.200000047683715820e+00 -1.633462548255920410e+00
1.399999976158142090e+00 -1.101779222488403320e+00
-1.200000047683715820e+00 1.515872240066528320e+00
1.399999976158142090e+00 -3.332809448242187500e+00
2.000000000000000000e+00 -2.526638746261596680e+00
1.200000047683715820e+00 -2.109481811523437500e+00
1.200000047683715820e+00 -1.674996972084045410e+00
-1.200000047683715820e+00 2.581451416015625000e+00
-1.399999976158142090e+00 3.223904371261596680e+00
-1.399999976158142090e+00 2.212890625000000000e+00
2.599999904632568359e+00 -2.336930751800537109e+00
3.399998426437377930e+00 -2.626365661621093750e+00
3.000000000000000000e+00 -1.820144653320312500e+00
2.400000095367431641e+00 -1.696078538894653320e+00
-1.200000047683715820e+00 2.723776340484619141e+00
-1.399999976158142090e+00 1.147183179855346680e+00
-5.399998664855957031e+00 3.425704956054687500e+00
-1.200000047683715820e+00 2.628579616546630859e+00
1.600000023841857910e+00 -1.590654015541076660e+00
-2.000000000000000000e+00 2.057394504547119141e+00
-1.799999952316284180e+00 -2.565357923507690430e+00
-1.200000047683715820e+00 -1.095686316490173340e+00
-6.000000238418579102e-01 1.698480248451232910e+00
-2.000000029802322388e-01 -2.402845859527587891e+00
0.000000000000000000e+00 -2.333328247070312500e+00
-2.000000029802322388e-01 2.050384581089019775e-01
-2.000000029802322388e-01 -1.374452233314514160e+00
0.000000000000000000e+00 -5.159454420208930969e-02
-2.000000029802322388e-01 -6.674194242805242538e-03
2.000000029802322388e-01 6.308059692382812500e-01
2.000000029802322388e-01 1.579940766096115112e-01
0.000000000000000000e+00 -9.103866815567016602e-01
1.399999976158142090e+00 -1.073718309402465820e+00
-1.200000047683715820e+00 1.355520606040954590e+00
1.200000047683715820e+00 -1.243112206459045410e+00
-2.599999904632568359e+00 2.591439723968505859e+00
1.600000023841857910e+00 -1.267321825027465820e+00
-2.999998569488525391e+00 1.170989990234375000e+00
1.399999976158142090e+00 -1.801934838294982910e+00
-2.000000000000000000e+00 5.435820102691650391e+00
1.600000023841857910e+00 -2.752931118011474609e+00
1.600000023841857910e+00 -1.403566002845764160e+00
-4.199999809265136719e+00 -6.190444827079772949e-01
1.200000047683715820e+00 -1.551858544349670410e+00
1.399999976158142090e+00 -1.188436865806579590e+00
-1.200000047683715820e+00 1.306399583816528320e+00
-2.599999904632568359e+00 4.268725395202636719e+00
-2.200000047683715820e+00 4.623452663421630859e+00
-1.399999976158142090e+00 7.497375607490539551e-01
-1.200000047683715820e+00 -2.248721361160278320e+00
-5.999984741210937500e-01 -2.117622375488281250e+00
0.000000000000000000e+00 -3.811112880706787109e+00
0.000000000000000000e+00 -4.569406032562255859e+00
7.400000095367431641e+00 4.114302158355712891e+00
7.000000000000000000e+00 3.660661220550537109e+00
2.000000029802322388e-01 2.916610717773437500e+00
-6.800000190734863281e+00 5.588372707366943359e+00
-6.400000095367431641e+00 1.635873436927795410e+00
-1.200000047683715820e+00 3.190756320953369141e+00
-1.200000047683715820e+00 3.914010524749755859e+00
-2.599999904632568359e+00 2.987347364425659180e+00
2.200000047683715820e+00 -1.878663659095764160e+00
1.600000023841857910e+00 -2.077909946441650391e+00
2.799999952316284180e+00 -1.566345214843750000e+00
1.200000047683715820e+00 -1.444628953933715820e+00
1.600000023841857910e+00 -1.421694993972778320e+00
-5.800000190734863281e+00 2.289163112640380859e+00
-1.399999976158142090e+00 1.352947950363159180e+00
2.599998474121093750e+00 -2.288546800613403320e+00
2.000000000000000000e+00 -2.543303012847900391e+00
4.000000000000000000e+00 -3.156193494796752930e+00
3.400000095367431641e+00 5.486853122711181641e+00
3.000000000000000000e+00 4.550109863281250000e+00
-1.799999952316284180e+00 1.179858446121215820e+00
-1.100000000000000000e+01 1.991863965988159180e+00
-3.000000000000000000e+00 4.254672050476074219e+00
-1.600000023841857910e+00 5.691689968109130859e+00
-6.000000000000000000e+00 5.397500514984130859e+00
3.799999952316284180e+00 -3.432376146316528320e+00
1.480000019073486328e+01 -5.804959297180175781e+00
8.000000000000000000e+00 -1.741912841796875000e+00
-9.000000000000000000e+00 -7.094427585601806641e+00
5.800000190734863281e+00 -4.774178981781005859e+00
1.799999952316284180e+00 -1.034694194793701172e+01
1.399999976158142090e+00 -5.619781494140625000e+00
-4.000000059604644775e-01 6.527081489562988281e+00
3.000000000000000000e+00 3.079922437667846680e+00
-3.000000000000000000e+00 4.758569240570068359e+00
-2.799999952316284180e+00 4.349596977233886719e+00
-4.599999904632568359e+00 2.486724853515625000e+00
-1.399999976158142090e+00 4.886346340179443359e+00
-1.399999976158142090e+00 4.787701606750488281e+00
2.000000000000000000e+00 -1.628863573074340820e+00
1.200000047683715820e+00 -2.186794996261596680e+00
-1.200000047683715820e+00 1.256506323814392090e+00
3.000000000000000000e+00 -2.842349290847778320e+00
1.399999976158142090e+00 -1.573016405105590820e+00
-1.200000047683715820e+00 1.811129808425903320e+00
-8.600000381469726562e+00 3.658636569976806641e+00
-3.999998569488525391e+00 5.111773490905761719e+00
2.000000000000000000e+00 -5.713537693023681641e+00
3.599999904632568359e+00 -7.179339408874511719e+00
2.200000047683715820e+00 -5.918765068054199219e+00
-1.600000023841857910e+00 4.862443447113037109e+00

